Towards Optimal Coordination between Regional Groups: HVDC Supplementary Power Control

With Europe dedicated to limiting climate change and greenhouse gas emissions, large shares of Renewable Energy Sources (RES) are being integrated in the national grids, phasing out conventional generation. The new challenges arising from the energy transition will require a better coordination between neighboring system operators to maintain system security. To this end, this paper studies the benefit of exchanging primary frequency reserves between asynchronous areas using the Supplementary Power Control (SPC) functionality of High-Voltage Direct-Current (HVDC) lines. First, we focus on the derivation of frequency metrics for asynchronous AC systems coupled by HVDC interconnectors. We compare two different control schemes for HVDC converters, which allow for unilateral or bilateral exchanges of reserves between neighboring systems. Second, we formulate frequency constraints and include them in a unit commitment problem to ensure the N-1 security criterion. A data-driven approach is proposed to better represent the frequency nadir constraint by means of cutting hyperplanes. Our results suggest that the exchange of primary reserves through HVDC can reduce up to 10% the cost of reserve procurement while maintaining the system N-1 secure.

==> Plots/Data/HVDCfault.dat <==
$t$	$f11$	$f12$	$f13$	$f21$	$f22$	$f23$
0	50	50	50	50	50	50
0.1	50	50	50	50	50	50
0.2	50	50	50	50	50	50
0.3	50	50	50	50	50	50
0.4	50	50	50	50	50	50
0.5	50	50	50	50	50	50
0.6	50	50	50	50	50	50
0.7	50	50	50	50	50	50
0.8	50	50	50	50	50	50
0.9	50	50	50	50	50	50
1	50	50	50	50	50	50
1.1	49.97509965	49.97499119	49.97497397	50.026953	50.0272233	50.0270093
1.2	49.95183008	49.95173193	49.95146316	50.05172261	50.05270768	50.05180945
1.3	49.93011919	49.93020161	49.92952871	50.07441961	50.07645982	50.07438236
1.4	49.90989692	49.91034788	49.90916726	50.0951519	50.09852137	50.09478075
1.5	49.89109529	49.8921009	49.89033785	50.11402439	50.11895368	50.1130975
1.6	49.87364836	49.87538194	49.87297849	50.1311389	50.13782849	50.12944678
1.7	49.85749224	49.86010867	49.85701635	50.14659409	50.15522227	50.14395248
1.8	49.84256506	49.8461983	49.84237397	50.16048545	50.17121285	50.15674126
1.9	49.82880695	49.83356937	49.828973	50.1729052	50.18587737	50.16793828
2	49.81616003	49.82214291	49.8167364	50.18394234	50.19929108	50.17766483
2.1	49.80456837	49.81184294	49.80558971	50.19368256	50.21152674	50.18603695
2.2	49.79397796	49.80259682	49.79546174	50.20220834	50.22265421	50.19316472
2.3	49.78433671	49.79433536	49.78628485	50.20959885	50.2327403	50.19915201
2.4	49.77559437	49.78699277	49.77799512	50.21593009	50.24184876	50.20409643
2.5	49.76770256	49.78050669	49.77053229	50.22127483	50.2500403	50.20808941
2.6	49.76061467	49.77481802	49.76383968	50.2257027	50.25737262	50.21121647
2.7	49.75428588	49.76987089	49.75786403	50.22928021	50.26390053	50.21355736
2.8	49.74867309	49.76561243	49.75255538	50.23207083	50.26967608	50.21518643
2.9	49.74373488	49.76199276	49.74786685	50.23413502	50.27474859	50.21617282
3	49.73943152	49.75896476	49.74375453	50.23553032	50.27916483	50.21658081
3.1	49.73572484	49.75648401	49.74017724	50.2363114	50.28296912	50.21647004
3.2	49.73257831	49.75450865	49.73709645	50.23653014	50.2862034	50.21589579
3.3	49.72995687	49.75299924	49.73447604	50.23623568	50.28890738	50.21490922
3.4	49.72782701	49.75191866	49.73228222	50.23547454	50.29111858	50.21355767
3.5	49.72615664	49.751232	49.73048335	50.23429066	50.29287253	50.2118848
3.6	49.7249151	49.75090645	49.72904982	50.23272552	50.29420274	50.20993091
3.7	49.72407311	49.7509112	49.72795393	50.23081818	50.2951409	50.20773306
3.8	49.7236027	49.75121731	49.72716977	50.22860537	50.2957169	50.20532534
3.9	49.72347723	49.75179767	49.72667308	50.2261216	50.29595893	50.20273904
4	49.72367128	49.75262686	49.7264412	50.22339922	50.29589358	50.2000028
4.1	49.72416065	49.75368109	49.72645293	50.22046851	50.2955459	50.19714282
4.2	49.72492235	49.75493811	49.72668846	50.21735776	50.29493948	50.194183
4.3	49.72593447	49.7563771	49.72712926	50.21409336	50.29409649	50.19114511
4.4	49.72717625	49.75797866	49.72775801	50.21069985	50.29303783	50.18804892
4.5	49.72862796	49.75972466	49.72855855	50.20720006	50.29178309	50.18491233
4.6	49.73027091	49.76159822	49.72951576	50.20361513	50.29035069	50.18175152
4.7	49.73208738	49.76358365	49.73061554	50.1999646	50.28875791	50.17858106
4.8	49.73406061	49.76566633	49.73184471	50.19626652	50.28702096	50.17541402
4.9	49.73617477	49.7678327	49.73319097	50.19253748	50.28515501	50.1722621
5	49.73841488	49.77007019	49.73464284	50.18879271	50.28317427	50.1691357
5.1	49.74076682	49.77236715	49.73618961	50.18504614	50.28109203	50.16604403
5.2	49.74321731	49.77471281	49.73782129	50.18131046	50.2789207	50.16299522
5.3	49.74575381	49.77709723	49.73952858	50.17759722	50.27667186	50.15999638
5.4	49.74836455	49.77951125	49.74130278	50.17391685	50.27435633	50.15705366
5.5	49.75103849	49.78194642	49.74313582	50.17027876	50.27198415	50.15417239
5.6	49.75376526	49.78439503	49.74502015	50.16669137	50.2695647	50.15135709
5.7	49.75653515	49.78684995	49.74694877	50.16316219	50.26710666	50.14861155
5.8	49.75933909	49.78930471	49.74891515	50.15969786	50.26461811	50.14593892
5.9	49.76216861	49.7917534	49.75091322	50.15630424	50.26210652	50.14334172
6	49.76501583	49.79419062	49.75293735	50.1529864	50.25957881	50.14082193
6.1	49.76787338	49.7966115	49.75498229	50.14974874	50.25704137	50.13838103
6.2	49.77073447	49.79901162	49.75704318	50.14659496	50.25450008	50.13602004
6.3	49.77359275	49.80138702	49.75911551	50.14352819	50.25196037	50.13373957
6.4	49.77644241	49.80373412	49.76119511	50.14055098	50.24942721	50.13153986
6.5	49.77927804	49.80604976	49.7632781	50.13766533	50.24690517	50.12942083
6.6	49.78209468	49.80833111	49.7653609	50.13487279	50.24439841	50.12738206
6.7	49.78488779	49.81057568	49.7674402	50.13217445	50.24191074	50.12542291
6.8	49.78765321	49.81278128	49.76951296	50.12957098	50.2394456	50.12354248
6.9	49.79038713	49.81494603	49.77157636	50.12706267	50.23700614	50.12173967
7	49.79308613	49.81706829	49.77362782	50.12464949	50.23459516	50.1200132
7.1	49.79574708	49.8191467	49.77566495	50.12233106	50.23221521	50.11836161
7.2	49.79836719	49.82118009	49.77768557	50.12010675	50.22986855	50.11678333
7.3	49.80094394	49.82316754	49.7796877	50.11797564	50.22755721	50.11527667
7.4	49.80347511	49.8251083	49.7816695	50.11593661	50.22528297	50.11383981
7.5	49.80595874	49.82700181	49.78362932	50.1139883	50.22304739	50.11247089
7.6	49.8083931	49.82884768	49.78556566	50.1121292	50.22085184	50.11116796
7.7	49.81077671	49.83064565	49.78747715	50.11035761	50.21869748	50.10992903
7.8	49.8131083	49.83239563	49.78936257	50.10867169	50.2165853	50.10875207
7.9	49.81538681	49.83409763	49.79122081	50.10706949	50.21451614	50.107635
8	49.81761136	49.8357518	49.79305088	50.10554895	50.21249065	50.10657575
8.1	49.81978126	49.83735838	49.79485193	50.10410791	50.21050939	50.10557224
8.2	49.82189599	49.8389177	49.79662317	50.10274414	50.20857273	50.10462238
8.3	49.82395517	49.8404302	49.79836393	50.10145535	50.20668097	50.1037241
8.4	49.82595858	49.84189637	49.80007364	50.1002392	50.20483426	50.10287533
8.5	49.82790613	49.84331679	49.80175179	50.09909332	50.20303267	50.10207405
8.6	49.82979785	49.84469209	49.80339798	50.09801531	50.20127616	50.10131824
8.7	49.8316339	49.84602296	49.80501186	50.09700275	50.1995646	50.10060593
8.8	49.83341453	49.84731014	49.80659317	50.09605324	50.19789779	50.09993517
8.9	49.8351401	49.84855441	49.80814169	50.09516435	50.19627546	50.09930407
9	49.83681105	49.84975658	49.80965728	50.09433369	50.19469727	50.09871078
9.1	49.83842791	49.8509175	49.81113986	50.09355886	50.1931628	50.09815348
9.2	49.83999128	49.85203805	49.8125894	50.0928375	50.1916716	50.09763041
9.3	49.84150184	49.85311911	49.81400591	50.0921673	50.19022315	50.09713986
9.4	49.84296032	49.85416161	49.81538945	50.09154595	50.18881691	50.09668017
9.5	49.8443675	49.85516647	49.81674013	50.0909712	50.18745228	50.09624974
9.6	49.84572423	49.85613462	49.8180581	50.09044083	50.18612863	50.095847
9.7	49.84703139	49.85706702	49.81934353	50.0899527	50.1848453	50.09547047
9.8	49.8482899	49.85796461	49.82059666	50.08950467	50.1836016	50.09511868
9.9	49.84950071	49.85882833	49.82181772	50.08909471	50.18239681	50.09479026
10	49.85066483	49.85965915	49.823007	50.08872079	50.18123022	50.09448385


==> Plots/Data/data_validation.dat <==
0.00	50.000	50.000	50.000	50.000	50.000	50.000	49.300
0.10	50.000	50.000	50.000	50.000	50.000	50.000	49.300
0.20	50.000	50.000	50.000	50.000	50.000	50.000	49.300
0.30	50.000	50.000	50.000	50.000	50.000	50.000	49.300
0.40	50.000	50.000	50.000	50.000	50.000	50.000	49.300
0.50	50.000	50.000	50.000	50.000	50.000	50.000	49.300
0.60	50.000	50.000	50.000	50.000	50.000	50.000	49.300
0.70	50.000	50.000	50.000	50.000	50.000	50.000	49.300
0.80	50.000	50.000	50.000	50.000	50.000	50.000	49.300
0.90	50.000	50.000	50.000	50.000	50.000	50.000	49.300
1.00	50.000	50.000	50.000	50.000	50.000	50.000	49.300
1.10	50.000	50.000	49.914	49.941	49.940	49.941	49.300
1.20	49.999	49.999	49.836	49.886	49.884	49.886	49.300
1.30	49.998	49.998	49.764	49.836	49.833	49.836	49.300
1.40	49.996	49.996	49.699	49.791	49.785	49.792	49.300
1.50	49.993	49.994	49.639	49.749	49.742	49.751	49.300
1.60	49.990	49.990	49.586	49.711	49.702	49.715	49.300
1.70	49.986	49.986	49.537	49.677	49.666	49.683	49.300
1.80	49.981	49.982	49.494	49.647	49.633	49.655	49.300
1.90	49.977	49.977	49.454	49.620	49.604	49.630	49.300
2.00	49.971	49.972	49.420	49.595	49.577	49.608	49.300
2.10	49.966	49.967	49.388	49.574	49.553	49.590	49.300
2.20	49.960	49.962	49.361	49.555	49.532	49.573	49.300
2.30	49.954	49.957	49.337	49.539	49.513	49.559	49.300
2.40	49.948	49.952	49.316	49.525	49.496	49.548	49.300
2.50	49.943	49.947	49.297	49.513	49.481	49.538	49.300
2.60	49.937	49.942	49.282	49.503	49.468	49.530	49.300
2.70	49.931	49.937	49.269	49.496	49.456	49.524	49.300
2.80	49.926	49.933	49.258	49.489	49.447	49.519	49.300
2.90	49.921	49.929	49.249	49.485	49.438	49.516	49.300
3.00	49.916	49.925	49.242	49.482	49.431	49.514	49.300
3.10	49.911	49.921	49.236	49.480	49.425	49.513	49.300
3.20	49.907	49.918	49.233	49.480	49.421	49.513	49.300
3.30	49.902	49.915	49.230	49.480	49.417	49.513	49.300
3.40	49.898	49.912	49.229	49.482	49.414	49.515	49.300
3.50	49.895	49.909	49.230	49.485	49.412	49.517	49.300
3.60	49.892	49.907	49.231	49.488	49.411	49.520	49.300
3.70	49.889	49.905	49.233	49.492	49.410	49.524	49.300
3.80	49.886	49.904	49.236	49.497	49.411	49.528	49.300
3.90	49.883	49.903	49.240	49.503	49.411	49.532	49.300
4.00	49.881	49.902	49.245	49.509	49.413	49.537	49.300
4.10	49.879	49.901	49.250	49.515	49.414	49.542	49.300
4.20	49.878	49.900	49.256	49.522	49.416	49.548	49.300
4.30	49.877	49.900	49.262	49.529	49.419	49.553	49.300
4.40	49.876	49.900	49.269	49.536	49.422	49.559	49.300
4.50	49.875	49.900	49.276	49.544	49.425	49.565	49.300
4.60	49.874	49.900	49.283	49.552	49.429	49.571	49.300
4.70	49.874	49.901	49.291	49.560	49.432	49.577	49.300
4.80	49.874	49.902	49.298	49.568	49.436	49.584	49.300
4.90	49.874	49.903	49.306	49.576	49.440	49.590	49.300
5.00	49.874	49.904	49.314	49.585	49.444	49.597	49.300
5.10	49.875	49.905	49.323	49.593	49.449	49.603	49.300
5.20	49.876	49.906	49.331	49.601	49.453	49.609	49.300
5.30	49.877	49.908	49.339	49.609	49.458	49.616	49.300
5.40	49.878	49.909	49.348	49.617	49.462	49.622	49.300
5.50	49.879	49.911	49.356	49.625	49.467	49.628	49.300
5.60	49.880	49.912	49.364	49.633	49.472	49.634	49.300
5.70	49.882	49.914	49.373	49.641	49.476	49.641	49.300
5.80	49.883	49.916	49.381	49.649	49.481	49.646	49.300
5.90	49.885	49.918	49.389	49.656	49.486	49.652	49.300
6.00	49.887	49.920	49.397	49.663	49.490	49.658	49.300
6.10	49.889	49.922	49.405	49.671	49.495	49.664	49.300
6.20	49.891	49.924	49.413	49.677	49.500	49.669	49.300
6.30	49.893	49.926	49.421	49.684	49.504	49.675	49.300
6.40	49.895	49.928	49.428	49.691	49.509	49.680	49.300
6.50	49.897	49.930	49.435	49.697	49.513	49.685	49.300
6.60	49.899	49.932	49.443	49.703	49.518	49.690	49.300
6.70	49.901	49.934	49.450	49.709	49.522	49.695	49.300
6.80	49.904	49.936	49.457	49.715	49.527	49.700	49.300
6.90	49.906	49.938	49.464	49.720	49.531	49.705	49.300
7.00	49.908	49.940	49.470	49.726	49.535	49.709	49.300
7.10	49.910	49.942	49.477	49.731	49.539	49.713	49.300
7.20	49.913	49.944	49.483	49.736	49.543	49.718	49.300
7.30	49.915	49.946	49.489	49.740	49.547	49.722	49.300
7.40	49.917	49.948	49.495	49.745	49.551	49.726	49.300
7.50	49.919	49.950	49.501	49.749	49.555	49.729	49.300
7.60	49.922	49.952	49.506	49.753	49.559	49.733	49.300
7.70	49.924	49.954	49.512	49.757	49.562	49.737	49.300
7.80	49.926	49.955	49.517	49.761	49.566	49.740	49.300
7.90	49.928	49.957	49.522	49.764	49.570	49.743	49.300
8.00	49.930	49.959	49.527	49.768	49.573	49.746	49.300
8.10	49.932	49.960	49.532	49.771	49.576	49.749	49.300
8.20	49.934	49.962	49.537	49.774	49.580	49.752	49.300
8.30	49.936	49.964	49.541	49.777	49.583	49.755	49.300
8.40	49.938	49.965	49.545	49.779	49.586	49.758	49.300
8.50	49.940	49.966	49.550	49.782	49.589	49.760	49.300
8.60	49.942	49.968	49.554	49.784	49.592	49.763	49.300
8.70	49.944	49.969	49.557	49.787	49.595	49.765	49.300
8.80	49.946	49.970	49.561	49.789	49.598	49.767	49.300
8.90	49.947	49.972	49.565	49.791	49.600	49.769	49.300
9.00	49.949	49.973	49.568	49.792	49.603	49.771	49.300
9.10	49.951	49.974	49.572	49.794	49.605	49.773	49.300
9.20	49.952	49.975	49.575	49.796	49.608	49.775	49.300
9.30	49.954	49.976	49.578	49.797	49.610	49.777	49.300
9.40	49.955	49.977	49.581	49.799	49.613	49.778	49.300
9.50	49.957	49.978	49.584	49.800	49.615	49.780	49.300
9.60	49.958	49.979	49.586	49.801	49.617	49.781	49.300
9.70	49.959	49.979	49.589	49.802	49.619	49.783	49.300
9.80	49.961	49.980	49.592	49.803	49.622	49.784	49.300
9.90	49.962	49.981	49.594	49.804	49.624	49.785	49.300
10.00	49.963	49.982	49.596	49.805	49.626	49.786	49.300


==> Plots/Data/data_validation_2.dat <==
   0.0000000e+00   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   4.9300000e+01
   1.0000000e-01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   4.9300000e+01
   2.0000000e-01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   4.9300000e+01
   3.0000000e-01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   4.9300000e+01
   4.0000000e-01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   4.9300000e+01
   5.0000000e-01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   4.9300000e+01
   6.0000000e-01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   4.9300000e+01
   7.0000000e-01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   4.9300000e+01
   8.0000000e-01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   4.9300000e+01
   9.0000000e-01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   4.9300000e+01
   1.0000000e+00   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   5.0000000e+01   4.9300000e+01
   1.1000000e+00   4.9966169e+01   4.9975100e+01   4.9974991e+01   4.9974974e+01   5.0039033e+01   5.0026953e+01   5.0027223e+01   5.0027009e+01   4.9300000e+01
   1.2000000e+00   4.9934691e+01   4.9951830e+01   4.9951732e+01   4.9951463e+01   5.0074725e+01   5.0051723e+01   5.0052708e+01   5.0051809e+01   4.9300000e+01
   1.3000000e+00   4.9905453e+01   4.9930119e+01   4.9930202e+01   4.9929529e+01   5.0107294e+01   5.0074420e+01   5.0076460e+01   5.0074382e+01   4.9300000e+01
   1.4000000e+00   4.9878346e+01   4.9909897e+01   4.9910348e+01   4.9909167e+01   5.0136948e+01   5.0095152e+01   5.0098521e+01   5.0094781e+01   4.9300000e+01
   1.5000000e+00   4.9853264e+01   4.9891095e+01   4.9892101e+01   4.9890338e+01   5.0163883e+01   5.0114024e+01   5.0118954e+01   5.0113098e+01   4.9300000e+01
   1.6000000e+00   4.9830107e+01   4.9873648e+01   4.9875382e+01   4.9872978e+01   5.0188283e+01   5.0131139e+01   5.0137828e+01   5.0129447e+01   4.9300000e+01
   1.7000000e+00   4.9808776e+01   4.9857492e+01   4.9860109e+01   4.9857016e+01   5.0210321e+01   5.0146594e+01   5.0155222e+01   5.0143952e+01   4.9300000e+01
   1.8000000e+00   4.9789177e+01   4.9842565e+01   4.9846198e+01   4.9842374e+01   5.0230161e+01   5.0160485e+01   5.0171213e+01   5.0156741e+01   4.9300000e+01
   1.9000000e+00   4.9771218e+01   4.9828807e+01   4.9833569e+01   4.9828973e+01   5.0247958e+01   5.0172905e+01   5.0185877e+01   5.0167938e+01   4.9300000e+01
   2.0000000e+00   4.9754812e+01   4.9816160e+01   4.9822143e+01   4.9816736e+01   5.0263855e+01   5.0183942e+01   5.0199291e+01   5.0177665e+01   4.9300000e+01
   2.1000000e+00   4.9739875e+01   4.9804568e+01   4.9811843e+01   4.9805590e+01   5.0277990e+01   5.0193683e+01   5.0211527e+01   5.0186037e+01   4.9300000e+01
   2.2000000e+00   4.9726326e+01   4.9793978e+01   4.9802597e+01   4.9795462e+01   5.0290491e+01   5.0202208e+01   5.0222654e+01   5.0193165e+01   4.9300000e+01
   2.3000000e+00   4.9714086e+01   4.9784337e+01   4.9794335e+01   4.9786285e+01   5.0301478e+01   5.0209599e+01   5.0232740e+01   5.0199152e+01   4.9300000e+01
   2.4000000e+00   4.9703081e+01   4.9775594e+01   4.9786993e+01   4.9777995e+01   5.0311064e+01   5.0215930e+01   5.0241849e+01   5.0204096e+01   4.9300000e+01
   2.5000000e+00   4.9693240e+01   4.9767703e+01   4.9780507e+01   4.9770532e+01   5.0319357e+01   5.0221275e+01   5.0250040e+01   5.0208089e+01   4.9300000e+01
   2.6000000e+00   4.9684493e+01   4.9760615e+01   4.9774818e+01   4.9763840e+01   5.0326454e+01   5.0225703e+01   5.0257373e+01   5.0211216e+01   4.9300000e+01
   2.7000000e+00   4.9676775e+01   4.9754286e+01   4.9769871e+01   4.9757864e+01   5.0332451e+01   5.0229280e+01   5.0263901e+01   5.0213557e+01   4.9300000e+01
   2.8000000e+00   4.9670023e+01   4.9748673e+01   4.9765612e+01   4.9752555e+01   5.0337433e+01   5.0232071e+01   5.0269676e+01   5.0215186e+01   4.9300000e+01
   2.9000000e+00   4.9664177e+01   4.9743735e+01   4.9761993e+01   4.9747867e+01   5.0341485e+01   5.0234135e+01   5.0274749e+01   5.0216173e+01   4.9300000e+01
   3.0000000e+00   4.9659178e+01   4.9739432e+01   4.9758965e+01   4.9743755e+01   5.0344682e+01   5.0235530e+01   5.0279165e+01   5.0216581e+01   4.9300000e+01
   3.1000000e+00   4.9654972e+01   4.9735725e+01   4.9756484e+01   4.9740177e+01   5.0347096e+01   5.0236311e+01   5.0282969e+01   5.0216470e+01   4.9300000e+01
   3.2000000e+00   4.9651507e+01   4.9732578e+01   4.9754509e+01   4.9737096e+01   5.0348795e+01   5.0236530e+01   5.0286203e+01   5.0215896e+01   4.9300000e+01
   3.3000000e+00   4.9648732e+01   4.9729957e+01   4.9752999e+01   4.9734476e+01   5.0349841e+01   5.0236236e+01   5.0288907e+01   5.0214909e+01   4.9300000e+01
   3.4000000e+00   4.9646599e+01   4.9727827e+01   4.9751919e+01   4.9732282e+01   5.0350293e+01   5.0235475e+01   5.0291119e+01   5.0213558e+01   4.9300000e+01
   3.5000000e+00   4.9645063e+01   4.9726157e+01   4.9751232e+01   4.9730483e+01   5.0350205e+01   5.0234291e+01   5.0292873e+01   5.0211885e+01   4.9300000e+01
   3.6000000e+00   4.9644081e+01   4.9724915e+01   4.9750906e+01   4.9729050e+01   5.0349629e+01   5.0232726e+01   5.0294203e+01   5.0209931e+01   4.9300000e+01
   3.7000000e+00   4.9643612e+01   4.9724073e+01   4.9750911e+01   4.9727954e+01   5.0348612e+01   5.0230818e+01   5.0295141e+01   5.0207733e+01   4.9300000e+01
   3.8000000e+00   4.9643616e+01   4.9723603e+01   4.9751217e+01   4.9727170e+01   5.0347197e+01   5.0228605e+01   5.0295717e+01   5.0205325e+01   4.9300000e+01
   3.9000000e+00   4.9644057e+01   4.9723477e+01   4.9751798e+01   4.9726673e+01   5.0345427e+01   5.0226122e+01   5.0295959e+01   5.0202739e+01   4.9300000e+01
   4.0000000e+00   4.9644899e+01   4.9723671e+01   4.9752627e+01   4.9726441e+01   5.0343340e+01   5.0223399e+01   5.0295894e+01   5.0200003e+01   4.9300000e+01
   4.1000000e+00   4.9646108e+01   4.9724161e+01   4.9753681e+01   4.9726453e+01   5.0340969e+01   5.0220469e+01   5.0295546e+01   5.0197143e+01   4.9300000e+01
   4.2000000e+00   4.9647655e+01   4.9724922e+01   4.9754938e+01   4.9726688e+01   5.0338350e+01   5.0217358e+01   5.0294939e+01   5.0194183e+01   4.9300000e+01
   4.3000000e+00   4.9649507e+01   4.9725934e+01   4.9756377e+01   4.9727129e+01   5.0335511e+01   5.0214093e+01   5.0294096e+01   5.0191145e+01   4.9300000e+01
   4.4000000e+00   4.9651638e+01   4.9727176e+01   4.9757979e+01   4.9727758e+01   5.0332482e+01   5.0210700e+01   5.0293038e+01   5.0188049e+01   4.9300000e+01
   4.5000000e+00   4.9654021e+01   4.9728628e+01   4.9759725e+01   4.9728559e+01   5.0329287e+01   5.0207200e+01   5.0291783e+01   5.0184912e+01   4.9300000e+01
   4.6000000e+00   4.9656630e+01   4.9730271e+01   4.9761598e+01   4.9729516e+01   5.0325951e+01   5.0203615e+01   5.0290351e+01   5.0181752e+01   4.9300000e+01
   4.7000000e+00   4.9659442e+01   4.9732087e+01   4.9763584e+01   4.9730616e+01   5.0322497e+01   5.0199965e+01   5.0288758e+01   5.0178581e+01   4.9300000e+01
   4.8000000e+00   4.9662435e+01   4.9734061e+01   4.9765666e+01   4.9731845e+01   5.0318944e+01   5.0196267e+01   5.0287021e+01   5.0175414e+01   4.9300000e+01
   4.9000000e+00   4.9665587e+01   4.9736175e+01   4.9767833e+01   4.9733191e+01   5.0315310e+01   5.0192537e+01   5.0285155e+01   5.0172262e+01   4.9300000e+01
   5.0000000e+00   4.9668879e+01   4.9738415e+01   4.9770070e+01   4.9734643e+01   5.0311615e+01   5.0188793e+01   5.0283174e+01   5.0169136e+01   4.9300000e+01
   5.1000000e+00   4.9672293e+01   4.9740767e+01   4.9772367e+01   4.9736190e+01   5.0307872e+01   5.0185046e+01   5.0281092e+01   5.0166044e+01   4.9300000e+01
   5.2000000e+00   4.9675810e+01   4.9743217e+01   4.9774713e+01   4.9737821e+01   5.0304096e+01   5.0181310e+01   5.0278921e+01   5.0162995e+01   4.9300000e+01
   5.3000000e+00   4.9679416e+01   4.9745754e+01   4.9777097e+01   4.9739529e+01   5.0300301e+01   5.0177597e+01   5.0276672e+01   5.0159996e+01   4.9300000e+01
   5.4000000e+00   4.9683095e+01   4.9748365e+01   4.9779511e+01   4.9741303e+01   5.0296498e+01   5.0173917e+01   5.0274356e+01   5.0157054e+01   4.9300000e+01
   5.5000000e+00   4.9686833e+01   4.9751038e+01   4.9781946e+01   4.9743136e+01   5.0292698e+01   5.0170279e+01   5.0271984e+01   5.0154172e+01   4.9300000e+01
   5.6000000e+00   4.9690616e+01   4.9753765e+01   4.9784395e+01   4.9745020e+01   5.0288911e+01   5.0166691e+01   5.0269565e+01   5.0151357e+01   4.9300000e+01
   5.7000000e+00   4.9694433e+01   4.9756535e+01   4.9786850e+01   4.9746949e+01   5.0285146e+01   5.0163162e+01   5.0267107e+01   5.0148612e+01   4.9300000e+01
   5.8000000e+00   4.9698273e+01   4.9759339e+01   4.9789305e+01   4.9748915e+01   5.0281410e+01   5.0159698e+01   5.0264618e+01   5.0145939e+01   4.9300000e+01
   5.9000000e+00   4.9702124e+01   4.9762169e+01   4.9791753e+01   4.9750913e+01   5.0277711e+01   5.0156304e+01   5.0262107e+01   5.0143342e+01   4.9300000e+01
   6.0000000e+00   4.9705977e+01   4.9765016e+01   4.9794191e+01   4.9752937e+01   5.0274056e+01   5.0152986e+01   5.0259579e+01   5.0140822e+01   4.9300000e+01
   6.1000000e+00   4.9709823e+01   4.9767873e+01   4.9796611e+01   4.9754982e+01   5.0270448e+01   5.0149749e+01   5.0257041e+01   5.0138381e+01   4.9300000e+01
   6.2000000e+00   4.9713654e+01   4.9770734e+01   4.9799012e+01   4.9757043e+01   5.0266895e+01   5.0146595e+01   5.0254500e+01   5.0136020e+01   4.9300000e+01
   6.3000000e+00   4.9717463e+01   4.9773593e+01   4.9801387e+01   4.9759116e+01   5.0263400e+01   5.0143528e+01   5.0251960e+01   5.0133740e+01   4.9300000e+01
   6.4000000e+00   4.9721242e+01   4.9776442e+01   4.9803734e+01   4.9761195e+01   5.0259966e+01   5.0140551e+01   5.0249427e+01   5.0131540e+01   4.9300000e+01
   6.5000000e+00   4.9724986e+01   4.9779278e+01   4.9806050e+01   4.9763278e+01   5.0256598e+01   5.0137665e+01   5.0246905e+01   5.0129421e+01   4.9300000e+01
   6.6000000e+00   4.9728688e+01   4.9782095e+01   4.9808331e+01   4.9765361e+01   5.0253298e+01   5.0134873e+01   5.0244398e+01   5.0127382e+01   4.9300000e+01
   6.7000000e+00   4.9732343e+01   4.9784888e+01   4.9810576e+01   4.9767440e+01   5.0250068e+01   5.0132174e+01   5.0241911e+01   5.0125423e+01   4.9300000e+01
   6.8000000e+00   4.9735947e+01   4.9787653e+01   4.9812781e+01   4.9769513e+01   5.0246910e+01   5.0129571e+01   5.0239446e+01   5.0123542e+01   4.9300000e+01
   6.9000000e+00   4.9739496e+01   4.9790387e+01   4.9814946e+01   4.9771576e+01   5.0243826e+01   5.0127063e+01   5.0237006e+01   5.0121740e+01   4.9300000e+01
   7.0000000e+00   4.9742985e+01   4.9793086e+01   4.9817068e+01   4.9773628e+01   5.0240817e+01   5.0124649e+01   5.0234595e+01   5.0120013e+01   4.9300000e+01
   7.1000000e+00   4.9746412e+01   4.9795747e+01   4.9819147e+01   4.9775665e+01   5.0237884e+01   5.0122331e+01   5.0232215e+01   5.0118362e+01   4.9300000e+01
   7.2000000e+00   4.9749773e+01   4.9798367e+01   4.9821180e+01   4.9777686e+01   5.0235028e+01   5.0120107e+01   5.0229869e+01   5.0116783e+01   4.9300000e+01
   7.3000000e+00   4.9753067e+01   4.9800944e+01   4.9823168e+01   4.9779688e+01   5.0232249e+01   5.0117976e+01   5.0227557e+01   5.0115277e+01   4.9300000e+01
   7.4000000e+00   4.9756290e+01   4.9803475e+01   4.9825108e+01   4.9781669e+01   5.0229547e+01   5.0115937e+01   5.0225283e+01   5.0113840e+01   4.9300000e+01
   7.5000000e+00   4.9759441e+01   4.9805959e+01   4.9827002e+01   4.9783629e+01   5.0226922e+01   5.0113988e+01   5.0223047e+01   5.0112471e+01   4.9300000e+01
   7.6000000e+00   4.9762519e+01   4.9808393e+01   4.9828848e+01   4.9785566e+01   5.0224374e+01   5.0112129e+01   5.0220852e+01   5.0111168e+01   4.9300000e+01
   7.7000000e+00   4.9765522e+01   4.9810777e+01   4.9830646e+01   4.9787477e+01   5.0221902e+01   5.0110358e+01   5.0218697e+01   5.0109929e+01   4.9300000e+01
   7.8000000e+00   4.9768450e+01   4.9813108e+01   4.9832396e+01   4.9789363e+01   5.0219505e+01   5.0108672e+01   5.0216585e+01   5.0108752e+01   4.9300000e+01
   7.9000000e+00   4.9771301e+01   4.9815387e+01   4.9834098e+01   4.9791221e+01   5.0217184e+01   5.0107069e+01   5.0214516e+01   5.0107635e+01   4.9300000e+01
   8.0000000e+00   4.9774075e+01   4.9817611e+01   4.9835752e+01   4.9793051e+01   5.0214936e+01   5.0105549e+01   5.0212491e+01   5.0106576e+01   4.9300000e+01
   8.1000000e+00   4.9776772e+01   4.9819781e+01   4.9837358e+01   4.9794852e+01   5.0212762e+01   5.0104108e+01   5.0210509e+01   5.0105572e+01   4.9300000e+01
   8.2000000e+00   4.9779391e+01   4.9821896e+01   4.9838918e+01   4.9796623e+01   5.0210659e+01   5.0102744e+01   5.0208573e+01   5.0104622e+01   4.9300000e+01
   8.3000000e+00   4.9781934e+01   4.9823955e+01   4.9840430e+01   4.9798364e+01   5.0208627e+01   5.0101455e+01   5.0206681e+01   5.0103724e+01   4.9300000e+01
   8.4000000e+00   4.9784399e+01   4.9825959e+01   4.9841896e+01   4.9800074e+01   5.0206665e+01   5.0100239e+01   5.0204834e+01   5.0102875e+01   4.9300000e+01
   8.5000000e+00   4.9786788e+01   4.9827906e+01   4.9843317e+01   4.9801752e+01   5.0204771e+01   5.0099093e+01   5.0203033e+01   5.0102074e+01   4.9300000e+01
   8.6000000e+00   4.9789101e+01   4.9829798e+01   4.9844692e+01   4.9803398e+01   5.0202943e+01   5.0098015e+01   5.0201276e+01   5.0101318e+01   4.9300000e+01
   8.7000000e+00   4.9791339e+01   4.9831634e+01   4.9846023e+01   4.9805012e+01   5.0201181e+01   5.0097003e+01   5.0199565e+01   5.0100606e+01   4.9300000e+01
   8.8000000e+00   4.9793502e+01   4.9833415e+01   4.9847310e+01   4.9806593e+01   5.0199483e+01   5.0096053e+01   5.0197898e+01   5.0099935e+01   4.9300000e+01
   8.9000000e+00   4.9795591e+01   4.9835140e+01   4.9848554e+01   4.9808142e+01   5.0197847e+01   5.0095164e+01   5.0196275e+01   5.0099304e+01   4.9300000e+01
   9.0000000e+00   4.9797608e+01   4.9836811e+01   4.9849757e+01   4.9809657e+01   5.0196271e+01   5.0094334e+01   5.0194697e+01   5.0098711e+01   4.9300000e+01
   9.1000000e+00   4.9799554e+01   4.9838428e+01   4.9850918e+01   4.9811140e+01   5.0194756e+01   5.0093559e+01   5.0193163e+01   5.0098153e+01   4.9300000e+01
   9.2000000e+00   4.9801429e+01   4.9839991e+01   4.9852038e+01   4.9812589e+01   5.0193297e+01   5.0092838e+01   5.0191672e+01   5.0097630e+01   4.9300000e+01
   9.3000000e+00   4.9803235e+01   4.9841502e+01   4.9853119e+01   4.9814006e+01   5.0191895e+01   5.0092167e+01   5.0190223e+01   5.0097140e+01   4.9300000e+01
   9.4000000e+00   4.9804974e+01   4.9842960e+01   4.9854162e+01   4.9815389e+01   5.0190548e+01   5.0091546e+01   5.0188817e+01   5.0096680e+01   4.9300000e+01
   9.5000000e+00   4.9806646e+01   4.9844368e+01   4.9855166e+01   4.9816740e+01   5.0189253e+01   5.0090971e+01   5.0187452e+01   5.0096250e+01   4.9300000e+01
   9.6000000e+00   4.9808253e+01   4.9845724e+01   4.9856135e+01   4.9818058e+01   5.0188010e+01   5.0090441e+01   5.0186129e+01   5.0095847e+01   4.9300000e+01
   9.7000000e+00   4.9809797e+01   4.9847031e+01   4.9857067e+01   4.9819344e+01   5.0186817e+01   5.0089953e+01   5.0184845e+01   5.0095470e+01   4.9300000e+01
   9.8000000e+00   4.9811278e+01   4.9848290e+01   4.9857965e+01   4.9820597e+01   5.0185673e+01   5.0089505e+01   5.0183602e+01   5.0095119e+01   4.9300000e+01
   9.9000000e+00   4.9812699e+01   4.9849501e+01   4.9858828e+01   4.9821818e+01   5.0184575e+01   5.0089095e+01   5.0182397e+01   5.0094790e+01   4.9300000e+01
   1.0000000e+01   4.9814060e+01   4.9850665e+01   4.9859659e+01   4.9823007e+01   5.0183523e+01   5.0088721e+01   5.0181230e+01   5.0094484e+01   4.9300000e+01


==> Plots/Data/lccvsc.dat <==
1	-200	-126.7221508	-200	-154.8127776	-19.53376441	-19.53376441
2	-200	-126.7221508	-200	-89.27545405	46.00355916	46.00355916
3	-200	-126.7221508	-200	-252.7182165	-117.4392032	-117.4392032
4	-200	-126.7221508	-200	-223.307892	-88.02887881	-88.02887881
5	-134.1209699	-60.84312071	-134.1209699	-220.5097381	-85.23072486	-85.23072486
6	-73.49215076	-0.214301523	-73.49215076	-311.7787909	-176.4997777	-176.4997777
7	-77.07264802	-3.794798778	-77.07264802	-577.1507784	-441.8717652	-441.8717652
8	-200	-126.7221508	-200	-600	-464.7209868	-464.7209868
9	-200	-126.7221508	-200	-600	-464.7209868	-464.7209868
10	-132.0213799	-58.74353071	-132.0213799	-572.0821648	-436.8031516	-436.8031516
11	-200	-126.7221508	-200	-591.195227	-455.9162138	-455.9162138
12	-200	-126.7221508	-200	-376.5621167	-241.2831035	-241.2831035
13	-200	-126.7221508	-200	-280.3619904	-145.0829772	-145.0829772
14	-200	-126.7221508	-200	-108.0104807	27.26853251	27.26853251
15	-200	-126.7221508	-200	-164.5913979	-29.31238469	-29.31238469
16	-200	-126.7221508	-200	-182.6455787	-47.36656549	-47.36656549
17	-200	-126.7221508	-200	-600	-464.7209868	-464.7209868
18	-200	-126.7221508	-200	-213.0616062	-77.78259294	-77.78259294
19	-200	-126.7221508	-200	-600	-464.7209868	-464.7209868
20	-179.2156184	-105.9377692	-179.2156184	-105.3499958	29.92901746	29.92901746
21	-200	-126.7221508	-200	262.6668272	397.9458404	397.9458404
22	-154.5073426	-81.22949332	-154.5073426	177.5380671	312.8170803	312.8170803
23	-73.27784924	0	-73.27784924	-508.0596448	-372.7806316	-372.7806316
24	-190	-126.7221508	-180	500	364.7209868	500
25	73.27784924	0	0	500	364.7209868	500
26	73.27784924	0	0	155.4833088	20.20429559	155.4833088
27	88.39569848	15.11784924	15.11784924	500	364.7209868	500
28	84.21569848	10.93784924	10.93784924	500	364.7209868	500
29	91.45569848	18.17784924	18.17784924	114.8004993	-20.47851391	114.8004993
30	133.5856985	60.30784924	60.30784924	500	364.7209868	500
31	109.9522041	36.67435486	36.67435486	500	364.7209868	500
32	73.27784924	0	0	500	364.7209868	500
33	73.27784924	0	0	500	364.7209868	500
34	73.27784924	0	0	332.1576436	196.8786304	332.1576436
35	73.27784924	0	0	500	364.7209868	500
36	73.27784924	0	0	500	364.7209868	500
37	87.02305046	13.74520122	13.74520122	500	364.7209868	500
38	230	166.7221508	166.7221508	500	364.7209868	500
39	73.27784924	0	0	500	364.7209868	500
40	73.27784924	0	0	500	364.7209868	500
41	82.50305046	9.225201222	9.225201222	500	364.7209868	500
42	73.27784924	0	0	500	364.7209868	500
43	73.27784924	0	0	500	364.7209868	500
44	73.27784924	0	0	500	364.7209868	500
45	73.27784924	0	0	500	364.7209868	500
46	73.27784924	0	0	500	364.7209868	500
47	73.27784924	0	0	500	364.7209868	500
48	73.27784924	0	0	500	364.7209868	500
49	-158.8225756	-85.65208363	-85.65208363	374.0493982	253.7267332	253.7267332
50	-73.170492	0	0	600	479.6773351	479.6773351
51	-73.170492	0	0	600	479.6773351	479.6773351
52	-73.170492	0	0	600	479.6773351	479.6773351
53	-73.170492	0	0	600	479.6773351	479.6773351
54	-73.170492	0	0	120.5057294	0.183064432	0.183064432
55	-240	-166.829508	-166.829508	-500	-379.6773351	-500
56	-240	-166.829508	-166.829508	518.4414418	398.1187768	398.1187768
57	-73.170492	0	-10	600	479.6773351	479.6773351
58	-230	-166.829508	-166.829508	-237.2117941	-116.8891291	-237.2117941
59	-73.170492	0	-3	-360.4403846	-240.1177197	-360.4403846
60	-114.5625794	-41.39208735	-41.39208735	-343.5491165	-223.2264516	-343.5491165
61	-240	-166.829508	-166.829508	-284.2715804	-163.9489155	-284.2715804
62	-240	-166.829508	-166.829508	600	479.6773351	479.6773351
63	-240	-166.829508	-166.829508	600	479.6773351	479.6773351
64	-240	-166.829508	-166.829508	-492.9247454	-372.6020805	-492.9247454
65	-240	-166.829508	-166.829508	600	479.6773351	479.6773351
66	-240	-166.829508	-166.829508	-263.9137966	-143.5911317	-263.9137966
67	-224.3357934	-151.1653014	-151.1653014	600	479.6773351	479.6773351
68	-240	-166.829508	-166.829508	600	479.6773351	479.6773351
69	-240	-166.829508	-166.829508	600	479.6773351	479.6773351
70	-227.249021	-154.0785289	-154.0785289	-358.4834881	-238.1608232	-358.4834881
71	-240	-166.829508	-166.829508	600	479.6773351	479.6773351
72	-73.170492	0	0	600	479.6773351	479.6773351


==> Plots/Data/nadir_a1_bil.dat <==
1	0.661769253
2	0.661769253
3	0.661769253
4	0.661769253
5	0.661769253
6	0.661769253
7	0.661769253
8	0.661769253
9	0.661769253
10	0.661769253
11	0.661769253
12	0.661769253
13	0.661769253
14	0.661769253
15	0.661769253
16	0.661769253
17	0.661769253
18	0.661769253
19	0.661769253
20	0.661769253
21	0.661769253
22	0.661769253
23	0.661769253
24	0.661769253
25	0.668172058
26	0.668172058
27	0.668172058
28	0.668143571
29	0.667142186
30	0.667142186
31	0.66717063
32	0.66717063
33	0.66717063
34	0.66717063
35	0.66717063
36	0.66717063
37	0.66717063
38	0.66717063
39	0.66717063
40	0.66717063
41	0.66717063
42	0.66717063
43	0.66717063
44	0.66717063
45	0.66717063
46	0.66717063
47	0.66717063
48	0.66717063
49	0.665846074
50	0.665846074
51	0.665846074
52	0.665846074
53	0.665846074
54	0.665846074
55	0.665846074
56	0.66051191
57	0.66051191
58	0.653608306
59	0.653608306
60	0.653608306
61	0.653608306
62	0.646237143
63	0.646237143
64	0.646237143
65	0.646237143
66	0.646237143
67	0.653608306
68	0.66051191
69	0.66051191
70	0.66051191
71	0.66051191
72	0.66051191
73	0.66051191
74	0.66051191
75	0.66051191
76	0.66051191
77	0.66051191
78	0.66051191
79	0.66051191
80	0.653608306
81	0.646237143
82	0.646237143
83	0.633867972
84	0.633867972
85	0.633867972
86	0.640891091
87	0.646237143
88	0.653608306
89	0.653608306
90	0.653608306
91	0.653608306
92	0.653608306
93	0.66051191
94	0.66051191
95	0.66051191
96	0.66051191
97	0.66051191
98	0.66051191
99	0.66051191
100	0.66051191
101	0.66051191
102	0.66051191
103	0.66051191
104	0.647829039
105	0.640806423
106	0.635700999
107	0.635700999
108	0.635700999
109	0.635700999
110	0.640806423
111	0.647829039
112	0.647829039
113	0.647829039
114	0.647829039
115	0.647829039
116	0.647829039
117	0.647829039
118	0.654387512
119	0.654387512
120	0.654387512
121	0.654387512
122	0.654387512
123	0.654387512
124	0.654387512
125	0.654387512
126	0.654387512
127	0.654387512
128	0.640806423
129	0.633788317
130	0.633788317
131	0.628979326
132	0.628979326
133	0.628979326
134	0.628979326
135	0.633788317
136	0.633788317
137	0.633788317
138	0.633788317
139	0.633788317
140	0.640806423
141	0.640806423
142	0.647829039
143	0.647829039
144	0.647829039
145	0.654387512
146	0.654387512
147	0.654387512
148	0.654387512
149	0.654387512
150	0.654387512
151	0.647829039
152	0.633788317
153	0.628250839
154	0.628250839
155	0.623664762
156	0.623664762
157	0.623664762
158	0.628979326
159	0.633788317
160	0.640806423
161	0.640806423
162	0.640806423
163	0.640806423
164	0.647829039
165	0.647829039
166	0.654387512
167	0.654387512
168	0.654387512
169	0.668417213
170	0.668417213
171	0.668417213
172	0.668417213
173	0.668417213
174	0.668417213
175	0.668417213
176	0.668417213
177	0.668417213
178	0.668417213
179	0.668417213
180	0.668417213
181	0.668417213
182	0.673815218
183	0.673815218
184	0.673815218
185	0.673815218
186	0.673815218
187	0.673815218
188	0.673815218
189	0.673815218
190	0.673815218
191	0.673815218
192	0.673815218
193	0.665846074
194	0.665846074
195	0.665846074
196	0.665846074
197	0.665846074
198	0.665846074
199	0.665846074
200	0.665846074
201	0.665846074
202	0.665846074
203	0.66051191
204	0.66051191
205	0.66051191
206	0.66051191
207	0.66051191
208	0.66051191
209	0.66051191
210	0.66051191
211	0.652703564
212	0.652703564
213	0.66051191
214	0.66051191
215	0.66051191
216	0.66051191
217	0.66051191
218	0.66051191
219	0.66051191
220	0.66051191
221	0.66051191
222	0.66051191
223	0.66051191
224	0.647829039
225	0.633788317
226	0.628250839
227	0.623664762
228	0.623664762
229	0.623664762
230	0.623664762
231	0.628250839
232	0.628250839
233	0.628250839
234	0.628250839
235	0.628250839
236	0.633788317
237	0.640806423
238	0.647829039
239	0.647829039
240	0.647829039
241	0.654387512
242	0.654387512
243	0.654387512
244	0.654387512
245	0.654387512
246	0.654387512
247	0.647829039
248	0.640806423
249	0.640806423
250	0.628979326
251	0.628979326
252	0.628979326
253	0.628979326
254	0.633788317
255	0.640806423
256	0.647829039
257	0.647829039
258	0.647829039
259	0.647829039
260	0.653608306
261	0.653608306
262	0.66051191
263	0.66051191
264	0.66051191
265	0.66051191
266	0.66051191
267	0.66051191
268	0.66051191
269	0.66051191
270	0.66051191
271	0.66051191
272	0.646237143
273	0.640891091
274	0.640665526
275	0.640665526
276	0.640665526
277	0.646009697
278	0.646009697
279	0.653608306
280	0.653608306
281	0.653608306
282	0.653608306
283	0.66051191
284	0.66051191
285	0.66051191
286	0.66051191
287	0.66051191
288	0.66051191
289	0.694412612
290	0.694412612
291	0.694412612
292	0.694412612
293	0.694412612
294	0.694412612
295	0.694412613
296	0.694412612
297	0.685116307
298	0.685116307
299	0.685116307
300	0.685116307
301	0.685116307
302	0.685116307
303	0.685116307
304	0.685116307
305	0.685116307
306	0.685116307
307	0.685116307
308	0.694412612
309	0.694412612
310	0.694412612
311	0.694412612
312	0.694412612
313	0.665374351
314	0.665374351
315	0.665374351
316	0.665374351
317	0.665374351
318	0.665374351
319	0.665374351
320	0.650263626
321	0.637890414
322	0.637890414
323	0.637890414
324	0.637890414
325	0.646237143
326	0.646237143
327	0.646237143
328	0.646237143
329	0.646237143
330	0.646237143
331	0.646237143
332	0.653608306
333	0.653608306
334	0.66051191
335	0.66051191
336	0.66051191
337	0.66051191
338	0.66051191
339	0.66051191
340	0.66051191
341	0.66051191
342	0.66051191
343	0.66051191
344	0.66051191
345	0.66051191
346	0.66051191
347	0.66051191
348	0.66051191
349	0.66051191
350	0.66051191
351	0.66051191
352	0.66051191
353	0.66051191
354	0.66051191
355	0.66051191
356	0.66051191
357	0.66051191
358	0.66051191
359	0.66051191
360	0.66051191
	
	
	


==> Plots/Data/nadir_a1_noepc.dat <==
1	0.664260888
2	0.664260888
3	0.664260888
4	0.664260888
5	0.664260888
6	0.664260888
7	0.664260888
8	0.664260888
9	0.664260888
10	0.664260888
11	0.664260888
12	0.664260888
13	0.664260888
14	0.664260888
15	0.664260888
16	0.664260888
17	0.664260888
18	0.664260888
19	0.664260888
20	0.664260888
21	0.664260888
22	0.664260888
23	0.664260888
24	0.664260888
25	0.664260888
26	0.664260888
27	0.664260888
28	0.66415433
29	0.664813593
30	0.664813593
31	0.662164175
32	0.662164175
33	0.662164175
34	0.662164175
35	0.662164175
36	0.662164175
37	0.662164175
38	0.662164175
39	0.662164175
40	0.662164175
41	0.662164175
42	0.662164175
43	0.662164175
44	0.662164175
45	0.662164175
46	0.662164175
47	0.662164175
48	0.662164175
49	0.567785238
50	0.567785238
51	0.567785238
52	0.567785238
53	0.567785238
54	0.566197578
55	0.557153233
56	0.544973959
57	0.544973959
58	0.544973959
59	0.544973959
60	0.544973959
61	0.544973959
62	0.544973959
63	0.544973959
64	0.544973959
65	0.544973959
66	0.544973959
67	0.544973959
68	0.544973959
69	0.544973959
70	0.544973959
71	0.544973959
72	0.544973959
73	0.664260888
74	0.664260888
75	0.664260888
76	0.664260888
77	0.664260888
78	0.664260888
79	0.664260888
80	0.653865174
81	0.645630212
82	0.645630212
83	0.630539244
84	0.630539244
85	0.630539244
86	0.630539244
87	0.645630212
88	0.645630212
89	0.645630212
90	0.645630212
91	0.645630212
92	0.653865174
93	0.653865174
94	0.653865174
95	0.653865174
96	0.653865174
97	0.653865174
98	0.653865174
99	0.653865174
100	0.653865174
101	0.653865174
102	0.653865174
103	0.653865174
104	0.638759558
105	0.630439114
106	0.630439114
107	0.630439114
108	0.630439114
109	0.630439114
110	0.630439114
111	0.638759558
112	0.638759558
113	0.638759558
114	0.638759558
115	0.638759558
116	0.638759558
117	0.638759558
118	0.646558182
119	0.646558182
120	0.646558182
121	0.646558182
122	0.646558182
123	0.646558182
124	0.646558182
125	0.646558182
126	0.646558182
127	0.646558182
128	0.630439114
129	0.622155009
130	0.622155009
131	0.622155009
132	0.622155009
133	0.622155009
134	0.622155009
135	0.630439114
136	0.630439114
137	0.630439114
138	0.630439114
139	0.630439114
140	0.630439114
141	0.638759558
142	0.638759558
143	0.638759558
144	0.638759558
145	0.646558182
146	0.646558182
147	0.646558182
148	0.646558182
149	0.646558182
150	0.646558182
151	0.646558182
152	0.630439114
153	0.615640399
154	0.615640399
155	0.615640399
156	0.615640399
157	0.615640399
158	0.622155009
159	0.630439114
160	0.630439114
161	0.630439114
162	0.630439114
163	0.630439114
164	0.638759558
165	0.638759558
166	0.646558182
167	0.646558182
168	0.646558182
169	0.664260888
170	0.664260888
171	0.664260888
172	0.664260888
173	0.664260888
174	0.664260888
175	0.664260888
176	0.664260888
177	0.664260888
178	0.664260888
179	0.664260888
180	0.664260888
181	0.664260888
182	0.664260888
183	0.664260888
184	0.664260888
185	0.664260888
186	0.664260888
187	0.664260888
188	0.664260888
189	0.664260888
190	0.664260888
191	0.664260888
192	0.664260888
193	0.664260888
194	0.664260888
195	0.664260888
196	0.664260888
197	0.664260888
198	0.664260888
199	0.664260888
200	0.664260888
201	0.664260888
202	0.664260888
203	0.664260888
204	0.664260888
205	0.664260888
206	0.664260888
207	0.664260888
208	0.664260888
209	0.664260888
210	0.655368233
211	0.655368233
212	0.655368233
213	0.655368233
214	0.664260888
215	0.664260888
216	0.664260888
217	0.664260888
218	0.664260888
219	0.664260888
220	0.664260888
221	0.664260888
222	0.664260888
223	0.653865174
224	0.638759558
225	0.630439114
226	0.622155009
227	0.61649634
228	0.61649634
229	0.61649634
230	0.61649634
231	0.622155009
232	0.622155009
233	0.622155009
234	0.622155009
235	0.622155009
236	0.630439114
237	0.638759558
238	0.638759558
239	0.638759558
240	0.646558182
241	0.646558182
242	0.646558182
243	0.646558182
244	0.646558182
245	0.646558182
246	0.646558182
247	0.646558182
248	0.630439114
249	0.630439114
250	0.622155009
251	0.61649634
252	0.61649634
253	0.624409656
254	0.624409656
255	0.630439114
256	0.638759558
257	0.638759558
258	0.638759558
259	0.638759558
260	0.645630212
261	0.653865174
262	0.653865174
263	0.653865174
264	0.653865174
265	0.653865174
266	0.653865174
267	0.653865174
268	0.653865174
269	0.653865174
270	0.653865174
271	0.653865174
272	0.645630212
273	0.636870744
274	0.630539244
275	0.630539244
276	0.630539244
277	0.638866366
278	0.645630212
279	0.645630212
280	0.645630212
281	0.653865174
282	0.653865174
283	0.653865174
284	0.653865174
285	0.653865174
286	0.653865174
287	0.653865174
288	0.653865174
289	0.664260888
290	0.664260888
291	0.664260888
292	0.664260888
293	0.664260888
294	0.664260888
295	0.664260888
296	0.664260888
297	0.655368233
298	0.655368233
299	0.655368233
300	0.655368233
301	0.655368233
302	0.655368233
303	0.655368233
304	0.655368233
305	0.655368233
306	0.655368233
307	0.655368233
308	0.664260888
309	0.664260888
310	0.664260888
311	0.664260888
312	0.664260888
313	0.664260888
314	0.664260888
315	0.664260888
316	0.664260888
317	0.664260888
318	0.664260888
319	0.664260888
320	0.645630212
321	0.636870744
322	0.630539244
323	0.630539244
324	0.630539244
325	0.638866366
326	0.645630212
327	0.645630212
328	0.645630212
329	0.645630212
330	0.645630212
331	0.645630212
332	0.645630212
333	0.653865174
334	0.653865174
335	0.653865174
336	0.653865174
337	0.664260888
338	0.664260888
339	0.664260888
340	0.664260888
341	0.664260888
342	0.664260888
343	0.664260888
344	0.664260888
345	0.664260888
346	0.664260888
347	0.664260888
348	0.664260888
349	0.664260888
350	0.664260888
351	0.664260888
352	0.664260888
353	0.664260888
354	0.664260888
355	0.664260888
356	0.664260888
357	0.664260888
358	0.664260888
359	0.664260888
360	0.664260888
	
	
	


==> Plots/Data/nadir_a1_nolim.dat <==
1	0.819989394
2	0.819989394
3	0.819989394
4	0.819989394
5	0.819989394
6	0.819989394
7	0.819989394
8	0.810471338
9	0.800103906
10	0.788715594
11	0.788715594
12	0.788715594
13	0.788715594
14	0.800103906
15	0.800103906
16	0.800103906
17	0.800103906
18	0.776711635
19	0.776711635
20	0.788715594
21	0.788715594
22	0.800103906
23	0.800103906
24	0.800103906
25	0.842476495
26	0.842476495
27	0.842476495
28	0.842476495
29	0.855462411
30	0.855462411
31	0.855462411
32	0.855462411
33	0.855462411
34	0.855462411
35	0.855462411
36	0.855462411
37	0.855462411
38	0.855462411
39	0.855462411
40	0.855462411
41	0.855462411
42	0.855462411
43	0.855462411
44	0.855462411
45	0.855462411
46	0.855462411
47	0.855462411
48	0.855462411
49	0.819989394
50	0.819989394
51	0.819989394
52	0.819989394
53	0.819989394
54	0.819989394
55	0.819989394
56	0.800103906
57	0.78679572
58	0.776302071
59	0.776302071
60	0.776302071
61	0.776302071
62	0.765185137
63	0.757177622
64	0.757177622
65	0.757177622
66	0.757177622
67	0.776302071
68	0.78679572
69	0.78679572
70	0.78679572
71	0.78679572
72	0.78679572
73	0.78679572
74	0.78679572
75	0.78679572
76	0.78679572
77	0.78679572
78	0.78679572
79	0.78679572
80	0.776302071
81	0.767578448
82	0.767578448
83	0.757051172
84	0.757051172
85	0.757051172
86	0.767578448
87	0.767578448
88	0.776302071
89	0.776302071
90	0.776302071
91	0.776302071
92	0.776302071
93	0.78679572
94	0.78679572
95	0.78679572
96	0.78679572
97	0.78679572
98	0.78679572
99	0.78679572
100	0.78679572
101	0.78679572
102	0.78679572
103	0.78679572
104	0.754193394
105	0.738535945
106	0.738535945
107	0.731680881
108	0.731680881
109	0.738424085
110	0.746609057
111	0.746609057
112	0.746609057
113	0.746609057
114	0.746609057
115	0.746609057
116	0.757051172
117	0.767578448
118	0.767578448
119	0.777482481
120	0.777482481
121	0.777482481
122	0.777482481
123	0.777482481
124	0.777482481
125	0.777482481
126	0.777482481
127	0.777482481
128	0.757051172
129	0.739498172
130	0.739498172
131	0.739498172
132	0.739498172
133	0.746609057
134	0.746609057
135	0.746609057
136	0.746609057
137	0.746609057
138	0.746609057
139	0.746609057
140	0.757051172
141	0.767578448
142	0.767578448
143	0.767578448
144	0.767578448
145	0.777482481
146	0.777482481
147	0.777482481
148	0.777482481
149	0.777482481
150	0.777482481
151	0.777482481
152	0.757051172
153	0.738424085
154	0.731680881
155	0.731680881
156	0.731680881
157	0.731680881
158	0.746609057
159	0.757051172
160	0.757051172
161	0.757051172
162	0.757051172
163	0.757051172
164	0.767578448
165	0.767578448
166	0.777482481
167	0.777482481
168	0.777482481
169	0.800103906
170	0.800103906
171	0.800103906
172	0.800103906
173	0.800103906
174	0.800103906
175	0.800103906
176	0.800103906
177	0.788715594
178	0.788715594
179	0.788715594
180	0.788715594
181	0.800103906
182	0.800103906
183	0.810471338
184	0.810471338
185	0.810471338
186	0.810471338
187	0.810471338
188	0.810471338
189	0.810471338
190	0.810471338
191	0.810471338
192	0.810471338
193	0.810471338
194	0.810471338
195	0.810471338
196	0.810471338
197	0.810471338
198	0.810471338
199	0.810471338
200	0.810471338
201	0.810471338
202	0.810471338
203	0.800103906
204	0.800103906
205	0.800103906
206	0.800103906
207	0.800103906
208	0.800103906
209	0.800103906
210	0.788715594
211	0.776711635
212	0.776711635
213	0.788715594
214	0.788715594
215	0.800103906
216	0.800103906
217	0.800103906
218	0.800103906
219	0.800103906
220	0.800103906
221	0.800103906
222	0.800103906
223	0.78679572
224	0.767578448
225	0.746609057
226	0.746609057
227	0.738424085
228	0.738424085
229	0.738424085
230	0.738424085
231	0.738424085
232	0.738424085
233	0.738424085
234	0.738424085
235	0.746609057
236	0.757051172
237	0.757051172
238	0.767578448
239	0.767578448
240	0.767578448
241	0.777482481
242	0.777482481
243	0.777482481
244	0.777482481
245	0.777482481
246	0.777482481
247	0.777482481
248	0.757051172
249	0.757051172
250	0.739498172
251	0.739498172
252	0.739498172
253	0.739498172
254	0.746609057
255	0.757051172
256	0.767578448
257	0.767578448
258	0.767578448
259	0.767578448
260	0.767578448
261	0.78679572
262	0.78679572
263	0.78679572
264	0.78679572
265	0.78679572
266	0.78679572
267	0.78679572
268	0.78679572
269	0.78679572
270	0.78679572
271	0.78679572
272	0.765185137
273	0.745600657
274	0.745600657
275	0.745600657
276	0.745600657
277	0.745600657
278	0.754193394
279	0.765185137
280	0.776302071
281	0.776302071
282	0.776302071
283	0.776302071
284	0.78679572
285	0.78679572
286	0.78679572
287	0.78679572
288	0.78679572
289	0.78679572
290	0.78679572
291	0.78679572
292	0.78679572
293	0.78679572
294	0.78679572
295	0.78679572
296	0.78679572
297	0.78679572
298	0.78679572
299	0.776302071
300	0.776302071
301	0.776302071
302	0.776302071
303	0.776302071
304	0.776302071
305	0.776302071
306	0.776302071
307	0.776302071
308	0.776302071
309	0.78679572
310	0.78679572
311	0.78679572
312	0.78679572
313	0.78679572
314	0.78679572
315	0.78679572
316	0.78679572
317	0.78679572
318	0.78679572
319	0.78679572
320	0.767578448
321	0.739498172
322	0.739498172
323	0.739498172
324	0.739498172
325	0.746609057
326	0.746609057
327	0.746609057
328	0.746609057
329	0.746609057
330	0.746609057
331	0.757051172
332	0.767578448
333	0.767578448
334	0.777482481
335	0.777482481
336	0.777482481
337	0.777482481
338	0.777482481
339	0.78679572
340	0.78679572
341	0.78679572
342	0.78679572
343	0.78679572
344	0.78679572
345	0.78679572
346	0.78679572
347	0.776302071
348	0.776302071
349	0.776302071
350	0.776302071
351	0.776302071
352	0.776302071
353	0.776302071
354	0.776302071
355	0.776302071
356	0.78679572
357	0.78679572
358	0.78679572
359	0.78679572
360	0.78679572
	
	
	


==> Plots/Data/nadir_a1_unil.dat <==
1	0.636136228
2	0.636136228
3	0.636136228
4	0.636136228
5	0.636136228
6	0.636136228
7	0.636136228
8	0.636136228
9	0.636136228
10	0.636136228
11	0.636136228
12	0.636136228
13	0.636136228
14	0.636136228
15	0.636136228
16	0.636136228
17	0.636136228
18	0.636136228
19	0.636136228
20	0.636136228
21	0.636136228
22	0.636136228
23	0.636136228
24	0.636136228
25	0.66404323
26	0.66404323
27	0.66404323
28	0.663291148
29	0.664813593
30	0.664813593
31	0.662164175
32	0.662164175
33	0.664260888
34	0.664260888
35	0.664260888
36	0.664260888
37	0.664260888
38	0.664260888
39	0.664260888
40	0.664260888
41	0.664260888
42	0.664260888
43	0.664260888
44	0.664260888
45	0.664260888
46	0.664260888
47	0.664260888
48	0.664260888
49	0.639601685
50	0.639601685
51	0.639601685
52	0.639601685
53	0.639601685
54	0.639601685
55	0.639601685
56	0.634927587
57	0.634927587
58	0.628291387
59	0.628291387
60	0.628291387
61	0.628291387
62	0.621205739
63	0.621205739
64	0.621205739
65	0.621205739
66	0.621205739
67	0.628291387
68	0.634927587
69	0.634927587
70	0.634927587
71	0.634927587
72	0.634927587
73	0.634927587
74	0.634927587
75	0.634927587
76	0.634927587
77	0.634927587
78	0.634927587
79	0.634927587
80	0.628291387
81	0.621205739
82	0.621205739
83	0.609315677
84	0.609315677
85	0.609315677
86	0.616066762
87	0.621205739
88	0.628291387
89	0.628291387
90	0.628291387
91	0.628291387
92	0.628291387
93	0.634927587
94	0.634927587
95	0.634927587
96	0.634927587
97	0.634927587
98	0.634927587
99	0.634927587
100	0.634927587
101	0.634927587
102	0.634927587
103	0.634927587
104	0.622735974
105	0.615985373
106	0.611077703
107	0.611077703
108	0.611077703
109	0.611077703
110	0.615985373
111	0.622735974
112	0.622735974
113	0.622735974
114	0.622735974
115	0.622735974
116	0.622735974
117	0.622735974
118	0.629040411
119	0.629040411
120	0.629040411
121	0.629040411
122	0.629040411
123	0.629040411
124	0.629040411
125	0.629040411
126	0.629040411
127	0.629040411
128	0.615985373
129	0.604616388
130	0.604616388
131	0.604616388
132	0.604616388
133	0.609239107
134	0.609239107
135	0.609239107
136	0.609239107
137	0.609239107
138	0.609239107
139	0.609239107
140	0.615985373
141	0.615985373
142	0.622735974
143	0.622735974
144	0.622735974
145	0.629040411
146	0.629040411
147	0.629040411
148	0.629040411
149	0.629040411
150	0.629040411
151	0.622735974
152	0.609239107
153	0.599507679
154	0.599507679
155	0.599507679
156	0.599507679
157	0.603916118
158	0.609239107
159	0.609239107
160	0.615985373
161	0.615985373
162	0.615985373
163	0.615985373
164	0.622735974
165	0.622735974
166	0.629040411
167	0.629040411
168	0.629040411
169	0.634927587
170	0.634927587
171	0.634927587
172	0.634927587
173	0.634927587
174	0.634927587
175	0.634927587
176	0.634927587
177	0.634927587
178	0.634927587
179	0.634927587
180	0.634927587
181	0.634927587
182	0.640055136
183	0.640055136
184	0.640055136
185	0.640055136
186	0.640055136
187	0.640055136
188	0.640055136
189	0.640055136
190	0.640055136
191	0.640055136
192	0.640055136
193	0.640055136
194	0.640055136
195	0.640055136
196	0.640055136
197	0.640055136
198	0.640055136
199	0.640055136
200	0.640055136
201	0.640055136
202	0.640055136
203	0.634927587
204	0.634927587
205	0.634927587
206	0.634927587
207	0.634927587
208	0.634927587
209	0.634927587
210	0.634927587
211	0.62742169
212	0.62742169
213	0.634927587
214	0.634927587
215	0.634927587
216	0.634927587
217	0.634927587
218	0.634927587
219	0.634927587
220	0.634927587
221	0.634927587
222	0.634927587
223	0.634927587
224	0.622735974
225	0.609239107
226	0.603916118
227	0.599507679
228	0.599507679
229	0.599507679
230	0.599507679
231	0.603916118
232	0.603916118
233	0.603916118
234	0.603916118
235	0.603916118
236	0.609239107
237	0.615985373
238	0.622735974
239	0.622735974
240	0.622735974
241	0.629040411
242	0.629040411
243	0.629040411
244	0.629040411
245	0.629040411
246	0.629040411
247	0.629040411
248	0.615985373
249	0.615985373
250	0.604616388
251	0.604616388
252	0.604616388
253	0.604616388
254	0.609239107
255	0.615985373
256	0.622735974
257	0.622735974
258	0.622735974
259	0.622735974
260	0.628291387
261	0.628291387
262	0.634927587
263	0.634927587
264	0.634927587
265	0.634927587
266	0.634927587
267	0.634927587
268	0.634927587
269	0.634927587
270	0.634927587
271	0.634927587
272	0.621205739
273	0.616066762
274	0.616066762
275	0.616066762
276	0.616066762
277	0.621205739
278	0.621205739
279	0.628291387
280	0.628291387
281	0.634927587
282	0.634927587
283	0.634927587
284	0.634927587
285	0.634927587
286	0.634927587
287	0.634927587
288	0.634927587
289	0.664260888
290	0.664260888
291	0.664260888
292	0.664260888
293	0.664260888
294	0.664260888
295	0.664260888
296	0.664260888
297	0.655368233
298	0.655368233
299	0.655368233
300	0.655368233
301	0.655368233
302	0.655368233
303	0.655368233
304	0.655368233
305	0.655368233
306	0.655368233
307	0.655368233
308	0.664260888
309	0.664260888
310	0.664260888
311	0.664260888
312	0.664260888
313	0.605545532
314	0.605545532
315	0.605545532
316	0.605545532
317	0.605545532
318	0.605545532
319	0.605545532
320	0.591938377
321	0.580782402
322	0.580782402
323	0.580782402
324	0.580782402
325	0.585477464
326	0.585477464
327	0.585477464
328	0.585477464
329	0.585477464
330	0.585477464
331	0.585477464
332	0.591938377
333	0.597975584
334	0.597975584
335	0.597975584
336	0.597975584
337	0.634927587
338	0.634927587
339	0.634927587
340	0.634927587
341	0.634927587
342	0.634927587
343	0.634927587
344	0.634927587
345	0.634927587
346	0.634927587
347	0.634927587
348	0.634927587
349	0.634927587
350	0.634927587
351	0.634927587
352	0.634927587
353	0.634927587
354	0.634927587
355	0.634927587
356	0.634927587
357	0.634927587
358	0.634927587
359	0.634927587
360	0.634927587
	
	
	


==> Plots/Data/nadir_a2_bil.dat <==
1	0.500536836
2	0.500536836
3	0.500536836
4	0.500536836
5	0.500536836
6	0.500536836
7	0.500536836
8	0.500536836
9	0.500536836
10	0.500536836
11	0.500536836
12	0.500536836
13	0.500536836
14	0.500536836
15	0.500536836
16	0.500536836
17	0.500536836
18	0.500536836
19	0.500536836
20	0.500536836
21	0.500536836
22	0.500536836
23	0.500536836
24	0.500536836
25	0.500784843
26	0.500784843
27	0.500784843
28	0.500233645
29	0.500194898
30	0.500194898
31	0.500746054
32	0.500746054
33	0.500746054
34	0.500746054
35	0.500746054
36	0.500746054
37	0.500746054
38	0.500746054
39	0.500746054
40	0.500746054
41	0.500746054
42	0.500746054
43	0.500746054
44	0.500746054
45	0.500746054
46	0.500746054
47	0.500746054
48	0.500746054
49	0.500694748
50	0.500694748
51	0.500694748
52	0.500694748
53	0.500694748
54	0.500694748
55	0.500694748
56	0.500488134
57	0.500488134
58	0.500220729
59	0.500220729
60	0.500220729
61	0.500220729
62	0.499935214
63	0.499935214
64	0.499935214
65	0.499935214
66	0.499935214
67	0.500220729
68	0.500488134
69	0.500488134
70	0.500488134
71	0.500488134
72	0.500488134
73	0.500488134
74	0.500488134
75	0.500488134
76	0.500488134
77	0.500488134
78	0.500488134
79	0.500488134
80	0.500220729
81	0.499935214
82	0.499935214
83	0.499456106
84	0.499456106
85	0.499456106
86	0.49972814
87	0.499935214
88	0.500220729
89	0.500220729
90	0.500220729
91	0.500220729
92	0.500220729
93	0.500488134
94	0.500488134
95	0.500488134
96	0.500488134
97	0.500488134
98	0.500488134
99	0.500488134
100	0.500488134
101	0.500488134
102	0.500488134
103	0.500488134
104	0.499996875
105	0.49972486
106	0.499527106
107	0.499527106
108	0.499527106
109	0.499527106
110	0.49972486
111	0.499996875
112	0.499996875
113	0.499996875
114	0.499996875
115	0.499996875
116	0.499996875
117	0.499996875
118	0.500250911
119	0.500250911
120	0.500250911
121	0.500250911
122	0.500250911
123	0.500250911
124	0.500250911
125	0.500250911
126	0.500250911
127	0.500250911
128	0.49972486
129	0.49945302
130	0.49945302
131	0.499266748
132	0.499266748
133	0.499266748
134	0.499266748
135	0.49945302
136	0.49945302
137	0.49945302
138	0.49945302
139	0.49945302
140	0.49972486
141	0.49972486
142	0.499996875
143	0.499996875
144	0.499996875
145	0.500250911
146	0.500250911
147	0.500250911
148	0.500250911
149	0.500250911
150	0.500250911
151	0.499996875
152	0.49945302
153	0.499238531
154	0.499238531
155	0.499060894
156	0.499060894
157	0.499060894
158	0.499266748
159	0.49945302
160	0.49972486
161	0.49972486
162	0.49972486
163	0.49972486
164	0.499996875
165	0.499996875
166	0.500250911
167	0.500250911
168	0.500250911
169	0.655134004
170	0.655134004
171	0.655134004
172	0.655134004
173	0.655134004
174	0.655134004
175	0.655134004
176	0.655134004
177	0.655134004
178	0.655134004
179	0.655134004
180	0.655134004
181	0.655134004
182	0.65540446
183	0.65540446
184	0.65540446
185	0.65540446
186	0.65540446
187	0.65540446
188	0.65540446
189	0.65540446
190	0.65540446
191	0.65540446
192	0.65540446
193	0.500694748
194	0.500694748
195	0.500694748
196	0.500694748
197	0.500694748
198	0.500694748
199	0.500694748
200	0.500694748
201	0.500694748
202	0.500694748
203	0.500488134
204	0.500488134
205	0.500488134
206	0.500488134
207	0.500488134
208	0.500488134
209	0.500488134
210	0.500488134
211	0.500185685
212	0.500185685
213	0.500488134
214	0.500488134
215	0.500488134
216	0.500488134
217	0.500488134
218	0.500488134
219	0.500488134
220	0.500488134
221	0.500488134
222	0.500488134
223	0.500488134
224	0.499996875
225	0.49945302
226	0.499238531
227	0.499060894
228	0.499060894
229	0.499060894
230	0.499060894
231	0.499238531
232	0.499238531
233	0.499238531
234	0.499238531
235	0.499238531
236	0.49945302
237	0.49972486
238	0.499996875
239	0.499996875
240	0.499996875
241	0.500250911
242	0.500250911
243	0.500250911
244	0.500250911
245	0.500250911
246	0.500250911
247	0.499996875
248	0.49972486
249	0.49972486
250	0.499266748
251	0.499266748
252	0.499266748
253	0.499266748
254	0.49945302
255	0.49972486
256	0.499996875
257	0.499996875
258	0.499996875
259	0.499996875
260	0.500220729
261	0.500220729
262	0.500488134
263	0.500488134
264	0.500488134
265	0.500488134
266	0.500488134
267	0.500488134
268	0.500488134
269	0.500488134
270	0.500488134
271	0.500488134
272	0.499935214
273	0.49972814
274	0.495187385
275	0.495187385
276	0.495187385
277	0.495392578
278	0.495392578
279	0.500220729
280	0.500220729
281	0.500220729
282	0.500220729
283	0.500488134
284	0.500488134
285	0.500488134
286	0.500488134
287	0.500488134
288	0.500488134
289	0.565121662
290	0.565121662
291	0.565121662
292	0.565121662
293	0.565121662
294	0.565121662
295	0.565121667
296	0.565121662
297	0.564718012
298	0.564718012
299	0.564718012
300	0.564718012
301	0.564718012
302	0.564718012
303	0.564718012
304	0.564718012
305	0.564718012
306	0.564718012
307	0.564718012
308	0.565121662
309	0.565121662
310	0.565121662
311	0.565121662
312	0.565121662
313	0.500676476
314	0.500676476
315	0.500676476
316	0.500676476
317	0.500676476
318	0.500676476
319	0.500676476
320	0.500091176
321	0.499611911
322	0.499611911
323	0.499611911
324	0.499611911
325	0.499935214
326	0.499935214
327	0.499935214
328	0.499935214
329	0.499935214
330	0.499935214
331	0.499935214
332	0.500220729
333	0.500220729
334	0.500488134
335	0.500488134
336	0.500488134
337	0.500488134
338	0.500488134
339	0.500488134
340	0.500488134
341	0.500488134
342	0.500488134
343	0.500488134
344	0.500488134
345	0.500488134
346	0.500488134
347	0.500488134
348	0.500488134
349	0.500488134
350	0.500488134
351	0.500488134
352	0.500488134
353	0.500488134
354	0.500488134
355	0.500488134
356	0.500488134
357	0.500488134
358	0.500488134
359	0.500488134
360	0.500488134
	
	
	


==> Plots/Data/nadir_a2_noepc.dat <==
1	0.546795486
2	0.546795486
3	0.546795486
4	0.546795486
5	0.546795486
6	0.546795486
7	0.546795486
8	0.546795486
9	0.546795486
10	0.546795486
11	0.546795486
12	0.546795486
13	0.546795486
14	0.546795486
15	0.546795486
16	0.546795486
17	0.546795486
18	0.546795486
19	0.546795486
20	0.546795486
21	0.546795486
22	0.546795486
23	0.546795486
24	0.546795486
25	0.520370116
26	0.520267461
27	0.520267461
28	0.520267461
29	0.520267461
30	0.520267461
31	0.520267461
32	0.520267461
33	0.520370116
34	0.520370116
35	0.520370116
36	0.520370116
37	0.520370116
38	0.520370116
39	0.520370116
40	0.520370116
41	0.520370116
42	0.520370116
43	0.520370116
44	0.520370116
45	0.520370116
46	0.520370116
47	0.520370116
48	0.520370116
49	0.604479346
50	0.602891618
51	0.602891618
52	0.602891618
53	0.602891618
54	0.603297143
55	0.603297143
56	0.5989234
57	0.5989234
58	0.5989234
59	0.5989234
60	0.595210637
61	0.595210637
62	0.595210637
63	0.595210637
64	0.595210637
65	0.595210637
66	0.595210637
67	0.595210637
68	0.595210637
69	0.602856411
70	0.602856411
71	0.602856411
72	0.602856411
73	0.562558691
74	0.562558691
75	0.562558691
76	0.562558691
77	0.562558691
78	0.562558691
79	0.562558691
80	0.562558691
81	0.562558691
82	0.562558691
83	0.562558691
84	0.562558691
85	0.562558691
86	0.562558691
87	0.562558691
88	0.562558691
89	0.562558691
90	0.562558691
91	0.562558691
92	0.562558691
93	0.562558691
94	0.562558691
95	0.562558691
96	0.562558691
97	0.517199587
98	0.517199587
99	0.517199587
100	0.517199587
101	0.517199587
102	0.517199587
103	0.517199587
104	0.517199587
105	0.517199587
106	0.517199587
107	0.517199587
108	0.517199587
109	0.517199587
110	0.517199587
111	0.517199587
112	0.517199587
113	0.517199587
114	0.517199587
115	0.517199587
116	0.517199587
117	0.517199587
118	0.517199587
119	0.517199587
120	0.517199587
121	0.517199587
122	0.517199587
123	0.517199587
124	0.517199587
125	0.517199587
126	0.517199587
127	0.517199587
128	0.517199587
129	0.517199587
130	0.517199587
131	0.517199587
132	0.517199587
133	0.517199587
134	0.517199587
135	0.517199587
136	0.517199587
137	0.517199587
138	0.517199587
139	0.517199587
140	0.517199587
141	0.517199587
142	0.517199587
143	0.517199587
144	0.517199587
145	0.517199587
146	0.517199587
147	0.517199587
148	0.517199587
149	0.517199587
150	0.517199587
151	0.517199587
152	0.517199587
153	0.517199587
154	0.517199587
155	0.517199587
156	0.517199587
157	0.517199587
158	0.517199587
159	0.517199587
160	0.517199587
161	0.517199587
162	0.517199587
163	0.517199587
164	0.517199587
165	0.517199587
166	0.517199587
167	0.517199587
168	0.517199587
169	0.520370116
170	0.520370116
171	0.520370116
172	0.520370116
173	0.520370116
174	0.520370116
175	0.520370116
176	0.520370116
177	0.520370116
178	0.520370116
179	0.520370116
180	0.520370116
181	0.520370116
182	0.520370116
183	0.520370116
184	0.520370116
185	0.520370116
186	0.520370116
187	0.520370116
188	0.520370116
189	0.520370116
190	0.520370116
191	0.520370116
192	0.520370116
193	0.546795486
194	0.546795486
195	0.546795486
196	0.546795486
197	0.546795486
198	0.546795486
199	0.546795486
200	0.546795486
201	0.546795486
202	0.546795486
203	0.546795486
204	0.546795486
205	0.546795486
206	0.546795486
207	0.546795486
208	0.546795486
209	0.546795486
210	0.546795486
211	0.546795486
212	0.546795486
213	0.546795486
214	0.546795486
215	0.546795486
216	0.546795486
217	0.517199587
218	0.517199587
219	0.517199587
220	0.517199587
221	0.517199587
222	0.517199587
223	0.517199587
224	0.517199587
225	0.517199587
226	0.517199587
227	0.517199587
228	0.517199587
229	0.517199587
230	0.517199587
231	0.517199587
232	0.517199587
233	0.517199587
234	0.517199587
235	0.517199587
236	0.517199587
237	0.517199587
238	0.517199587
239	0.517199587
240	0.517199587
241	0.517199587
242	0.517199587
243	0.517199587
244	0.517199587
245	0.517199587
246	0.517199587
247	0.517199587
248	0.517199587
249	0.517199587
250	0.517199587
251	0.517199587
252	0.517199587
253	0.517199587
254	0.517199587
255	0.517199587
256	0.517199587
257	0.517199587
258	0.517199587
259	0.517199587
260	0.517199587
261	0.517199587
262	0.517199587
263	0.517199587
264	0.517199587
265	0.517199587
266	0.517199587
267	0.517199587
268	0.517199587
269	0.517199587
270	0.517199587
271	0.517199587
272	0.517199587
273	0.517199587
274	0.517199587
275	0.517199587
276	0.517199587
277	0.517199587
278	0.517199587
279	0.517199587
280	0.517199587
281	0.517199587
282	0.517199587
283	0.517199587
284	0.517199587
285	0.517199587
286	0.517199587
287	0.517199587
288	0.517199587
289	0.520267461
290	0.520267461
291	0.520267461
292	0.520267461
293	0.520267461
294	0.520267461
295	0.520267461
296	0.520370116
297	0.520370116
298	0.520370116
299	0.520370116
300	0.520370116
301	0.520370116
302	0.520370116
303	0.520370116
304	0.520370116
305	0.520370116
306	0.520370116
307	0.520370116
308	0.520370116
309	0.520370116
310	0.520370116
311	0.520370116
312	0.520370116
313	0.517199587
314	0.517199587
315	0.517199587
316	0.517199587
317	0.517199587
318	0.517199587
319	0.517199587
320	0.517199587
321	0.517199587
322	0.517199587
323	0.517199587
324	0.517199587
325	0.517199587
326	0.517199587
327	0.517199587
328	0.517199587
329	0.517199587
330	0.517199587
331	0.517199587
332	0.517199587
333	0.517199587
334	0.517199587
335	0.517199587
336	0.517199587
337	0.546795486
338	0.546795486
339	0.546795486
340	0.546795486
341	0.546795486
342	0.546795486
343	0.546795486
344	0.546795486
345	0.546795486
346	0.546795486
347	0.546795486
348	0.546795486
349	0.546795486
350	0.546795486
351	0.546795486
352	0.546795486
353	0.546795486
354	0.546795486
355	0.546795486
356	0.546795486
357	0.546795486
358	0.546795486
359	0.546795486
360	0.546795486
	
	
	


==> Plots/Data/nadir_a2_nolim.dat <==
1	0.767694804
2	0.767694804
3	0.767694804
4	0.767694804
5	0.767694804
6	0.767694804
7	0.767694804
8	0.767694804
9	0.767694804
10	0.767694804
11	0.767694804
12	0.767694804
13	0.767694804
14	0.767694804
15	0.767694804
16	0.767694804
17	0.767694804
18	0.767694804
19	0.767694804
20	0.767694804
21	0.767694804
22	0.767694804
23	0.767694804
24	0.767694804
25	0.770705113
26	0.770705113
27	0.770705113
28	0.770705113
29	0.770705113
30	0.770705113
31	0.770705113
32	0.770705113
33	0.770705113
34	0.770705113
35	0.770705113
36	0.770705113
37	0.770705113
38	0.770705113
39	0.770705113
40	0.770705113
41	0.770705113
42	0.770705113
43	0.770705113
44	0.770705113
45	0.770705113
46	0.770705113
47	0.770705113
48	0.770705113
49	0.832944751
50	0.832944751
51	0.832944751
52	0.832944751
53	0.832944751
54	0.832944751
55	0.832944751
56	0.832944751
57	0.832944751
58	0.832944751
59	0.817140137
60	0.817140137
61	0.817140137
62	0.817140137
63	0.817140137
64	0.817140137
65	0.817140137
66	0.817140137
67	0.817140137
68	0.817140137
69	0.832944751
70	0.832944751
71	0.832944751
72	0.832944751
73	0.767694804
74	0.767694804
75	0.767694804
76	0.767694804
77	0.767694804
78	0.767694804
79	0.767694804
80	0.767694804
81	0.767694804
82	0.767694804
83	0.754762179
84	0.754762179
85	0.754762179
86	0.754762179
87	0.754762179
88	0.754762179
89	0.754762179
90	0.754762179
91	0.754762179
92	0.754762179
93	0.754762179
94	0.767694804
95	0.767694804
96	0.767694804
97	0.767694804
98	0.767694804
99	0.767694804
100	0.767694804
101	0.767694804
102	0.767694804
103	0.754762179
104	0.754762179
105	0.754762179
106	0.754762179
107	0.754762179
108	0.754762179
109	0.754762179
110	0.754762179
111	0.754762179
112	0.754762179
113	0.754762179
114	0.754762179
115	0.754762179
116	0.754762179
117	0.754762179
118	0.754762179
119	0.754762179
120	0.754762179
121	0.529573611
122	0.529573611
123	0.529573611
124	0.529573611
125	0.529573611
126	0.529573611
127	0.529573611
128	0.517199587
129	0.517199587
130	0.517199587
131	0.517199587
132	0.517199587
133	0.517199587
134	0.517199587
135	0.517199587
136	0.517199587
137	0.517199587
138	0.517199587
139	0.517199587
140	0.517199587
141	0.517199587
142	0.517199587
143	0.517199587
144	0.517199587
145	0.517199587
146	0.517199587
147	0.517199587
148	0.517199587
149	0.517199587
150	0.517199587
151	0.517199587
152	0.517199587
153	0.517199587
154	0.517199587
155	0.517199587
156	0.517199587
157	0.517199587
158	0.517199587
159	0.517199587
160	0.517199587
161	0.517199587
162	0.517199587
163	0.517199587
164	0.517199587
165	0.517199587
166	0.517199587
167	0.517199587
168	0.517199587
169	0.770705113
170	0.770705113
171	0.770705113
172	0.770705113
173	0.770705113
174	0.770705113
175	0.770705113
176	0.770705113
177	0.770705113
178	0.770705113
179	0.770705113
180	0.770705113
181	0.770705113
182	0.770705113
183	0.770705113
184	0.770705113
185	0.770705113
186	0.770705113
187	0.770705113
188	0.770705113
189	0.770705113
190	0.770705113
191	0.770705113
192	0.770705113
193	0.767694804
194	0.767694804
195	0.767694804
196	0.767694804
197	0.767694804
198	0.767694804
199	0.767694804
200	0.767694804
201	0.767694804
202	0.767694804
203	0.767694804
204	0.767694804
205	0.767694804
206	0.767694804
207	0.767694804
208	0.767694804
209	0.767694804
210	0.754762179
211	0.754762179
212	0.754762179
213	0.754762179
214	0.754762179
215	0.754762179
216	0.754762179
217	0.529573611
218	0.529573611
219	0.529573611
220	0.529573611
221	0.529573611
222	0.529573611
223	0.529573611
224	0.529573611
225	0.517199587
226	0.517199587
227	0.517199587
228	0.517199587
229	0.517199587
230	0.517199587
231	0.517199587
232	0.517199587
233	0.517199587
234	0.517199587
235	0.517199587
236	0.517199587
237	0.517199587
238	0.517199587
239	0.517199587
240	0.517199587
241	0.517199587
242	0.517199587
243	0.517199587
244	0.517199587
245	0.517199587
246	0.517199587
247	0.517199587
248	0.517199587
249	0.517199587
250	0.517199587
251	0.517199587
252	0.517199587
253	0.517199587
254	0.517199587
255	0.517199587
256	0.529573611
257	0.529573611
258	0.529573611
259	0.529573611
260	0.529573611
261	0.529573611
262	0.529573611
263	0.529573611
264	0.529573611
265	0.529573611
266	0.529573611
267	0.529573611
268	0.529573611
269	0.529573611
270	0.529573611
271	0.529573611
272	0.529573611
273	0.529573611
274	0.529573611
275	0.529573611
276	0.529573611
277	0.529573611
278	0.529573611
279	0.529573611
280	0.529573611
281	0.529573611
282	0.529573611
283	0.529573611
284	0.529573611
285	0.529573611
286	0.529573611
287	0.529573611
288	0.529573611
289	0.832944751
290	0.832944751
291	0.832944751
292	0.832944751
293	0.832944751
294	0.832944751
295	0.832944751
296	0.832944751
297	0.832944751
298	0.832944751
299	0.832944751
300	0.832944751
301	0.832944751
302	0.832944751
303	0.832944751
304	0.832944751
305	0.832944751
306	0.832944751
307	0.832944751
308	0.832944751
309	0.832944751
310	0.832944751
311	0.832944751
312	0.832944751
313	0.767694804
314	0.767694804
315	0.767694804
316	0.767694804
317	0.767694804
318	0.767694804
319	0.767694804
320	0.754762179
321	0.754762179
322	0.754762179
323	0.754762179
324	0.754762179
325	0.754762179
326	0.754762179
327	0.754762179
328	0.754762179
329	0.754762179
330	0.754762179
331	0.754762179
332	0.754762179
333	0.754762179
334	0.754762179
335	0.754762179
336	0.754762179
337	0.767694804
338	0.767694804
339	0.767694804
340	0.767694804
341	0.767694804
342	0.767694804
343	0.767694804
344	0.767694804
345	0.767694804
346	0.767694804
347	0.767694804
348	0.767694804
349	0.767694804
350	0.767694804
351	0.767694804
352	0.767694804
353	0.767694804
354	0.767694804
355	0.767694804
356	0.767694804
357	0.767694804
358	0.767694804
359	0.767694804
360	0.767694804
	
	
	


==> Plots/Data/nadir_a2_unil.dat <==
1	0.546795486
2	0.546795486
3	0.546795486
4	0.546795486
5	0.546795486
6	0.546795486
7	0.546795486
8	0.546795486
9	0.546795486
10	0.546795486
11	0.546795486
12	0.546795486
13	0.546795486
14	0.546795486
15	0.546795486
16	0.546795486
17	0.546795486
18	0.546795486
19	0.546795486
20	0.546795486
21	0.546795486
22	0.546795486
23	0.546795486
24	0.546795486
25	0.584906553
26	0.584823856
27	0.584823856
28	0.584823856
29	0.584823856
30	0.584823856
31	0.584823856
32	0.584823856
33	0.584906553
34	0.584906553
35	0.584906553
36	0.584906553
37	0.584906553
38	0.584906553
39	0.584906553
40	0.584906553
41	0.584906553
42	0.584906553
43	0.584906553
44	0.584906553
45	0.584906553
46	0.584906553
47	0.584906553
48	0.584906553
49	0.546795486
50	0.546795486
51	0.546795486
52	0.546795486
53	0.546795486
54	0.546795486
55	0.546795486
56	0.546795486
57	0.546795486
58	0.546795486
59	0.546795486
60	0.546795486
61	0.546795486
62	0.546795486
63	0.546795486
64	0.546795486
65	0.546795486
66	0.546795486
67	0.546795486
68	0.546795486
69	0.546795486
70	0.546795486
71	0.546795486
72	0.546795486
73	0.520370116
74	0.520370116
75	0.520370116
76	0.520370116
77	0.520370116
78	0.520370116
79	0.520370116
80	0.520370116
81	0.520370116
82	0.520370116
83	0.520370116
84	0.520370116
85	0.520370116
86	0.520370116
87	0.520370116
88	0.520370116
89	0.520370116
90	0.520370116
91	0.520370116
92	0.520370116
93	0.520370116
94	0.520370116
95	0.520370116
96	0.520370116
97	0.546795486
98	0.546795486
99	0.546795486
100	0.546795486
101	0.546795486
102	0.546795486
103	0.546795486
104	0.546795486
105	0.546795486
106	0.546795486
107	0.546795486
108	0.546795486
109	0.546795486
110	0.546795486
111	0.546795486
112	0.546795486
113	0.546795486
114	0.546795486
115	0.546795486
116	0.546795486
117	0.546795486
118	0.546795486
119	0.546795486
120	0.546795486
121	0.517199587
122	0.517199587
123	0.517199587
124	0.517199587
125	0.517199587
126	0.517199587
127	0.517199587
128	0.517199587
129	0.517199587
130	0.517199587
131	0.517199587
132	0.517199587
133	0.517199587
134	0.517199587
135	0.517199587
136	0.517199587
137	0.517199587
138	0.517199587
139	0.517199587
140	0.517199587
141	0.517199587
142	0.517199587
143	0.517199587
144	0.517199587
145	0.517199587
146	0.517199587
147	0.517199587
148	0.517199587
149	0.517199587
150	0.517199587
151	0.517199587
152	0.517199587
153	0.517199587
154	0.517199587
155	0.517199587
156	0.517199587
157	0.517199587
158	0.517199587
159	0.517199587
160	0.517199587
161	0.517199587
162	0.517199587
163	0.517199587
164	0.517199587
165	0.517199587
166	0.517199587
167	0.517199587
168	0.517199587
169	0.520370116
170	0.520370116
171	0.520370116
172	0.520370116
173	0.520370116
174	0.520370116
175	0.520370116
176	0.520370116
177	0.520370116
178	0.520370116
179	0.520370116
180	0.520370116
181	0.520370116
182	0.520370116
183	0.520370116
184	0.520370116
185	0.520370116
186	0.520370116
187	0.520370116
188	0.520370116
189	0.520370116
190	0.520370116
191	0.520370116
192	0.520370116
193	0.546795486
194	0.546795486
195	0.546795486
196	0.546795486
197	0.546795486
198	0.546795486
199	0.546795486
200	0.546795486
201	0.546795486
202	0.546795486
203	0.546795486
204	0.546795486
205	0.546795486
206	0.546795486
207	0.546795486
208	0.546795486
209	0.546795486
210	0.546795486
211	0.546795486
212	0.546795486
213	0.546795486
214	0.546795486
215	0.546795486
216	0.546795486
217	0.517199587
218	0.517199587
219	0.517199587
220	0.517199587
221	0.517199587
222	0.517199587
223	0.517199587
224	0.517199587
225	0.517199587
226	0.517199587
227	0.517199587
228	0.517199587
229	0.517199587
230	0.517199587
231	0.517199587
232	0.517199587
233	0.517199587
234	0.517199587
235	0.517199587
236	0.517199587
237	0.517199587
238	0.517199587
239	0.517199587
240	0.517199587
241	0.517199587
242	0.517199587
243	0.517199587
244	0.517199587
245	0.517199587
246	0.517199587
247	0.517199587
248	0.517199587
249	0.517199587
250	0.517199587
251	0.517199587
252	0.517199587
253	0.517199587
254	0.517199587
255	0.517199587
256	0.517199587
257	0.517199587
258	0.517199587
259	0.517199587
260	0.517199587
261	0.517199587
262	0.517199587
263	0.517199587
264	0.517199587
265	0.517199587
266	0.517199587
267	0.517199587
268	0.517199587
269	0.517199587
270	0.517199587
271	0.517199587
272	0.517199587
273	0.517199587
274	0.517199587
275	0.517199587
276	0.517199587
277	0.517199587
278	0.517199587
279	0.517199587
280	0.517199587
281	0.517199587
282	0.517199587
283	0.517199587
284	0.517199587
285	0.517199587
286	0.517199587
287	0.517199587
288	0.517199587
289	0.48366097
290	0.48366097
291	0.48366097
292	0.484390735
293	0.484390735
294	0.48366097
295	0.48366097
296	0.48366097
297	0.48366097
298	0.48366097
299	0.48366097
300	0.48366097
301	0.48366097
302	0.48366097
303	0.48366097
304	0.48366097
305	0.48366097
306	0.48366097
307	0.48366097
308	0.48366097
309	0.48366097
310	0.48366097
311	0.48366097
312	0.48366097
313	0.546795486
314	0.546795486
315	0.546795486
316	0.546795486
317	0.546795486
318	0.546795486
319	0.546795486
320	0.546795486
321	0.546795486
322	0.546795486
323	0.546795486
324	0.546795486
325	0.546795486
326	0.546795486
327	0.546795486
328	0.546795486
329	0.546795486
330	0.546795486
331	0.546795486
332	0.546795486
333	0.546795486
334	0.546795486
335	0.546795486
336	0.546795486
337	0.546795486
338	0.546795486
339	0.546795486
340	0.546795486
341	0.546795486
342	0.546795486
343	0.546795486
344	0.546795486
345	0.546795486
346	0.546795486
347	0.546795486
348	0.546795486
349	0.546795486
350	0.546795486
351	0.546795486
352	0.546795486
353	0.546795486
354	0.546795486
355	0.546795486
356	0.546795486
357	0.546795486
358	0.546795486
359	0.546795486
360	0.546795486
	
	
	


==> Plots/Data/nadir_limit.dat <==
0	0.7
1	0.7
2	0.7
3	0.7
4	0.7
5	0.7
6	0.7
7	0.7
8	0.7
9	0.7
10	0.7
11	0.7
12	0.7
13	0.7
14	0.7
15	0.7
16	0.7
17	0.7
18	0.7
19	0.7
20	0.7
21	0.7
22	0.7
23	0.7
24	0.7
25	0.7
26	0.7
27	0.7
28	0.7
29	0.7
30	0.7
31	0.7
32	0.7
33	0.7
34	0.7
35	0.7
36	0.7
37	0.7
38	0.7
39	0.7
40	0.7
41	0.7
42	0.7
43	0.7
44	0.7
45	0.7
46	0.7
47	0.7
48	0.7
49	0.7
50	0.7
51	0.7
52	0.7
53	0.7
54	0.7
55	0.7
56	0.7
57	0.7
58	0.7
59	0.7
60	0.7
61	0.7
62	0.7
63	0.7
64	0.7
65	0.7
66	0.7
67	0.7
68	0.7
69	0.7
70	0.7
71	0.7
72	0.7
73	0.7
74	0.7
75	0.7
76	0.7
77	0.7
78	0.7
79	0.7
80	0.7
81	0.7
82	0.7
83	0.7
84	0.7
85	0.7
86	0.7
87	0.7
88	0.7
89	0.7
90	0.7
91	0.7
92	0.7
93	0.7
94	0.7
95	0.7
96	0.7
97	0.7
98	0.7
99	0.7
100	0.7
101	0.7
102	0.7
103	0.7
104	0.7
105	0.7
106	0.7
107	0.7
108	0.7
109	0.7
110	0.7
111	0.7
112	0.7
113	0.7
114	0.7
115	0.7
116	0.7
117	0.7
118	0.7
119	0.7
120	0.7
121	0.7
122	0.7
123	0.7
124	0.7
125	0.7
126	0.7
127	0.7
128	0.7
129	0.7
130	0.7
131	0.7
132	0.7
133	0.7
134	0.7
135	0.7
136	0.7
137	0.7
138	0.7
139	0.7
140	0.7
141	0.7
142	0.7
143	0.7
144	0.7
145	0.7
146	0.7
147	0.7
148	0.7
149	0.7
150	0.7
151	0.7
152	0.7
153	0.7
154	0.7
155	0.7
156	0.7
157	0.7
158	0.7
159	0.7
160	0.7
161	0.7
162	0.7
163	0.7
164	0.7
165	0.7
166	0.7
167	0.7
168	0.7
169	0.7
170	0.7
171	0.7
172	0.7
173	0.7
174	0.7
175	0.7
176	0.7
177	0.7
178	0.7
179	0.7
180	0.7
181	0.7
182	0.7
183	0.7
184	0.7
185	0.7
186	0.7
187	0.7
188	0.7
189	0.7
190	0.7
191	0.7
192	0.7
193	0.7
194	0.7
195	0.7
196	0.7
197	0.7
198	0.7
199	0.7
200	0.7
201	0.7
202	0.7
203	0.7
204	0.7
205	0.7
206	0.7
207	0.7
208	0.7
209	0.7
210	0.7
211	0.7
212	0.7
213	0.7
214	0.7
215	0.7
216	0.7
217	0.7
218	0.7
219	0.7
220	0.7
221	0.7
222	0.7
223	0.7
224	0.7
225	0.7
226	0.7
227	0.7
228	0.7
229	0.7
230	0.7
231	0.7
232	0.7
233	0.7
234	0.7
235	0.7
236	0.7
237	0.7
238	0.7
239	0.7
240	0.7
241	0.7
242	0.7
243	0.7
244	0.7
245	0.7
246	0.7
247	0.7
248	0.7
249	0.7
250	0.7
251	0.7
252	0.7
253	0.7
254	0.7
255	0.7
256	0.7
257	0.7
258	0.7
259	0.7
260	0.7
261	0.7
262	0.7
263	0.7
264	0.7
265	0.7
266	0.7
267	0.7
268	0.7
269	0.7
270	0.7
271	0.7
272	0.7
273	0.7
274	0.7
275	0.7
276	0.7
277	0.7
278	0.7
279	0.7
280	0.7
281	0.7
282	0.7
283	0.7
284	0.7
285	0.7
286	0.7
287	0.7
288	0.7
289	0.7
290	0.7
291	0.7
292	0.7
293	0.7
294	0.7
295	0.7
296	0.7
297	0.7
298	0.7
299	0.7
300	0.7
301	0.7
302	0.7
303	0.7
304	0.7
305	0.7
306	0.7
307	0.7
308	0.7
309	0.7
310	0.7
311	0.7
312	0.7
313	0.7
314	0.7
315	0.7
316	0.7
317	0.7
318	0.7
319	0.7
320	0.7
321	0.7
322	0.7
323	0.7
324	0.7
325	0.7
326	0.7
327	0.7
328	0.7
329	0.7
330	0.7
331	0.7
332	0.7
333	0.7
334	0.7
335	0.7
336	0.7
337	0.7
338	0.7
339	0.7
340	0.7
341	0.7
342	0.7
343	0.7
344	0.7
345	0.7
346	0.7
347	0.7
348	0.7
349	0.7
350	0.7
351	0.7
352	0.7
353	0.7
354	0.7
355	0.7
356	0.7
357	0.7
358	0.7
359	0.7
360	0.7
361	0.7
362	0.7


==> Plots/Data/plane2D.dat <==
x	y	z	c
45	44	41.3296973	41.3296973
45	48	40.70102718	40.70102718
45	52	40.07235706	40.07235706
45	56	39.44368694	39.44368694
45	60	38.81501682	38.81501682
45	64	38.1863467	38.1863467
45	68	37.55767658	37.55767658
45	72	36.92900645	36.92900645
45	76	36.30033633	36.30033633
45	80	35.67166621	35.67166621
56.66666667	44	38.9117353	38.9117353
56.66666667	48	38.28306518	38.28306518
56.66666667	52	37.65439506	37.65439506
56.66666667	56	37.02572493	37.02572493
56.66666667	60	36.39705481	36.39705481
56.66666667	64	35.76838469	35.76838469
56.66666667	68	35.13971457	35.13971457
56.66666667	72	34.51104445	34.51104445
56.66666667	76	33.88237433	33.88237433
56.66666667	80	33.25370421	33.25370421
68.33333333	44	36.49377329	36.49377329
68.33333333	48	35.86510317	35.86510317
68.33333333	52	35.23643305	35.23643305
68.33333333	56	34.60776293	34.60776293
68.33333333	60	33.97909281	33.97909281
68.33333333	64	33.35042269	33.35042269
68.33333333	68	32.72175257	32.72175257
68.33333333	72	32.09308245	32.09308245
68.33333333	76	31.46441233	31.46441233
68.33333333	80	30.83574221	30.83574221
80	44	34.07581129	34.07581129
80	48	33.44714117	33.44714117
80	52	32.81847105	32.81847105
80	56	32.18980093	32.18980093
80	60	31.56113081	31.56113081
80	64	30.93246069	30.93246069
80	68	30.30379056	30.30379056
80	72	29.67512044	29.67512044
80	76	29.04645032	29.04645032
80	80	28.4177802	28.4177802
91.66666667	44	31.65784929	31.65784929
91.66666667	48	31.02917917	31.02917917
91.66666667	52	30.40050904	30.40050904
91.66666667	56	29.77183892	29.77183892
91.66666667	60	29.1431688	29.1431688
91.66666667	64	28.51449868	28.51449868
91.66666667	68	27.88582856	27.88582856
91.66666667	72	27.25715844	27.25715844
91.66666667	76	26.62848832	26.62848832
91.66666667	80	25.9998182	25.9998182
103.3333333	44	29.23988728	29.23988728
103.3333333	48	28.61121716	28.61121716
103.3333333	52	27.98254704	27.98254704
103.3333333	56	27.35387692	27.35387692
103.3333333	60	26.7252068	26.7252068
103.3333333	64	26.09653668	26.09653668
103.3333333	68	25.46786656	25.46786656
103.3333333	72	24.83919644	24.83919644
103.3333333	76	24.21052632	24.21052632
103.3333333	80	23.5818562	23.5818562
115	44	26.82192528	26.82192528
115	48	26.19325516	26.19325516
115	52	25.56458504	25.56458504
115	56	24.93591492	24.93591492
115	60	24.3072448	24.3072448
115	64	23.67857468	23.67857468
115	68	23.04990455	23.04990455
115	72	22.42123443	22.42123443
115	76	21.79256431	21.79256431
115	80	21.16389419	21.16389419
126.6666667	44	24.40396328	24.40396328
126.6666667	48	23.77529316	23.77529316
126.6666667	52	23.14662303	23.14662303
126.6666667	56	22.51795291	22.51795291
126.6666667	60	21.88928279	21.88928279
126.6666667	64	21.26061267	21.26061267
126.6666667	68	20.63194255	20.63194255
126.6666667	72	20.00327243	20.00327243
126.6666667	76	19.37460231	19.37460231
126.6666667	80	18.74593219	18.74593219
138.3333333	44	21.98600127	21.98600127
138.3333333	48	21.35733115	21.35733115
138.3333333	52	20.72866103	20.72866103
138.3333333	56	20.09999091	20.09999091
138.3333333	60	19.47132079	19.47132079
138.3333333	64	18.84265067	18.84265067
138.3333333	68	18.21398055	18.21398055
138.3333333	72	17.58531043	17.58531043
138.3333333	76	16.95664031	16.95664031
138.3333333	80	16.32797018	16.32797018
150	44	19.56803927	19.56803927
150	48	18.93936915	18.93936915
150	52	18.31069903	18.31069903
150	56	17.68202891	17.68202891
150	60	17.05335879	17.05335879
150	64	16.42468866	16.42468866
150	68	15.79601854	15.79601854
150	72	15.16734842	15.16734842
150	76	14.5386783	14.5386783
150	80	13.91000818	13.91000818

==> Plots/Data/plane6D_1.dat <==
x	y	z	c
45	44	43.20323478	43.20323478
45	48	42.04930252	42.04930252
45	52	40.89537025	40.89537025
45	56	39.74143798	39.74143798
45	60	38.58750571	38.58750571
45	64	37.43357344	37.43357344
45	68	36.27964117	36.27964117
45	72	35.1257089	35.1257089
45	76	33.97177663	33.97177663
45	80	32.81784436	32.81784436
56.66666667	44	41.0991206	41.0991206
56.66666667	48	39.94518833	39.94518833
56.66666667	52	38.79125606	38.79125606
56.66666667	56	37.63732379	37.63732379
56.66666667	60	36.48339152	36.48339152
56.66666667	64	35.32945925	35.32945925
56.66666667	68	34.17552698	34.17552698
56.66666667	72	33.02159471	33.02159471
56.66666667	76	31.86766244	31.86766244
56.66666667	80	30.71373017	30.71373017
68.33333333	44	38.99500641	38.99500641
68.33333333	48	37.84107414	37.84107414
68.33333333	52	36.68714187	36.68714187
68.33333333	56	35.5332096	35.5332096
68.33333333	60	34.37927733	34.37927733
68.33333333	64	33.22534506	33.22534506
68.33333333	68	32.07141279	32.07141279
68.33333333	72	30.91748052	30.91748052
68.33333333	76	29.76354825	29.76354825
68.33333333	80	28.60961598	28.60961598
80	44	36.89089222	36.89089222
80	48	35.73695995	35.73695995
80	52	34.58302768	34.58302768
80	56	33.42909541	33.42909541
80	60	32.27516314	32.27516314
80	64	31.12123087	31.12123087
80	68	29.9672986	29.9672986
80	72	28.81336633	28.81336633
80	76	27.65943406	27.65943406
80	80	26.50550179	26.50550179
91.66666667	44	34.78677803	34.78677803
91.66666667	48	33.63284576	33.63284576
91.66666667	52	32.47891349	32.47891349
91.66666667	56	31.32498122	31.32498122
91.66666667	60	30.17104895	30.17104895
91.66666667	64	29.01711668	29.01711668
91.66666667	68	27.86318441	27.86318441
91.66666667	72	26.70925214	26.70925214
91.66666667	76	25.55531987	25.55531987
91.66666667	80	24.4013876	24.4013876
103.3333333	44	32.68266384	32.68266384
103.3333333	48	31.52873157	31.52873157
103.3333333	52	30.3747993	30.3747993
103.3333333	56	29.22086703	29.22086703
103.3333333	60	28.06693476	28.06693476
103.3333333	64	26.91300249	26.91300249
103.3333333	68	25.75907022	25.75907022
103.3333333	72	24.60513795	24.60513795
103.3333333	76	23.45120568	23.45120568
103.3333333	80	22.29727341	22.29727341
115	44	30.57854965	30.57854965
115	48	29.42461738	29.42461738
115	52	28.27068511	28.27068511
115	56	27.11675284	27.11675284
115	60	25.96282057	25.96282057
115	64	24.8088883	24.8088883
115	68	23.65495603	23.65495603
115	72	22.50102376	22.50102376
115	76	21.34709149	21.34709149
115	80	20.19315922	20.19315922
126.6666667	44	28.47443546	28.47443546
126.6666667	48	27.32050319	27.32050319
126.6666667	52	26.16657092	26.16657092
126.6666667	56	25.01263865	25.01263865
126.6666667	60	23.85870638	23.85870638
126.6666667	64	22.70477411	22.70477411
126.6666667	68	21.55084184	21.55084184
126.6666667	72	20.39690957	20.39690957
126.6666667	76	19.2429773	19.2429773
126.6666667	80	18.08904503	18.08904503
138.3333333	44	26.37032127	26.37032127
138.3333333	48	25.216389	25.216389
138.3333333	52	24.06245673	24.06245673
138.3333333	56	22.90852446	22.90852446
138.3333333	60	21.75459219	21.75459219
138.3333333	64	20.60065992	20.60065992
138.3333333	68	19.44672765	19.44672765
138.3333333	72	18.29279538	18.29279538
138.3333333	76	17.13886311	17.13886311
138.3333333	80	15.98493084	15.98493084
150	44	24.26620708	24.26620708
150	48	23.11227481	23.11227481
150	52	21.95834254	21.95834254
150	56	20.80441027	20.80441027
150	60	19.650478	19.650478
150	64	18.49654573	18.49654573
150	68	17.34261346	17.34261346
150	72	16.18868119	16.18868119
150	76	15.03474892	15.03474892
150	80	13.88081665	13.88081665


==> Plots/Data/plane6D_2.dat <==
x	y	z	c
45	44	36.02366432	36.02366432
45	48	34.86973205	34.86973205
45	52	33.71579978	33.71579978
45	56	32.56186751	32.56186751
45	60	31.40793524	31.40793524
45	64	30.25400297	30.25400297
45	68	29.1000707	29.1000707
45	72	27.94613843	27.94613843
45	76	26.79220616	26.79220616
45	80	25.6382739	25.6382739
56.66666667	44	33.91955013	33.91955013
56.66666667	48	32.76561786	32.76561786
56.66666667	52	31.61168559	31.61168559
56.66666667	56	30.45775332	30.45775332
56.66666667	60	29.30382105	29.30382105
56.66666667	64	28.14988878	28.14988878
56.66666667	68	26.99595651	26.99595651
56.66666667	72	25.84202424	25.84202424
56.66666667	76	24.68809198	24.68809198
56.66666667	80	23.53415971	23.53415971
68.33333333	44	31.81543594	31.81543594
68.33333333	48	30.66150367	30.66150367
68.33333333	52	29.5075714	29.5075714
68.33333333	56	28.35363913	28.35363913
68.33333333	60	27.19970686	27.19970686
68.33333333	64	26.04577459	26.04577459
68.33333333	68	24.89184233	24.89184233
68.33333333	72	23.73791006	23.73791006
68.33333333	76	22.58397779	22.58397779
68.33333333	80	21.43004552	21.43004552
80	44	29.71132175	29.71132175
80	48	28.55738948	28.55738948
80	52	27.40345721	27.40345721
80	56	26.24952494	26.24952494
80	60	25.09559267	25.09559267
80	64	23.94166041	23.94166041
80	68	22.78772814	22.78772814
80	72	21.63379587	21.63379587
80	76	20.4798636	20.4798636
80	80	19.32593133	19.32593133
91.66666667	44	27.60720756	27.60720756
91.66666667	48	26.45327529	26.45327529
91.66666667	52	25.29934302	25.29934302
91.66666667	56	24.14541075	24.14541075
91.66666667	60	22.99147849	22.99147849
91.66666667	64	21.83754622	21.83754622
91.66666667	68	20.68361395	20.68361395
91.66666667	72	19.52968168	19.52968168
91.66666667	76	18.37574941	18.37574941
91.66666667	80	17.22181714	17.22181714
103.3333333	44	25.50309337	25.50309337
103.3333333	48	24.3491611	24.3491611
103.3333333	52	23.19522884	23.19522884
103.3333333	56	22.04129657	22.04129657
103.3333333	60	20.8873643	20.8873643
103.3333333	64	19.73343203	19.73343203
103.3333333	68	18.57949976	18.57949976
103.3333333	72	17.42556749	17.42556749
103.3333333	76	16.27163522	16.27163522
103.3333333	80	15.11770295	15.11770295
115	44	23.39897918	23.39897918
115	48	22.24504692	22.24504692
115	52	21.09111465	21.09111465
115	56	19.93718238	19.93718238
115	60	18.78325011	18.78325011
115	64	17.62931784	17.62931784
115	68	16.47538557	16.47538557
115	72	15.3214533	15.3214533
115	76	14.16752103	14.16752103
115	80	13.01358876	13.01358876
126.6666667	44	21.294865	21.294865
126.6666667	48	20.14093273	20.14093273
126.6666667	52	18.98700046	18.98700046
126.6666667	56	17.83306819	17.83306819
126.6666667	60	16.67913592	16.67913592
126.6666667	64	15.52520365	15.52520365
126.6666667	68	14.37127138	14.37127138
126.6666667	72	13.21733911	13.21733911
126.6666667	76	12.06340684	12.06340684
126.6666667	80	10.90947457	10.90947457
138.3333333	44	19.19075081	19.19075081
138.3333333	48	18.03681854	18.03681854
138.3333333	52	16.88288627	16.88288627
138.3333333	56	15.728954	15.728954
138.3333333	60	14.57502173	14.57502173
138.3333333	64	13.42108946	13.42108946
138.3333333	68	12.26715719	12.26715719
138.3333333	72	11.11322492	11.11322492
138.3333333	76	9.959292648	9.959292648
138.3333333	80	8.805360378	8.805360378
150	44	17.08663662	17.08663662
150	48	15.93270435	15.93270435
150	52	14.77877208	14.77877208
150	56	13.62483981	13.62483981
150	60	12.47090754	12.47090754
150	64	11.31697527	11.31697527
150	68	10.163043	10.163043
150	72	9.009110728	9.009110728
150	75.4980	8	8
142.7988	80	8	8

==> Plots/Data/plane6D_3.dat <==
x	y	z	c
45	44	29.47978258	29.47978258
45	48	28.32585031	28.32585031
45	52	27.17191804	27.17191804
45	56	26.01798577	26.01798577
45	60	24.8640535	24.8640535
45	64	23.71012123	23.71012123
45	68	22.55618896	22.55618896
45	72	21.40225669	21.40225669
45	76	20.24832442	20.24832442
45	80	19.09439215	19.09439215
56.66666667	44	27.37566839	27.37566839
56.66666667	48	26.22173612	26.22173612
56.66666667	52	25.06780385	25.06780385
56.66666667	56	23.91387158	23.91387158
56.66666667	60	22.75993931	22.75993931
56.66666667	64	21.60600704	21.60600704
56.66666667	68	20.45207477	20.45207477
56.66666667	72	19.2981425	19.2981425
56.66666667	76	18.14421023	18.14421023
56.66666667	80	16.99027796	16.99027796
68.33333333	44	25.2715542	25.2715542
68.33333333	48	24.11762193	24.11762193
68.33333333	52	22.96368966	22.96368966
68.33333333	56	21.80975739	21.80975739
68.33333333	60	20.65582512	20.65582512
68.33333333	64	19.50189285	19.50189285
68.33333333	68	18.34796058	18.34796058
68.33333333	72	17.19402831	17.19402831
68.33333333	76	16.04009604	16.04009604
68.33333333	80	14.88616377	14.88616377
80	44	23.16744001	23.16744001
80	48	22.01350774	22.01350774
80	52	20.85957547	20.85957547
80	56	19.7056432	19.7056432
80	60	18.55171093	18.55171093
80	64	17.39777866	17.39777866
80	68	16.24384639	16.24384639
80	72	15.08991412	15.08991412
80	76	13.93598185	13.93598185
80	80	12.78204958	12.78204958
91.66666667	44	21.06332582	21.06332582
91.66666667	48	19.90939355	19.90939355
91.66666667	52	18.75546128	18.75546128
91.66666667	56	17.60152901	17.60152901
91.66666667	60	16.44759674	16.44759674
91.66666667	64	15.29366447	15.29366447
91.66666667	68	14.1397322	14.1397322
91.66666667	72	12.98579993	12.98579993
91.66666667	76	11.83186766	11.83186766
91.66666667	80	10.67793539	10.67793539
103.3333333	44	18.95921163	18.95921163
103.3333333	48	17.80527936	17.80527936
103.3333333	52	16.65134709	16.65134709
103.3333333	56	15.49741482	15.49741482
103.3333333	60	14.34348255	14.34348255
103.3333333	64	13.18955028	13.18955028
103.3333333	68	12.03561801	12.03561801
103.3333333	72	10.88168574	10.88168574
103.3333333	76	9.727753473	9.727753473
103.3333333	80	8.573821203	8.573821203
115	44	16.85509744	16.85509744
115	48	15.70116517	15.70116517
115	52	14.5472329	14.5472329
115	56	13.39330063	13.39330063
115	60	12.23936836	12.23936836
115	64	11.08543609	11.08543609
115	68	9.931503822	9.931503822
115	72	8.777571553	8.777571553
112.9131955	76	8	8
106.5149956	80	8	8
126.6666667	44	14.75098325	14.75098325
126.6666667	48	13.59705098	13.59705098
126.6666667	52	12.44311871	12.44311871
126.6666667	56	11.28918644	11.28918644
126.6666667	60	10.13525417	10.13525417
126.6666667	64	8.981321902	8.981321902
125.7095952	68	8	8
119.3113953	72	8	8
115	74.69538022	8	8
112.9131955	76	8	8
138.3333333	44	12.64686906	12.64686906
138.3333333	48	11.49293679	11.49293679
138.3333333	52	10.33900452	10.33900452
138.3333333	56	9.185072252	9.185072252
138.3333333	60	8.031139983	8.031139983
132.1077951	64	8	8
126.6666667	67.40166205	8	8
125.7095952	68	8	8
119.3113953	72	8	8
115	74.69538022	8	8
150	44	10.54275487	10.54275487
150	48	9.388822602	9.388822602
150	52	8.234890332	8.234890332
144.9041948	56	8	8
138.505995	60	8	8
138.3333333	60.10794388	8	8
132.1077951	64	8	8
126.6666667	67.40166205	8	8
125.7095952	68	8	8
119.3113953	72	8	8


==> Plots/Data/points2D_1.dat <==
x	y	z	color
45	44	8	1.44501641415752
45	44	10.2105263157895	1.34556705017652
45	44	12.4210526315789	1.25803957825222
45	44	14.6315789473684	1.18051350575435
45	44	16.8421052631579	1.11145203386745
45	44	19.0526315789474	1.04961297000062
45	44	21.2631578947368	0.993983249556198
45	44	23.4736842105263	0.943730227695765
45	44	25.6842105263158	0.898165109754449
45	44	27.8947368421053	0.856715369024300
45	44	30.1052631578947	0.818904046135203
45	44	32.3157894736842	0.784334653537289
45	44	34.5263157894737	0.752681262156840
45	44	36.7368421052632	0.723684702955361
45	44	38.9473684210526	0.697159204050760
45	44	41.1578947368421	0.673026249240871
45	45.8947368421053	8	1.42863001013642
45	45.8947368421053	10.2105263157895	1.33194299096889
45	45.8947368421053	12.4210526315789	1.24666774469665
45	45.8947368421053	14.6315789473684	1.17099465976120
45	45.8947368421053	16.8421052631579	1.10347044939677
45	45.8947368421053	19.0526315789474	1.04291663050115
45	45.8947368421053	21.2631578947368	0.988369324668560
45	45.8947368421053	23.4736842105263	0.939034293733150
45	45.8947368421053	25.6842105263158	0.894253067461919
45	45.8947368421053	27.8947368421053	0.853477337247178
45	45.8947368421053	30.1052631578947	0.816249732237711
45	45.8947368421053	32.3157894736842	0.782189860569976
45	45.8947368421053	34.5263157894737	0.750985319361566
45	45.8947368421053	36.7368421052632	0.722388734975075
45	45.8947368421053	38.9473684210526	0.696225359168227
45	47.7894736842105	8	1.41298604194773
45	47.7894736842105	10.2105263157895	1.31890251770778
45	47.7894736842105	12.4210526315789	1.23575738724871
45	47.7894736842105	14.6315789473684	1.16184243850427
45	47.7894736842105	16.8421052631579	1.09578111615415
45	47.7894736842105	19.0526315789474	1.03645372759285
45	47.7894736842105	21.2631578947368	0.982941965007181
45	47.7894736842105	23.4736842105263	0.934487306996302
45	47.7894736842105	25.6842105263158	0.890459583868276
45	47.7894736842105	27.8947368421053	0.850333165994886
45	47.7894736842105	30.1052631578947	0.813669088281775
45	47.7894736842105	32.3157894736842	0.780102135651784
45	47.7894736842105	34.5263157894737	0.749332708184168
45	47.7894736842105	36.7368421052632	0.721124647436632
45	47.7894736842105	38.9473684210526	0.695313745639496
45	49.6842105263158	8	1.39802712424005
45	49.6842105263158	10.2105263157895	1.30640235422499
45	49.6842105263158	12.4210526315789	1.22527560886220
45	49.6842105263158	14.6315789473684	1.15303167417486
45	49.6842105263158	16.8421052631579	1.08836468580672
45	49.6842105263158	19.0526315789474	1.03020933799775
45	49.6842105263158	21.2631578947368	0.977689642064024
45	49.6842105263158	23.4736842105263	0.930080364247851
45	49.6842105263158	25.6842105263158	0.886777800610498
45	49.6842105263158	27.8947368421053	0.847277600095770
45	49.6842105263158	30.1052631578947	0.811158123461556
45	49.6842105263158	32.3157894736842	0.778068490582883
45	49.6842105263158	34.5263157894737	0.747721239620651
45	49.6842105263158	36.7368421052632	0.719890891828839
45	49.6842105263158	38.9473684210526	0.694423331594227
45	51.5789473684211	8	1.38370210917920
45	51.5789473684211	10.2105263157895	1.29440378121787
45	51.5789473684211	12.4210526315789	1.21519287534589
45	51.5789473684211	14.6315789473684	1.14453970138526
45	51.5789473684211	16.8421052631579	1.08120368442195
45	51.5789473684211	19.0526315789474	1.02416994916301
45	51.5789473684211	21.2631578947368	0.972601892171349
45	51.5789473684211	23.4736842105263	0.925805366674183
45	51.5789473684211	25.6842105263158	0.883201466048432
45	51.5789473684211	27.8947368421053	0.844305839893918
45	51.5789473684211	30.1052631578947	0.808713186069741
45	51.5789473684211	32.3157894736842	0.776086186095661
45	51.5789473684211	34.5263157894737	0.746148903386185
45	51.5789473684211	36.7368421052632	0.718686043403065
45	51.5789473684211	38.9473684210526	0.693553165673217
45	53.4736842105263	8	1.36996522179382
45	53.4736842105263	10.2105263157895	1.28287202044905
45	53.4736842105263	12.4210526315789	1.20548257138692
45	53.4736842105263	14.6315789473684	1.13634603377577
45	53.4736842105263	16.8421052631579	1.07428227494590
45	53.4736842105263	19.0526315789474	1.01832328370064
45	53.4736842105263	21.2631578947368	0.967669186183022
45	53.4736842105263	23.4736842105263	0.921654922953010
45	53.4736842105263	25.6842105263158	0.879724863205770
45	53.4736842105263	27.8947368421053	0.841413487879579
45	53.4736842105263	30.1052631578947	0.806330924277562
45	53.4736842105263	32.3157894736842	0.774152703419402
45	53.4736842105263	34.5263157894737	0.744613847748904
45	53.4736842105263	36.7368421052632	0.717508787381807
45	53.4736842105263	38.9473684210526	0.692702368177427
45	55.3684210526316	8	1.35677533968684
45	55.3684210526316	10.2105263157895	1.27177571962272
45	55.3684210526316	12.4210526315789	1.19612062779895
45	55.3684210526316	14.6315789473684	1.12843209162555
45	55.3684210526316	16.8421052631579	1.06758605657133
45	55.3684210526316	19.0526315789474	1.01265815071857
45	55.3684210526316	21.2631578947368	0.962882818868413
45	55.3684210526316	23.4736842105263	0.917622266817450
45	55.3684210526316	25.6842105263158	0.876342748376400
45	55.3684210526316	27.8947368421053	0.838596503143912
45	55.3684210526316	30.1052631578947	0.804008252614244
45	55.3684210526316	32.3157894736842	0.772265719943098
45	55.3684210526316	34.5263157894737	0.743114362247089
45	55.3684210526316	36.7368421052632	0.716357907123650
45	55.3684210526316	38.9473684210526	0.691870123462143
45	57.2631578947368	8	1.34409538914388
45	57.2631578947368	10.2105263157895	1.26108651877601
45	57.2631578947368	12.4210526315789	1.18708520665068
45	57.2631578947368	14.6315789473684	1.12078097104360
45	57.2631578947368	16.8421052631579	1.06110189426322
45	57.2631578947368	19.0526315789474	1.00716431918838
45	57.2631578947368	21.2631578947368	0.958234814494799
45	57.2631578947368	23.4736842105263	0.913701186547280
45	57.2631578947368	25.6842105263158	0.873050298520354
45	57.2631578947368	27.8947368421053	0.835851162291463
45	57.2631578947368	30.1052631578947	0.801742323156669
45	57.2631578947368	32.3157894736842	0.770423088269204
45	57.2631578947368	34.5263157894737	0.741648862794848
45	57.2631578947368	36.7368421052632	0.715232273910613
45	57.2631578947368	38.9473684210526	0.691055673364848
45	59.1578947368421	8	1.33189183579502
45	59.1578947368421	10.2105263157895	1.25077868315719
45	59.1578947368421	12.4210526315789	1.17835643377052
45	59.1578947368421	14.6315789473684	1.11337724729865
45	59.1578947368421	16.8421052631579	1.05481777311144
45	59.1578947368421	19.0526315789474	1.00183240949789
45	59.1578947368421	21.2631578947368	0.953717845796102
45	59.1578947368421	23.4736842105263	0.909885964340868
45	59.1578947368421	25.6842105263158	0.869843065953023
45	59.1578947368421	27.8947368421053	0.833174025718781
45	59.1578947368421	30.1052631578947	0.799530500638150
45	59.1578947368421	32.3157894736842	0.768622818092190
45	59.1578947368421	34.5263157894737	0.740215878779739
45	59.1578947368421	36.7368421052632	0.714130838089979
45	59.1578947368421	38.9473684210526	0.690258311497075
45	61.0526315789474	8	1.32013425262447
45	61.0526315789474	10.2105263157895	1.24082879070466
45	61.0526315789474	12.4210526315789	1.16991617029056
45	61.0526315789474	14.6315789473684	1.10620680636432
45	61.0526315789474	16.8421052631579	1.04872267325620
45	61.0526315789474	19.0526315789474	0.996653800106661
45	61.0526315789474	21.2631578947368	0.949325164081985
45	61.0526315789474	23.4736842105263	0.906171323924712
45	61.0526315789474	25.6842105263158	0.866716939124511
45	61.0526315789474	27.8947368421053	0.830561908380322
45	61.0526315789474	30.1052631578947	0.797370340838701
45	61.0526315789474	32.3157894736842	0.766863060445091
45	61.0526315789474	34.5263157894737	0.738814041832065
45	61.0526315789474	36.7368421052632	0.713052621354072
45	62.9473684210526	8	1.30879495166692
45	62.9473684210526	10.2105263157895	1.23121546465248
45	62.9473684210526	12.4210526315789	1.16174781656187
45	62.9473684210526	14.6315789473684	1.09925669992781
45	62.9473684210526	16.8421052631579	1.04280646196495
45	62.9473684210526	19.0526315789474	0.991620546821211
45	62.9473684210526	21.2631578947368	0.945050538673794
45	62.9473684210526	23.4736842105263	0.902552385071659
45	62.9473684210526	25.6842105263158	0.863668108514591
45	62.9473684210526	27.8947368421053	0.828011854328889
45	62.9473684210526	30.1052631578947	0.795259571739060
45	62.9473684210526	32.3157894736842	0.765142093942780
45	62.9473684210526	34.5263157894737	0.737442076005287
45	62.9473684210526	36.7368421052632	0.711996709981610
45	64.8421052631579	8	1.29784866846371
45	64.8421052631579	10.2105263157895	1.22191914365551
45	64.8421052631579	12.4210526315789	1.15383614307006
45	64.8421052631579	14.6315789473684	1.09251502002372
45	64.8421052631579	16.8421052631579	1.03705980009030
45	64.8421052631579	19.0526315789474	0.986725312674225
45	64.8421052631579	21.2631578947368	0.940888204192802
45	64.8421052631579	23.4736842105263	0.899024623945518
45	64.8421052631579	25.6842105263158	0.860693036848501
45	64.8421052631579	27.8947368421053	0.825521114448557
45	64.8421052631579	30.1052631578947	0.793196077015211
45	64.8421052631579	32.3157894736842	0.763458312718122
45	64.8421052631579	34.5263157894737	0.736098789154123
45	64.8421052631579	36.7368421052632	0.710962248896080
45	66.7368421052632	8	1.28727229047741
45	66.7368421052632	10.2105263157895	1.21292188328446
45	66.7368421052632	12.4210526315789	1.14616714399488
45	66.7368421052632	14.6315789473684	1.08597079017133
45	66.7368421052632	16.8421052631579	1.03147406065028
45	66.7368421052632	19.0526315789474	0.981961306761425
45	66.7368421052632	21.2631578947368	0.936832814494063
45	66.7368421052632	23.4736842105263	0.895583838384993
45	66.7368421052632	25.6842105263158	0.857788432981194
45	66.7368421052632	27.8947368421053	0.823087126901758
45	66.7368421052632	30.1052631578947	0.791177881525182
45	66.7368421052632	32.3157894736842	0.761810215800762
45	66.7368421052632	34.5263157894737	0.734783065334379
45	66.7368421052632	36.7368421052632	0.709948436421829
45	68.6315789473684	8	1.27704462232908
45	68.6315789473684	10.2105263157895	1.20420718388758
45	68.6315789473684	12.4210526315789	1.13872790985912
45	68.6315789473684	14.6315789473684	1.07961387046116
45	68.6315789473684	16.8421052631579	1.02604125767878
45	68.6315789473684	19.0526315789474	0.977322230682979
45	68.6315789473684	21.2631578947368	0.932879402252365
45	68.6315789473684	23.4736842105263	0.892226117395375
45	68.6315789473684	25.6842105263158	0.854951228911343
45	68.6315789473684	27.8947368421053	0.820707499895022
45	68.6315789473684	30.1052631578947	0.789203138499873
45	68.6315789473684	32.3157894736842	0.760196397731245
45	68.6315789473684	34.5263157894737	0.733493858078625
45	68.6315789473684	36.7368421052632	0.708954519638867
45	70.5263157894737	8	1.26714618203764
45	70.5263157894737	10.2105263157895	1.19575984072363
45	70.5263157894737	12.4210526315789	1.13150651634825
45	70.5263157894737	14.6315789473684	1.07343487448818
45	70.5263157894737	16.8421052631579	1.02075398381772
45	70.5263157894737	19.0526315789474	0.972802231470915
45	70.5263157894737	21.2631578947368	0.929023343377613
45	70.5263157894737	23.4736842105263	0.888947814241353
45	70.5263157894737	25.6842105263158	0.852178559477723
45	70.5263157894737	27.8947368421053	0.818379996434556
45	70.5263157894737	30.1052631578947	0.787270118198021
45	70.5263157894737	32.3157894736842	0.758615540237695
45	70.5263157894737	34.5263157894737	0.732230184426014
45	70.5263157894737	36.7368421052632	0.707979790253716
45	72.4210526315790	8	1.25755902348577
45	72.4210526315790	10.2105263157895	1.18756581299508
45	72.4210526315790	12.4210526315789	1.12449192689159
45	72.4210526315790	14.6315789473684	1.06742509639183
45	72.4210526315790	16.8421052631579	1.01560535538371
45	72.4210526315790	19.0526315789474	0.968395860073004
45	72.4210526315790	21.2631578947368	0.925260325574754
45	72.4210526315790	23.4736842105263	0.885745522635107
45	72.4210526315790	25.6842105263158	0.849467744364490
45	72.4210526315790	27.8947368421053	0.816102520796802
45	72.4210526315790	30.1052631578947	0.785377197824527
45	72.4210526315790	32.3157894736842	0.757066404830388
45	72.4210526315790	34.5263157894737	0.730991119604234
45	72.4210526315790	36.7368421052632	0.707023580916981
45	74.3157894736842	8	1.24826658117267
45	74.3157894736842	10.2105263157895	1.17961210899158
45	74.3157894736842	12.4210526315789	1.11767390700542
45	74.3157894736842	14.6315789473684	1.06157644655507
45	74.3157894736842	16.8421052631579	1.01058896385206
45	74.3157894736842	19.0526315789474	0.964098034616596
45	74.3157894736842	21.2631578947368	0.921586320475189
45	74.3157894736842	23.4736842105263	0.882616055595822
45	74.3157894736842	25.6842105263158	0.846816272101932
45	74.3157894736842	27.8947368421053	0.813873106483060
45	74.3157894736842	30.1052631578947	0.783522852543329
45	74.3157894736842	32.3157894736842	0.755547826192405
45	74.3157894736842	34.5263157894737	0.729775792277655
45	76.2105263157895	8	1.23925353398714
45	76.2105263157895	10.2105263157895	1.17188668502327
45	76.2105263157895	12.4210526315789	1.11104294873041
45	76.2105263157895	14.6315789473684	1.05588139475225
45	76.2105263157895	16.8421052631579	1.00569883287303
45	76.2105263157895	19.0526315789474	0.959904007800660
45	76.2105263157895	21.2631578947368	0.917997558857870
45	76.2105263157895	23.4736842105263	0.879556426623749
45	76.2105263157895	25.6842105263158	0.844221785798506
45	76.2105263157895	27.8947368421053	0.811689905463292
45	76.2105263157895	30.1052631578947	0.781705647442179
45	76.2105263157895	32.3157894736842	0.754058706263364
45	76.2105263157895	34.5263157894737	0.728583380288892
45	78.1052631578947	8	1.23050568527887
45	78.1052631578947	10.2105263157895	1.16437835620431
45	78.1052631578947	12.4210526315789	1.10459020376592
45	78.1052631578947	14.6315789473684	1.05033291972924
45	78.1052631578947	16.8421052631579	1.00092938007484
45	78.1052631578947	19.0526315789474	0.955809337866449
45	78.1052631578947	21.2631578947368	0.914490508553167
45	78.1052631578947	23.4736842105263	0.876563832886963
45	78.1052631578947	25.6842105263158	0.841682070380392
45	78.1052631578947	27.8947368421053	0.809551178543878
45	78.1052631578947	30.1052631578947	0.779924230328245
45	78.1052631578947	32.3157894736842	0.752598008928720
45	78.1052631578947	34.5263157894737	0.727413106831930
45	80	8	1.22200985694931
45	80	10.2105263157895	1.15707671745844
45	80	12.4210526315789	1.09830742412475
45	80	14.6315789473684	1.04492446435807
45	80	16.8421052631579	0.996275383023584
45	80	19.0526315789474	0.951809862681375
45	80	21.2631578947368	0.911061854684375
45	80	23.4736842105263	0.873635640164444
45	80	25.6842105263158	0.839195041148287
45	80	27.8947368421053	0.807455286718624
45	80	30.1052631578947	0.778177325251365
45	80	32.3157894736842	0.751164755239983
45	80	34.5263157894737	0.726264237003987
50.5263157894737	44	8	1.38245068714858
50.5263157894737	44	10.2105263157895	1.29028767110535
50.5263157894737	44	12.4210526315789	1.20880901562358
50.5263157894737	44	14.6315789473684	1.13634359765721
50.5263157894737	44	16.8421052631579	1.07154402828086
50.5263157894737	44	19.0526315789474	1.01331345652886
50.5263157894737	44	21.2631578947368	0.960751196043744
50.5263157894737	44	23.4736842105263	0.913111836130336
50.5263157894737	44	25.6842105263158	0.869774160536266
50.5263157894737	44	27.8947368421053	0.830217309006118
50.5263157894737	44	30.1052631578947	0.794002377514788
50.5263157894737	44	32.3157894736842	0.760758190670355
50.5263157894737	44	34.5263157894737	0.730170382572163
50.5263157894737	44	36.7368421052632	0.701973265094612
50.5263157894737	44	38.9473684210526	0.675944339489663
50.5263157894737	45.8947368421053	8	1.36615691642796
50.5263157894737	45.8947368421053	10.2105263157895	1.27659770264942
50.5263157894737	45.8947368421053	12.4210526315789	1.19725802039344
50.5263157894737	45.8947368421053	14.6315789473684	1.12656450332644
50.5263157894737	45.8947368421053	16.8421052631579	1.06324408571745
50.5263157894737	45.8947368421053	19.0526315789474	1.00625709706591
50.5263157894737	45.8947368421053	21.2631578947368	0.954747327263790
50.5263157894737	45.8947368421053	23.4736842105263	0.908004315861858
50.5263157894737	45.8947368421053	25.6842105263158	0.865434578364137
50.5263157894737	45.8947368421053	27.8947368421053	0.826539465605419
50.5263157894737	45.8947368421053	30.1052631578947	0.790898030104349
50.5263157894737	45.8947368421053	32.3157894736842	0.758153756695526
50.5263157894737	45.8947368421053	34.5263157894737	0.728004382270004
50.5263157894737	45.8947368421053	36.7368421052632	0.700194350180752
50.5263157894737	45.8947368421053	38.9473684210526	0.674509811086719
50.5263157894737	47.7894736842105	8	1.35061133579272
50.5263157894737	47.7894736842105	10.2105263157895	1.26350360152094
50.5263157894737	47.7894736842105	12.4210526315789	1.18618452452225
50.5263157894737	47.7894736842105	14.6315789473684	1.11717001691634
50.5263157894737	47.7894736842105	16.8421052631579	1.05525520079223
50.5263157894737	47.7894736842105	19.0526315789474	0.999453086257878
50.5263157894737	47.7894736842105	21.2631578947368	0.948948598304574
50.5263157894737	47.7894736842105	23.4736842105263	0.903063717665585
50.5263157894737	47.7894736842105	25.6842105263158	0.861230787538942
50.5263157894737	47.7894736842105	27.8947368421053	0.822971910711995
50.5263157894737	47.7894736842105	30.1052631578947	0.787882967721487
50.5263157894737	47.7894736842105	32.3157894736842	0.755621223057461
50.5263157894737	47.7894736842105	34.5263157894737	0.725895823255292
50.5263157894737	47.7894736842105	36.7368421052632	0.698460792446662
50.5263157894737	47.7894736842105	38.9473684210526	0.673110488323401
50.5263157894737	49.6842105263158	8	1.33575547139407
50.5263157894737	49.6842105263158	10.2105263157895	1.25096059846577
50.5263157894737	49.6842105263158	12.4210526315789	1.17555397262816
50.5263157894737	49.6842105263158	14.6315789473684	1.10813328414445
50.5263157894737	49.6842105263158	16.8421052631579	1.04755638688846
50.5263157894737	49.6842105263158	19.0526315789474	0.992884950799765
50.5263157894737	49.6842105263158	21.2631578947368	0.943342037374566
50.5263157894737	49.6842105263158	23.4736842105263	0.898279807534622
50.5263157894737	49.6842105263158	25.6842105263158	0.857154709873423
50.5263157894737	49.6842105263158	27.8947368421053	0.819508274627983
50.5263157894737	49.6842105263158	30.1052631578947	0.784952182565593
50.5263157894737	49.6842105263158	32.3157894736842	0.753156673352595
50.5263157894737	49.6842105263158	34.5263157894737	0.723841668014154
50.5263157894737	49.6842105263158	36.7368421052632	0.696770265344764
50.5263157894737	49.6842105263158	38.9473684210526	0.671744622273726
50.5263157894737	51.5789473684211	8	1.32153726024122
50.5263157894737	51.5789473684211	10.2105263157895	1.23892868569139
50.5263157894737	51.5789473684211	12.4210526315789	1.16533538170860
50.5263157894737	51.5789473684211	14.6315789473684	1.09943015423759
50.5263157894737	51.5789473684211	16.8421052631579	1.04012871822346
50.5263157894737	51.5789473684211	19.0526315789474	0.986537797579318
50.5263157894737	51.5789473684211	21.2631578947368	0.937915889802348
50.5263157894737	51.5789473684211	23.4736842105263	0.893643291823241
50.5263157894737	51.5789473684211	25.6842105263158	0.853198994837746
50.5263157894737	51.5789473684211	27.8947368421053	0.816142750620058
50.5263157894737	51.5789473684211	30.1052631578947	0.782101101422960
50.5263157894737	51.5789473684211	32.3157894736842	0.750756525086635
50.5263157894737	51.5789473684211	34.5263157894737	0.721839133555595
50.5263157894737	51.5789473684211	36.7368421052632	0.695120633943226
50.5263157894737	51.5789473684211	38.9473684210526	0.670410605553674
50.5263157894737	53.4736842105263	8	1.30791015526518
50.5263157894737	53.4736842105263	10.2105263157895	1.22737196825331
50.5263157894737	53.4736842105263	12.4210526315789	1.15550086531317
50.5263157894737	53.4736842105263	14.6315789473684	1.09103882718983
50.5263157894737	53.4736842105263	16.8421052631579	1.03295506601771
50.5263157894737	53.4736842105263	19.0526315789474	0.980398114888441
50.5263157894737	53.4736842105263	21.2631578947368	0.932659467377994
50.5263157894737	53.4736842105263	23.4736842105263	0.889145702575670
50.5263157894737	53.4736842105263	25.6842105263158	0.849356932051360
50.5263157894737	53.4736842105263	27.8947368421053	0.812870028089411
50.5263157894737	53.4736842105263	30.1052631578947	0.779325534699835
50.5263157894737	53.4736842105263	32.3157894736842	0.748417490961475
50.5263157894737	53.4736842105263	34.5263157894737	0.719885662223283
50.5263157894737	53.4736842105263	36.7368421052632	0.693509933182665
50.5263157894737	55.3684210526316	8	1.29483238068301
50.5263157894737	55.3684210526316	10.2105263157895	1.21625812218268
50.5263157894737	55.3684210526316	12.4210526315789	1.14602523459924
50.5263157894737	55.3684210526316	14.6315789473684	1.08293955707842
50.5263157894737	55.3684210526316	16.8421052631579	1.02601987596853
50.5263157894737	55.3684210526316	19.0526315789474	0.974453604337291
50.5263157894737	55.3684210526316	21.2631578947368	0.927563020679393
50.5263157894737	55.3684210526316	23.4736842105263	0.884779300155513
50.5263157894737	55.3684210526316	25.6842105263158	0.845622376844108
50.5263157894737	55.3684210526316	27.8947368421053	0.809685235630757
50.5263157894737	55.3684210526316	30.1052631578947	0.776621632933449
50.5263157894737	55.3684210526316	32.3157894736842	0.746136545797886
50.5263157894737	55.3684210526316	34.5263157894737	0.717978896725632
50.5263157894737	55.3684210526316	36.7368421052632	0.691936349253672
50.5263157894737	57.2631578947368	8	1.28226630839774
50.5263157894737	57.2631578947368	10.2105263157895	1.20555793892672
50.5263157894737	57.2631578947368	12.4210526315789	1.13688566178000
50.5263157894737	57.2631578947368	14.6315789473684	1.07511440101581
50.5263157894737	57.2631578947368	16.8421052631579	1.01930897944188
50.5263157894737	57.2631578947368	19.0526315789474	0.968693037892322
50.5263157894737	57.2631578947368	21.2631578947368	0.922617630247107
50.5263157894737	57.2631578947368	23.4736842105263	0.880536990088910
50.5263157894737	57.2631578947368	25.6842105263158	0.841989686572490
50.5263157894737	57.2631578947368	27.8947368421053	0.806583892241320
50.5263157894737	57.2631578947368	30.1052631578947	0.773985849474082
50.5263157894737	57.2631578947368	32.3157894736842	0.743910898114455
50.5263157894737	57.2631578947368	34.5263157894737	0.716116658654760
50.5263157894737	57.2631578947368	36.7368421052632	0.690398203558063
50.5263157894737	59.1578947368421	8	1.27017793260636
50.5263157894737	59.1578947368421	10.2105263157895	1.19524494010075
50.5263157894737	59.1578947368421	12.4210526315789	1.12806139457443
50.5263157894737	59.1578947368421	14.6315789473684	1.06754700551924
50.5263157894737	59.1578947368421	16.8421052631579	1.01280943238392
50.5263157894737	59.1578947368421	19.0526315789474	0.963106135617310
50.5263157894737	59.1578947368421	21.2631578947368	0.917815113323147
50.5263157894737	59.1578947368421	23.4736842105263	0.876412251665974
50.5263157894737	59.1578947368421	25.6842105263158	0.838453665847510
50.5263157894737	59.1578947368421	27.8947368421053	0.803561865292566
50.5263157894737	59.1578947368421	30.1052631578947	0.771414908294340
50.5263157894737	59.1578947368421	32.3157894736842	0.741737965579709
50.5263157894737	59.1578947368421	34.5263157894737	0.714296929910629
50.5263157894737	59.1578947368421	36.7368421052632	0.688893938823678
50.5263157894737	61.0526315789474	8	1.25853642465607
50.5263157894737	61.0526315789474	10.2105263157895	1.18529504991229
50.5263157894737	61.0526315789474	12.4210526315789	1.11953351263071
50.5263157894737	61.0526315789474	14.6315789473684	1.06022242376477
50.5263157894737	61.0526315789474	16.8421052631579	1.00650937717123
50.5263157894737	61.0526315789474	19.0526315789474	0.957683460585542
50.5263157894737	61.0526315789474	21.2631578947368	0.913147943524570
50.5263157894737	61.0526315789474	23.4736842105263	0.872399076331680
50.5263157894737	61.0526315789474	25.6842105263158	0.835009519193699
50.5263157894737	61.0526315789474	27.8947368421053	0.800615334149186
50.5263157894737	61.0526315789474	30.1052631578947	0.768905776085412
50.5263157894737	61.0526315789474	32.3157894736842	0.739615353706360
50.5263157894737	61.0526315789474	34.5263157894737	0.712517836559579
50.5263157894737	61.0526315789474	36.7368421052632	0.687422107025475
50.5263157894737	62.9473684210526	8	1.24731375390506
50.5263157894737	62.9473684210526	10.2105263157895	1.17568631519475
50.5263157894737	62.9473684210526	12.4210526315789	1.11128471871101
50.5263157894737	62.9473684210526	14.6315789473684	1.05312695849150
50.5263157894737	62.9473684210526	16.8421052631579	1.00039792356014
50.5263157894737	62.9473684210526	19.0526315789474	0.952416328120552
50.5263157894737	62.9473684210526	21.2631578947368	0.908609181331714
50.5263157894737	62.9473684210526	23.4736842105263	0.868491914275862
50.5263157894737	62.9473684210526	25.6842105263158	0.831652809941744
50.5263157894737	62.9473684210526	27.8947368421053	0.797740758531854
50.5263157894737	62.9473684210526	30.1052631578947	0.766455637958895
50.5263157894737	62.9473684210526	32.3157894736842	0.737540837275462
50.5263157894737	62.9473684210526	34.5263157894737	0.710777634744740
50.5263157894737	62.9473684210526	36.7368421052632	0.685981358830569
50.5263157894737	64.8421052631579	8	1.23648436320698
50.5263157894737	64.8421052631579	10.2105263157895	1.16639866498052
50.5263157894737	64.8421052631579	12.4210526315789	1.10329915883546
50.5263157894737	64.8421052631579	14.6315789473684	1.04624802633322
50.5263157894737	64.8421052631579	16.8421052631579	0.994465045629392
50.5263157894737	64.8421052631579	19.0526315789474	0.947296727061320
50.5263157894737	64.8421052631579	21.2631578947368	0.904192413669423
50.5263157894737	64.8421052631579	23.4736842105263	0.864685627928775
50.5263157894737	64.8421052631579	25.6842105263158	0.828379424379247
50.5263157894737	64.8421052631579	27.8947368421053	0.794934850886850
50.5263157894737	64.8421052631579	30.1052631578947	0.764061876197853
50.5263157894737	64.8421052631579	32.3157894736842	0.735512344071786
50.5263157894737	64.8421052631579	34.5263157894737	0.709074698335424
50.5263157894737	64.8421052631579	36.7368421052632	0.684570434336012
50.5263157894737	66.7368421052632	8	1.22602488986183
50.5263157894737	66.7368421052632	10.2105263157895	1.15741370309717
50.5263157894737	66.7368421052632	12.4210526315789	1.09556226668514
50.5263157894737	66.7368421052632	14.6315789473684	1.03957404014768
50.5263157894737	66.7368421052632	16.8421052631579	0.988701492187876
50.5263157894737	66.7368421052632	19.0526315789474	0.942317251172213
50.5263157894737	66.7368421052632	21.2631578947368	0.899891701174073
50.5263157894737	66.7368421052632	23.4736842105263	0.860975451303251
50.5263157894737	66.7368421052632	25.6842105263158	0.825185540359917
50.5263157894737	66.7368421052632	27.8947368421053	0.792194552157699
50.5263157894737	66.7368421052632	30.1052631578947	0.761722051599939
50.5263157894737	66.7368421052632	32.3157894736842	0.733527940586077
50.5263157894737	66.7368421052632	34.5263157894737	0.707407508057861
50.5263157894737	68.6315789473684	8	1.21591392461651
50.5263157894737	68.6315789473684	10.2105263157895	1.14871452849047
50.5263157894737	68.6315789473684	12.4210526315789	1.08806062843285
50.5263157894737	68.6315789473684	14.6315789473684	1.03309430653998
50.5263157894737	68.6315789473684	16.8421052631579	0.983098708576078
50.5263157894737	68.6315789473684	19.0526315789474	0.937471039154626
50.5263157894737	68.6315789473684	21.2631578947368	0.895701531989240
50.5263157894737	68.6315789473684	23.4736842105263	0.857356954311283
50.5263157894737	68.6315789473684	25.6842105263158	0.822067599711606
50.5263157894737	68.6315789473684	27.8947368421053	0.789517010459348
50.5263157894737	68.6315789473684	30.1052631578947	0.759433887034633
50.5263157894737	68.6315789473684	32.3157894736842	0.731585819399195
50.5263157894737	68.6315789473684	34.5263157894737	0.705774641893930
50.5263157894737	70.5263157894737	8	1.20613180267102
50.5263157894737	70.5263157894737	10.2105263157895	1.14028557894409
50.5263157894737	70.5263157894737	12.4210526315789	1.08078186485974
50.5263157894737	70.5263157894737	14.6315789473684	1.02679893627542
50.5263157894737	70.5263157894737	16.8421052631579	0.977648768154572
50.5263157894737	70.5263157894737	19.0526315789474	0.932751721986359
50.5263157894737	70.5263157894737	21.2631578947368	0.891616781132934
50.5263157894737	70.5263157894737	23.4736842105263	0.853826011332555
50.5263157894737	70.5263157894737	25.6842105263158	0.819022283896125
50.5263157894737	70.5263157894737	27.8947368421053	0.786899562240060
50.5263157894737	70.5263157894737	30.1052631578947	0.757195252900385
50.5263157894737	70.5263157894737	32.3157894736842	0.729684288011018
50.5263157894737	70.5263157894737	34.5263157894737	0.704174766570155
50.5263157894737	72.4210526315790	8	1.19666042173589
50.5263157894737	72.4210526315790	10.2105263157895	1.13211249463498
50.5263157894737	72.4210526315790	12.4210526315789	1.07371452816706
50.5263157894737	72.4210526315790	14.6315789473684	1.02067876567667
50.5263157894737	72.4210526315790	16.8421052631579	0.972344312065476
50.5263157894737	72.4210526315790	19.0526315789474	0.928153376531202
50.5263157894737	72.4210526315790	21.2631578947368	0.887632674640606
50.5263157894737	72.4210526315790	23.4736842105263	0.850378773433263
50.5263157894737	72.4210526315790	25.6842105263158	0.816046492464599
50.5263157894737	72.4210526315790	27.8947368421053	0.784339715584724
50.5263157894737	72.4210526315790	30.1052631578947	0.755004154219077
50.5263157894737	72.4210526315790	32.3157894736842	0.727821758915708
50.5263157894737	72.4210526315790	34.5263157894737	0.702606629988178
50.5263157894737	74.3157894736842	8	1.18748308305786
50.5263157894737	74.3157894736842	10.2105263157895	1.12418199858033
50.5263157894737	74.3157894736842	12.4210526315789	1.06684801133498
50.5263157894737	74.3157894736842	14.6315789473684	1.01472528742153
50.5263157894737	74.3157894736842	16.8421052631579	0.967178496089238
50.5263157894737	74.3157894736842	19.0526315789474	0.923670484536324
50.5263157894737	74.3157894736842	21.2631578947368	0.883744757818761
50.5263157894737	74.3157894736842	23.4736842105263	0.847011643731627
50.5263157894737	74.3157894736842	25.6842105263158	0.813137323925996
50.5263157894737	74.3157894736842	27.8947368421053	0.781835135368972
50.5263157894737	74.3157894736842	30.1052631578947	0.752858719147175
50.5263157894737	74.3157894736842	32.3157894736842	0.725996740756545
50.5263157894737	74.3157894736842	34.5263157894737	0.701069054471476
50.5263157894737	76.2105263157895	8	1.17858435203078
50.5263157894737	76.2105263157895	10.2105263157895	1.11648179152989
50.5263157894737	76.2105263157895	12.4210526315789	1.06017246823877
50.5263157894737	76.2105263157895	14.6315789473684	1.00893058941920
50.5263157894737	76.2105263157895	16.8421052631579	0.962144943611201
50.5263157894737	76.2105263157895	19.0526315789474	0.919297896277634
50.5263157894737	76.2105263157895	21.2631578947368	0.879948867050621
50.5263157894737	76.2105263157895	23.4736842105263	0.843721255486552
50.5263157894737	76.2105263157895	25.6842105263158	0.810292058706841
50.5263157894737	76.2105263157895	27.8947368421053	0.779383630019107
50.5263157894737	76.2105263157895	30.1052631578947	0.750757188717454
50.5263157894737	76.2105263157895	32.3157894736842	0.724207830419412
50.5263157894737	76.2105263157895	34.5263157894737	0.699560930722469
50.5263157894737	78.1052631578947	8	1.16994993557546
50.5263157894737	78.1052631578947	10.2105263157895	1.10900045926062
50.5263157894737	78.1052631578947	12.4210526315789	1.05367874302431
50.5263157894737	78.1052631578947	14.6315789473684	1.00328730065526
50.5263157894737	78.1052631578947	16.8421052631579	0.957237703869299
50.5263157894737	78.1052631578947	19.0526315789474	0.915030798229962
50.5263157894737	78.1052631578947	21.2631578947368	0.876241104682577
50.5263157894737	78.1052631578947	23.4736842105263	0.840504452551611
50.5263157894737	78.1052631578947	25.6842105263158	0.807508143929729
50.5263157894737	78.1052631578947	27.8947368421053	0.776983139670361
50.5263157894737	78.1052631578947	30.1052631578947	0.748697907653429
50.5263157894737	78.1052631578947	32.3157894736842	0.722453705945388
50.5263157894737	78.1052631578947	34.5263157894737	0.698081212400109
50.5263157894737	80	8	1.16156657393267
50.5263157894737	80	10.2105263157895	1.10172739056050
50.5263157894737	80	12.4210526315789	1.04735830748285
50.5263157894737	80	14.6315789473684	0.997788543070404
50.5263157894737	80	16.8421052631579	0.952451214783131
50.5263157894737	80	19.0526315789474	0.910864684234893
50.5263157894737	80	21.2631578947368	0.872617816592165
50.5263157894737	80	23.4736842105263	0.837358271890754
50.5263157894737	80	25.6842105263158	0.804783179779243
50.5263157894737	80	27.8947368421053	0.774631725547017
50.5263157894737	80	30.1052631578947	0.746679316122163
50.5263157894737	80	32.3157894736842	0.720733120160549
50.5263157894737	80	34.5263157894737	0.696628911241262
56.0526315789474	44	10.2105263157895	1.24241017607524
56.0526315789474	44	12.4210526315789	1.16610687265766
56.0526315789474	44	14.6315789473684	1.09800015405588
56.0526315789474	44	16.8421052631579	1.03689623468594
56.0526315789474	44	19.0526315789474	0.981817357014094
56.0526315789474	44	21.2631578947368	0.931956009219888
56.0526315789474	44	23.4736842105263	0.886640201623593
56.0526315789474	44	25.6842105263158	0.845306846201534
56.0526315789474	44	27.8947368421053	0.807481151052745
56.0526315789474	44	30.1052631578947	0.772760536987465
56.0526315789474	44	32.3157894736842	0.740801999302170
56.0526315789474	44	34.5263157894737	0.711312134838745
56.0526315789474	44	36.7368421052632	0.684039273924802
56.0526315789474	44	38.9473684210526	0.658767329910948
56.0526315789474	45.8947368421053	10.2105263157895	1.22871070901276
56.0526315789474	45.8947368421053	12.4210526315789	1.15444649657966
56.0526315789474	45.8947368421053	14.6315789473684	1.08803934668987
56.0526315789474	45.8947368421053	16.8421052631579	1.02836222985301
56.0526315789474	45.8947368421053	19.0526315789474	0.974489143850452
56.0526315789474	45.8947368421053	21.2631578947368	0.925653115074273
56.0526315789474	45.8947368421053	23.4736842105263	0.881214209329379
56.0526315789474	45.8947368421053	25.6842105263158	0.840634912866988
56.0526315789474	45.8947368421053	27.8947368421053	0.803461009634808
56.0526315789474	45.8947368421053	30.1052631578947	0.769306609032017
56.0526315789474	45.8947368421053	32.3157894736842	0.737842349836983
56.0526315789474	45.8947368421053	34.5263157894737	0.708786073096882
56.0526315789474	45.8947368421053	36.7368421052632	0.681895456066112
56.0526315789474	47.7894736842105	10.2105263157895	1.21561584615019
56.0526315789474	47.7894736842105	12.4210526315789	1.14327592696428
56.0526315789474	47.7894736842105	14.6315789473684	1.07847745206662
56.0526315789474	47.7894736842105	16.8421052631579	1.02015455877011
56.0526315789474	47.7894736842105	19.0526315789474	0.967428860898755
56.0526315789474	47.7894736842105	21.2631578947368	0.919570821843654
56.0526315789474	47.7894736842105	23.4736842105263	0.875970214408712
56.0526315789474	47.7894736842105	25.6842105263158	0.836113302950152
56.0526315789474	47.7894736842105	27.8947368421053	0.799565060805508
56.0526315789474	47.7894736842105	30.1052631578947	0.765955206509850
56.0526315789474	47.7894736842105	32.3157894736842	0.734967175062937
56.0526315789474	47.7894736842105	34.5263157894737	0.706329381561507
56.0526315789474	47.7894736842105	36.7368421052632	0.679808316141266
56.0526315789474	49.6842105263158	10.2105263157895	1.20307965344318
56.0526315789474	49.6842105263158	12.4210526315789	1.13255926308463
56.0526315789474	49.6842105263158	14.6315789473684	1.06928621555803
56.0526315789474	49.6842105263158	16.8421052631579	1.01225085223585
56.0526315789474	49.6842105263158	19.0526315789474	0.960618710544136
56.0526315789474	49.6842105263158	21.2631578947368	0.913694912516643
56.0526315789474	49.6842105263158	23.4736842105263	0.870896825577451
56.0526315789474	49.6842105263158	25.6842105263158	0.831732870617613
56.0526315789474	49.6842105263158	27.8947368421053	0.795785954361441
56.0526315789474	49.6842105263158	30.1052631578947	0.762700423440289
56.0526315789474	49.6842105263158	32.3157894736842	0.732171736724484
56.0526315789474	49.6842105263158	34.5263157894737	0.703938270704907
56.0526315789474	49.6842105263158	36.7368421052632	0.677774838841310
56.0526315789474	51.5789473684211	10.2105263157895	1.19106112415465
56.0526315789474	51.5789473684211	12.4210526315789	1.12226435153329
56.0526315789474	51.5789473684211	14.6315789473684	1.06044025729793
56.0526315789474	51.5789473684211	16.8421052631579	1.00463096303651
56.0526315789474	51.5789473684211	19.0526315789474	0.954042623607694
56.0526315789474	51.5789473684211	21.2631578947368	0.908012521729799
56.0526315789474	51.5789473684211	23.4736842105263	0.865983713004745
56.0526315789474	51.5789473684211	25.6842105263158	0.827485306181542
56.0526315789474	51.5789473684211	27.8947368421053	0.792117000026166
56.0526315789474	51.5789473684211	30.1052631578947	0.759536875018637
56.0526315789474	51.5789473684211	32.3157894736842	0.729451707823815
56.0526315789474	51.5789473684211	34.5263157894737	0.701609274695600
56.0526315789474	51.5789473684211	36.7368421052632	0.675792262449144
56.0526315789474	53.4736842105263	10.2105263157895	1.17952350302168
56.0526315789474	53.4736842105263	12.4210526315789	1.11236228328859
56.0526315789474	53.4736842105263	14.6315789473684	1.05191669400087
56.0526315789474	53.4736842105263	16.8421052631579	0.997276678982086
56.0526315789474	53.4736842105263	19.0526315789474	0.947686039892343
56.0526315789474	53.4736842105263	21.2631578947368	0.902511966833098
56.0526315789474	53.4736842105263	23.4736842105263	0.861221477567573
56.0526315789474	53.4736842105263	25.6842105263158	0.823363034489891
56.0526315789474	53.4736842105263	27.8947368421053	0.788552088256974
56.0526315789474	53.4736842105263	30.1052631578947	0.756459635802989
56.0526315789474	53.4736842105263	32.3157894736842	0.726803124377397
56.0526315789474	53.4736842105263	34.5263157894737	0.699339213817217
56.0526315789474	53.4736842105263	36.7368421052632	0.673858049684702
56.0526315789474	55.3684210526316	10.2105263157895	1.16843372227676
56.0526315789474	55.3684210526316	12.4210526315789	1.10282697254739
56.0526315789474	55.3684210526316	14.6315789473684	1.04369482127867
56.0526315789474	55.3684210526316	16.8421052631579	0.990171481179505
56.0526315789474	55.3684210526316	19.0526315789474	0.941535722866243
56.0526315789474	55.3684210526316	21.2631578947368	0.897182604918591
56.0526315789474	55.3684210526316	23.4736842105263	0.856601539979691
56.0526315789474	55.3684210526316	25.6842105263158	0.819359128608418
56.0526315789474	55.3684210526316	27.8947368421053	0.785085622861652
56.0526315789474	55.3684210526316	30.1052631578947	0.753464187042578
56.0526315789474	55.3684210526316	32.3157894736842	0.724222344252834
56.0526315789474	55.3684210526316	34.5263157894737	0.697125162364129
56.0526315789474	55.3684210526316	36.7368421052632	0.671969862771195
56.0526315789474	57.2631578947368	10.2105263157895	1.15776192801345
56.0526315789474	57.2631578947368	12.4210526315789	1.09363480183414
56.0526315789474	57.2631578947368	14.6315789473684	1.03575584514632
56.0526315789474	57.2631578947368	16.8421052631579	0.983300339187923
56.0526315789474	57.2631578947368	19.0526315789474	0.935579602245570
56.0526315789474	57.2631578947368	21.2631578947368	0.892014711112877
56.0526315789474	57.2631578947368	23.4736842105263	0.852116046228300
56.0526315789474	57.2631578947368	25.6842105263158	0.815467236071122
56.0526315789474	57.2631578947368	27.8947368421053	0.781712463336294
56.0526315789474	57.2631578947368	30.1052631578947	0.750546371540673
56.0526315789474	57.2631578947368	32.3157894736842	0.721706011848291
56.0526315789474	57.2631578947368	34.5263157894737	0.694964421061167
56.0526315789474	57.2631578947368	36.7368421052632	0.670125541991570
56.0526315789474	59.1578947368421	10.2105263157895	1.14748108006728
56.0526315789474	59.1578947368421	12.4210526315789	1.08476432122410
56.0526315789474	59.1578947368421	14.6315789473684	1.02808265381095
56.0526315789474	59.1578947368421	16.8421052631579	0.976649536457794
56.0526315789474	59.1578947368421	19.0526315789474	0.929806639539013
56.0526315789474	59.1578947368421	21.2631578947368	0.886999374406300
56.0526315789474	59.1578947368421	23.4736842105263	0.847757786484648
56.0526315789474	59.1578947368421	25.6842105263158	0.811681515532003
56.0526315789474	59.1578947368421	27.8947368421053	0.778427875259682
56.0526315789474	59.1578947368421	30.1052631578947	0.747702354769983
56.0526315789474	59.1578947368421	32.3157894736842	0.719251027625971
56.0526315789474	59.1578947368421	34.5263157894737	0.692854493245949
56.0526315789474	61.0526315789474	10.2105263157895	1.13756661213317
56.0526315789474	61.0526315789474	12.4210526315789	1.07619599205154
56.0526315789474	61.0526315789474	14.6315789473684	1.02065962267174
56.0526315789474	61.0526315789474	16.8421052631579	0.970206520800966
56.0526315789474	61.0526315789474	19.0526315789474	0.924206712614137
56.0526315789474	61.0526315789474	21.2631578947368	0.882128408038995
56.0526315789474	61.0526315789474	23.4736842105263	0.843520125219020
56.0526315789474	61.0526315789474	25.6842105263158	0.807996582079879
56.0526315789474	61.0526315789474	27.8947368421053	0.775227487407345
56.0526315789474	61.0526315789474	30.1052631578947	0.744928591209675
56.0526315789474	61.0526315789474	32.3157894736842	0.716854521703952
56.0526315789474	61.0526315789474	34.5263157894737	0.690793064200275
56.0526315789474	62.9473684210526	10.2105263157895	1.12799614155879
56.0526315789474	62.9473684210526	12.4210526315789	1.06791196742000
56.0526315789474	62.9473684210526	14.6315789473684	1.01347244687154
56.0526315789474	62.9473684210526	16.8421052631579	0.963959775677942
56.0526315789474	62.9473684210526	19.0526315789474	0.918770516118163
56.0526315789474	62.9473684210526	21.2631578947368	0.877394272043560
56.0526315789474	62.9473684210526	23.4736842105263	0.839396940688937
56.0526315789474	62.9473684210526	25.6842105263158	0.804407459811678
56.0526315789474	62.9473684210526	27.8947368421053	0.772107254503626
56.0526315789474	62.9473684210526	30.1052631578947	0.742221795068948
56.0526315789474	62.9473684210526	32.3157894736842	0.714513830861183
56.0526315789474	62.9473684210526	34.5263157894737	0.688777983132631
56.0526315789474	64.8421052631579	10.2105263157895	1.11874922035342
56.0526315789474	64.8421052631579	12.4210526315789	1.05989590333957
56.0526315789474	64.8421052631579	14.6315789473684	1.00650799683951
56.0526315789474	64.8421052631579	16.8421052631579	0.957898708897996
56.0526315789474	64.8421052631579	19.0526315789474	0.913489475188730
56.0526315789474	64.8421052631579	21.2631578947368	0.872790005997392
56.0526315789474	64.8421052631579	23.4736842105263	0.835382572312762
56.0526315789474	64.8421052631579	25.6842105263158	0.800909540521340
56.0526315789474	64.8421052631579	27.8947368421053	0.769063424730502
56.0526315789474	64.8421052631579	30.1052631578947	0.739578914716035
56.0526315789474	64.8421052631579	32.3157894736842	0.712226478428848
56.0526315789474	64.8421052631579	34.5263157894737	0.686807247404884
56.0526315789474	66.7368421052632	10.2105263157895	1.10980712058708
56.0526315789474	66.7368421052632	12.4210526315789	1.05213279549488
56.0526315789474	66.7368421052632	14.6315789473684	0.999754193124264
56.0526315789474	66.7368421052632	16.8421052631579	0.952013555963549
56.0526315789474	66.7368421052632	19.0526315789474	0.908355670364767
56.0526315789474	66.7368421052632	21.2631578947368	0.868309170395151
56.0526315789474	66.7368421052632	23.4736842105263	0.831471774712043
56.0526315789474	66.7368421052632	25.6842105263158	0.797498547568417
56.0526315789474	66.7368421052632	27.8947368421053	0.766092511270570
56.0526315789474	66.7368421052632	30.1052631578947	0.736997110253539
56.0526315789474	66.7368421052632	32.3157894736842	0.709990156635240
56.0526315789474	66.7368421052632	34.5263157894737	0.684878988668498
56.0526315789474	68.6315789473684	10.2105263157895	1.10115264863834
56.0526315789474	68.6315789473684	12.4210526315789	1.04460883757476
56.0526315789474	68.6315789473684	14.6315789473684	0.993199897496312
56.0526315789474	68.6315789473684	16.8421052631579	0.946295295793108
56.0526315789474	68.6315789473684	19.0526315789474	0.903361771983744
56.0526315789474	68.6315789473684	21.2631578947368	0.863945795335559
56.0526315789474	68.6315789473684	23.4736842105263	0.827659677421579
56.0526315789474	68.6315789473684	25.6842105263158	0.794170504155247
56.0526315789474	68.6315789473684	27.8947368421053	0.763191267288120
56.0526315789474	68.6315789473684	30.1052631578947	0.734473733778357
56.0526315789474	68.6315789473684	32.3157894736842	0.707802711046338
56.0526315789474	68.6315789473684	34.5263157894737	0.682991460633375
56.0526315789474	70.5263157894737	10.2105263157895	1.09276998376380
56.0526315789474	70.5263157894737	12.4210526315789	1.03731129783016
56.0526315789474	70.5263157894737	14.6315789473684	0.986834817838320
56.0526315789474	70.5263157894737	16.8421052631579	0.940735576957824
56.0526315789474	70.5263157894737	19.0526315789474	0.898500982651912
56.0526315789474	70.5263157894737	21.2631578947368	0.859694335443711
56.0526315789474	70.5263157894737	23.4736842105263	0.823941749438881
56.0526315789474	70.5263157894737	25.6842105263158	0.790921705373770
56.0526315789474	70.5263157894737	27.8947368421053	0.760356663853756
56.0526315789474	70.5263157894737	30.1052631578947	0.732006311942728
56.0526315789474	70.5263157894737	32.3157894736842	0.705662126804592
56.0526315789474	70.5263157894737	34.5263157894737	0.681143028238914
56.0526315789474	72.4210526315790	10.2105263157895	1.08464453727009
56.0526315789474	72.4210526315790	12.4210526315789	1.03022841111414
56.0526315789474	72.4210526315790	14.6315789473684	0.980649424773847
56.0526315789474	72.4210526315790	16.8421052631579	0.935326652888040
56.0526315789474	72.4210526315790	19.0526315789474	0.893766986615419
56.0526315789474	72.4210526315790	21.2631578947368	0.855549630132739
56.0526315789474	72.4210526315790	23.4736842105263	0.820313767923897
56.0526315789474	72.4210526315790	25.6842105263158	0.787748693489675
56.0526315789474	72.4210526315790	27.8947368421053	0.757585870400119
56.0526315789474	72.4210526315790	30.1052631578947	0.729592530496201
56.0526315789474	72.4210526315790	32.3157894736842	0.703566516417338
56.0526315789474	72.4210526315790	34.5263157894737	0.679332158034597
56.0526315789474	74.3157894736842	10.2105263157895	1.07676282921599
56.0526315789474	74.3157894736842	12.4210526315789	1.02334928412919
56.0526315789474	74.3157894736842	14.6315789473684	0.974634878333063
56.0526315789474	74.3157894736842	16.8421052631579	0.930061324765545
56.0526315789474	74.3157894736842	19.0526315789474	0.889153905055287
56.0526315789474	74.3157894736842	21.2631578947368	0.851506868456549
56.0526315789474	74.3157894736842	23.4736842105263	0.816771790472796
56.0526315789474	74.3157894736842	25.6842105263158	0.784648236018216
56.0526315789474	74.3157894736842	27.8947368421053	0.754876237362943
56.0526315789474	74.3157894736842	30.1052631578947	0.727230220539842
56.0526315789474	74.3157894736842	32.3157894736842	0.701514108885994
56.0526315789474	76.2105263157895	10.2105263157895	1.06911238009382
56.0526315789474	76.2105263157895	12.4210526315789	1.01666381198823
56.0526315789474	76.2105263157895	14.6315789473684	0.968782963235750
56.0526315789474	76.2105263157895	16.8421052631579	0.924932891027746
56.0526315789474	76.2105263157895	19.0526315789474	0.884656256487863
56.0526315789474	76.2105263157895	21.2631578947368	0.847561557925873
56.0526315789474	76.2105263157895	23.4736842105263	0.813312130481628
56.0526315789474	76.2105263157895	25.6842105263158	0.781617306216746
56.0526315789474	76.2105263157895	27.8947368421053	0.752225280716226
56.0526315789474	76.2105263157895	30.1052631578947	0.724917346266151
56.0526315789474	76.2105263157895	32.3157894736842	0.699503239999843
56.0526315789474	78.1052631578947	10.2105263157895	1.06168161536187
56.0526315789474	78.1052631578947	12.4210526315789	1.01016260450566
56.0526315789474	78.1052631578947	14.6315789473684	0.963086031601424
56.0526315789474	78.1052631578947	16.8421052631579	0.919935102581783
56.0526315789474	78.1052631578947	19.0526315789474	0.880268921582086
56.0526315789474	78.1052631578947	21.2631578947368	0.843709496758496
56.0526315789474	78.1052631578947	23.4736842105263	0.809931335191237
56.0526315789474	78.1052631578947	25.6842105263158	0.778653065677109
56.0526315789474	78.1052631578947	27.8947368421053	0.749630668155137
56.0526315789474	78.1052631578947	30.1052631578947	0.722651993992808
56.0526315789474	78.1052631578947	32.3157894736842	0.697532343644979
56.0526315789474	80	10.2105263157895	1.05445978104413
56.0526315789474	80	12.4210526315789	1.00383692088749
56.0526315789474	80	14.6315789473684	0.957536952084420
56.0526315789474	80	16.8421052631579	0.915062122967567
56.0526315789474	80	19.0526315789474	0.875987111811528
56.0526315789474	80	21.2631578947368	0.839946749115790
56.0526315789474	80	23.4736842105263	0.806626166067026
56.0526315789474	80	25.6842105263158	0.775752848748942
56.0526315789474	80	27.8947368421053	0.747090206717285
56.0526315789474	80	30.1052631578947	0.720432362327068
56.0526315789474	80	32.3157894736842	0.695599944001262
61.5789473684211	44	10.2105263157895	1.20032340454956
61.5789473684211	44	12.4210526315789	1.12850509633336
61.5789473684211	44	14.6315789473684	1.06419645986193
61.5789473684211	44	16.8421052631579	1.00633028988371
61.5789473684211	44	19.0526315789474	0.954027766405288
61.5789473684211	44	21.2631578947368	0.906559429843690
61.5789473684211	44	23.4736842105263	0.863315364118177
61.5789473684211	44	25.6842105263158	0.823782177095351
61.5789473684211	44	27.8947368421053	0.787525059095582
61.5789473684211	44	30.1052631578947	0.754173678131620
61.5789473684211	44	32.3157894736842	0.723411005886163
61.5789473684211	44	34.5263157894737	0.694964407226401
61.5789473684211	44	36.7368421052632	0.668598498968049
61.5789473684211	45.8947368421053	10.2105263157895	1.18665164780895
61.5789473684211	45.8947368421053	12.4210526315789	1.11678333115255
61.5789473684211	45.8947368421053	14.6315789473684	1.05410901293272
61.5789473684211	45.8947368421053	16.8421052631579	0.997621907761049
61.5789473684211	45.8947368421053	19.0526315789474	0.946490366890047
61.5789473684211	45.8947368421053	21.2631578947368	0.900022115831877
61.5789473684211	45.8947368421053	23.4736842105263	0.857636815209649
61.5789473684211	45.8947368421053	25.6842105263158	0.818844795164904
61.5789473684211	45.8947368421053	27.8947368421053	0.783230422289830
61.5789473684211	45.8947368421053	30.1052631578947	0.750438981285369
61.5789473684211	45.8947368421053	32.3157894736842	0.720166252108310
61.5789473684211	45.8947368421053	34.5263157894737	0.692150177127662
61.5789473684211	45.8947368421053	36.7368421052632	0.666164168493200
61.5789473684211	47.7894736842105	10.2105263157895	1.17359065048354
61.5789473684211	47.7894736842105	12.4210526315789	1.10556091337366
61.5789473684211	47.7894736842105	14.6315789473684	1.04443200825390
61.5789473684211	47.7894736842105	16.8421052631579	0.989252448011617
61.5789473684211	47.7894736842105	19.0526315789474	0.939233929200336
61.5789473684211	47.7894736842105	21.2631578947368	0.893718472725488
61.5789473684211	47.7894736842105	23.4736842105263	0.852153111038043
61.5789473684211	47.7894736842105	25.6842105263158	0.814070198275222
61.5789473684211	47.7894736842105	27.8947368421053	0.779071957706610
61.5789473684211	47.7894736842105	30.1052631578947	0.746818256953369
61.5789473684211	47.7894736842105	32.3157894736842	0.717016868167871
61.5789473684211	47.7894736842105	34.5263157894737	0.689415662329078
61.5789473684211	47.7894736842105	36.7368421052632	0.663796327424368
61.5789473684211	49.6842105263158	10.2105263157895	1.16109356190024
61.5789473684211	49.6842105263158	12.4210526315789	1.09480083793627
61.5789473684211	49.6842105263158	14.6315789473684	1.03513601412650
61.5789473684211	49.6842105263158	16.8421052631579	0.981198360388095
61.5789473684211	49.6842105263158	19.0526315789474	0.932239510665861
61.5789473684211	49.6842105263158	21.2631578947368	0.887633196437262
61.5789473684211	49.6842105263158	23.4736842105263	0.846851842023460
61.5789473684211	49.6842105263158	25.6842105263158	0.809448294977698
61.5789473684211	49.6842105263158	27.8947368421053	0.775041441929335
61.5789473684211	49.6842105263158	30.1052631578947	0.743304795615052
61.5789473684211	49.6842105263158	32.3157894736842	0.713957377859182
61.5789473684211	49.6842105263158	34.5263157894737	0.686756396192419
61.5789473684211	49.6842105263158	36.7368421052632	0.661491339189338
61.5789473684211	51.5789473684211	10.2105263157895	1.14911859453825
61.5789473684211	51.5789473684211	12.4210526315789	1.08446999477178
61.5789473684211	51.5789473684211	14.6315789473684	1.02619462100685
61.5789473684211	51.5789473684211	16.8421052631579	0.973438457335761
61.5789473684211	51.5789473684211	19.0526315789474	0.925490027967480
61.5789473684211	51.5789473684211	21.2631578947368	0.881752454455666
61.5789473684211	51.5789473684211	23.4736842105263	0.841721768855249
61.5789473684211	51.5789473684211	25.6842105263158	0.804969928130373
61.5789473684211	51.5789473684211	27.8947368421053	0.771131399722308
61.5789473684211	51.5789473684211	30.1052631578947	0.739892488141387
61.5789473684211	51.5789473684211	32.3157894736842	0.710982787304098
61.5789473684211	51.5789473684211	34.5263157894737	0.684168299562626
61.5789473684211	53.4736842105263	10.2105263157895	1.13762832538433
61.5789473684211	53.4736842105263	12.4210526315789	1.07453864257150
61.5789473684211	53.4736842105263	14.6315789473684	1.01758404107270
61.5789473684211	53.4736842105263	16.8421052631579	0.965953606516953
61.5789473684211	53.4736842105263	19.0526315789474	0.918970019155443
61.5789473684211	53.4736842105263	21.2631578947368	0.876063700371561
61.5789473684211	53.4736842105263	23.4736842105263	0.836752677083049
61.5789473684211	53.4736842105263	25.6842105263158	0.800626760334235
61.5789473684211	53.4736842105263	27.8947368421053	0.767335013411361
61.5789473684211	53.4736842105263	30.1052631578947	0.736575753904337
61.5789473684211	53.4736842105263	32.3157894736842	0.708088527813124
61.5789473684211	53.4736842105263	34.5263157894737	0.681647635322484
61.5789473684211	55.3684210526316	10.2105263157895	1.12658911349517
61.5789473684211	55.3684210526316	12.4210526315789	1.06497996857444
61.5789473684211	55.3684210526316	14.6315789473684	1.00928277221856
61.5789473684211	55.3684210526316	16.8421052631579	0.958726472100997
61.5789473684211	55.3684210526316	19.0526315789474	0.912665442920407
61.5789473684211	55.3684210526316	21.2631578947368	0.870555517094123
61.5789473684211	55.3684210526316	23.4736842105263	0.831935253956906
61.5789473684211	55.3684210526316	25.6842105263158	0.796411176726198
61.5789473684211	55.3684210526316	27.8947368421053	0.763646045869954
61.5789473684211	55.3684210526316	30.1052631578947	0.733349479590981
61.5789473684211	55.3684210526316	32.3157894736842	0.705270407190453
61.5789473684211	55.3684210526316	34.5263157894737	0.679190969616561
61.5789473684211	57.2631578947368	10.2105263157895	1.11597061132530
61.5789473684211	57.2631578947368	12.4210526315789	1.05576971800490
61.5789473684211	57.2631578947368	14.6315789473684	1.00127131437895
61.5789473684211	57.2631578947368	16.8421052631579	0.951741295767990
61.5789473684211	57.2631578947368	19.0526315789474	0.906563508275385
61.5789473684211	57.2631578947368	21.2631578947368	0.865217483536721
61.5789473684211	57.2631578947368	23.4736842105263	0.827260983503144
61.5789473684211	57.2631578947368	25.6842105263158	0.792316202021776
61.5789473684211	57.2631578947368	27.8947368421053	0.760058774691950
61.5789473684211	57.2631578947368	30.1052631578947	0.730208966830954
61.5789473684211	57.2631578947368	32.3157894736842	0.702524567999285
61.5789473684211	57.2631578947368	34.5263157894737	0.676795138578513
61.5789473684211	59.1578947368421	10.2105263157895	1.10574535228029
61.5789473684211	59.1578947368421	12.4210526315789	1.04688588032037
61.5789473684211	59.1578947368421	14.6315789473684	0.993531928659907
61.5789473684211	59.1578947368421	16.8421052631579	0.944983710286471
61.5789473684211	59.1578947368421	19.0526315789474	0.900652529239122
61.5789473684211	59.1578947368421	21.2631578947368	0.860040060637745
61.5789473684211	59.1578947368421	23.4736842105263	0.822722056650731
61.5789473684211	59.1578947368421	25.6842105263158	0.788335429337688
61.5789473684211	59.1578947368421	27.8947368421053	0.756567935625668
61.5789473684211	59.1578947368421	30.1052631578947	0.727149887129828
61.5789473684211	59.1578947368421	32.3157894736842	0.699847451603741
61.5789473684211	59.1578947368421	34.5263157894737	0.674457219630623
61.5789473684211	61.0526315789474	10.2105263157895	1.09588840066900
61.5789473684211	61.0526315789474	12.4210526315789	1.03830842211476
61.5789473684211	61.0526315789474	14.6315789473684	0.986048431726756
61.5789473684211	61.0526315789474	16.8421052631579	0.938440579986645
61.5789473684211	61.0526315789474	19.0526315789474	0.894921800209090
61.5789473684211	61.0526315789474	21.2631578947368	0.855014493413881
61.5789473684211	61.0526315789474	23.4736842105263	0.818311293859725
61.5789473684211	61.0526315789474	25.6842105263158	0.784462958815365
61.5789473684211	61.0526315789474	27.8947368421053	0.753168673724321
61.5789473684211	61.0526315789474	30.1052631578947	0.724168242897492
61.5789473684211	61.0526315789474	32.3157894736842	0.697235767035458
61.5789473684211	61.0526315789474	34.5263157894737	0.672174506606086
61.5789473684211	62.9473684210526	10.2105263157895	1.08637705306905
61.5789473684211	62.9473684210526	12.4210526315789	1.03001905858240
61.5789473684211	62.9473684210526	14.6315789473684	0.978806019411773
61.5789473684211	62.9473684210526	16.8421052631579	0.932099863578719
61.5789473684211	62.9473684210526	19.0526315789474	0.889361488561173
61.5789473684211	62.9473684210526	21.2631578947368	0.850132726388394
61.5789473684211	62.9473684210526	23.4736842105263	0.814022078197687
61.5789473684211	62.9473684210526	25.6842105263158	0.780693344447808
61.5789473684211	62.9473684210526	27.8947368421053	0.749856500964062
61.5789473684211	62.9473684210526	30.1052631578947	0.721260333591566
61.5789473684211	62.9473684210526	32.3157894736842	0.694686463913699
61.5789473684211	62.9473684210526	34.5263157894737	0.669944488086306
61.5789473684211	64.8421052631579	10.2105263157895	1.07719058231255
61.5789473684211	64.8421052631579	12.4210526315789	1.02200105704335
61.5789473684211	64.8421052631579	14.6315789473684	0.971791114681300
61.5789473684211	64.8421052631579	16.8421052631579	0.925950495643796
61.5789473684211	64.8421052631579	19.0526315789474	0.883962541675209
61.5789473684211	64.8421052631579	21.2631578947368	0.845387330241032
61.5789473684211	64.8421052631579	23.4736842105263	0.809848297196780
61.5789473684211	64.8421052631579	25.6842105263158	0.777021547811177
61.5789473684211	64.8421052631579	27.8947368421053	0.746627259313243
61.5789473684211	64.8421052631579	30.1052631578947	0.718422726177292
61.5789473684211	64.8421052631579	32.3157894736842	0.692196708789958
61.5789473684211	64.8421052631579	34.5263157894737	0.667764828457003
61.5789473684211	66.7368421052632	10.2105263157895	1.06831001700452
61.5789473684211	66.7368421052632	12.4210526315789	1.01423906727580
61.5789473684211	66.7368421052632	14.6315789473684	0.964991236022705
61.5789473684211	66.7368421052632	16.8421052631579	0.919982283813391
61.5789473684211	66.7368421052632	19.0526315789474	0.878716606106045
61.5789473684211	66.7368421052632	21.2631578947368	0.840771437923112
61.5789473684211	66.7368421052632	23.4736842105263	0.805784292129424
61.5789473684211	66.7368421052632	25.6842105263158	0.773442897638668
61.5789473684211	66.7368421052632	27.8947368421053	0.743477088420246
61.5789473684211	66.7368421052632	30.1052631578947	0.715652229249001
61.5789473684211	66.7368421052632	32.3157894736842	0.689763864400632
61.5789473684211	68.6315789473684	10.2105263157895	1.05971795082454
61.5789473684211	68.6315789473684	12.4210526315789	1.00671897438040
61.5789473684211	68.6315789473684	14.6315789473684	0.958394883037532
61.5789473684211	68.6315789473684	16.8421052631579	0.914185819198033
61.5789473684211	68.6315789473684	19.0526315789474	0.873615957032005
61.5789473684211	68.6315789473684	21.2631578947368	0.836278688796327
61.5789473684211	68.6315789473684	23.4736842105263	0.801824813582858
61.5789473684211	68.6315789473684	25.6842105263158	0.769953054362113
61.5789473684211	68.6315789473684	27.8947368421053	0.740402397233649
61.5789473684211	68.6315789473684	30.1052631578947	0.712945870272796
61.5789473684211	68.6315789473684	32.3157894736842	0.687385471401261
61.5789473684211	70.5263157894737	10.2105263157895	1.05139837691852
61.5789473684211	70.5263157894737	12.4210526315789	0.999427770677442
61.5789473684211	70.5263157894737	14.6315789473684	0.951991436603830
61.5789473684211	70.5263157894737	16.8421052631579	0.908552398058680
61.5789473684211	70.5263157894737	19.0526315789474	0.868653436441453
61.5789473684211	70.5263157894737	21.2631578947368	0.831903179605417
61.5789473684211	70.5263157894737	23.4736842105263	0.797964982406976
61.5789473684211	70.5263157894737	25.6842105263158	0.766547978897308
61.5789473684211	70.5263157894737	27.8947368421053	0.737399838985925
61.5789473684211	70.5263157894737	30.1052631578947	0.710300875502067
61.5789473684211	70.5263157894737	32.3157894736842	0.685059232228083
61.5789473684211	72.4210526315790	10.2105263157895	1.04333654352782
61.5789473684211	72.4210526315790	12.4210526315789	0.992353443756172
61.5789473684211	72.4210526315790	14.6315789473684	0.945771071431627
61.5789473684211	72.4210526315790	16.8421052631579	0.903073953061876
61.5789473684211	72.4210526315790	19.0526315789474	0.863822398782075
61.5789473684211	72.4210526315790	21.2631578947368	0.827639421297221
61.5789473684211	72.4210526315790	23.4736842105263	0.794200255266062
61.5789473684211	72.4210526315790	25.6842105263158	0.763223905070465
61.5789473684211	72.4210526315790	27.8947368421053	0.734466289066695
61.5789473684211	72.4210526315790	30.1052631578947	0.707714652191793
61.5789473684211	72.4210526315790	32.3157894736842	0.682782996791079
61.5789473684211	74.3157894736842	10.2105263157895	1.03551882767574
61.5789473684211	74.3157894736842	12.4210526315789	0.985484878292573
61.5789473684211	74.3157894736842	14.6315789473684	0.939724679206461
61.5789473684211	74.3157894736842	16.8421052631579	0.897742992739473
61.5789473684211	74.3157894736842	19.0526315789474	0.859116663010724
61.5789473684211	74.3157894736842	21.2631578947368	0.823482300862313
61.5789473684211	74.3157894736842	23.4736842105263	0.790526394151639
61.5789473684211	74.3157894736842	25.6842105263158	0.759977315181689
61.5789473684211	74.3157894736842	27.8947368421053	0.731598825388519
61.5789473684211	74.3157894736842	30.1052631578947	0.705184772798021
61.5789473684211	74.3157894736842	32.3157894736842	0.680554749750267
61.5789473684211	76.2105263157895	10.2105263157895	1.02793262427290
61.5789473684211	76.2105263157895	12.4210526315789	0.978811769652478
61.5789473684211	76.2105263157895	14.6315789473684	0.933843800816062
61.5789473684211	76.2105263157895	16.8421052631579	0.892552548000793
61.5789473684211	76.2105263157895	19.0526315789474	0.854530470154866
61.5789473684211	76.2105263157895	21.2631578947368	0.819427047508674
61.5789473684211	76.2105263157895	23.4736842105263	0.786939439316842
61.5789473684211	76.2105263157895	25.6842105263158	0.756804918281722
61.5789473684211	76.2105263157895	27.8947368421053	0.728794710911171
61.5789473684211	76.2105263157895	30.1052631578947	0.702708960898324
61.5789473684211	76.2105263157895	32.3157894736842	0.678372599165895
61.5789473684211	78.1052631578947	10.2105263157895	1.02056624844175
61.5789473684211	78.1052631578947	12.4210526315789	0.972324547622813
61.5789473684211	78.1052631578947	14.6315789473684	0.928120566399604
61.5789473684211	78.1052631578947	16.8421052631579	0.887496124730229
61.5789473684211	78.1052631578947	19.0526315789474	0.850058445638248
61.5789473684211	78.1052631578947	21.2631578947368	0.815469202585888
61.5789473684211	78.1052631578947	23.4736842105263	0.783435685177248
61.5789473684211	78.1052631578947	25.6842105263158	0.753703630804187
61.5789473684211	78.1052631578947	27.8947368421053	0.726051378041943
61.5789473684211	78.1052631578947	30.1052631578947	0.700285078609674
61.5789473684211	78.1052631578947	32.3157894736842	0.676234766345244
61.5789473684211	80	10.2105263157895	1.01340884921790
61.5789473684211	80	12.4210526315789	0.966014308879468
61.5789473684211	80	14.6315789473684	0.922547642158879
61.5789473684211	80	16.8421052631579	0.882567661655067
61.5789473684211	80	19.0526315789474	0.845695565739582
61.5789473684211	80	21.2631578947368	0.811604592767982
61.5789473684211	80	23.4736842105263	0.780011658792766
61.5789473684211	80	25.6842105263158	0.750670559249881
61.5789473684211	80	27.8947368421053	0.723366414672250
61.5789473684211	80	30.1052631578947	0.697911115313725
67.1052631578947	44	10.2105263157895	1.16288223456630
67.1052631578947	44	12.4210526315789	1.09499352094894
67.1052631578947	44	14.6315789473684	1.03402840661569
67.1052631578947	44	16.8421052631579	0.979025482879165
67.1052631578947	44	19.0526315789474	0.929189187867217
67.1052631578947	44	21.2631578947368	0.883856184888781
67.1052631578947	44	23.4736842105263	0.842469504451540
67.1052631578947	44	25.6842105263158	0.804558457826023
67.1052631578947	44	27.8947368421053	0.769722889682957
67.1052631578947	44	30.1052631578947	0.737620727373996
67.1052631578947	44	32.3157894736842	0.707958059927181
67.1052631578947	44	34.5263157894737	0.680481176929901
67.1052631578947	44	36.7368421052632	0.654970140286631
67.1052631578947	45.8947368421053	10.2105263157895	1.14926320015662
67.1052631578947	45.8947368421053	12.4210526315789	1.08324428667391
67.1052631578947	45.8947368421053	14.6315789473684	1.02385414300135
67.1052631578947	45.8947368421053	16.8421052631579	0.970186402788382
67.1052631578947	45.8947368421053	19.0526315789474	0.921488751332338
67.1052631578947	45.8947368421053	21.2631578947368	0.877132144394910
67.1052631578947	45.8947368421053	23.4736842105263	0.836587036522298
67.1052631578947	45.8947368421053	25.6842105263158	0.799404844609481
67.1052631578947	45.8947368421053	27.8947368421053	0.765203364416490
67.1052631578947	45.8947368421053	30.1052631578947	0.733655202537320
67.1052631578947	45.8947368421053	32.3157894736842	0.704478531132465
67.1052631578947	45.8947368421053	34.5263157894737	0.677429648749215
67.1052631578947	47.7894736842105	10.2105263157895	1.13625915621962
67.1052631578947	47.7894736842105	12.4210526315789	1.07200183173280
67.1052631578947	47.7894736842105	14.6315789473684	1.01409970520609
67.1052631578947	47.7894736842105	16.8421052631579	0.961696735690043
67.1052631578947	47.7894736842105	19.0526315789474	0.914080304297795
67.1052631578947	47.7894736842105	21.2631578947368	0.870652957288688
67.1052631578947	47.7894736842105	23.4736842105263	0.830910497499287
67.1052631578947	47.7894736842105	25.6842105263158	0.794424838353903
67.1052631578947	47.7894736842105	27.8947368421053	0.760830468851330
67.1052631578947	47.7894736842105	30.1052631578947	0.729813683826434
67.1052631578947	47.7894736842105	32.3157894736842	0.701103952069198
67.1052631578947	47.7894736842105	34.5263157894737	0.674466952574908
67.1052631578947	49.6842105263158	10.2105263157895	1.12382252714519
67.1052631578947	49.6842105263158	12.4210526315789	1.06122823633817
67.1052631578947	49.6842105263158	14.6315789473684	1.00473466243184
67.1052631578947	49.6842105263158	16.8421052631579	0.953531912559797
67.1052631578947	49.6842105263158	19.0526315789474	0.906943904507866
67.1052631578947	49.6842105263158	21.2631578947368	0.864402361536541
67.1052631578947	49.6842105263158	23.4736842105263	0.825426573510579
67.1052631578947	49.6842105263158	25.6842105263158	0.789607502399531
67.1052631578947	49.6842105263158	27.8947368421053	0.756595194758183
67.1052631578947	49.6842105263158	30.1052631578947	0.726088736118900
67.1052631578947	49.6842105263158	32.3157894736842	0.697828177485171
67.1052631578947	49.6842105263158	34.5263157894737	0.671588005822196
67.1052631578947	51.5789473684211	10.2105263157895	1.11191091262996
67.1052631578947	51.5789473684211	12.4210526315789	1.05088960145437
67.1052631578947	51.5789473684211	14.6315789473684	0.995731733994170
67.1052631578947	51.5789473684211	16.8421052631579	0.945669850929101
67.1052631578947	51.5789473684211	19.0526315789474	0.900061585569907
67.1052631578947	51.5789473684211	21.2631578947368	0.858365674379497
67.1052631578947	51.5789473684211	23.4736842105263	0.820123219422704
67.1052631578947	51.5789473684211	25.6842105263158	0.784942923808190
67.1052631578947	51.5789473684211	27.8947368421053	0.752489362942746
67.1052631578947	51.5789473684211	30.1052631578947	0.722473597624047
67.1052631578947	51.5789473684211	32.3157894736842	0.694645610184930
67.1052631578947	51.5789473684211	34.5263157894737	0.668788172610128
67.1052631578947	53.4736842105263	10.2105263157895	1.10048636975788
67.1052631578947	53.4736842105263	12.4210526315789	1.04095550237726
67.1052631578947	53.4736842105263	14.6315789473684	0.987066369275458
67.1052631578947	53.4736842105263	16.8421052631579	0.938090629095756
67.1052631578947	53.4736842105263	19.0526315789474	0.893417102255636
67.1052631578947	53.4736842105263	21.2631578947368	0.852529591805234
67.1052631578947	53.4736842105263	23.4736842105263	0.814989499982553
67.1052631578947	53.4736842105263	25.6842105263158	0.780422086839688
67.1052631578947	53.4736842105263	27.8947368421053	0.748505522015531
67.1052631578947	53.4736842105263	30.1052631578947	0.718962098586038
67.1052631578947	53.4736842105263	32.3157894736842	0.691551135550112
67.1052631578947	53.4736842105263	34.5263157894737	0.666063210912941
67.1052631578947	55.3684210526316	10.2105263157895	1.08951481502278
67.1052631578947	55.3684210526316	12.4210526315789	1.03139853206562
67.1052631578947	55.3684210526316	14.6315789473684	0.978716395611381
67.1052631578947	55.3684210526316	16.8421052631579	0.930776212283997
67.1052631578947	55.3684210526316	19.0526315789474	0.886995715895480
67.1052631578947	55.3684210526316	21.2631578947368	0.846882019216477
67.1052631578947	55.3684210526316	23.4736842105263	0.810015455408674
67.1052631578947	55.3684210526316	25.6842105263158	0.776036765710715
67.1052631578947	55.3684210526316	27.8947368421053	0.744636862451378
67.1052631578947	55.3684210526316	30.1052631578947	0.715548592165343
67.1052631578947	55.3684210526316	32.3157894736842	0.688540065795047
67.1052631578947	55.3684210526316	34.5263157894737	0.663409227514554
67.1052631578947	57.2631578947368	10.2105263157895	1.07896552304274
67.1052631578947	57.2631578947368	12.4210526315789	1.02219391707447
67.1052631578947	57.2631578947368	14.6315789473684	0.970661721296940
67.1052631578947	57.2631578947368	16.8421052631579	0.923710221068886
67.1052631578947	57.2631578947368	19.0526315789474	0.880784012469210
67.1052631578947	57.2631578947368	21.2631578947368	0.841411927594397
67.1052631578947	57.2631578947368	23.4736842105263	0.805191987001499
67.1052631578947	57.2631578947368	25.6842105263158	0.771779433168688
67.1052631578947	57.2631578947368	27.8947368421053	0.740877143208051
67.1052631578947	57.2631578947368	30.1052631578947	0.712227895337134
67.1052631578947	57.2631578947368	32.3157894736842	0.685608092239435
67.1052631578947	57.2631578947368	34.5263157894737	0.660822639395959
67.1052631578947	59.1578947368421	10.2105263157895	1.06881070381087
67.1052631578947	59.1578947368421	12.4210526315789	1.01331919265248
67.1052631578947	59.1578947368421	14.6315789473684	0.962884083641288
67.1052631578947	59.1578947368421	16.8421052631579	0.916877734432708
67.1052631578947	59.1578947368421	19.0526315789474	0.874769747550351
67.1052631578947	59.1578947368421	21.2631578947368	0.836109230644478
67.1052631578947	59.1578947368421	23.4736842105263	0.800510759259515
67.1052631578947	59.1578947368421	25.6842105263158	0.767643182126712
67.1052631578947	59.1578947368421	27.8947368421053	0.737220628732275
67.1052631578947	59.1578947368421	30.1052631578947	0.708995238085450
67.1052631578947	59.1578947368421	32.3157894736842	0.682751244228438
67.1052631578947	61.0526315789474	10.2105263157895	1.05902514418327
67.1052631578947	61.0526315789474	12.4210526315789	1.00475392638476
67.1052631578947	61.0526315789474	14.6315789473684	0.955366834090251
67.1052631578947	61.0526315789474	16.8421052631579	0.910265121389333
67.1052631578947	61.0526315789474	19.0526315789474	0.868941713451901
67.1052631578947	61.0526315789474	21.2631578947368	0.830964679324252
67.1052631578947	61.0526315789474	23.4736842105263	0.795964115693390
67.1052631578947	61.0526315789474	25.6842105263158	0.763621658155079
67.1052631578947	61.0526315789474	27.8947368421053	0.733662034612295
67.1052631578947	61.0526315789474	30.1052631578947	0.705846219511696
67.1052631578947	61.0526315789474	32.3157894736842	0.679965853599649
67.1052631578947	62.9473684210526	10.2105263157895	1.04958590225299
67.1052631578947	62.9473684210526	12.4210526315789	0.996479481924403
67.1052631578947	62.9473684210526	14.6315789473684	0.948094754042554
67.1052631578947	62.9473684210526	16.8421052631579	0.903859896321506
67.1052631578947	62.9473684210526	19.0526315789474	0.863289624840275
67.1052631578947	62.9473684210526	21.2631578947368	0.825969770858292
67.1052631578947	62.9473684210526	23.4736842105263	0.791545006076795
67.1052631578947	62.9473684210526	25.6842105263158	0.759709001051218
67.1052631578947	62.9473684210526	27.8947368421053	0.730196480471007
67.1052631578947	62.9473684210526	30.1052631578947	0.702776769740476
67.1052631578947	62.9473684210526	32.3157894736842	0.677248523806152
67.1052631578947	64.8421052631579	10.2105263157895	1.04047204553084
67.1052631578947	64.8421052631579	12.4210526315789	0.988478816028450
67.1052631578947	64.8421052631579	14.6315789473684	0.941053896232299
67.1052631578947	64.8421052631579	16.8421052631579	0.897650594116182
67.1052631578947	64.8421052631579	19.0526315789474	0.857804019800891
67.1052631578947	64.8421052631579	21.2631578947368	0.821116669896966
67.1052631578947	64.8421052631579	23.4736842105263	0.787246923300115
67.1052631578947	64.8421052631579	25.6842105263158	0.755899794044051
67.1052631578947	64.8421052631579	27.8947368421053	0.726819448956258
67.1052631578947	64.8421052631579	30.1052631578947	0.699783116713306
67.1052631578947	64.8421052631579	32.3157894736842	0.674596102969644
67.1052631578947	66.7368421052632	10.2105263157895	1.03166442562163
67.1052631578947	66.7368421052632	12.4210526315789	0.980736303418146
67.1052631578947	66.7368421052632	14.6315789473684	0.934231447525070
67.1052631578947	66.7368421052632	16.8421052631579	0.891626661919876
67.1052631578947	66.7368421052632	19.0526315789474	0.852476173901554
67.1052631578947	66.7368421052632	21.2631578947368	0.816398139909152
67.1052631578947	66.7368421052632	23.4736842105263	0.783063848330195
67.1052631578947	66.7368421052632	25.6842105263158	0.752189019452303
67.1052631578947	66.7368421052632	27.8947368421053	0.723526749892487
67.1052631578947	66.7368421052632	30.1052631578947	0.696861757124995
67.1052631578947	66.7368421052632	32.3157894736842	0.672005660268043
67.1052631578947	68.6315789473684	10.2105263157895	1.02314548346830
67.1052631578947	68.6315789473684	12.4210526315789	0.973237585008271
67.1052631578947	68.6315789473684	14.6315789473684	0.927615609743097
67.1052631578947	68.6315789473684	16.8421052631579	0.885778364917992
67.1052631578947	68.6315789473684	19.0526315789474	0.847298025245104

==> Plots/Data/points2D_2.dat <==
x	y	z	color
67.1052631578947	68.6315789473684	21.2631578947368	0.811807483242928
67.1052631578947	68.6315789473684	23.4736842105263	0.778990202046775
67.1052631578947	68.6315789473684	25.6842105263158	0.748572019825897
67.1052631578947	68.6315789473684	27.8947368421053	0.720314488823017
67.1052631578947	68.6315789473684	30.1052631578947	0.694009430888286
67.1052631578947	68.6315789473684	32.3157894736842	0.669474465166146
67.1052631578947	70.5263157894737	10.2105263157895	1.01489908032961
67.1052631578947	70.5263157894737	12.4210526315789	0.965969435861717
67.1052631578947	70.5263157894737	14.6315789473684	0.921195495744449
67.1052631578947	70.5263157894737	16.8421052631579	0.880096704004919
67.1052631578947	70.5263157894737	19.0526315789474	0.842262108857682
67.1052631578947	70.5263157894737	21.2631578947368	0.807338488562651
67.1052631578947	70.5263157894737	23.4736842105263	0.775020802940122
67.1052631578947	70.5263157894737	25.6842105263158	0.745044463767374
67.1052631578947	70.5263157894737	27.8947368421053	0.717179039304747
67.1052631578947	70.5263157894737	30.1052631578947	0.691223098617367
67.1052631578947	70.5263157894737	32.3157894736842	0.666999969081383
67.1052631578947	72.4210526315790	10.2105263157895	1.00691035052525
67.1052631578947	72.4210526315790	12.4210526315789	0.958919649871924
67.1052631578947	72.4210526315790	14.6315789473684	0.914961038468123
67.1052631578947	72.4210526315790	16.8421052631579	0.874573343582254
67.1052631578947	72.4210526315790	19.0526315789474	0.837361499043634
67.1052631578947	72.4210526315790	21.2631578947368	0.802985384591408
67.1052631578947	72.4210526315790	23.4736842105263	0.771150829826487
67.1052631578947	72.4210526315790	25.6842105263158	0.741602315765471
67.1052631578947	72.4210526315790	27.8947368421053	0.714117018423777
67.1052631578947	72.4210526315790	30.1052631578947	0.688499921705641
67.1052631578947	74.3157894736842	10.2105263157895	0.999165572677041
67.1052631578947	74.3157894736842	12.4210526315789	0.952076938694411
67.1052631578947	74.3157894736842	14.6315789473684	0.908902911048376
67.1052631578947	74.3157894736842	16.8421052631579	0.869200548021028
67.1052631578947	74.3157894736842	19.0526315789474	0.832589758567808
67.1052631578947	74.3157894736842	21.2631578947368	0.798742799266060
67.1052631578947	74.3157894736842	23.4736842105263	0.767375788877348
67.1052631578947	74.3157894736842	25.6842105263158	0.738241809482566
67.1052631578947	74.3157894736842	27.8947368421053	0.711125265087206
67.1052631578947	74.3157894736842	30.1052631578947	0.685837244642016
67.1052631578947	76.2105263157895	10.2105263157895	0.991652056733727
67.1052631578947	76.2105263157895	12.4210526315789	0.945430842866987
67.1052631578947	76.2105263157895	14.6315789473684	0.903012456418246
67.1052631578947	76.2105263157895	16.8421052631579	0.863971125565774
67.1052631578947	76.2105263157895	19.0526315789474	0.827940893712545
67.1052631578947	76.2105263157895	21.2631578947368	0.794605723557086
67.1052631578947	76.2105263157895	23.4736842105263	0.763691484371871
67.1052631578947	76.2105263157895	25.6842105263158	0.734959424027120
67.1052631578947	76.2105263157895	27.8947368421053	0.708200820717083
67.1052631578947	76.2105263157895	30.1052631578947	0.683232579266251
67.1052631578947	78.1052631578947	10.2105263157895	0.984358044519452
67.1052631578947	78.1052631578947	12.4210526315789	0.938971653397753
67.1052631578947	78.1052631578947	14.6315789473684	0.897281625079645
67.1052631578947	78.1052631578947	16.8421052631579	0.858878378655395
67.1052631578947	78.1052631578947	19.0526315789474	0.823409314408958
67.1052631578947	78.1052631578947	21.2631578947368	0.790569479323968
67.1052631578947	78.1052631578947	23.4736842105263	0.760093992674935
67.1052631578947	78.1052631578947	25.6842105263158	0.731751862815457
67.1052631578947	78.1052631578947	27.8947368421053	0.705340912030594
67.1052631578947	78.1052631578947	30.1052631578947	0.680683590710161
67.1052631578947	80	10.2105263157895	0.977272621914282
67.1052631578947	80	12.4210526315789	0.932690342377027
67.1052631578947	80	14.6315789473684	0.891702919927991
67.1052631578947	80	16.8421052631579	0.853916059797334
67.1052631578947	80	19.0526315789474	0.818989798767031
67.1052631578947	80	21.2631578947368	0.786629690674298
67.1052631578947	80	23.4736842105263	0.756579639019526
67.1052631578947	80	25.6842105263158	0.728616034687636
67.1052631578947	80	27.8947368421053	0.702542935638457
67.1052631578947	80	30.1052631578947	0.678188084809634
72.6315789473684	44	12.4210526315789	1.06483138857513
72.6315789473684	44	14.6315789473684	1.00683594789012
72.6315789473684	44	16.8421052631579	0.954386224365282
72.6315789473684	44	19.0526315789474	0.906757529585677
72.6315789473684	44	21.2631578947368	0.863343137137914
72.6315789473684	44	23.4736842105263	0.823631662065595
72.6315789473684	44	25.6842105263158	0.787189391231333
72.6315789473684	44	27.8947368421053	0.753646358101679
72.6315789473684	44	30.1052631578947	0.722685277883559
72.6315789473684	44	32.3157894736842	0.694032688248651
72.6315789473684	44	34.5263157894737	0.667451805918898
72.6315789473684	45.8947368421053	12.4210526315789	1.05307915647829
72.6315789473684	45.8947368421053	14.6315789473684	0.996604358008809
72.6315789473684	45.8947368421053	16.8421052631579	0.945449246719275
72.6315789473684	45.8947368421053	19.0526315789474	0.898928986184734
72.6315789473684	45.8947368421053	21.2631578947368	0.856468621128074
72.6315789473684	45.8947368421053	23.4736842105263	0.817582301676800
72.6315789473684	45.8947368421053	25.6842105263158	0.781856993369239
72.6315789473684	45.8947368421053	27.8947368421053	0.748939594242603
72.6315789473684	45.8947368421053	30.1052631578947	0.718526664922853
72.6315789473684	45.8947368421053	32.3157894736842	0.690356181073901
72.6315789473684	45.8947368421053	34.5263157894737	0.664200864682125
72.6315789473684	47.7894736842105	12.4210526315789	1.04183949620845
72.6315789473684	47.7894736842105	14.6315789473684	0.986800285121750
72.6315789473684	47.7894736842105	16.8421052631579	0.936870501636805
72.6315789473684	47.7894736842105	19.0526315789474	0.891401852404129
72.6315789473684	47.7894736842105	21.2631578947368	0.849848618993571
72.6315789473684	47.7894736842105	23.4736842105263	0.811748527518314
72.6315789473684	47.7894736842105	25.6842105263158	0.776707694615759
72.6315789473684	47.7894736842105	27.8947368421053	0.744388682171624
72.6315789473684	47.7894736842105	30.1052631578947	0.714500945306984
72.6315789473684	47.7894736842105	32.3157894736842	0.686793139264459
72.6315789473684	47.7894736842105	34.5263157894737	0.661046882407633
72.6315789473684	49.6842105263158	12.4210526315789	1.03107372505158
72.6315789473684	49.6842105263158	14.6315789473684	0.977392443661812
72.6315789473684	49.6842105263158	16.8421052631579	0.928624534221765
72.6315789473684	49.6842105263158	19.0526315789474	0.884155306495954
72.6315789473684	49.6842105263158	21.2631578947368	0.843466018042171
72.6315789473684	49.6842105263158	23.4736842105263	0.806116216632360
72.6315789473684	49.6842105263158	25.6842105263158	0.771729797279687
72.6315789473684	49.6842105263158	27.8947368421053	0.739983903168218
72.6315789473684	49.6842105263158	30.1052631578947	0.710600023937963
72.6315789473684	49.6842105263158	32.3157894736842	0.683336806550055
72.6315789473684	49.6842105263158	34.5263157894737	0.657984211999439
72.6315789473684	51.5789473684211	12.4210526315789	1.02074728891825
72.6315789473684	51.5789473684211	14.6315789473684	0.968352810062444
72.6315789473684	51.5789473684211	16.8421052631579	0.920688485922010
72.6315789473684	51.5789473684211	19.0526315789474	0.877170606942465
72.6315789473684	51.5789473684211	21.2631578947368	0.837305382165315
72.6315789473684	51.5789473684211	23.4736842105263	0.800672604421481
72.6315789473684	51.5789473684211	25.6842105263158	0.766912709287491
72.6315789473684	51.5789473684211	27.8947368421053	0.735716442012196
72.6315789473684	51.5789473684211	30.1052631578947	0.706816546554798
72.6315789473684	51.5789473684211	32.3157894736842	0.679981035812363
72.6315789473684	53.4736842105263	12.4210526315789	1.01082919831104
72.6315789473684	53.4736842105263	14.6315789473684	0.959656185313542
72.6315789473684	53.4736842105263	16.8421052631579	0.913041752291509
72.6315789473684	53.4736842105263	19.0526315789474	0.870430822592547
72.6315789473684	53.4736842105263	21.2631578947368	0.831352737538663
72.6315789473684	53.4736842105263	23.4736842105263	0.795406113398933
72.6315789473684	53.4736842105263	25.6842105263158	0.762246806571089
72.6315789473684	53.4736842105263	27.8947368421053	0.731578275861173
72.6315789473684	53.4736842105263	30.1052631578947	0.703143809623959
72.6315789473684	53.4736842105263	32.3157894736842	0.676720215756826
72.6315789473684	55.3684210526316	12.4210526315789	1.00129155733819
72.6315789473684	55.3684210526316	14.6315789473684	0.951279828591902
72.6315789473684	55.3684210526316	16.8421052631579	0.905665695590376
72.6315789473684	55.3684210526316	19.0526315789474	0.863920605492693
72.6315789473684	55.3684210526316	21.2631578947368	0.825595391834114
72.6315789473684	55.3684210526316	23.4736842105263	0.790306208434711
72.6315789473684	55.3684210526316	25.6842105263158	0.757723316540161
72.6315789473684	55.3684210526316	27.8947368421053	0.727562080002341
72.6315789473684	55.3684210526316	30.1052631578947	0.699575683801529
72.6315789473684	55.3684210526316	32.3157894736842	0.673549208545872
72.6315789473684	57.2631578947368	12.4210526315789	0.992109167929544
72.6315789473684	57.2631578947368	14.6315789473684	0.943203148508421
72.6315789473684	57.2631578947368	16.8421052631579	0.898543401958152
72.6315789473684	57.2631578947368	19.0526315789474	0.857625998503540
72.6315789473684	57.2631578947368	21.2631578947368	0.820021780793462
72.6315789473684	57.2631578947368	23.4736842105263	0.785363273675947
72.6315789473684	57.2631578947368	25.6842105263158	0.753334218831612
72.6315789473684	57.2631578947368	27.8947368421053	0.723661147452449
72.6315789473684	57.2631578947368	30.1052631578947	0.696106548548371
72.6315789473684	57.2631578947368	32.3157894736842	0.670463296451065
72.6315789473684	59.1578947368421	12.4210526315789	0.983259195284388
72.6315789473684	59.1578947368421	14.6315789473684	0.935407441404307
72.6315789473684	59.1578947368421	16.8421052631579	0.891659475078791
72.6315789473684	59.1578947368421	19.0526315789474	0.851534271460542
72.6315789473684	59.1578947368421	21.2631578947368	0.814621337300517
72.6315789473684	59.1578947368421	23.4736842105263	0.780568507322146
72.6315789473684	59.1578947368421	25.6842105263158	0.749072160315054
72.6315789473684	59.1578947368421	27.8947368421053	0.719869320001373
72.6315789473684	59.1578947368421	30.1052631578947	0.692731235973964
72.6315789473684	59.1578947368421	32.3157894736842	0.667458135977008
72.6315789473684	61.0526315789474	12.4210526315789	0.974720883521661
72.6315789473684	61.0526315789474	14.6315789473684	0.927875668328655
72.6315789473684	61.0526315789474	16.8421052631579	0.884999859921934
72.6315789473684	61.0526315789474	19.0526315789474	0.845633780912975
72.6315789473684	61.0526315789474	21.2631578947368	0.809384379074697
72.6315789473684	61.0526315789474	23.4736842105263	0.775913831204933
72.6315789473684	61.0526315789474	25.6842105263158	0.744930381937776
72.6315789473684	61.0526315789474	27.8947368421053	0.716180928773199
72.6315789473684	61.0526315789474	30.1052631578947	0.689444982365617
72.6315789473684	61.0526315789474	32.3157894736842	0.664529718214792
72.6315789473684	62.9473684210526	12.4210526315789	0.966475312755144
72.6315789473684	62.9473684210526	14.6315789473684	0.920592264020146
72.6315789473684	62.9473684210526	16.8421052631579	0.878551691428490
72.6315789473684	62.9473684210526	19.0526315789474	0.839913849460183
72.6315789473684	62.9473684210526	21.2631578947368	0.804302011871902
72.6315789473684	62.9473684210526	23.4736842105263	0.771391812717865
72.6315789473684	62.9473684210526	25.6842105263158	0.740902655461797
72.6315789473684	62.9473684210526	27.8947368421053	0.712590742750559
72.6315789473684	62.9473684210526	30.1052631578947	0.686243386156142
72.6315789473684	62.9473684210526	32.3157894736842	0.661674334420275
72.6315789473684	64.8421052631579	12.4210526315789	0.958505190557728
72.6315789473684	64.8421052631579	14.6315789473684	0.913542972525830
72.6315789473684	64.8421052631579	16.8421052631579	0.872303164005639
72.6315789473684	64.8421052631579	19.0526315789474	0.834364661470691
72.6315789473684	64.8421052631579	21.2631578947368	0.799366045673475
72.6315789473684	64.8421052631579	23.4736842105263	0.766995597107521
72.6315789473684	64.8421052631579	25.6842105263158	0.736983228512666
72.6315789473684	64.8421052631579	27.8947368421053	0.709093923999227
72.6315789473684	64.8421052631579	30.1052631578947	0.683122371315595
72.6315789473684	64.8421052631579	32.3157894736842	0.658888545998961
72.6315789473684	66.7368421052632	12.4210526315789	0.950794672135568
72.6315789473684	66.7368421052632	14.6315789473684	0.906714705113675
72.6315789473684	66.7368421052632	16.8421052631579	0.866243418477379
72.6315789473684	66.7368421052632	19.0526315789474	0.828977172571541
72.6315789473684	66.7368421052632	21.2631578947368	0.794568921811909
72.6315789473684	66.7368421052632	23.4736842105263	0.762718848503753
72.6315789473684	66.7368421052632	25.6842105263158	0.733166776649196
72.6315789473684	66.7368421052632	27.8947368421053	0.705685988560027
72.6315789473684	66.7368421052632	30.1052631578947	0.680078155336436
72.6315789473684	68.6315789473684	12.4210526315789	0.943329204598470
72.6315789473684	68.6315789473684	14.6315789473684	0.900095416941564
72.6315789473684	68.6315789473684	16.8421052631579	0.860362443752957
72.6315789473684	68.6315789473684	19.0526315789474	0.823743030771035
72.6315789473684	68.6315789473684	21.2631578947368	0.789903649352557
72.6315789473684	68.6315789473684	23.4736842105263	0.758555698357941
72.6315789473684	68.6315789473684	25.6842105263158	0.729448361393297
72.6315789473684	68.6315789473684	27.8947368421053	0.702362772158072
72.6315789473684	68.6315789473684	30.1052631578947	0.677107221127856
72.6315789473684	70.5263157894737	12.4210526315789	0.936095391555643
72.6315789473684	70.5263157894737	14.6315789473684	0.893673999584572
72.6315789473684	70.5263157894737	16.8421052631579	0.854650990965346
72.6315789473684	70.5263157894737	19.0526315789474	0.818654507456907
72.6315789473684	70.5263157894737	21.2631578947368	0.785363749346184
72.6315789473684	70.5263157894737	23.4736842105263	0.754500700190464
72.6315789473684	70.5263157894737	25.6842105263158	0.725823393343097
72.6315789473684	70.5263157894737	27.8947368421053	0.699120400025887
72.6315789473684	70.5263157894737	30.1052631578947	0.674206292252304
72.6315789473684	72.4210526315790	12.4210526315789	0.929080874937129
72.6315789473684	72.4210526315790	14.6315789473684	0.887440187032559
72.6315789473684	72.4210526315790	16.8421052631579	0.849100498223715
72.6315789473684	72.4210526315790	19.0526315789474	0.813704436815660
72.6315789473684	72.4210526315790	21.2631578947368	0.780943205804565
72.6315789473684	72.4210526315790	23.4736842105263	0.750548789735544
72.6315789473684	72.4210526315790	25.6842105263158	0.722287599640649
72.6315789473684	72.4210526315790	27.8947368421053	0.695955260255131
72.6315789473684	72.4210526315790	30.1052631578947	0.671372311032020
72.6315789473684	74.3157894736842	12.4210526315789	0.922274231479147
72.6315789473684	74.3157894736842	14.6315789473684	0.881384473180021
72.6315789473684	74.3157894736842	16.8421052631579	0.843703024439293
72.6315789473684	74.3157894736842	19.0526315789474	0.808886162463736
72.6315789473684	74.3157894736842	21.2631578947368	0.776636422443071
72.6315789473684	74.3157894736842	23.4736842105263	0.746695249722777
72.6315789473684	74.3157894736842	25.6842105263158	0.718836995185592
72.6315789473684	74.3157894736842	27.8947368421053	0.692863980187439
72.6315789473684	74.3157894736842	30.1052631578947	0.668602419130175
72.6315789473684	76.2105263157895	12.4210526315789	0.915664881745346
72.6315789473684	76.2105263157895	14.6315789473684	0.875498039161414
72.6315789473684	76.2105263157895	16.8421052631579	0.838451190939490
72.6315789473684	76.2105263157895	19.0526315789474	0.804193490279901
72.6315789473684	76.2105263157895	21.2631578947368	0.772438184390002
72.6315789473684	76.2105263157895	23.4736842105263	0.742935678657752
72.6315789473684	76.2105263157895	25.6842105263158	0.715467857083879
72.6315789473684	76.2105263157895	27.8947368421053	0.689843405433052
72.6315789473684	76.2105263157895	30.1052631578947	0.665893940274077
72.6315789473684	78.1052631578947	12.4210526315789	0.909243009907708
72.6315789473684	78.1052631578947	14.6315789473684	0.869772689154411
72.6315789473684	78.1052631578947	16.8421052631579	0.833338129793156
72.6315789473684	78.1052631578947	19.0526315789474	0.799620646590347
72.6315789473684	78.1052631578947	21.2631578947368	0.768343624189725
72.6315789473684	78.1052631578947	23.4736842105263	0.739265963064807
72.6315789473684	78.1052631578947	25.6842105263158	0.712176701900842
72.6315789473684	78.1052631578947	27.8947368421053	0.686890581170047
72.6315789473684	78.1052631578947	30.1052631578947	0.663244364839402
72.6315789473684	80	12.4210526315789	0.902999492797654
72.6315789473684	80	14.6315789473684	0.864200793493559
72.6315789473684	80	16.8421052631579	0.828357437940184
72.6315789473684	80	19.0526315789474	0.795162240990960
72.6315789473684	80	21.2631578947368	0.764348191531284
72.6315789473684	80	23.4736842105263	0.735682252737819
72.6315789473684	80	25.6842105263158	0.708960265353821
72.6315789473684	80	27.8947368421053	0.684002735429802
78.1578947368421	44	12.4210526315789	1.03745954573311
78.1578947368421	44	14.6315789473684	0.982122325145489
78.1578947368421	44	16.8421052631579	0.931966114892304
78.1578947368421	44	19.0526315789474	0.886327172824829
78.1578947368421	44	21.2631578947368	0.844647701573663
78.1578947368421	44	23.4736842105263	0.806455907932493
78.1578947368421	44	25.6842105263158	0.771350346962073
78.1578947368421	44	27.8947368421053	0.738987524823153
78.1578947368421	44	30.1052631578947	0.709072003783372
78.1578947368421	44	32.3157894736842	0.681348445740019
78.1578947368421	45.8947368421053	12.4210526315789	1.02572224181016
78.1578947368421	45.8947368421053	14.6315789473684	0.971855664090747
78.1578947368421	45.8947368421053	16.8421052631579	0.922956383504826
78.1578947368421	45.8947368421053	19.0526315789474	0.878397545582334
78.1578947368421	45.8947368421053	21.2631578947368	0.837650907454821
78.1578947368421	45.8947368421053	23.4736842105263	0.800268539591702
78.1578947368421	45.8947368421053	25.6842105263158	0.765868405657087
78.1578947368421	45.8947368421053	27.8947368421053	0.734122904246540
78.1578947368421	45.8947368421053	30.1052631578947	0.704749693772714
78.1578947368421	45.8947368421053	32.3157894736842	0.677504292661301
78.1578947368421	47.7894736842105	12.4210526315789	1.01450200728211
78.1578947368421	47.7894736842105	14.6315789473684	0.962022854590300
78.1578947368421	47.7894736842105	16.8421052631579	0.914312351168485
78.1578947368421	47.7894736842105	19.0526315789474	0.870777436775434
78.1578947368421	47.7894736842105	21.2631578947368	0.830917039302554
78.1578947368421	47.7894736842105	23.4736842105263	0.794305239622706
78.1578947368421	47.7894736842105	25.6842105263158	0.760577957162127
78.1578947368421	47.7894736842105	27.8947368421053	0.729422335176651
78.1578947368421	47.7894736842105	30.1052631578947	0.700568214872033
78.1578947368421	47.7894736842105	32.3157894736842	0.673781239445686
78.1578947368421	49.6842105263158	12.4210526315789	1.00375951982783
78.1578947368421	49.6842105263158	14.6315789473684	0.952591875045961
78.1578947368421	49.6842105263158	16.8421052631579	0.906007787518842
78.1578947368421	49.6842105263158	19.0526315789474	0.863445245706072
78.1578947368421	49.6842105263158	21.2631578947368	0.824428224165832
78.1578947368421	49.6842105263158	23.4736842105263	0.788551156628780
78.1578947368421	49.6842105263158	25.6842105263158	0.755466614370733
78.1578947368421	49.6842105263158	27.8947368421053	0.724875451847705
78.1578947368421	49.6842105263158	30.1052631578947	0.696518868172176
78.1578947368421	49.6842105263158	32.3157894736842	0.670171968544894
78.1578947368421	51.5789473684211	12.4210526315789	0.993459678828900
78.1578947368421	51.5789473684211	14.6315789473684	0.943534064288380
78.1578947368421	51.5789473684211	16.8421052631579	0.898019156416829
78.1578947368421	51.5789473684211	19.0526315789474	0.856381545911356
78.1578947368421	51.5789473684211	21.2631578947368	0.818168354056272
78.1578947368421	51.5789473684211	23.4736842105263	0.782992879542503
78.1578947368421	51.5789473684211	25.6842105263158	0.750523171150762
78.1578947368421	51.5789473684211	27.8947368421053	0.720472860877150
78.1578947368421	51.5789473684211	30.1052631578947	0.692593758339033
78.1578947368421	51.5789473684211	32.3157894736842	0.666669828581198
78.1578947368421	53.4736842105263	12.4210526315789	0.983571025883796
78.1578947368421	53.4736842105263	14.6315789473684	0.934823668616314
78.1578947368421	53.4736842105263	16.8421052631579	0.890325258863073
78.1578947368421	53.4736842105263	19.0526315789474	0.849568801479199
78.1578947368421	53.4736842105263	21.2631578947368	0.812122858997273
78.1578947368421	53.4736842105263	23.4736842105263	0.777618254914542
78.1578947368421	53.4736842105263	25.6842105263158	0.745737454414433
78.1578947368421	53.4736842105263	27.8947368421053	0.716206020890011
78.1578947368421	53.4736842105263	30.1052631578947	0.688785695222176
78.1578947368421	53.4736842105263	32.3157894736842	0.663268753612468
78.1578947368421	55.3684210526316	12.4210526315789	0.974065261292772
78.1578947368421	55.3684210526316	14.6315789473684	0.926437462740445
78.1578947368421	55.3684210526316	16.8421052631579	0.882906933381688
78.1578947368421	55.3684210526316	19.0526315789474	0.842991128450590
78.1578947368421	55.3684210526316	21.2631578947368	0.806278515730035
78.1578947368421	55.3684210526316	23.4736842105263	0.772416232607028
78.1578947368421	55.3684210526316	25.6842105263158	0.741100198963908
78.1578947368421	55.3684210526316	27.8947368421053	0.712067140512192
78.1578947368421	55.3684210526316	30.1052631578947	0.685088110355440
78.1578947368421	55.3684210526316	32.3157894736842	0.659963194525260
78.1578947368421	57.2631578947368	12.4210526315789	0.964916838047400
78.1578947368421	57.2631578947368	14.6315789473684	0.918354430589028
78.1578947368421	57.2631578947368	16.8421052631579	0.875746803077195
78.1578947368421	57.2631578947368	19.0526315789474	0.836634092925248
78.1578947368421	57.2631578947368	21.2631578947368	0.800623285508127
78.1578947368421	57.2631578947368	23.4736842105263	0.767376734703175
78.1578947368421	57.2631578947368	25.6842105263158	0.736602940983986
78.1578947368421	57.2631578947368	27.8947368421053	0.708049091426128
78.1578947368421	57.2631578947368	30.1052631578947	0.681494985685516
78.1578947368421	57.2631578947368	32.3157894736842	0.656748060398790
78.1578947368421	59.1578947368421	12.4210526315789	0.956102618879300
78.1578947368421	59.1578947368421	14.6315789473684	0.910555494957314
78.1578947368421	59.1578947368421	16.8421052631579	0.868829060871353
78.1578947368421	59.1578947368421	19.0526315789474	0.830484539260419
78.1578947368421	59.1578947368421	21.2631578947368	0.795146175790764
78.1578947368421	59.1578947368421	23.4736842105263	0.762490543526182
78.1578947368421	59.1578947368421	25.6842105263158	0.732237926908671
78.1578947368421	59.1578947368421	27.8947368421053	0.704145333863281
78.1578947368421	59.1578947368421	30.1052631578947	0.678000792410688
78.1578947368421	61.0526315789474	12.4210526315789	0.947601584971483
78.1578947368421	61.0526315789474	14.6315789473684	0.903023287283393
78.1578947368421	61.0526315789474	16.8421052631579	0.862139286183126
78.1578947368421	61.0526315789474	19.0526315789474	0.824530443107785
78.1578947368421	61.0526315789474	21.2631578947368	0.789837121700706
78.1578947368421	61.0526315789474	23.4736842105263	0.757749205490093
78.1578947368421	61.0526315789474	25.6842105263158	0.727998035045439
78.1578947368421	61.0526315789474	27.8947368421053	0.700349852432104
78.1578947368421	61.0526315789474	30.1052631578947	0.674600438232449
78.1578947368421	62.9473684210526	12.4210526315789	0.939394587269997
78.1578947368421	62.9473684210526	14.6315789473684	0.895741950599461
78.1578947368421	62.9473684210526	16.8421052631579	0.855664287666870
78.1578947368421	62.9473684210526	19.0526315789474	0.818760785078822
78.1578947368421	62.9473684210526	21.2631578947368	0.784686883928628
78.1578947368421	62.9473684210526	23.4736842105263	0.753144948147574
78.1578947368421	62.9473684210526	25.6842105263158	0.723876707850494
78.1578947368421	62.9473684210526	27.8947368421053	0.696657100586973
78.1578947368421	62.9473684210526	30.1052631578947	0.671289221649724
78.1578947368421	64.8421052631579	12.4210526315789	0.931464133136408
78.1578947368421	64.8421052631579	14.6315789473684	0.888696970075494
78.1578947368421	64.8421052631579	16.8421052631579	0.849391967673334
78.1578947368421	64.8421052631579	19.0526315789474	0.813165441642239
78.1578947368421	64.8421052631579	21.2631578947368	0.779686960401824
78.1578947368421	64.8421052631579	23.4736842105263	0.748670608301070
78.1578947368421	64.8421052631579	25.6842105263158	0.719867893146730
78.1578947368421	64.8421052631579	27.8947368421053	0.693061952362171
78.1578947368421	64.8421052631579	30.1052631578947	0.668062792181686
78.1578947368421	66.7368421052632	12.4210526315789	0.923794202485554
78.1578947368421	66.7368421052632	14.6315789473684	0.881875026640445
78.1578947368421	66.7368421052632	16.8421052631579	0.843311204919492
78.1578947368421	66.7368421052632	19.0526315789474	0.807735090494955
78.1578947368421	66.7368421052632	21.2631578947368	0.774829509534832
78.1578947368421	66.7368421052632	23.4736842105263	0.744319569438468
78.1578947368421	66.7368421052632	25.6842105263158	0.715965992889997
78.1578947368421	66.7368421052632	27.8947368421053	0.689559660246408
78.1578947368421	66.7368421052632	30.1052631578947	0.664917115607641
78.1578947368421	68.6315789473684	12.4210526315789	0.916370088654772
78.1578947368421	68.6315789473684	14.6315789473684	0.875263870006446
78.1578947368421	68.6315789473684	16.8421052631579	0.837411752500877
78.1578947368421	68.6315789473684	19.0526315789474	0.802461128152072
78.1578947368421	68.6315789473684	21.2631578947368	0.770107283275085
78.1578947368421	68.6315789473684	23.4736842105263	0.740085707067245
78.1578947368421	68.6315789473684	25.6842105263158	0.712165818338599
78.1578947368421	68.6315789473684	27.8947368421053	0.686145818273179
78.1578947368421	68.6315789473684	30.1052631578947	0.661848443473552
78.1578947368421	70.5263157894737	12.4210526315789	0.909178260121639
78.1578947368421	70.5263157894737	14.6315789473684	0.868852208087425
78.1578947368421	70.5263157894737	16.8421052631579	0.831684148894535
78.1578947368421	70.5263157894737	19.0526315789474	0.797335597902315
78.1578947368421	70.5263157894737	21.2631578947368	0.765513568472023
78.1578947368421	70.5263157894737	23.4736842105263	0.735963340770905
78.1578947368421	70.5263157894737	25.6842105263158	0.708462550680157
78.1578947368421	70.5263157894737	27.8947368421053	0.682816329562237
78.1578947368421	70.5263157894737	30.1052631578947	0.658853286243902
78.1578947368421	72.4210526315790	12.4210526315789	0.902206239880373
78.1578947368421	72.4210526315790	14.6315789473684	0.862629610334801
78.1578947368421	72.4210526315790	16.8421052631579	0.826119640011931
78.1578947368421	72.4210526315790	19.0526315789474	0.792351126596653
78.1578947368421	72.4210526315790	21.2631578947368	0.761042135351062
78.1578947368421	72.4210526315790	23.4736842105263	0.731947192012226
78.1578947368421	72.4210526315790	25.6842105263158	0.704851706330361
78.1578947368421	72.4210526315790	27.8947368421053	0.679567377676268
78.1578947368421	74.3157894736842	12.4210526315789	0.895442499842186
78.1578947368421	74.3157894736842	14.6315789473684	0.856586422939446
78.1578947368421	74.3157894736842	16.8421052631579	0.820710110692018
78.1578947368421	74.3157894736842	19.0526315789474	0.787500868996721
78.1578947368421	74.3157894736842	21.2631578947368	0.756687192078061
78.1578947368421	74.3157894736842	23.4736842105263	0.728032346870118
78.1578947368421	74.3157894736842	25.6842105263158	0.701329106247903
78.1578947368421	74.3157894736842	27.8947368421053	0.676395401261371
78.1578947368421	76.2105263157895	12.4210526315789	0.888876368072245
78.1578947368421	76.2105263157895	14.6315789473684	0.850713694193593
78.1578947368421	76.2105263157895	16.8421052631579	0.815448024292431
78.1578947368421	76.2105263157895	19.0526315789474	0.782778458619588
78.1578947368421	76.2105263157895	21.2631578947368	0.752443344565804
78.1578947368421	76.2105263157895	23.4736842105263	0.724214223028887
78.1578947368421	76.2105263157895	25.6842105263158	0.697890848715627
78.1578947368421	76.2105263157895	27.8947368421053	0.673297071525032
78.1578947368421	78.1052631578947	12.4210526315789	0.882497947038495
78.1578947368421	78.1052631578947	14.6315789473684	0.845003108586188
78.1578947368421	78.1052631578947	16.8421052631579	0.810326369254708
78.1578947368421	78.1052631578947	19.0526315789474	0.778177964186567
78.1578947368421	78.1052631578947	21.2631578947368	0.748305560809443
78.1578947368421	78.1052631578947	23.4736842105263	0.720488540446647
78.1578947368421	78.1052631578947	25.6842105263158	0.694533285124445
78.1578947368421	78.1052631578947	27.8947368421053	0.670269272175107
78.1578947368421	80	12.4210526315789	0.876298041343048
78.1578947368421	80	14.6315789473684	0.839446928433710
78.1578947368421	80	16.8421052631579	0.805338611697753
78.1578947368421	80	19.0526315789474	0.773693850924035
78.1578947368421	80	21.2631578947368	0.744269139149018
78.1578947368421	80	23.4736842105263	0.716851295218294
78.1578947368421	80	25.6842105263158	0.691252998367819
78.1578947368421	80	27.8947368421053	0.667309081500826
83.6842105263158	44	14.6315789473684	0.959504270767401
83.6842105263158	44	16.8421052631579	0.911421728166198
83.6842105263158	44	19.0526315789474	0.867587258560616
83.6842105263158	44	21.2631578947368	0.827485714907931
83.6842105263158	44	23.4736842105263	0.790679966152743
83.6842105263158	44	25.6842105263158	0.756796936477637
83.6842105263158	44	27.8947368421053	0.725516501687076
83.6842105263158	44	30.1052631578947	0.696562590032961
83.6842105263158	44	32.3157894736842	0.669695998551983
83.6842105263158	45.8947368421053	14.6315789473684	0.949219588797408
83.6842105263158	45.8947368421053	16.8421052631579	0.902358843578946
83.6842105263158	45.8947368421053	19.0526315789474	0.859577829476742
83.6842105263158	45.8947368421053	21.2631578947368	0.820388990751013
83.6842105263158	45.8947368421053	23.4736842105263	0.784377570706637
83.6842105263158	45.8947368421053	25.6842105263158	0.751188763986235
83.6842105263158	45.8947368421053	27.8947368421053	0.720517463098435
83.6842105263158	45.8947368421053	30.1052631578947	0.692100014287647
83.6842105263158	45.8947368421053	32.3157894736842	0.665707542745009
83.6842105263158	47.7894736842105	14.6315789473684	0.939373990530461
83.6842105263158	47.7894736842105	16.8421052631579	0.893668013706303
83.6842105263158	47.7894736842105	19.0526315789474	0.851884943022107
83.6842105263158	47.7894736842105	21.2631578947368	0.813562566143952
83.6842105263158	47.7894736842105	23.4736842105263	0.778306743847414
83.6842105263158	47.7894736842105	25.6842105263158	0.745779557106419
83.6842105263158	47.7894736842105	27.8947368421053	0.715689816516161
83.6842105263158	47.7894736842105	30.1052631578947	0.687785408201605
83.6842105263158	47.7894736842105	32.3157894736842	0.661847079027604
83.6842105263158	49.6842105263158	14.6315789473684	0.929934817213494
83.6842105263158	49.6842105263158	16.8421052631579	0.885322325524507
83.6842105263158	49.6842105263158	19.0526315789474	0.844486304715064
83.6842105263158	49.6842105263158	21.2631578947368	0.806987884939082
83.6842105263158	49.6842105263158	23.4736842105263	0.772451974854780
83.6842105263158	49.6842105263158	25.6842105263158	0.740556300967938
83.6842105263158	49.6842105263158	27.8947368421053	0.711022603950763
83.6842105263158	49.6842105263158	30.1052631578947	0.683609517730108
83.6842105263158	49.6842105263158	32.3157894736842	0.658106771779956
83.6842105263158	51.5789473684211	14.6315789473684	0.920872857557938
83.6842105263158	51.5789473684211	16.8421052631579	0.877297647939743
83.6842105263158	51.5789473684211	19.0526315789474	0.837361879384746
83.6842105263158	51.5789473684211	21.2631578947368	0.800648236580264
83.6842105263158	51.5789473684211	23.4736842105263	0.766799268623862
83.6842105263158	51.5789473684211	25.6842105263158	0.735507231289881
83.6842105263158	51.5789473684211	27.8947368421053	0.706505903754286
83.6842105263158	51.5789473684211	30.1052631578947	0.679563950918972
83.6842105263158	53.4736842105263	14.6315789473684	0.912161880874302
83.6842105263158	53.4736842105263	16.8421052631579	0.869572261240238
83.6842105263158	53.4736842105263	19.0526315789474	0.830493594839575
83.6842105263158	53.4736842105263	21.2631578947368	0.794528517486384
83.6842105263158	53.4736842105263	23.4736842105263	0.761335952316403
83.6842105263158	53.4736842105263	25.6842105263158	0.730621676820304
83.6842105263158	53.4736842105263	27.8947368421053	0.702130701564539
83.6842105263158	53.4736842105263	30.1052631578947	0.675641071709473
83.6842105263158	55.3684210526316	14.6315789473684	0.903778246671710
83.6842105263158	55.3684210526316	16.8421052631579	0.862126546424900
83.6842105263158	55.3684210526316	19.0526315789474	0.823865092829761
83.6842105263158	55.3684210526316	21.2631578947368	0.788615030086052
83.6842105263158	55.3684210526316	23.4736842105263	0.756050512202377
83.6842105263158	55.3684210526316	25.6842105263158	0.725889926142140
83.6842105263158	55.3684210526316	27.8947368421053	0.697888781031297
83.6842105263158	55.3684210526316	30.1052631578947	0.671833909888798
83.6842105263158	57.2631578947368	14.6315789473684	0.895700576146555
83.6842105263158	57.2631578947368	16.8421052631579	0.854942723122377
83.6842105263158	57.2631578947368	19.0526315789474	0.817461518479929
83.6842105263158	57.2631578947368	21.2631578947368	0.782895312543656
83.6842105263158	57.2631578947368	23.4736842105263	0.750932455158140
83.6842105263158	57.2631578947368	25.6842105263158	0.721303114413135
83.6842105263158	57.2631578947368	27.8947368421053	0.693772630751015
83.6842105263158	57.2631578947368	30.1052631578947	0.668136084287861
83.6842105263158	59.1578947368421	14.6315789473684	0.887909474132505
83.6842105263158	59.1578947368421	16.8421052631579	0.848004627228840
83.6842105263158	59.1578947368421	19.0526315789474	0.811269341239595
83.6842105263158	59.1578947368421	21.2631578947368	0.777357993681752
83.6842105263158	59.1578947368421	23.4736842105263	0.745972190443907
83.6842105263158	59.1578947368421	25.6842105263158	0.716853126528214
83.6842105263158	59.1578947368421	27.8947368421053	0.689775364574787
83.6842105263158	59.1578947368421	30.1052631578947	0.664541736923951
83.6842105263158	61.0526315789474	14.6315789473684	0.880387292476900
83.6842105263158	61.0526315789474	16.8421052631579	0.841297521232684
83.6842105263158	61.0526315789474	19.0526315789474	0.805276201828638
83.6842105263158	61.0526315789474	21.2631578947368	0.771992668725874
83.6842105263158	61.0526315789474	23.4736842105263	0.741160928270154
83.6842105263158	61.0526315789474	25.6842105263158	0.712532513899660
83.6842105263158	61.0526315789474	27.8947368421053	0.685890653021839
83.6842105263158	61.0526315789474	30.1052631578947	0.661045476244313
83.6842105263158	62.9473684210526	14.6315789473684	0.873117927644304
83.6842105263158	62.9473684210526	16.8421052631579	0.834807931609402
83.6842105263158	62.9473684210526	19.0526315789474	0.799470780756747
83.6842105263158	62.9473684210526	21.2631578947368	0.766789792363610
83.6842105263158	62.9473684210526	23.4736842105263	0.736490592348597
83.6842105263158	62.9473684210526	25.6842105263158	0.708334422598246
83.6842105263158	62.9473684210526	27.8947368421053	0.682112663971209
83.6842105263158	62.9473684210526	30.1052631578947	0.657642327982939
83.6842105263158	64.8421052631579	14.6315789473684	0.866086646768736
83.6842105263158	64.8421052631579	16.8421052631579	0.828523508767735
83.6842105263158	64.8421052631579	19.0526315789474	0.793842684852420
83.6842105263158	64.8421052631579	21.2631578947368	0.761740586284254
83.6842105263158	64.8421052631579	23.4736842105263	0.731953744158701
83.6842105263158	64.8421052631579	25.6842105263158	0.704252531026498
83.6842105263158	64.8421052631579	27.8947368421053	0.678436011148858
83.6842105263158	66.7368421052632	14.6315789473684	0.859279937484647
83.6842105263158	66.7368421052632	16.8421052631579	0.822432905886785
83.6842105263158	66.7368421052632	19.0526315789474	0.788382348908487
83.6842105263158	66.7368421052632	21.2631578947368	0.756836958894816
83.6842105263158	66.7368421052632	23.4736842105263	0.727543517081616
83.6842105263158	66.7368421052632	25.6842105263158	0.700280995632348
83.6842105263158	66.7368421052632	27.8947368421053	0.674855709199119
83.6842105263158	68.6315789473684	14.6315789473684	0.852685377738365
83.6842105263158	68.6315789473684	16.8421052631579	0.816525673660403
83.6842105263158	68.6315789473684	19.0526315789474	0.783080950081189
83.6842105263158	68.6315789473684	21.2631578947368	0.752071435327065
83.6842105263158	68.6315789473684	23.4736842105263	0.723253558887018
83.6842105263158	68.6315789473684	25.6842105263158	0.696414403438926
83.6842105263158	68.6315789473684	27.8947368421053	0.671367134345293
83.6842105263158	70.5263157894737	14.6315789473684	0.846291522471947
83.6842105263158	70.5263157894737	16.8421052631579	0.810792168502143
83.6842105263158	70.5263157894737	19.0526315789474	0.777930333101452
83.6842105263158	70.5263157894737	21.2631578947368	0.747437096183935
83.6842105263158	70.5263157894737	23.4736842105263	0.719077981324385
83.6842105263158	70.5263157894737	25.6842105263158	0.692647730379900
83.6842105263158	70.5263157894737	27.8947368421053	0.667965989816833
83.6842105263158	72.4210526315790	14.6315789473684	0.840087804621745
83.6842105263158	72.4210526315790	16.8421052631579	0.805223472193164
83.6842105263158	72.4210526315790	19.0526315789474	0.772922944694401
83.6842105263158	72.4210526315790	21.2631578947368	0.742927523741177
83.6842105263158	72.4210526315790	23.4736842105263	0.715011315783986
83.6842105263158	72.4210526315790	25.6842105263158	0.688976304601636
83.6842105263158	72.4210526315790	27.8947368421053	0.664648275359609
83.6842105263158	74.3157894736842	14.6315789473684	0.834064448315545
83.6842105263158	74.3157894736842	16.8421052631579	0.799811321300390
83.6842105263158	74.3157894736842	19.0526315789474	0.768051775875019
83.6842105263158	74.3157894736842	21.2631578947368	0.738536754536038
83.6842105263158	74.3157894736842	23.4736842105263	0.711048474165509
83.6842105263158	74.3157894736842	25.6842105263158	0.685395774032458
83.6842105263158	74.3157894736842	27.8947368421053	0.661410260258339
83.6842105263158	76.2105263157895	14.6315789473684	0.828212392508587
83.6842105263158	76.2105263157895	16.8421052631579	0.794548044971315
83.6842105263158	76.2105263157895	19.0526315789474	0.763310311008092
83.6842105263158	76.2105263157895	21.2631578947368	0.734259237449920
83.6842105263158	76.2105263157895	23.4736842105263	0.707184714232617
83.6842105263158	76.2105263157895	25.6842105263158	0.681902077632480
83.6842105263158	76.2105263157895	27.8947368421053	0.658248459392036
83.6842105263158	78.1052631578947	14.6315789473684	0.822523223588153
83.6842105263158	78.1052631578947	16.8421052631579	0.789426509938764
83.6842105263158	78.1052631578947	19.0526315789474	0.758692482700074
83.6842105263158	78.1052631578947	21.2631578947368	0.730089796534983
83.6842105263158	78.1052631578947	23.4736842105263	0.703415608846430
83.6842105263158	78.1052631578947	25.6842105263158	0.678491419830018
83.6842105263158	78.1052631578947	27.8947368421053	0.655159611918490
83.6842105263158	80	14.6315789473684	0.816989115712579
83.6842105263158	80	16.8421052631579	0.784440071754541
83.6842105263158	80	19.0526315789474	0.754192631737503
83.6842105263158	80	21.2631578947368	0.726023597951953
83.6842105263158	80	23.4736842105263	0.699737018565138
83.6842105263158	80	25.6842105263158	0.675160247726800
89.2105263157895	44	14.6315789473684	0.938679899940017
89.2105263157895	44	16.8421052631579	0.892483097089171
89.2105263157895	44	19.0526315789474	0.850294093555689
89.2105263157895	44	21.2631578947368	0.811635201955142
89.2105263157895	44	23.4736842105263	0.776099856354313
89.2105263157895	44	25.6842105263158	0.743340091680132
89.2105263157895	44	27.8947368421053	0.713056544685988
89.2105263157895	44	30.1052631578947	0.684990409284853
89.2105263157895	45.8947368421053	14.6315789473684	0.928390418448337
89.2105263157895	45.8947368421053	16.8421052631579	0.883382551519952
89.2105263157895	45.8947368421053	19.0526315789474	0.842221873058280
89.2105263157895	45.8947368421053	21.2631578947368	0.804456536997033
89.2105263157895	45.8947368421053	23.4736842105263	0.769701016626970
89.2105263157895	45.8947368421053	25.6842105263158	0.737624591516541
89.2105263157895	45.8947368421053	27.8947368421053	0.707942121816641
89.2105263157895	45.8947368421053	30.1052631578947	0.680406602210873
89.2105263157895	47.7894736842105	14.6315789473684	0.918544346500749
89.2105263157895	47.7894736842105	16.8421052631579	0.874659493642863
89.2105263157895	47.7894736842105	19.0526315789474	0.834472311634638
89.2105263157895	47.7894736842105	21.2631578947368	0.797554670955953
89.2105263157895	47.7894736842105	23.4736842105263	0.763540415332841
89.2105263157895	47.7894736842105	25.6842105263158	0.732114748194327
89.2105263157895	47.7894736842105	27.8947368421053	0.703005700189468
89.2105263157895	47.7894736842105	30.1052631578947	0.675977221736386
89.2105263157895	49.6842105263158	14.6315789473684	0.909108471387865
89.2105263157895	49.6842105263158	16.8421052631579	0.866286406592141
89.2105263157895	49.6842105263158	19.0526315789474	0.827022493886517
89.2105263157895	49.6842105263158	21.2631578947368	0.790910430830758
89.2105263157895	49.6842105263158	23.4736842105263	0.757601942243861
89.2105263157895	49.6842105263158	25.6842105263158	0.726796972676169
89.2105263157895	49.6842105263158	27.8947368421053	0.698235777433547
89.2105263157895	49.6842105263158	30.1052631578947	0.671692501297269
89.2105263157895	51.5789473684211	14.6315789473684	0.900053105166812
89.2105263157895	51.5789473684211	16.8421052631579	0.858238634360629
89.2105263157895	51.5789473684211	19.0526315789474	0.819851841041278
89.2105263157895	51.5789473684211	21.2631578947368	0.784506563059003
89.2105263157895	51.5789473684211	23.4736842105263	0.751871072150601
89.2105263157895	51.5789473684211	25.6842105263158	0.721658991047996
89.2105263157895	51.5789473684211	27.8947368421053	0.693621947099244
89.2105263157895	51.5789473684211	30.1052631578947	0.667543591165587
89.2105263157895	53.4736842105263	14.6315789473684	0.891351605284184
89.2105263157895	53.4736842105263	16.8421052631579	0.850493998998631
89.2105263157895	53.4736842105263	19.0526315789474	0.812941803005897
89.2105263157895	53.4736842105263	21.2631578947368	0.778327484108392
89.2105263157895	53.4736842105263	23.4736842105263	0.746334661610942
89.2105263157895	53.4736842105263	25.6842105263158	0.716689677944919
89.2105263157895	53.4736842105263	27.8947368421053	0.689154761439263
89.2105263157895	53.4736842105263	30.1052631578947	0.663522444884133
89.2105263157895	55.3684210526316	14.6315789473684	0.882979973989258
89.2105263157895	55.3684210526316	16.8421052631579	0.843032479898578
89.2105263157895	55.3684210526316	19.0526315789474	0.806275599758083
89.2105263157895	55.3684210526316	21.2631578947368	0.772359070578511
89.2105263157895	55.3684210526316	23.4736842105263	0.740980777563999
89.2105263157895	55.3684210526316	25.6842105263158	0.711878915843272
89.2105263157895	55.3684210526316	27.8947368421053	0.684825615310120
89.2105263157895	55.3684210526316	30.1052631578947	0.659621723038967
89.2105263157895	57.2631578947368	14.6315789473684	0.874916521473988
89.2105263157895	57.2631578947368	16.8421052631579	0.835835943426903
89.2105263157895	57.2631578947368	19.0526315789474	0.799838002840317
89.2105263157895	57.2631578947368	21.2631578947368	0.766588481485768
89.2105263157895	57.2631578947368	23.4736842105263	0.735798551949396
89.2105263157895	57.2631578947368	25.6842105263158	0.707217475498309
89.2105263157895	57.2631578947368	27.8947368421053	0.680626647366415
89.2105263157895	59.1578947368421	14.6315789473684	0.867141580937946
89.2105263157895	59.1578947368421	16.8421052631579	0.828887913682323
89.2105263157895	59.1578947368421	19.0526315789474	0.793615149686403
89.2105263157895	59.1578947368421	21.2631578947368	0.761004006950773
89.2105263157895	59.1578947368421	23.4736842105263	0.730778057700129
89.2105263157895	59.1578947368421	25.6842105263158	0.702696913790281
89.2105263157895	59.1578947368421	27.8947368421053	0.676550655513021
89.2105263157895	61.0526315789474	14.6315789473684	0.859637266253721
89.2105263157895	61.0526315789474	16.8421052631579	0.822173377076981
89.2105263157895	61.0526315789474	19.0526315789474	0.787594385008952
89.2105263157895	61.0526315789474	21.2631578947368	0.755594938689890
89.2105263157895	61.0526315789474	23.4736842105263	0.725910202418110
89.2105263157895	61.0526315789474	25.6842105263158	0.698309485996017
89.2105263157895	61.0526315789474	27.8947368421053	0.672591024189431
89.2105263157895	62.9473684210526	14.6315789473684	0.852387264807677
89.2105263157895	62.9473684210526	16.8421052631579	0.815678614910551
89.2105263157895	62.9473684210526	19.0526315789474	0.781764124630769
89.2105263157895	62.9473684210526	21.2631578947368	0.750351458625426
89.2105263157895	62.9473684210526	23.4736842105263	0.721186636768966
89.2105263157895	62.9473684210526	25.6842105263158	0.694048070087301
89.2105263157895	62.9473684210526	27.8947368421053	0.668741661532849
89.2105263157895	64.8421052631579	14.6315789473684	0.845376659559974
89.2105263157895	64.8421052631579	16.8421052631579	0.809391059249882
89.2105263157895	64.8421052631579	19.0526315789474	0.776113738040098
89.2105263157895	64.8421052631579	21.2631578947368	0.745264542639324
89.2105263157895	64.8421052631579	23.4736842105263	0.716599675199828
89.2105263157895	64.8421052631579	25.6842105263158	0.689906101113495
89.2105263157895	64.8421052631579	27.8947368421053	0.664996944835912
89.2105263157895	66.7368421052632	14.6315789473684	0.838591775513322
89.2105263157895	66.7368421052632	16.8421052631579	0.803299168319726
89.2105263157895	66.7368421052632	19.0526315789474	0.770633446652286
89.2105263157895	66.7368421052632	21.2631578947368	0.740325877052745
89.2105263157895	66.7368421052632	23.4736842105263	0.712142227029710
89.2105263157895	66.7368421052632	25.6842105263158	0.685877514084929
89.2105263157895	66.7368421052632	27.8947368421053	0.661351673006042
89.2105263157895	68.6315789473684	14.6315789473684	0.832020046680075
89.2105263157895	68.6315789473684	16.8421052631579	0.797392318313381
89.2105263157895	68.6315789473684	19.0526315789474	0.765314235314788
89.2105263157895	68.6315789473684	21.2631578947368	0.735527785854574
89.2105263157895	68.6315789473684	23.4736842105263	0.707807736314992
89.2105263157895	68.6315789473684	25.6842105263158	0.681956694058265
89.2105263157895	68.6315789473684	27.8947368421053	0.657801024964496
89.2105263157895	70.5263157894737	14.6315789473684	0.825649900349700
89.2105263157895	70.5263157894737	16.8421052631579	0.791660709089861
89.2105263157895	70.5263157894737	19.0526315789474	0.760147775033082
89.2105263157895	70.5263157894737	21.2631578947368	0.730863167052789
89.2105263157895	70.5263157894737	23.4736842105263	0.703590129174026
89.2105263157895	70.5263157894737	25.6842105263158	0.678138432352399
89.2105263157895	70.5263157894737	27.8947368421053	0.654340523107959
89.2105263157895	72.4210526315790	14.6315789473684	0.819470656026347
89.2105263157895	72.4210526315790	16.8421052631579	0.786095281669679
89.2105263157895	72.4210526315790	19.0526315789474	0.755126355247566
89.2105263157895	72.4210526315790	21.2631578947368	0.726325436803755
89.2105263157895	72.4210526315790	23.4736842105263	0.699483767480783
89.2105263157895	72.4210526315790	25.6842105263158	0.674417888006138
89.2105263157895	74.3157894736842	14.6315789473684	0.813472436861506
89.2105263157895	74.3157894736842	16.8421052631579	0.780687645799241
89.2105263157895	74.3157894736842	19.0526315789474	0.750242824275268
89.2105263157895	74.3157894736842	21.2631578947368	0.721908480201263
89.2105263157895	74.3157894736842	23.4736842105263	0.695483408019861
89.2105263157895	74.3157894736842	25.6842105263158	0.670790553736656
89.2105263157895	76.2105263157895	14.6315789473684	0.807646091774034
89.2105263157895	76.2105263157895	16.8421052631579	0.775430016143225
89.2105263157895	76.2105263157895	19.0526315789474	0.745490536760060
89.2105263157895	76.2105263157895	21.2631578947368	0.717606607791047
89.2105263157895	76.2105263157895	23.4736842105263	0.691584166343394
89.2105263157895	76.2105263157895	25.6842105263158	0.667252225777915
89.2105263157895	78.1052631578947	14.6315789473684	0.801983126747832
89.2105263157895	78.1052631578947	16.8421052631579	0.770315155899544
89.2105263157895	78.1052631578947	19.0526315789474	0.740863307162209
89.2105263157895	78.1052631578947	21.2631578947368	0.713414517026516
89.2105263157895	78.1052631578947	23.4736842105263	0.687781484691457
89.2105263157895	78.1052631578947	25.6842105263158	0.663798977076481
89.2105263157895	80	14.6315789473684	0.796475644040602
89.2105263157895	80	16.8421052631579	0.765336326823777
89.2105263157895	80	19.0526315789474	0.736355368471341
89.2105263157895	80	21.2631578947368	0.709327258004436
89.2105263157895	80	23.4736842105263	0.684071103436918
89.2105263157895	80	25.6842105263158	0.660427133403011
94.7368421052632	44	14.6315789473684	0.919407229501430
94.7368421052632	44	16.8421052631579	0.874934113712314
94.7368421052632	44	19.0526315789474	0.834252988148139
94.7368421052632	44	21.2631578947368	0.796919289555411
94.7368421052632	44	23.4736842105263	0.762553579092070
94.7368421052632	44	25.6842105263158	0.730830255430973
94.7368421052632	44	27.8947368421053	0.701468506403659
94.7368421052632	44	30.1052631578947	0.674225003060868
94.7368421052632	45.8947368421053	14.6315789473684	0.909123299637632
94.7368421052632	45.8947368421053	16.8421052631579	0.865808293941171
94.7368421052632	45.8947368421053	19.0526315789474	0.826131742560207
94.7368421052632	45.8947368421053	21.2631578947368	0.789673354694792
94.7368421052632	45.8947368421053	23.4736842105263	0.756073527389401
94.7368421052632	45.8947368421053	25.6842105263158	0.725022974712412
94.7368421052632	45.8947368421053	27.8947368421053	0.696254385803688
94.7368421052632	45.8947368421053	30.1052631578947	0.669535668108811
94.7368421052632	47.7894736842105	14.6315789473684	0.899286352589662
94.7368421052632	47.7894736842105	16.8421052631579	0.857064620657025
94.7368421052632	47.7894736842105	19.0526315789474	0.818338505047085
94.7368421052632	47.7894736842105	21.2631578947368	0.782709974695302
94.7368421052632	47.7894736842105	23.4736842105263	0.749837674546232
94.7368421052632	47.7894736842105	25.6842105263158	0.719427371837281
94.7368421052632	47.7894736842105	27.8947368421053	0.691224246713750
94.7368421052632	47.7894736842105	30.1052631578947	0.665006629052321
94.7368421052632	49.6842105263158	14.6315789473684	0.889862692334538
94.7368421052632	49.6842105263158	16.8421052631579	0.848675040681067
94.7368421052632	49.6842105263158	19.0526315789474	0.810849802178652
94.7368421052632	49.6842105263158	21.2631578947368	0.776009417304207
94.7368421052632	49.6842105263158	23.4736842105263	0.743829363029896
94.7368421052632	49.6842105263158	25.6842105263158	0.714029330585465
94.7368421052632	49.6842105263158	27.8947368421053	0.686366084483197
94.7368421052632	49.6842105263158	30.1052631578947	0.660627644435418
94.7368421052632	51.5789473684211	14.6315789473684	0.880822216533765
94.7368421052632	51.5789473684211	16.8421052631579	0.840614432994997
94.7368421052632	51.5789473684211	19.0526315789474	0.803644567669836
94.7368421052632	51.5789473684211	21.2631578947368	0.769553937577692
94.7368421052632	51.5789473684211	23.4736842105263	0.738033584514918
94.7368421052632	51.5789473684211	25.6842105263158	0.708816109866933
94.7368421052632	51.5789473684211	27.8947368421053	0.681669046043434
94.7368421052632	53.4736842105263	14.6315789473684	0.872137925857466
94.7368421052632	53.4736842105263	16.8421052631579	0.832860214748787
94.7368421052632	53.4736842105263	19.0526315789474	0.796703823734451
94.7368421052632	53.4736842105263	21.2631578947368	0.763327518459238
94.7368421052632	53.4736842105263	23.4736842105263	0.732436767388689
94.7368421052632	53.4736842105263	25.6842105263158	0.703776168690474
94.7368421052632	53.4736842105263	27.8947368421053	0.677123284994601
94.7368421052632	55.3684210526316	14.6315789473684	0.863785514217621
94.7368421052632	55.3684210526316	16.8421052631579	0.825392011388199
94.7368421052632	55.3684210526316	19.0526315789474	0.790010413672566
94.7368421052632	55.3684210526316	21.2631578947368	0.757315652605567
94.7368421052632	55.3684210526316	23.4736842105263	0.727026597696619
94.7368421052632	55.3684210526316	25.6842105263158	0.698899018415426
94.7368421052632	55.3684210526316	27.8947368421053	0.672719839082804
94.7368421052632	57.2631578947368	14.6315789473684	0.855743024399547
94.7368421052632	57.2631578947368	16.8421052631579	0.818191378744305
94.7368421052632	57.2631578947368	19.0526315789474	0.783548776074063
94.7368421052632	57.2631578947368	21.2631578947368	0.751505157787999
94.7368421052632	57.2631578947368	23.4736842105263	0.721791867358773
94.7368421052632	57.2631578947368	25.6842105263158	0.694175097292228
94.7368421052632	57.2631578947368	27.8947368421053	0.668450525997794
94.7368421052632	59.1578947368421	14.6315789473684	0.847990556947158
94.7368421052632	59.1578947368421	16.8421052631579	0.811241567541246
94.7368421052632	59.1578947368421	19.0526315789474	0.777304753071379
94.7368421052632	59.1578947368421	21.2631578947368	0.745884019820197
94.7368421052632	59.1578947368421	23.4736842105263	0.716722344785877
94.7368421052632	59.1578947368421	25.6842105263158	0.689595663340419
94.7368421052632	59.1578947368421	27.8947368421053	0.664307854266000
94.7368421052632	61.0526315789474	14.6315789473684	0.840510022712765
94.7368421052632	61.0526315789474	16.8421052631579	0.804527322767721
94.7368421052632	61.0526315789474	19.0526315789474	0.771265426638263
94.7368421052632	61.0526315789474	21.2631578947368	0.740441258203799
94.7368421052632	61.0526315789474	23.4736842105263	0.711808664014804
94.7368421052632	61.0526315789474	25.6842105263158	0.685152702412285
94.7368421052632	61.0526315789474	27.8947368421053	0.660284946662744
94.7368421052632	62.9473684210526	14.6315789473684	0.833284931440090
94.7368421052632	62.9473684210526	16.8421052631579	0.798034711885691
94.7368421052632	62.9473684210526	19.0526315789474	0.765418978135245
94.7368421052632	62.9473684210526	21.2631578947368	0.735166810640266
94.7368421052632	62.9473684210526	23.4736842105263	0.707042229250273
94.7368421052632	62.9473684210526	25.6842105263158	0.680838848909197
94.7368421052632	62.9473684210526	27.8947368421053	0.656375474070332
94.7368421052632	64.8421052631579	14.6315789473684	0.826300210262535
94.7368421052632	64.8421052631579	16.8421052631579	0.791750977033664
94.7368421052632	64.8421052631579	19.0526315789474	0.759754567237293
94.7368421052632	64.8421052631579	21.2631578947368	0.730051433301637
94.7368421052632	64.8421052631579	23.4736842105263	0.702415132296913
94.7368421052632	64.8421052631579	25.6842105263158	0.676647317100593
94.7368421052632	66.7368421052632	14.6315789473684	0.819542047178179
94.7368421052632	66.7368421052632	16.8421052631579	0.785664407306741
94.7368421052632	66.7368421052632	19.0526315789474	0.754262227110784
94.7368421052632	66.7368421052632	21.2631578947368	0.725086614336609
94.7368421052632	66.7368421052632	23.4736842105263	0.697920080835088
94.7368421052632	66.7368421052632	25.6842105263158	0.672571841375463
94.7368421052632	68.6315789473684	14.6315789473684	0.812997755489257
94.7368421052632	68.6315789473684	16.8421052631579	0.779764227923510
94.7368421052632	68.6315789473684	19.0526315789474	0.748932773284017
94.7368421052632	68.6315789473684	21.2631578947368	0.720264498549559
94.7368421052632	68.6315789473684	23.4736842105263	0.693550335865256
94.7368421052632	68.6315789473684	25.6842105263158	0.668606624057276
94.7368421052632	70.5263157894737	14.6315789473684	0.806655655926563
94.7368421052632	70.5263157894737	16.8421052631579	0.774040503666924
94.7368421052632	70.5263157894737	19.0526315789474	0.743757724113846
94.7368421052632	70.5263157894737	21.2631578947368	0.715577821557080
94.7368421052632	70.5263157894737	23.4736842105263	0.689299656941523
94.7368421052632	70.5263157894737	25.6842105263158	0.664746289653517
94.7368421052632	72.4210526315790	14.6315789473684	0.800504973762784
94.7368421052632	72.4210526315790	16.8421052631579	0.768484054446824
94.7368421052632	72.4210526315790	19.0526315789474	0.738729231117489
94.7368421052632	72.4210526315790	21.2631578947368	0.711019852020517
94.7368421052632	72.4210526315790	23.4736842105263	0.685162254052500
94.7368421052632	72.4210526315790	25.6842105263158	0.660985844604041
94.7368421052632	74.3157894736842	14.6315789473684	0.794535748686459
94.7368421052632	74.3157894736842	16.8421052631579	0.763086381201692
94.7368421052632	74.3157894736842	19.0526315789474	0.733840017733511
94.7368421052632	74.3157894736842	21.2631578947368	0.706584340789911
94.7368421052632	74.3157894736842	23.4736842105263	0.681132745199136
94.7368421052632	74.3157894736842	25.6842105263158	0.657320641748388
94.7368421052632	76.2105263157895	14.6315789473684	0.788738755585478
94.7368421052632	76.2105263157895	16.8421052631579	0.757839600656035
94.7368421052632	76.2105263157895	19.0526315789474	0.729083325314632
94.7368421052632	76.2105263157895	21.2631578947368	0.702265475986738
94.7368421052632	76.2105263157895	23.4736842105263	0.677206118874793
94.7368421052632	76.2105263157895	25.6842105263158	0.653746348859050
94.7368421052632	78.1052631578947	14.6315789473684	0.783105434694877
94.7368421052632	78.1052631578947	16.8421052631579	0.752736387692703
94.7368421052632	78.1052631578947	19.0526315789474	0.724452865349351
94.7368421052632	78.1052631578947	21.2631578947368	0.698057843209489
94.7368421052632	78.1052631578947	23.4736842105263	0.673377700779829
94.7368421052632	80	14.6315789473684	0.777627829813132
94.7368421052632	80	16.8421052631579	0.747769924297775
94.7368421052632	80	19.0526315789474	0.719942777068342
94.7368421052632	80	21.2631578947368	0.693956390174374
94.7368421052632	80	23.4736842105263	0.669643124207178
100.263157894737	44	16.8421052631579	0.858599081828618
100.263157894737	44	19.0526315789474	0.819305882160809
100.263157894737	44	21.2631578947368	0.783194661490466
100.263157894737	44	23.4736842105263	0.749910197412667
100.263157894737	44	25.6842105263158	0.719146917191425
100.263157894737	44	27.8947368421053	0.690640673475620
100.263157894737	45.8947368421053	16.8421052631579	0.849457987462469
100.263157894737	45.8947368421053	19.0526315789474	0.811146870647454
100.263157894737	45.8947368421053	21.2631578947368	0.775893555238817
100.263157894737	45.8947368421053	23.4736842105263	0.743361564977658
100.263157894737	45.8947368421053	25.6842105263158	0.713260796985882
100.263157894737	45.8947368421053	27.8947368421053	0.685339945183436
100.263157894737	47.7894736842105	16.8421052631579	0.840703043070737
100.263157894737	47.7894736842105	19.0526315789474	0.803320561655304
100.263157894737	47.7894736842105	21.2631578947368	0.768880122006893
100.263157894737	47.7894736842105	23.4736842105263	0.737062480366781
100.263157894737	47.7894736842105	25.6842105263158	0.707591795746732
100.263157894737	47.7894736842105	27.8947368421053	0.680228632793866
100.263157894737	49.6842105263158	16.8421052631579	0.832305717468732
100.263157894737	49.6842105263158	19.0526315789474	0.795802978404139
100.263157894737	49.6842105263158	21.2631578947368	0.762134120674164
100.263157894737	49.6842105263158	23.4736842105263	0.730995784634871
100.263157894737	49.6842105263158	25.6842105263158	0.702125311556081
100.263157894737	49.6842105263158	27.8947368421053	0.675294266692674
100.263157894737	51.5789473684211	16.8421052631579	0.824240476260633
100.263157894737	51.5789473684211	19.0526315789474	0.788572615789098
100.263157894737	51.5789473684211	21.2631578947368	0.755637359998421
100.263157894737	51.5789473684211	23.4736842105263	0.725146027582123
100.263157894737	51.5789473684211	25.6842105263158	0.696848173575775
100.263157894737	51.5789473684211	27.8947368421053	0.670525580980628
100.263157894737	53.4736842105263	16.8421052631579	0.816484377594983
100.263157894737	53.4736842105263	19.0526315789474	0.781610111848620
100.263157894737	53.4736842105263	21.2631578947368	0.749373429879376
100.263157894737	53.4736842105263	23.4736842105263	0.719499246611519
100.263157894737	53.4736842105263	25.6842105263158	0.691748459063508
100.263157894737	53.4736842105263	27.8947368421053	0.665912361292952
100.263157894737	55.3684210526316	16.8421052631579	0.809016733917685
100.263157894737	55.3684210526316	19.0526315789474	0.774897972230552
100.263157894737	55.3684210526316	21.2631578947368	0.743327475497013
100.263157894737	55.3684210526316	23.4736842105263	0.714042780508448
100.263157894737	55.3684210526316	25.6842105263158	0.686815339012882
100.263157894737	55.3684210526316	27.8947368421053	0.661445316216598
100.263157894737	57.2631578947368	16.8421052631579	0.801818827175408
100.263157894737	57.2631578947368	19.0526315789474	0.768420337680571
100.263157894737	57.2631578947368	21.2631578947368	0.737486006327553
100.263157894737	57.2631578947368	23.4736842105263	0.708765111682758
100.263157894737	57.2631578947368	25.6842105263158	0.682038947162918
100.263157894737	59.1578947368421	16.8421052631579	0.794873667626188
100.263157894737	59.1578947368421	19.0526315789474	0.762162786708723
100.263157894737	59.1578947368421	21.2631578947368	0.731836733735732
100.263157894737	59.1578947368421	23.4736842105263	0.703655731773898
100.263157894737	59.1578947368421	25.6842105263158	0.677410268222163
100.263157894737	61.0526315789474	16.8421052631579	0.788165788470280
100.263157894737	61.0526315789474	19.0526315789474	0.756112167214783
100.263157894737	61.0526315789474	21.2631578947368	0.726368432137404
100.263157894737	61.0526315789474	23.4736842105263	0.698705026560713
100.263157894737	61.0526315789474	25.6842105263158	0.672921041995298
100.263157894737	62.9473684210526	16.8421052631579	0.781681070092915
100.263157894737	62.9473684210526	19.0526315789474	0.750256452103254
100.263157894737	62.9473684210526	21.2631578947368	0.721070819724935
100.263157894737	62.9473684210526	23.4736842105263	0.693904176921299
100.263157894737	62.9473684210526	25.6842105263158	0.668563680752002
100.263157894737	64.8421052631579	16.8421052631579	0.775406588933004
100.263157894737	64.8421052631579	19.0526315789474	0.744584614888934
100.263157894737	64.8421052631579	21.2631578947368	0.715934455524220
100.263157894737	64.8421052631579	23.4736842105263	0.689245073214334
100.263157894737	64.8421052631579	25.6842105263158	0.664331197686217
100.263157894737	66.7368421052632	16.8421052631579	0.769330486946179
100.263157894737	66.7368421052632	19.0526315789474	0.739086522052913
100.263157894737	66.7368421052632	21.2631578947368	0.710950650160565
100.263157894737	66.7368421052632	23.4736842105263	0.684720240944771
100.263157894737	66.7368421052632	25.6842105263158	0.660217144713715
100.263157894737	68.6315789473684	16.8421052631579	0.763441858381319
100.263157894737	68.6315789473684	19.0526315789474	0.733752839507111
100.263157894737	68.6315789473684	21.2631578947368	0.706111388191159
100.263157894737	68.6315789473684	23.4736842105263	0.680322775965502
100.263157894737	68.6315789473684	25.6842105263158	0.656215558172449
100.263157894737	70.5263157894737	16.8421052631579	0.757730651184557
100.263157894737	70.5263157894737	19.0526315789474	0.728574951000363
100.263157894737	70.5263157894737	21.2631578947368	0.701409260243974
100.263157894737	70.5263157894737	23.4736842105263	0.676046287776207
100.263157894737	70.5263157894737	25.6842105263158	0.652320911242741
100.263157894737	72.4210526315790	16.8421052631579	0.752187580819299
100.263157894737	72.4210526315790	19.0526315789474	0.723544886678630
100.263157894737	72.4210526315790	21.2631578947368	0.696837403508772
100.263157894737	72.4210526315790	23.4736842105263	0.671884849728829
100.263157894737	74.3157894736842	16.8421052631579	0.746804054671681
100.263157894737	74.3157894736842	19.0526315789474	0.718655260317150
100.263157894737	74.3157894736842	21.2631578947368	0.692389449372351
100.263157894737	74.3157894736842	23.4736842105263	0.667832955149395
100.263157894737	76.2105263157895	16.8421052631579	0.741572105518545
100.263157894737	76.2105263157895	19.0526315789474	0.713899213989303
100.263157894737	76.2105263157895	21.2631578947368	0.688059477189789
100.263157894737	76.2105263157895	23.4736842105263	0.663885478548399
100.263157894737	78.1052631578947	16.8421052631579	0.736484332784871
100.263157894737	78.1052631578947	19.0526315789474	0.709270369137896
100.263157894737	78.1052631578947	21.2631578947368	0.683841973346192
100.263157894737	78.1052631578947	23.4736842105263	0.660037641224596
100.263157894737	80	16.8421052631579	0.731533850521619
100.263157894737	80	19.0526315789474	0.704762783178894
100.263157894737	80	21.2631578947368	0.679731794896686
100.263157894737	80	23.4736842105263	0.656284980675828
105.789473684211	44	16.8421052631579	0.843333232801704
105.789473684211	44	19.0526315789474	0.805322666059567
105.789473684211	44	21.2631578947368	0.770343514288162
105.789473684211	44	23.4736842105263	0.738062287391369
105.789473684211	44	25.6842105263158	0.708191440877705
105.789473684211	44	27.8947368421053	0.680481870538319
105.789473684211	45.8947368421053	16.8421052631579	0.834185001595749
105.789473684211	45.8947368421053	19.0526315789474	0.797135180817525
105.789473684211	45.8947368421053	21.2631578947368	0.762997309788552
105.789473684211	45.8947368421053	23.4736842105263	0.731455653435799
105.789473684211	45.8947368421053	25.6842105263158	0.702237364657063
105.789473684211	45.8947368421053	27.8947368421053	0.675105574922458
105.789473684211	47.7894736842105	16.8421052631579	0.825426364875530
105.789473684211	47.7894736842105	19.0526315789474	0.789284529945382
105.789473684211	47.7894736842105	21.2631578947368	0.755943345073706
105.789473684211	47.7894736842105	23.4736842105263	0.725103385160136
105.789473684211	47.7894736842105	25.6842105263158	0.696505342920103
105.789473684211	47.7894736842105	27.8947368421053	0.669923652134938
105.789473684211	49.6842105263158	16.8421052631579	0.817028364141273
105.789473684211	49.6842105263158	19.0526315789474	0.781746281180282
105.789473684211	49.6842105263158	21.2631578947368	0.749160914513884
105.789473684211	49.6842105263158	23.4736842105263	0.718987862809429
105.789473684211	49.6842105263158	25.6842105263158	0.690980324911788
105.789473684211	51.5789473684211	16.8421052631579	0.808965096435339
105.789473684211	51.5789473684211	19.0526315789474	0.774498533155767
105.789473684211	51.5789473684211	21.2631578947368	0.742631420199642
105.789473684211	51.5789473684211	23.4736842105263	0.713093230742827
105.789473684211	51.5789473684211	25.6842105263158	0.685648743251609
105.789473684211	53.4736842105263	16.8421052631579	0.801213300679832
105.789473684211	53.4736842105263	19.0526315789474	0.767521577712654
105.789473684211	53.4736842105263	21.2631578947368	0.736338094519679
105.789473684211	53.4736842105263	23.4736842105263	0.707405168181576
105.789473684211	53.4736842105263	25.6842105263158	0.680498323456480
105.789473684211	55.3684210526316	16.8421052631579	0.793752011749519
105.789473684211	55.3684210526316	19.0526315789474	0.760797616853878
105.789473684211	55.3684210526316	21.2631578947368	0.730265767140614
105.789473684211	55.3684210526316	23.4736842105263	0.701910696278253
105.789473684211	55.3684210526316	25.6842105263158	0.675517923358852
105.789473684211	57.2631578947368	16.8421052631579	0.786562269370623
105.789473684211	57.2631578947368	19.0526315789474	0.754310524031215
105.789473684211	57.2631578947368	21.2631578947368	0.724400668084967
105.789473684211	57.2631578947368	23.4736842105263	0.696598014770859
105.789473684211	57.2631578947368	25.6842105263158	0.670697396917522
105.789473684211	59.1578947368421	16.8421052631579	0.779626871723863
105.789473684211	59.1578947368421	19.0526315789474	0.748045641660160
105.789473684211	59.1578947368421	21.2631578947368	0.718730260368364
105.789473684211	59.1578947368421	23.4736842105263	0.691456362907154
105.789473684211	59.1578947368421	25.6842105263158	0.666027478072652
105.789473684211	61.0526315789474	16.8421052631579	0.772930165749082
105.789473684211	61.0526315789474	19.0526315789474	0.741989608441517
105.789473684211	61.0526315789474	21.2631578947368	0.713243097004093
105.789473684211	61.0526315789474	23.4736842105263	0.686475900411908
105.789473684211	61.0526315789474	25.6842105263158	0.661499681180558
105.789473684211	62.9473684210526	16.8421052631579	0.766457867774532
105.789473684211	62.9473684210526	19.0526315789474	0.736130211361808
105.789473684211	62.9473684210526	21.2631578947368	0.707928698221001
105.789473684211	62.9473684210526	23.4736842105263	0.681647605108862
105.789473684211	62.9473684210526	25.6842105263158	0.657106215247139
105.789473684211	64.8421052631579	16.8421052631579	0.760196909352180
105.789473684211	64.8421052631579	19.0526315789474	0.730456258247943
105.789473684211	64.8421052631579	21.2631578947368	0.702777445547217
105.789473684211	64.8421052631579	23.4736842105263	0.676963184462416
105.789473684211	66.7368421052632	16.8421052631579	0.754135304162211
105.789473684211	66.7368421052632	19.0526315789474	0.724957467536013
105.789473684211	66.7368421052632	21.2631578947368	0.697780490043954
105.789473684211	66.7368421052632	23.4736842105263	0.672414998816566
105.789473684211	68.6315789473684	16.8421052631579	0.748262032621904
105.789473684211	68.6315789473684	19.0526315789474	0.719624372532178
105.789473684211	68.6315789473684	21.2631578947368	0.692929672472272
105.789473684211	68.6315789473684	23.4736842105263	0.667995994513770
105.789473684211	70.5263157894737	16.8421052631579	0.742566941445439
105.789473684211	70.5263157894737	19.0526315789474	0.714448237933974
105.789473684211	70.5263157894737	21.2631578947368	0.688217453572020
105.789473684211	70.5263157894737	23.4736842105263	0.663699645398987
105.789473684211	72.4210526315790	16.8421052631579	0.737040655888656
105.789473684211	72.4210526315790	19.0526315789474	0.709420986772153
105.789473684211	72.4210526315790	21.2631578947368	0.683636852949294
105.789473684211	72.4210526315790	23.4736842105263	0.659519901472619
105.789473684211	74.3157894736842	16.8421052631579	0.731674502803946
105.789473684211	74.3157894736842	19.0526315789474	0.704535136248050
105.789473684211	74.3157894736842	21.2631578947368	0.679181395324122
105.789473684211	74.3157894736842	23.4736842105263	0.655451143664490
105.789473684211	76.2105263157895	16.8421052631579	0.726460442946179
105.789473684211	76.2105263157895	19.0526315789474	0.699783741196118
105.789473684211	76.2105263157895	21.2631578947368	0.674845063096872
105.789473684211	76.2105263157895	23.4736842105263	0.651488143870119
105.789473684211	78.1052631578947	16.8421052631579	0.721391011226926
105.789473684211	78.1052631578947	19.0526315789474	0.695160344108403
105.789473684211	78.1052631578947	21.2631578947368	0.670622254360376
105.789473684211	80	16.8421052631579	0.716459263823461
105.789473684211	80	19.0526315789474	0.690658930827002
105.789473684211	80	21.2631578947368	0.666507745622658
111.315789473684	44	16.8421052631579	0.829015876327603
111.315789473684	44	19.0526315789474	0.792194941183855
111.315789473684	44	21.2631578947368	0.758267804437516
111.315789473684	44	23.4736842105263	0.726920572558719
111.315789473684	44	25.6842105263158	0.697882003632979
111.315789473684	45.8947368421053	16.8421052631579	0.819867175447154
111.315789473684	45.8947368421053	19.0526315789474	0.783986710919182
111.315789473684	45.8947368421053	21.2631578947368	0.750884958489174
111.315789473684	45.8947368421053	23.4736842105263	0.720264874692858
111.315789473684	45.8947368421053	25.6842105263158	0.691869206714017
111.315789473684	47.7894736842105	16.8421052631579	0.811111033497828
111.315789473684	47.7894736842105	19.0526315789474	0.776118959998005
111.315789473684	47.7894736842105	21.2631578947368	0.743798439125833
111.315789473684	47.7894736842105	23.4736842105263	0.713867895898800
111.315789473684	47.7894736842105	25.6842105263158	0.686082955941323
111.315789473684	49.6842105263158	16.8421052631579	0.802718109004036
111.315789473684	49.6842105263158	19.0526315789474	0.768566842827203
111.315789473684	49.6842105263158	21.2631578947368	0.736987115489620
111.315789473684	49.6842105263158	23.4736842105263	0.707711591739035
111.315789473684	49.6842105263158	25.6842105263158	0.680507784657219
111.315789473684	51.5789473684211	16.8421052631579	0.794662169585161
111.315789473684	51.5789473684211	19.0526315789474	0.761308099199930
111.315789473684	51.5789473684211	21.2631578947368	0.730432018047864
111.315789473684	51.5789473684211	23.4736842105263	0.701779733502827
111.315789473684	51.5789473684211	25.6842105263158	0.675129758565704
111.315789473684	53.4736842105263	16.8421052631579	0.786919669620447
111.315789473684	53.4736842105263	19.0526315789474	0.754322708104854
111.315789473684	53.4736842105263	21.2631578947368	0.724116053054241
111.315789473684	53.4736842105263	23.4736842105263	0.696057671334847
111.315789473684	53.4736842105263	25.6842105263158	0.669936278182082
111.315789473684	55.3684210526316	16.8421052631579	0.779469397261165
111.315789473684	55.3684210526316	19.0526315789474	0.747592597717422
111.315789473684	55.3684210526316	21.2631578947368	0.718023762847866
111.315789473684	55.3684210526316	23.4736842105263	0.690532135007432
111.315789473684	55.3684210526316	25.6842105263158	0.664915912384847
111.315789473684	57.2631578947368	16.8421052631579	0.772292177542639
111.315789473684	57.2631578947368	19.0526315789474	0.741101400945304
111.315789473684	57.2631578947368	21.2631578947368	0.712141123396914
111.315789473684	57.2631578947368	23.4736842105263	0.685191065337388
111.315789473684	59.1578947368421	16.8421052631579	0.765370621215156
111.315789473684	59.1578947368421	19.0526315789474	0.734834248180739
111.315789473684	59.1578947368421	21.2631578947368	0.706455372323444
111.315789473684	59.1578947368421	23.4736842105263	0.680023470728484
111.315789473684	61.0526315789474	16.8421052631579	0.758688911090429
111.315789473684	61.0526315789474	19.0526315789474	0.728777590648897
111.315789473684	61.0526315789474	21.2631578947368	0.700954862042317
111.315789473684	61.0526315789474	23.4736842105263	0.675019304452269
111.315789473684	62.9473684210526	16.8421052631579	0.752232619370080
111.315789473684	62.9473684210526	19.0526315789474	0.722919049075872
111.315789473684	62.9473684210526	21.2631578947368	0.695628933722248
111.315789473684	62.9473684210526	23.4736842105263	0.670169359152557
111.315789473684	64.8421052631579	16.8421052631579	0.745988550714373
111.315789473684	64.8421052631579	19.0526315789474	0.717247283434362
111.315789473684	64.8421052631579	21.2631578947368	0.690467808612050
111.315789473684	64.8421052631579	23.4736842105263	0.665465175737944
111.315789473684	66.7368421052632	16.8421052631579	0.739944606816899
111.315789473684	66.7368421052632	19.0526315789474	0.711751880333574
111.315789473684	66.7368421052632	21.2631578947368	0.685462493928924
111.315789473684	66.7368421052632	23.4736842105263	0.660898964359262
111.315789473684	68.6315789473684	16.8421052631579	0.734089669042639
111.315789473684	68.6315789473684	19.0526315789474	0.706423255256525
111.315789473684	68.6315789473684	21.2631578947368	0.680604701021435
111.315789473684	68.6315789473684	23.4736842105263	0.656463535589584
111.315789473684	70.5263157894737	16.8421052631579	0.728413496313656
111.315789473684	70.5263157894737	19.0526315789474	0.701252567352841
111.315789473684	70.5263157894737	21.2631578947368	0.675886773929527
111.315789473684	72.4210526315790	16.8421052631579	0.722906635926097
111.315789473684	72.4210526315790	19.0526315789474	0.696231644898303
111.315789473684	72.4210526315790	21.2631578947368	0.671301626791714
111.315789473684	74.3157894736842	16.8421052631579	0.717560345382865
111.315789473684	74.3157894736842	19.0526315789474	0.691352919856324
111.315789473684	74.3157894736842	21.2631578947368	0.666842688813312
111.315789473684	76.2105263157895	16.8421052631579	0.712366523649573
111.315789473684	76.2105263157895	19.0526315789474	0.686609370238401
111.315789473684	76.2105263157895	21.2631578947368	0.662503855723114
111.315789473684	78.1052631578947	16.8421052631579	0.707317650503722
111.315789473684	78.1052631578947	19.0526315789474	0.681994469173421
111.315789473684	78.1052631578947	21.2631578947368	0.658279446819795
111.315789473684	80	16.8421052631579	0.702406732861083
111.315789473684	80	19.0526315789474	0.677502139769667
111.315789473684	80	21.2631578947368	0.654164166851618
116.842105263158	44	19.0526315789474	0.779831436491486
116.842105263158	44	21.2631578947368	0.746885041125451
116.842105263158	44	23.4736842105263	0.716410019707158
116.842105263158	44	25.6842105263158	0.688149934534391
116.842105263158	45.8947368421053	19.0526315789474	0.771608932774319
116.842105263158	45.8947368421053	21.2631578947368	0.739472705253052
116.842105263158	45.8947368421053	23.4736842105263	0.709712866187924
116.842105263158	45.8947368421053	25.6842105263158	0.682086315364760
116.842105263158	47.7894736842105	19.0526315789474	0.763730129455465
116.842105263158	47.7894736842105	21.2631578947368	0.732360362431226
116.842105263158	47.7894736842105	23.4736842105263	0.703278376485371
116.842105263158	47.7894736842105	25.6842105263158	0.676253341998990
116.842105263158	49.6842105263158	19.0526315789474	0.756169804929817
116.842105263158	49.6842105263158	21.2631578947368	0.725526491540014
116.842105263158	49.6842105263158	23.4736842105263	0.697088113787951
116.842105263158	51.5789473684211	19.0526315789474	0.748905373232620
116.842105263158	51.5789473684211	21.2631578947368	0.718951782574925
116.842105263158	51.5789473684211	23.4736842105263	0.691125505225304
116.842105263158	53.4736842105263	19.0526315789474	0.741916529938870
116.842105263158	53.4736842105263	21.2631578947368	0.712618843508195
116.842105263158	53.4736842105263	23.4736842105263	0.685375597824920
116.842105263158	55.3684210526316	19.0526315789474	0.735184955684917
116.842105263158	55.3684210526316	21.2631578947368	0.706511954340624
116.842105263158	55.3684210526316	23.4736842105263	0.679824853364342
116.842105263158	57.2631578947368	19.0526315789474	0.728694066387244
116.842105263158	57.2631578947368	21.2631578947368	0.700616859476435
116.842105263158	57.2631578947368	23.4736842105263	0.674460974869926
116.842105263158	59.1578947368421	19.0526315789474	0.722428801582257
116.842105263158	59.1578947368421	21.2631578947368	0.694920591445723
116.842105263158	59.1578947368421	23.4736842105263	0.669272759049366
116.842105263158	61.0526315789474	19.0526315789474	0.716375444098376
116.842105263158	61.0526315789474	21.2631578947368	0.689411320441933
116.842105263158	61.0526315789474	23.4736842105263	0.664249970118688
116.842105263158	62.9473684210526	19.0526315789474	0.710521465644760
116.842105263158	62.9473684210526	21.2631578947368	0.684078225252274
116.842105263158	64.8421052631579	19.0526315789474	0.704855393964809
116.842105263158	64.8421052631579	21.2631578947368	0.678911382021016
116.842105263158	66.7368421052632	19.0526315789474	0.699366698033647
116.842105263158	66.7368421052632	21.2631578947368	0.673901667960262
116.842105263158	68.6315789473684	19.0526315789474	0.694045688432869
116.842105263158	68.6315789473684	21.2631578947368	0.669040677654751
116.842105263158	70.5263157894737	19.0526315789474	0.688883430554401
116.842105263158	70.5263157894737	21.2631578947368	0.664320650029688
116.842105263158	72.4210526315790	19.0526315789474	0.683871668699176
116.842105263158	72.4210526315790	21.2631578947368	0.659734404388299
116.842105263158	74.3157894736842	19.0526315789474	0.679002759468720
116.842105263158	74.3157894736842	21.2631578947368	0.655275284197550
116.842105263158	76.2105263157895	19.0526315789474	0.674269613116336
116.842105263158	76.2105263157895	21.2631578947368	0.650937107520272
116.842105263158	78.1052631578947	19.0526315789474	0.669665641742779
116.842105263158	80	19.0526315789474	0.665184713399654
122.368421052632	44	19.0526315789474	0.768154578491693
122.368421052632	44	21.2631578947368	0.736125148757349
122.368421052632	44	23.4736842105263	0.706466939610861
122.368421052632	45.8947368421053	19.0526315789474	0.759923251758460
122.368421052632	45.8947368421053	21.2631578947368	0.728689409334163
122.368421052632	45.8947368421053	23.4736842105263	0.699734850573676
122.368421052632	47.7894736842105	19.0526315789474	0.752038475353038
122.368421052632	47.7894736842105	21.2631578947368	0.721556959302921
122.368421052632	47.7894736842105	23.4736842105263	0.693269008605369
122.368421052632	49.6842105263158	19.0526315789474	0.744474684856475
122.368421052632	49.6842105263158	21.2631578947368	0.714705918552896
122.368421052632	49.6842105263158	23.4736842105263	0.687050613546138
122.368421052632	51.5789473684211	19.0526315789474	0.737208997935763
122.368421052632	51.5789473684211	21.2631578947368	0.708116664430781
122.368421052632	51.5789473684211	23.4736842105263	0.681062774305260
122.368421052632	53.4736842105263	19.0526315789474	0.730220852869822
122.368421052632	53.4736842105263	21.2631578947368	0.701771531473106
122.368421052632	53.4736842105263	23.4736842105263	0.675290258055612
122.368421052632	55.3684210526316	19.0526315789474	0.723491706048520
122.368421052632	55.3684210526316	21.2631578947368	0.695654559605372
122.368421052632	55.3684210526316	23.4736842105263	0.669719279510587
122.368421052632	57.2631578947368	19.0526315789474	0.717004777239649
122.368421052632	57.2631578947368	21.2631578947368	0.689751281680513
122.368421052632	59.1578947368421	19.0526315789474	0.710744833832190
122.368421052632	59.1578947368421	21.2631578947368	0.684048543180469
122.368421052632	61.0526315789474	19.0526315789474	0.704698007099962
122.368421052632	61.0526315789474	21.2631578947368	0.678534348391856
122.368421052632	62.9473684210526	19.0526315789474	0.698851634939147
122.368421052632	62.9473684210526	21.2631578947368	0.673197728510666
122.368421052632	64.8421052631579	19.0526315789474	0.693194126624736
122.368421052632	64.8421052631579	21.2631578947368	0.668028628018662
122.368421052632	66.7368421052632	19.0526315789474	0.687714845983205
122.368421052632	66.7368421052632	21.2631578947368	0.663017806368496
122.368421052632	68.6315789473684	19.0526315789474	0.682404010049314
122.368421052632	68.6315789473684	21.2631578947368	0.658156752561864
122.368421052632	70.5263157894737	19.0526315789474	0.677252600806243
122.368421052632	72.4210526315790	19.0526315789474	0.672252288032216
122.368421052632	74.3157894736842	19.0526315789474	0.667395361617103
122.368421052632	76.2105263157895	19.0526315789474	0.662674671987348
122.368421052632	78.1052631578947	19.0526315789474	0.658083577500898
122.368421052632	80	19.0526315789474	0.653615897856107
127.894736842105	44	21.2631578947368	0.725928086872946
127.894736842105	44	23.4736842105263	0.697036795303826
127.894736842105	45.8947368421053	21.2631578947368	0.718474152941678
127.894736842105	45.8947368421053	23.4736842105263	0.690275391677494
127.894736842105	47.7894736842105	21.2631578947368	0.711326477225929
127.894736842105	47.7894736842105	23.4736842105263	0.683783497025488
127.894736842105	49.6842105263158	21.2631578947368	0.704462848710427
127.894736842105	51.5789473684211	21.2631578947368	0.697863357050544
127.894736842105	53.4736842105263	21.2631578947368	0.691510085606603
127.894736842105	55.3684210526316	21.2631578947368	0.685386854150641
127.894736842105	57.2631578947368	21.2631578947368	0.679479001871655
127.894736842105	59.1578947368421	21.2631578947368	0.673773203312818
127.894736842105	61.0526315789474	21.2631578947368	0.668257311403404
133.421052631579	44	21.2631578947368	0.716242017051003
133.421052631579	45.8947368421053	21.2631578947368	0.708774368975779
133.421052631579	47.7894736842105	21.2631578947368	0.701615656828607
133.421052631579	49.6842105263158	21.2631578947368	0.694743364013278
133.421052631579	51.5789473684211	21.2631578947368	0.688137314969036
133.421052631579	53.4736842105263	21.2631578947368	0.681779361901823
138.947368421053	44	21.2631578947368	0.707021871873790
138.947368421053	45.8947368421053	21.2631578947368	0.699544380243563
138.947368421053	47.7894736842105	21.2631578947368	0.692378242449541

==> Plots/Data/points2D_3.dat <==
x	y	z	color
45	44	43.36842105	0.651467469
45	44	45.57894737	0.642211623
45	44	47.78947368	0.660929206
45	44	50	0.681008879
45	45.89473684	41.15789474	0.672428561
45	45.89473684	43.36842105	0.65119764
45	45.89473684	45.57894737	0.642094472
45	45.89473684	47.78947368	0.660506971
45	45.89473684	50	0.680413372
45	47.78947368	41.15789474	0.671844813
45	47.78947368	43.36842105	0.650934259
45	47.78947368	45.57894737	0.641979564
45	47.78947368	47.78947368	0.660089602
45	47.78947368	50	0.679824267
45	49.68421053	41.15789474	0.671274396
45	49.68421053	43.36842105	0.650677066
45	49.68421053	45.57894737	0.641866831
45	49.68421053	47.78947368	0.659676836
45	49.68421053	50	0.679241146
45	51.57894737	41.15789474	0.670716744
45	51.57894737	43.36842105	0.650425821
45	51.57894737	45.57894737	0.641756211
45	51.57894737	47.78947368	0.659268431
45	51.57894737	50	0.678663623
45	53.47368421	41.15789474	0.670171334
45	53.47368421	43.36842105	0.6501803
45	53.47368421	45.57894737	0.641647648
45	53.47368421	47.78947368	0.658864166
45	53.47368421	50	0.678091342
45	55.36842105	41.15789474	0.66963768
45	55.36842105	43.36842105	0.649940293
45	55.36842105	45.57894737	0.641541088
45	55.36842105	47.78947368	0.658463836
45	55.36842105	50	0.67752397
45	57.26315789	41.15789474	0.669115328
45	57.26315789	43.36842105	0.649705606
45	57.26315789	45.57894737	0.641436485
45	57.26315789	47.78947368	0.658067251
45	57.26315789	50	0.676961199
45	59.15789474	41.15789474	0.668603855
45	59.15789474	43.36842105	0.649476054
45	59.15789474	45.57894737	0.641333793
45	59.15789474	47.78947368	0.657674235
45	59.15789474	50	0.676402743
45	61.05263158	38.94736842	0.689477378
45	61.05263158	41.15789474	0.668102864
45	61.05263158	43.36842105	0.649251466
45	61.05263158	45.57894737	0.641232972
45	61.05263158	47.78947368	0.657284627
45	61.05263158	50	0.675848331
45	62.94736842	38.94736842	0.688712256
45	62.94736842	41.15789474	0.667611984
45	62.94736842	43.36842105	0.649031679
45	62.94736842	45.57894737	0.641133983
45	62.94736842	47.78947368	0.656898275
45	62.94736842	50	0.675297711
45	64.84210526	38.94736842	0.687962368
45	64.84210526	41.15789474	0.667130866
45	64.84210526	43.36842105	0.64881654
45	64.84210526	45.57894737	0.641036792
45	64.84210526	47.78947368	0.656515037
45	64.84210526	50	0.674750647
45	66.73684211	38.94736842	0.687227168
45	66.73684211	41.15789474	0.666659181
45	66.73684211	43.36842105	0.648605905
45	66.73684211	45.57894737	0.640941366
45	66.73684211	47.78947368	0.656134783
45	66.73684211	50	0.674206916
45	68.63157895	38.94736842	0.686506147
45	68.63157895	41.15789474	0.66619662
45	68.63157895	43.36842105	0.648399637
45	68.63157895	45.57894737	0.640847674
45	68.63157895	47.78947368	0.655757391
45	68.63157895	50	0.673666308
45	70.52631579	38.94736842	0.685798822
45	70.52631579	41.15789474	0.665742889
45	70.52631579	43.36842105	0.648197605
45	70.52631579	45.57894737	0.640755689
45	70.52631579	47.78947368	0.655382745
45	70.52631579	50	0.673128626
45	72.42105263	38.94736842	0.685104739
45	72.42105263	41.15789474	0.665297712
45	72.42105263	43.36842105	0.647999687
45	72.42105263	45.57894737	0.640665385
45	72.42105263	47.78947368	0.65501074
45	72.42105263	50	0.67259368
45	74.31578947	36.73684211	0.706085262
45	74.31578947	38.94736842	0.684423469
45	74.31578947	41.15789474	0.664860827
45	74.31578947	43.36842105	0.647805766
45	74.31578947	45.57894737	0.640576736
45	74.31578947	47.78947368	0.654641275
45	74.31578947	50	0.672061294
45	76.21052632	36.73684211	0.705164238
45	76.21052632	38.94736842	0.683754604
45	76.21052632	41.15789474	0.664431985
45	76.21052632	43.36842105	0.64761573
45	76.21052632	45.57894737	0.640489721
45	76.21052632	47.78947368	0.654274256
45	76.21052632	50	0.671531299
45	78.10526316	36.73684211	0.704259947
45	78.10526316	38.94736842	0.683097759
45	78.10526316	41.15789474	0.66401095
45	78.10526316	43.36842105	0.647429473
45	78.10526316	45.57894737	0.640404318
45	78.10526316	47.78947368	0.653909596
45	78.10526316	50	0.671003535
45	80	36.73684211	0.703371855
45	80	38.94736842	0.682452568
45	80	41.15789474	0.663597498
45	80	43.36842105	0.647246894
45	80	45.57894737	0.640320507
45	80	47.78947368	0.653547212
45	80	50	0.67047785
50.52631579	44	41.15789474	0.651901913
50.52631579	44	43.36842105	0.629707704
50.52631579	44	45.57894737	0.609280856
50.52631579	44	47.78947368	0.590650754
50.52631579	44	50	0.574280596
50.52631579	45.89473684	41.15789474	0.650776692
50.52631579	45.89473684	43.36842105	0.628863804
50.52631579	45.89473684	45.57894737	0.608697654
50.52631579	45.89473684	47.78947368	0.59031715
50.52631579	45.89473684	50	0.574206555
50.52631579	47.78947368	41.15789474	0.649678096
50.52631579	47.78947368	43.36842105	0.628039219
50.52631579	47.78947368	45.57894737	0.60812745
50.52631579	47.78947368	47.78947368	0.589990931
50.52631579	47.78947368	50	0.574134353
50.52631579	49.68421053	41.15789474	0.648604848
50.52631579	49.68421053	43.36842105	0.627233057
50.52631579	49.68421053	45.57894737	0.607569674
50.52631579	49.68421053	47.78947368	0.589671794
50.52631579	49.68421053	50	0.574063924
50.52631579	51.57894737	41.15789474	0.647555772
50.52631579	51.57894737	43.36842105	0.626444496
50.52631579	51.57894737	45.57894737	0.607023798
50.52631579	51.57894737	47.78947368	0.589359457
50.52631579	51.57894737	50	0.573995204
50.52631579	53.47368421	38.94736842	0.669106956
50.52631579	53.47368421	41.15789474	0.646529782
50.52631579	53.47368421	43.36842105	0.625672778
50.52631579	53.47368421	45.57894737	0.606489331
50.52631579	53.47368421	47.78947368	0.589053658
50.52631579	53.47368421	50	0.573928135
50.52631579	55.36842105	38.94736842	0.667832305
50.52631579	55.36842105	41.15789474	0.645525873
50.52631579	55.36842105	43.36842105	0.624917196
50.52631579	55.36842105	45.57894737	0.60596582
50.52631579	55.36842105	47.78947368	0.588754153
50.52631579	55.36842105	50	0.573862661
50.52631579	57.26315789	38.94736842	0.666585382
50.52631579	57.26315789	41.15789474	0.644543112
50.52631579	57.26315789	43.36842105	0.624177096
50.52631579	57.26315789	45.57894737	0.60545284
50.52631579	57.26315789	47.78947368	0.588460715
50.52631579	57.26315789	50	0.573798731
50.52631579	59.15789474	38.94736842	0.665365009
50.52631579	59.15789474	41.15789474	0.643580631
50.52631579	59.15789474	43.36842105	0.623451868
50.52631579	59.15789474	45.57894737	0.604949996
50.52631579	59.15789474	47.78947368	0.58817313
50.52631579	59.15789474	50	0.573736295
50.52631579	61.05263158	38.94736842	0.664170086
50.52631579	61.05263158	41.15789474	0.642637621
50.52631579	61.05263158	43.36842105	0.622740942
50.52631579	61.05263158	45.57894737	0.604456919
50.52631579	61.05263158	47.78947368	0.587891198
50.52631579	61.05263158	50	0.573675307
50.52631579	62.94736842	38.94736842	0.662999589
50.52631579	62.94736842	41.15789474	0.641713324
50.52631579	62.94736842	43.36842105	0.622043783
50.52631579	62.94736842	45.57894737	0.60397326
50.52631579	62.94736842	47.78947368	0.587614731
50.52631579	62.94736842	50	0.573615724
50.52631579	64.84210526	38.94736842	0.661852561
50.52631579	64.84210526	41.15789474	0.640807032
50.52631579	64.84210526	43.36842105	0.621359892
50.52631579	64.84210526	45.57894737	0.603498695
50.52631579	64.84210526	47.78947368	0.587343552
50.52631579	64.84210526	50	0.573557503
50.52631579	66.73684211	36.73684211	0.683188155
50.52631579	66.73684211	38.94736842	0.660728103
50.52631579	66.73684211	41.15789474	0.639918082
50.52631579	66.73684211	43.36842105	0.620688799
50.52631579	66.73684211	45.57894737	0.603032916
50.52631579	66.73684211	47.78947368	0.587077493
50.52631579	66.73684211	50	0.573500606
50.52631579	68.63157895	36.73684211	0.681833416
50.52631579	68.63157895	38.94736842	0.659625374
50.52631579	68.63157895	41.15789474	0.63904585
50.52631579	68.63157895	43.36842105	0.620030061
50.52631579	68.63157895	45.57894737	0.602575635
50.52631579	68.63157895	47.78947368	0.586816398
50.52631579	68.63157895	50	0.573444994
50.52631579	70.52631579	36.73684211	0.680505181
50.52631579	70.52631579	38.94736842	0.658543582
50.52631579	70.52631579	41.15789474	0.638189747
50.52631579	70.52631579	43.36842105	0.619383262
50.52631579	70.52631579	45.57894737	0.602126579
50.52631579	70.52631579	47.78947368	0.586560115
50.52631579	70.52631579	50	0.573390632
50.52631579	72.42105263	36.73684211	0.679202474
50.52631579	72.42105263	38.94736842	0.657481982
50.52631579	72.42105263	41.15789474	0.63734922
50.52631579	72.42105263	43.36842105	0.618748009
50.52631579	72.42105263	45.57894737	0.601685489
50.52631579	72.42105263	47.78947368	0.586308505
50.52631579	72.42105263	50	0.573337485
50.52631579	74.31578947	36.73684211	0.677924377
50.52631579	74.31578947	38.94736842	0.656439871
50.52631579	74.31578947	41.15789474	0.636523747
50.52631579	74.31578947	43.36842105	0.618123928
50.52631579	74.31578947	45.57894737	0.601252122
50.52631579	74.31578947	47.78947368	0.586061432
50.52631579	74.31578947	50	0.573285521
50.52631579	76.21052632	36.73684211	0.676670026
50.52631579	76.21052632	38.94736842	0.655416587
50.52631579	76.21052632	41.15789474	0.635712833
50.52631579	76.21052632	43.36842105	0.617510669
50.52631579	76.21052632	45.57894737	0.600826245
50.52631579	76.21052632	47.78947368	0.585818768
50.52631579	76.21052632	50	0.573234709
50.52631579	78.10526316	36.73684211	0.675438601
50.52631579	78.10526316	38.94736842	0.654411501
50.52631579	78.10526316	41.15789474	0.63491601
50.52631579	78.10526316	43.36842105	0.616907898
50.52631579	78.10526316	45.57894737	0.600407639
50.52631579	78.10526316	47.78947368	0.585580392
50.52631579	78.10526316	50	0.573185019
50.52631579	80	36.73684211	0.674229331
50.52631579	80	38.94736842	0.653424022
50.52631579	80	41.15789474	0.634132836
50.52631579	80	43.36842105	0.616315298
50.52631579	80	45.57894737	0.599996094
50.52631579	80	47.78947368	0.585346188
50.52631579	80	50	0.573136421
56.05263158	44	41.15789474	0.635311135
56.05263158	44	43.36842105	0.613513213
56.05263158	44	45.57894737	0.593242225
56.05263158	44	47.78947368	0.574393973
56.05263158	44	50	0.556897687
56.05263158	45.89473684	38.94736842	0.656962259
56.05263158	45.89473684	41.15789474	0.633807984
56.05263158	45.89473684	43.36842105	0.612280922
56.05263158	45.89473684	45.57894737	0.592254857
56.05263158	45.89473684	47.78947368	0.573630357
56.05263158	45.89473684	50	0.556341466
56.05263158	47.78947368	38.94736842	0.655203157
56.05263158	47.78947368	41.15789474	0.632341729
56.05263158	47.78947368	43.36842105	0.611077807
56.05263158	47.78947368	45.57894737	0.591290065
56.05263158	47.78947368	47.78947368	0.572883635
56.05263158	47.78947368	50	0.555797199
56.05263158	49.68421053	38.94736842	0.653487643
56.05263158	49.68421053	41.15789474	0.630910511
56.05263158	49.68421053	43.36842105	0.609902441
56.05263158	49.68421053	45.57894737	0.590346778
56.05263158	49.68421053	47.78947368	0.572153032
56.05263158	49.68421053	50	0.555264361
56.05263158	51.57894737	38.94736842	0.651813534
56.05263158	51.57894737	41.15789474	0.629512624
56.05263158	51.57894737	43.36842105	0.608753511
56.05263158	51.57894737	45.57894737	0.589424008
56.05263158	51.57894737	47.78947368	0.571437834
56.05263158	51.57894737	50	0.554742465
56.05263158	53.47368421	38.94736842	0.65017882
56.05263158	53.47368421	41.15789474	0.628146494
56.05263158	53.47368421	43.36842105	0.607629804
56.05263158	53.47368421	45.57894737	0.588520844
56.05263158	53.47368421	47.78947368	0.57073738
56.05263158	53.47368421	50	0.554231062
56.05263158	55.36842105	38.94736842	0.648581649
56.05263158	55.36842105	41.15789474	0.626810668
56.05263158	55.36842105	43.36842105	0.606530199
56.05263158	55.36842105	45.57894737	0.587636442
56.05263158	55.36842105	47.78947368	0.570051058
56.05263158	55.36842105	50	0.553729732
56.05263158	57.26315789	38.94736842	0.647020304
56.05263158	57.26315789	41.15789474	0.625503801
56.05263158	57.26315789	43.36842105	0.605453658
56.05263158	57.26315789	45.57894737	0.586770019
56.05263158	57.26315789	47.78947368	0.569378297
56.05263158	57.26315789	50	0.553238087
56.05263158	59.15789474	36.73684211	0.668323087
56.05263158	59.15789474	38.94736842	0.645493198
56.05263158	59.15789474	41.15789474	0.624224642
56.05263158	59.15789474	43.36842105	0.604399214
56.05263158	59.15789474	45.57894737	0.585920844
56.05263158	59.15789474	47.78947368	0.568718567
56.05263158	59.15789474	50	0.552755763
56.05263158	61.05263158	36.73684211	0.666560641
56.05263158	61.05263158	38.94736842	0.643998852
56.05263158	61.05263158	41.15789474	0.62297203
56.05263158	61.05263158	43.36842105	0.603365967
56.05263158	61.05263158	45.57894737	0.585088236
56.05263158	61.05263158	47.78947368	0.568071371
56.05263158	61.05263158	50	0.552282419
56.05263158	62.94736842	36.73684211	0.664836478
56.05263158	62.94736842	38.94736842	0.642535889
56.05263158	62.94736842	41.15789474	0.62174488
56.05263158	62.94736842	43.36842105	0.602353076
56.05263158	62.94736842	45.57894737	0.584271561
56.05263158	62.94736842	47.78947368	0.567436245
56.05263158	62.94736842	50	0.551817736
56.05263158	64.84210526	36.73684211	0.663148985
56.05263158	64.84210526	38.94736842	0.641103025
56.05263158	64.84210526	41.15789474	0.620542178
56.05263158	64.84210526	43.36842105	0.601359755
56.05263158	64.84210526	45.57894737	0.583470221
56.05263158	64.84210526	47.78947368	0.566812753
56.05263158	64.84210526	50	0.551361415
56.05263158	66.73684211	36.73684211	0.66149666
56.05263158	66.73684211	38.94736842	0.63969906
56.05263158	66.73684211	41.15789474	0.619362976
56.05263158	66.73684211	43.36842105	0.600385268
56.05263158	66.73684211	45.57894737	0.582683658
56.05263158	66.73684211	47.78947368	0.566200486
56.05263158	66.73684211	50	0.550913174
56.05263158	68.63157895	36.73684211	0.659878094
56.05263158	68.63157895	38.94736842	0.638322866
56.05263158	68.63157895	41.15789474	0.618206385
56.05263158	68.63157895	43.36842105	0.599428921
56.05263158	68.63157895	45.57894737	0.581911346
56.05263158	68.63157895	47.78947368	0.56559906
56.05263158	68.63157895	50	0.550472747
56.05263158	70.52631579	36.73684211	0.658291969
56.05263158	70.52631579	38.94736842	0.63697339
56.05263158	70.52631579	41.15789474	0.617071569
56.05263158	70.52631579	43.36842105	0.598490066
56.05263158	70.52631579	45.57894737	0.58115279
56.05263158	70.52631579	47.78947368	0.56500811
56.05263158	70.52631579	50	0.550039883
56.05263158	72.42105263	36.73684211	0.656737045
56.05263158	72.42105263	38.94736842	0.635649637
56.05263158	72.42105263	41.15789474	0.615957742
56.05263158	72.42105263	43.36842105	0.597568088
56.05263158	72.42105263	45.57894737	0.580407524
56.05263158	72.42105263	47.78947368	0.564427295
56.05263158	72.42105263	50	0.549614346
56.05263158	74.31578947	34.52631579	0.67755741
56.05263158	74.31578947	36.73684211	0.655212159
56.05263158	74.31578947	38.94736842	0.634350674
56.05263158	74.31578947	41.15789474	0.614864162
56.05263158	74.31578947	43.36842105	0.596662409
56.05263158	74.31578947	45.57894737	0.579675106
56.05263158	74.31578947	47.78947368	0.563856289
56.05263158	74.31578947	50	0.549195911
56.05263158	76.21052632	34.52631579	0.675817428
56.05263158	76.21052632	36.73684211	0.653716212
56.05263158	76.21052632	38.94736842	0.633075619
56.05263158	76.21052632	41.15789474	0.613790131
56.05263158	76.21052632	43.36842105	0.595772484
56.05263158	76.21052632	45.57894737	0.578955121
56.05263158	76.21052632	47.78947368	0.563294788
56.05263158	76.21052632	50	0.548784364
56.05263158	78.10526316	34.52631579	0.674110936
56.05263158	78.10526316	36.73684211	0.652248171
56.05263158	78.10526316	38.94736842	0.631823642
56.05263158	78.10526316	41.15789474	0.612734988
56.05263158	78.10526316	43.36842105	0.594897795
56.05263158	78.10526316	45.57894737	0.578247173
56.05263158	78.10526316	47.78947368	0.562742498
56.05263158	78.10526316	50	0.548379505
56.05263158	80	34.52631579	0.672436731
56.05263158	80	36.73684211	0.650807058
56.05263158	80	38.94736842	0.630593957
56.05263158	80	41.15789474	0.611698108
56.05263158	80	43.36842105	0.594037854
56.05263158	80	45.57894737	0.577550888
56.05263158	80	47.78947368	0.562199146
56.05263158	80	50	0.54798114
61.57894737	44	38.94736842	0.644109412
61.57894737	44	41.15789474	0.621320187
61.57894737	44	43.36842105	0.600077121
61.57894737	44	45.57894737	0.580246953
61.57894737	44	47.78947368	0.561714867
61.57894737	44	50	0.544383449
61.57894737	45.89473684	38.94736842	0.642011722
61.57894737	45.89473684	41.15789474	0.619522094
61.57894737	45.89473684	43.36842105	0.598546873
61.57894737	45.89473684	45.57894737	0.578957352
61.57894737	45.89473684	47.78947368	0.560642697
61.57894737	45.89473684	50	0.543509056
61.57894737	47.78947368	38.94736842	0.639969306
61.57894737	47.78947368	41.15789474	0.61776973
61.57894737	47.78947368	43.36842105	0.597054201
61.57894737	47.78947368	45.57894737	0.57769834
61.57894737	47.78947368	47.78947368	0.559595106
61.57894737	47.78947368	50	0.54265405
61.57894737	49.68421053	38.94736842	0.637979212
61.57894737	49.68421053	41.15789474	0.61606071
61.57894737	49.68421053	43.36842105	0.595597194
61.57894737	49.68421053	45.57894737	0.5764684
61.57894737	49.68421053	47.78947368	0.558570906
61.57894737	49.68421053	50	0.54181752
61.57894737	51.57894737	36.73684211	0.659245878
61.57894737	51.57894737	38.94736842	0.636038738
61.57894737	51.57894737	41.15789474	0.614392849
61.57894737	51.57894737	43.36842105	0.594174096
61.57894737	51.57894737	45.57894737	0.575266137
61.57894737	51.57894737	47.78947368	0.557569005
61.57894737	51.57894737	50	0.540998627
61.57894737	53.47368421	36.73684211	0.657056893
61.57894737	53.47368421	38.94736842	0.634145401
61.57894737	53.47368421	41.15789474	0.612764138
61.57894737	53.47368421	43.36842105	0.592783294
61.57894737	53.47368421	45.57894737	0.574090266
61.57894737	53.47368421	47.78947368	0.556588393
61.57894737	53.47368421	50	0.540196596
61.57894737	55.36842105	36.73684211	0.654921578
61.57894737	55.36842105	38.94736842	0.632296914
61.57894737	55.36842105	41.15789474	0.611172723
61.57894737	55.36842105	43.36842105	0.591423294
61.57894737	55.36842105	45.57894737	0.572939598
61.57894737	55.36842105	47.78947368	0.555628137
61.57894737	55.36842105	50	0.539410708
61.57894737	57.26315789	36.73684211	0.652837342
61.57894737	57.26315789	38.94736842	0.630491166
61.57894737	57.26315789	41.15789474	0.60961689
61.57894737	57.26315789	43.36842105	0.590092716
61.57894737	57.26315789	45.57894737	0.571813032
61.57894737	57.26315789	47.78947368	0.554687372
61.57894737	57.26315789	50	0.538640294
61.57894737	59.15789474	36.73684211	0.650801791
61.57894737	59.15789474	38.94736842	0.6287262
61.57894737	59.15789474	41.15789474	0.608095049
61.57894737	59.15789474	43.36842105	0.588790278
61.57894737	59.15789474	45.57894737	0.570709544
61.57894737	59.15789474	47.78947368	0.553765291
61.57894737	59.15789474	50	0.537884735
61.57894737	61.05263158	36.73684211	0.648812705
61.57894737	61.05263158	38.94736842	0.627000202
61.57894737	61.05263158	41.15789474	0.606605725
61.57894737	61.05263158	43.36842105	0.587514788
61.57894737	61.05263158	45.57894737	0.569628181
61.57894737	61.05263158	47.78947368	0.552861143
61.57894737	61.05263158	50	0.537143449
61.57894737	62.94736842	36.73684211	0.64686802
61.57894737	62.94736842	38.94736842	0.625311482
61.57894737	62.94736842	41.15789474	0.605147543
61.57894737	62.94736842	43.36842105	0.586265135
61.57894737	62.94736842	45.57894737	0.568568055
61.57894737	62.94736842	47.78947368	0.551974227
61.57894737	62.94736842	50	0.536415895
61.57894737	64.84210526	36.73684211	0.644965815
61.57894737	64.84210526	38.94736842	0.623658467
61.57894737	64.84210526	41.15789474	0.603719219
61.57894737	64.84210526	43.36842105	0.585040281
61.57894737	64.84210526	45.57894737	0.567528333
61.57894737	64.84210526	47.78947368	0.551103887
61.57894737	64.84210526	50	0.535701564
61.57894737	66.73684211	34.52631579	0.665633351
61.57894737	66.73684211	36.73684211	0.6431043
61.57894737	66.73684211	38.94736842	0.622039686
61.57894737	66.73684211	41.15789474	0.602319554
61.57894737	66.73684211	43.36842105	0.583839254
61.57894737	66.73684211	45.57894737	0.566508238
61.57894737	66.73684211	47.78947368	0.550249506
61.57894737	66.73684211	50	0.534999978
61.57894737	68.63157895	34.52631579	0.663548025
61.57894737	68.63157895	36.73684211	0.641281799
61.57894737	68.63157895	38.94736842	0.620453766
61.57894737	68.63157895	41.15789474	0.600947426
61.57894737	68.63157895	43.36842105	0.582661144
61.57894737	68.63157895	45.57894737	0.565507037
61.57894737	68.63157895	47.78947368	0.549410507
61.57894737	68.63157895	50	0.534310691
61.57894737	70.52631579	34.52631579	0.661506948
61.57894737	70.52631579	36.73684211	0.639496743
61.57894737	70.52631579	38.94736842	0.618899417
61.57894737	70.52631579	41.15789474	0.59960178
61.57894737	70.52631579	43.36842105	0.581505095
61.57894737	70.52631579	45.57894737	0.564524045
61.57894737	70.52631579	47.78947368	0.548586344
61.57894737	70.52631579	50	0.533633279
61.57894737	72.42105263	34.52631579	0.659508341
61.57894737	72.42105263	36.73684211	0.637747664
61.57894737	72.42105263	38.94736842	0.617375429
61.57894737	72.42105263	41.15789474	0.598281626
61.57894737	72.42105263	43.36842105	0.580370304
61.57894737	72.42105263	45.57894737	0.563558615
61.57894737	72.42105263	47.78947368	0.547776507
61.57894737	72.42105263	50	0.532967343
61.57894737	74.31578947	34.52631579	0.657550534
61.57894737	74.31578947	36.73684211	0.63603318
61.57894737	74.31578947	38.94736842	0.615880665
61.57894737	74.31578947	41.15789474	0.596986033
61.57894737	74.31578947	43.36842105	0.579256012
61.57894737	74.31578947	45.57894737	0.562610136
61.57894737	74.31578947	47.78947368	0.54698051
61.57894737	74.31578947	50	0.532312507
61.57894737	76.21052632	34.52631579	0.655631956
61.57894737	76.21052632	36.73684211	0.63435199
61.57894737	76.21052632	38.94736842	0.614414053
61.57894737	76.21052632	41.15789474	0.595714123
61.57894737	76.21052632	43.36842105	0.578161505
61.57894737	76.21052632	45.57894737	0.561678033
61.57894737	76.21052632	47.78947368	0.546197896
61.57894737	76.21052632	50	0.531668416
61.57894737	78.10526316	34.52631579	0.65375113
61.57894737	78.10526316	36.73684211	0.632702873
61.57894737	78.10526316	38.94736842	0.612974584
61.57894737	78.10526316	41.15789474	0.594465065
61.57894737	78.10526316	43.36842105	0.577086108
61.57894737	78.10526316	45.57894737	0.560761761
61.57894737	78.10526316	47.78947368	0.545428232
61.57894737	78.10526316	50	0.531034731
61.57894737	80	32.31578947	0.674139577
61.57894737	80	34.52631579	0.651906663
61.57894737	80	36.73684211	0.631084672
61.57894737	80	38.94736842	0.611561304
61.57894737	80	41.15789474	0.593238078
61.57894737	80	43.36842105	0.576029181
61.57894737	80	45.57894737	0.559860806
61.57894737	80	47.78947368	0.544671109
61.57894737	80	50	0.530411133
67.10526316	44	38.94736842	0.631233567
67.10526316	44	41.15789474	0.609104377
67.10526316	44	43.36842105	0.58843633
67.10526316	44	45.57894737	0.569101197
67.10526316	44	47.78947368	0.550986499
67.10526316	44	50	0.533993727
67.10526316	45.89473684	36.73684211	0.652296959
67.10526316	45.89473684	38.94736842	0.628896071
67.10526316	45.89473684	41.15789474	0.607065806
67.10526316	45.89473684	43.36842105	0.586664926
67.10526316	45.89473684	45.57894737	0.567569485
67.10526316	45.89473684	47.78947368	0.549670688
67.10526316	45.89473684	50	0.532873234
67.10526316	47.78947368	36.73684211	0.649698925
67.10526316	47.78947368	38.94736842	0.626622062
67.10526316	47.78947368	41.15789474	0.605080751
67.10526316	47.78947368	43.36842105	0.584938489
67.10526316	47.78947368	45.57894737	0.566075382
67.10526316	47.78947368	47.78947368	0.548386137
67.10526316	47.78947368	50	0.531778504
67.10526316	49.68421053	36.73684211	0.647171835
67.10526316	49.68421053	38.94736842	0.624408068
67.10526316	49.68421053	41.15789474	0.603146351
67.10526316	49.68421053	43.36842105	0.583254664
67.10526316	49.68421053	45.57894737	0.564616963
67.10526316	49.68421053	47.78947368	0.54713128
67.10526316	49.68421053	50	0.530708277
67.10526316	51.57894737	36.73684211	0.64471185
67.10526316	51.57894737	38.94736842	0.622250912
67.10526316	51.57894737	41.15789474	0.601259983
67.10526316	51.57894737	43.36842105	0.581611295
67.10526316	51.57894737	45.57894737	0.56319246
67.10526316	51.57894737	47.78947368	0.54590468
67.10526316	51.57894737	50	0.529661394
67.10526316	53.47368421	36.73684211	0.642315453
67.10526316	53.47368421	38.94736842	0.620147681
67.10526316	53.47368421	41.15789474	0.599419239
67.10526316	53.47368421	43.36842105	0.580006398
67.10526316	53.47368421	45.57894737	0.561800247
67.10526316	53.47368421	47.78947368	0.544705013
67.10526316	53.47368421	50	0.528636786
67.10526316	55.36842105	36.73684211	0.639979412
67.10526316	55.36842105	38.94736842	0.618095695
67.10526316	55.36842105	41.15789474	0.597621902
67.10526316	55.36842105	43.36842105	0.578438143
67.10526316	55.36842105	45.57894737	0.560438824
67.10526316	55.36842105	47.78947368	0.543531054
67.10526316	55.36842105	50	0.527633463
67.10526316	57.26315789	36.73684211	0.637700747
67.10526316	57.26315789	38.94736842	0.616092482
67.10526316	57.26315789	41.15789474	0.595865923
67.10526316	57.26315789	43.36842105	0.57690484
67.10526316	57.26315789	45.57894737	0.5591068
67.10526316	57.26315789	47.78947368	0.54238167
67.10526316	57.26315789	50	0.526650509
67.10526316	59.15789474	34.52631579	0.65830014
67.10526316	59.15789474	36.73684211	0.635476709
67.10526316	59.15789474	38.94736842	0.614135753
67.10526316	59.15789474	41.15789474	0.594149406
67.10526316	59.15789474	43.36842105	0.575404922
67.10526316	59.15789474	45.57894737	0.557802886
67.10526316	59.15789474	47.78947368	0.541255807
67.10526316	59.15789474	50	0.525687072
67.10526316	61.05263158	34.52631579	0.655838673
67.10526316	61.05263158	36.73684211	0.633304749
67.10526316	61.05263158	38.94736842	0.612223391
67.10526316	61.05263158	41.15789474	0.592470591
67.10526316	61.05263158	43.36842105	0.573936932
67.10526316	61.05263158	45.57894737	0.556525885
67.10526316	61.05263158	47.78947368	0.540152485
67.10526316	61.05263158	50	0.524742356
67.10526316	62.94736842	34.52631579	0.653435401
67.10526316	62.94736842	36.73684211	0.631182501
67.10526316	62.94736842	38.94736842	0.610353423
67.10526316	62.94736842	41.15789474	0.590827841
67.10526316	62.94736842	43.36842105	0.572499514
67.10526316	62.94736842	45.57894737	0.555274679
67.10526316	62.94736842	47.78947368	0.53907079
67.10526316	62.94736842	50	0.52381562
67.10526316	64.84210526	34.52631579	0.651087692
67.10526316	64.84210526	36.73684211	0.629107768
67.10526316	64.84210526	38.94736842	0.608524017
67.10526316	64.84210526	41.15789474	0.58921963
67.10526316	64.84210526	43.36842105	0.571091405
67.10526316	64.84210526	45.57894737	0.554048224
67.10526316	64.84210526	47.78947368	0.538009867
67.10526316	64.84210526	50	0.52290617
67.10526316	66.73684211	34.52631579	0.648793094
67.10526316	66.73684211	36.73684211	0.627078498
67.10526316	66.73684211	38.94736842	0.606733462
67.10526316	66.73684211	41.15789474	0.587644534
67.10526316	66.73684211	43.36842105	0.569711422
67.10526316	66.73684211	45.57894737	0.552845546
67.10526316	66.73684211	47.78947368	0.536968916
67.10526316	66.73684211	50	0.522013357
67.10526316	68.63157895	34.52631579	0.646549319
67.10526316	68.63157895	36.73684211	0.625092778
67.10526316	68.63157895	38.94736842	0.604980158
67.10526316	68.63157895	41.15789474	0.58610122
67.10526316	68.63157895	43.36842105	0.568358459
67.10526316	68.63157895	45.57894737	0.551665728
67.10526316	68.63157895	47.78947368	0.535947187
67.10526316	68.63157895	50	0.521136569
67.10526316	70.52631579	34.52631579	0.644354232
67.10526316	70.52631579	36.73684211	0.623148819
67.10526316	70.52631579	38.94736842	0.603262609
67.10526316	70.52631579	41.15789474	0.584588439
67.10526316	70.52631579	43.36842105	0.567031476
67.10526316	70.52631579	45.57894737	0.550507914
67.10526316	70.52631579	47.78947368	0.534943973
67.10526316	70.52631579	50	0.520275232
67.10526316	72.42105263	32.31578947	0.664579789
67.10526316	72.42105263	34.52631579	0.642205831
67.10526316	72.42105263	36.73684211	0.621244943
67.10526316	72.42105263	38.94736842	0.60157941
67.10526316	72.42105263	41.15789474	0.583105019
67.10526316	72.42105263	43.36842105	0.5657295
67.10526316	72.42105263	45.57894737	0.549371295
67.10526316	72.42105263	47.78947368	0.533958612
67.10526316	72.42105263	50	0.519428806
67.10526316	74.31578947	32.31578947	0.662211694
67.10526316	74.31578947	34.52631579	0.640102243
67.10526316	74.31578947	36.73684211	0.619379576
67.10526316	74.31578947	38.94736842	0.599929243
67.10526316	74.31578947	41.15789474	0.581649856
67.10526316	74.31578947	43.36842105	0.564451611
67.10526316	74.31578947	45.57894737	0.54825511
67.10526316	74.31578947	47.78947368	0.532990476
67.10526316	74.31578947	50	0.518596781
67.10526316	76.21052632	32.31578947	0.65989359
67.10526316	76.21052632	34.52631579	0.638041707
67.10526316	76.21052632	36.73684211	0.61755124
67.10526316	76.21052632	38.94736842	0.598310868
67.10526316	76.21052632	41.15789474	0.580221915
67.10526316	76.21052632	43.36842105	0.563196945
67.10526316	76.21052632	45.57894737	0.547158643
67.10526316	76.21052632	47.78947368	0.532038977
67.10526316	76.21052632	50	0.517778674
67.10526316	78.10526316	32.31578947	0.657623511
67.10526316	78.10526316	34.52631579	0.636022567
67.10526316	78.10526316	36.73684211	0.615758542
67.10526316	78.10526316	38.94736842	0.596723114
67.10526316	78.10526316	41.15789474	0.578820215
67.10526316	78.10526316	43.36842105	0.561964687
67.10526316	78.10526316	45.57894737	0.546081217
67.10526316	78.10526316	47.78947368	0.531103555
67.10526316	78.10526316	50	0.516974029
67.10526316	80	32.31578947	0.655399608
67.10526316	80	34.52631579	0.634043266
67.10526316	80	36.73684211	0.614000171
67.10526316	80	38.94736842	0.595164881
67.10526316	80	41.15789474	0.577443834
67.10526316	80	43.36842105	0.560754064
67.10526316	80	45.57894737	0.54502219
67.10526316	80	47.78947368	0.530183682
67.10526316	80	50	0.516182415
72.63157895	44	36.73684211	0.64273673
72.63157895	44	38.94736842	0.619707708
72.63157895	44	41.15789474	0.598207256
72.63157895	44	43.36842105	0.57809696
72.63157895	44	45.57894737	0.559254833
72.63157895	44	47.78947368	0.541573132
72.63157895	44	50	0.524956561
72.63157895	45.89473684	36.73684211	0.639862758
72.63157895	45.89473684	38.94736842	0.617168785
72.63157895	45.89473684	41.15789474	0.595967101
72.63157895	45.89473684	43.36842105	0.576124079
72.63157895	45.89473684	45.57894737	0.557521821
72.63157895	45.89473684	47.78947368	0.540056094
72.63157895	45.89473684	50	0.523634636
72.63157895	47.78947368	36.73684211	0.637071669
72.63157895	47.78947368	38.94736842	0.614700699
72.63157895	47.78947368	41.15789474	0.593787438
72.63157895	47.78947368	43.36842105	0.574202781
72.63157895	47.78947368	45.57894737	0.555832697
72.63157895	47.78947368	47.78947368	0.538576279
72.63157895	47.78947368	50	0.522344144
72.63157895	49.68421053	36.73684211	0.634358738
72.63157895	49.68421053	38.94736842	0.612299494
72.63157895	49.68421053	41.15789474	0.59166496
72.63157895	49.68421053	43.36842105	0.572330305
72.63157895	49.68421053	45.57894737	0.554185159
72.63157895	49.68421053	47.78947368	0.537131773
72.63157895	49.68421053	50	0.521083503
72.63157895	51.57894737	34.52631579	0.655007708
72.63157895	51.57894737	36.73684211	0.631719655
72.63157895	51.57894737	38.94736842	0.609961561
72.63157895	51.57894737	41.15789474	0.589596645
72.63157895	51.57894737	43.36842105	0.57050412
72.63157895	51.57894737	45.57894737	0.552577095
72.63157895	51.57894737	47.78947368	0.53572082
72.63157895	51.57894737	50	0.519851257
72.63157895	53.47368421	34.52631579	0.652112668
72.63157895	53.47368421	36.73684211	0.629150476
72.63157895	53.47368421	38.94736842	0.607683591
72.63157895	53.47368421	41.15789474	0.587579716
72.63157895	53.47368421	43.36842105	0.568721905
72.63157895	53.47368421	45.57894737	0.551006566
72.63157895	53.47368421	47.78947368	0.534341804
72.63157895	53.47368421	50	0.518646068
72.63157895	55.36842105	34.52631579	0.64929478
72.63157895	55.36842105	36.73684211	0.626647579
72.63157895	55.36842105	38.94736842	0.605462542
72.63157895	55.36842105	41.15789474	0.585611623
72.63157895	55.36842105	43.36842105	0.566981521
72.63157895	55.36842105	45.57894737	0.549471782
72.63157895	55.36842105	47.78947368	0.532993234
72.63157895	55.36842105	50	0.517466696
72.63157895	57.26315789	34.52631579	0.64655008
72.63157895	57.26315789	36.73684211	0.624207632
72.63157895	57.26315789	38.94736842	0.603295613
72.63157895	57.26315789	41.15789474	0.583690011
72.63157895	57.26315789	43.36842105	0.56528099
72.63157895	57.26315789	45.57894737	0.547971088
72.63157895	57.26315789	47.78947368	0.531673729
72.63157895	57.26315789	50	0.516311996
72.63157895	59.15789474	34.52631579	0.643874912
72.63157895	59.15789474	36.73684211	0.621827558
72.63157895	59.15789474	38.94736842	0.601180213
72.63157895	59.15789474	41.15789474	0.581812701
72.63157895	59.15789474	43.36842105	0.563618485
72.63157895	59.15789474	45.57894737	0.546502954
72.63157895	59.15789474	47.78947368	0.530382009
72.63157895	59.15789474	50	0.515180904
72.63157895	61.05263158	34.52631579	0.641265901
72.63157895	61.05263158	36.73684211	0.619504512
72.63157895	61.05263158	38.94736842	0.599113945
72.63157895	61.05263158	41.15789474	0.579977676
72.63157895	61.05263158	43.36842105	0.561992308
72.63157895	61.05263158	45.57894737	0.545065954
72.63157895	61.05263158	47.78947368	0.529116885
72.63157895	61.05263158	50	0.514072429
72.63157895	62.94736842	34.52631579	0.638719918
72.63157895	62.94736842	36.73684211	0.617235854
72.63157895	62.94736842	38.94736842	0.597094584
72.63157895	62.94736842	41.15789474	0.578183058
72.63157895	62.94736842	43.36842105	0.560400881
72.63157895	62.94736842	45.57894737	0.543658764
72.63157895	62.94736842	47.78947368	0.527877247
72.63157895	62.94736842	50	0.512985649
72.63157895	64.84210526	34.52631579	0.63623406
72.63157895	64.84210526	36.73684211	0.615019132
72.63157895	64.84210526	38.94736842	0.595120058
72.63157895	64.84210526	41.15789474	0.576427102
72.63157895	64.84210526	43.36842105	0.558842732
72.63157895	64.84210526	45.57894737	0.542280147
72.63157895	64.84210526	47.78947368	0.52666206
72.63157895	64.84210526	50	0.511919699
72.63157895	66.73684211	32.31578947	0.656169158
72.63157895	66.73684211	34.52631579	0.633805628
72.63157895	66.73684211	36.73684211	0.612852065
72.63157895	66.73684211	38.94736842	0.593188438
72.63157895	66.73684211	41.15789474	0.574708177
72.63157895	66.73684211	43.36842105	0.557316487
72.63157895	66.73684211	45.57894737	0.540928949
72.63157895	66.73684211	47.78947368	0.525470357
72.63157895	66.73684211	50	0.510873773
72.63157895	68.63157895	32.31578947	0.653513197
72.63157895	68.63157895	34.52631579	0.631432103
72.63157895	68.63157895	36.73684211	0.610732521
72.63157895	68.63157895	38.94736842	0.591297923
72.63157895	68.63157895	41.15789474	0.573024761
72.63157895	68.63157895	43.36842105	0.555820861
72.63157895	68.63157895	45.57894737	0.539604086
72.63157895	68.63157895	47.78947368	0.524301229
72.63157895	68.63157895	50	0.509847112
72.63157895	70.52631579	32.31578947	0.650917889
72.63157895	70.52631579	34.52631579	0.629111138
72.63157895	70.52631579	36.73684211	0.60865851
72.63157895	70.52631579	38.94736842	0.589446826
72.63157895	70.52631579	41.15789474	0.571375428
72.63157895	70.52631579	43.36842105	0.554354651
72.63157895	70.52631579	45.57894737	0.538304546
72.63157895	70.52631579	47.78947368	0.523153825
72.63157895	70.52631579	50	0.508839005
72.63157895	72.42105263	32.31578947	0.648380643
72.63157895	72.42105263	34.52631579	0.626840534
72.63157895	72.42105263	36.73684211	0.60662817
72.63157895	72.42105263	38.94736842	0.587633569
72.63157895	72.42105263	41.15789474	0.569758841
72.63157895	72.42105263	43.36842105	0.552916725
72.63157895	72.42105263	45.57894737	0.537029374
72.63157895	72.42105263	47.78947368	0.522027344
72.63157895	72.42105263	50	0.507848783
72.63157895	74.31578947	32.31578947	0.645899034
72.63157895	74.31578947	34.52631579	0.624618235
72.63157895	74.31578947	36.73684211	0.604639754
72.63157895	74.31578947	38.94736842	0.58585667
72.63157895	74.31578947	41.15789474	0.568173743
72.63157895	74.31578947	43.36842105	0.551506021
72.63157895	74.31578947	45.57894737	0.535777674
72.63157895	74.31578947	47.78947368	0.520921032
72.63157895	74.31578947	50	0.506875814
72.63157895	76.21052632	32.31578947	0.64347079
72.63157895	76.21052632	34.52631579	0.622442308
72.63157895	76.21052632	36.73684211	0.60269162
72.63157895	76.21052632	38.94736842	0.584114734
72.63157895	76.21052632	41.15789474	0.566618953
72.63157895	76.21052632	43.36842105	0.550121539
72.63157895	76.21052632	45.57894737	0.534548601
72.63157895	76.21052632	47.78947368	0.519834178
72.63157895	76.21052632	50	0.505919504
72.63157895	78.10526316	32.31578947	0.641093777
72.63157895	78.10526316	34.52631579	0.62031094
72.63157895	78.10526316	36.73684211	0.600782226
72.63157895	78.10526316	38.94736842	0.582406452
72.63157895	78.10526316	41.15789474	0.565093358
72.63157895	78.10526316	43.36842105	0.548762335
72.63157895	78.10526316	45.57894737	0.533341357
72.63157895	78.10526316	47.78947368	0.518766111
72.63157895	78.10526316	50	0.504979288
72.63157895	80	30.10526316	0.660651336
72.63157895	80	32.31578947	0.638765989
72.63157895	80	34.52631579	0.618222423
72.63157895	80	36.73684211	0.598910119
72.63157895	80	38.94736842	0.580730586
72.63157895	80	41.15789474	0.563595907
72.63157895	80	43.36842105	0.547427518
72.63157895	80	45.57894737	0.532155191
72.63157895	80	47.78947368	0.517716195
72.63157895	80	50	0.504054636
78.15789474	44	34.52631579	0.65559517
78.15789474	44	36.73684211	0.631618905
78.15789474	44	38.94736842	0.609250485
78.15789474	44	41.15789474	0.588341302
78.15789474	44	43.36842105	0.568760374
78.15789474	44	45.57894737	0.550391899
78.15789474	44	47.78947368	0.533133216
78.15789474	44	50	0.516893109
78.15789474	45.89473684	34.52631579	0.652174071
78.15789474	45.89473684	36.73684211	0.628573344
78.15789474	45.89473684	38.94736842	0.606539335
78.15789474	45.89473684	41.15789474	0.585928848
78.15789474	45.89473684	43.36842105	0.566615503
78.15789474	45.89473684	45.57894737	0.548487429
78.15789474	45.89473684	47.78947368	0.531445347
78.15789474	45.89473684	50	0.515400951
78.15789474	47.78947368	34.52631579	0.64885724
78.15789474	47.78947368	36.73684211	0.625617638
78.15789474	47.78947368	38.94736842	0.603905659
78.15789474	47.78947368	41.15789474	0.583583197
78.15789474	47.78947368	43.36842105	0.564528208
78.15789474	47.78947368	45.57894737	0.546632539
78.15789474	47.78947368	47.78947368	0.529800104
78.15789474	47.78947368	50	0.513945359
78.15789474	49.68421053	34.52631579	0.645638509
78.15789474	49.68421053	36.73684211	0.622746583
78.15789474	49.68421053	38.94736842	0.60134506
78.15789474	49.68421053	41.15789474	0.58130063
78.15789474	49.68421053	43.36842105	0.562495348
78.15789474	49.68421053	45.57894737	0.544824573
78.15789474	49.68421053	47.78947368	0.528195247
78.15789474	49.68421053	50	0.512524448
78.15789474	51.57894737	34.52631579	0.642512265
78.15789474	51.57894737	36.73684211	0.619955434
78.15789474	51.57894737	38.94736842	0.598853523
78.15789474	51.57894737	41.15789474	0.579077751
78.15789474	51.57894737	43.36842105	0.560514048
78.15789474	51.57894737	45.57894737	0.5430611
78.15789474	51.57894737	47.78947368	0.526628722
78.15789474	51.57894737	50	0.511136487
78.15789474	53.47368421	34.52631579	0.63947338
78.15789474	53.47368421	36.73684211	0.617239852
78.15789474	53.47368421	38.94736842	0.596427373
78.15789474	53.47368421	41.15789474	0.576911447
78.15789474	53.47368421	43.36842105	0.558581669
78.15789474	53.47368421	45.57894737	0.541339886
78.15789474	53.47368421	47.78947368	0.525098644
78.15789474	53.47368421	50	0.509779885
78.15789474	55.36842105	34.52631579	0.63651716
78.15789474	55.36842105	36.73684211	0.614595858
78.15789474	55.36842105	38.94736842	0.594063238
78.15789474	55.36842105	41.15789474	0.574798855
78.15789474	55.36842105	43.36842105	0.556695786
78.15789474	55.36842105	45.57894737	0.539658877
78.15789474	55.36842105	47.78947368	0.523603271
78.15789474	55.36842105	50	0.508453172
78.15789474	57.26315789	34.52631579	0.63363929
78.15789474	57.26315789	36.73684211	0.612019794
78.15789474	57.26315789	38.94736842	0.591758011
78.15789474	57.26315789	41.15789474	0.572737339
78.15789474	57.26315789	43.36842105	0.55485416
78.15789474	57.26315789	45.57894737	0.538016173
78.15789474	57.26315789	47.78947368	0.522140997
78.15789474	57.26315789	50	0.507154991
78.15789474	59.15789474	32.31578947	0.653618668
78.15789474	59.15789474	34.52631579	0.630835799
78.15789474	59.15789474	36.73684211	0.609508286
78.15789474	59.15789474	38.94736842	0.589508824
78.15789474	59.15789474	41.15789474	0.570724461
78.15789474	59.15789474	43.36842105	0.553054719
78.15789474	59.15789474	45.57894737	0.536410015
78.15789474	59.15789474	47.78947368	0.520710329
78.15789474	59.15789474	50	0.50588408
78.15789474	61.05263158	32.31578947	0.650570699
78.15789474	61.05263158	34.52631579	0.628103017
78.15789474	61.05263158	36.73684211	0.607058215
78.15789474	61.05263158	38.94736842	0.587313025
78.15789474	61.05263158	41.15789474	0.568757963
78.15789474	61.05263158	43.36842105	0.551295543
78.15789474	61.05263158	45.57894737	0.534838773
78.15789474	61.05263158	47.78947368	0.519309885
78.15789474	61.05263158	50	0.504639268
78.15789474	62.94736842	32.31578947	0.64760016
78.15789474	62.94736842	34.52631579	0.62543755
78.15789474	62.94736842	36.73684211	0.604666691
78.15789474	62.94736842	38.94736842	0.585168153
78.15789474	62.94736842	41.15789474	0.566835751
78.15789474	62.94736842	43.36842105	0.54957485
78.15789474	62.94736842	45.57894737	0.533300929
78.15789474	62.94736842	47.78947368	0.517938376
78.15789474	62.94736842	50	0.503419464
78.15789474	64.84210526	32.31578947	0.644703354
78.15789474	64.84210526	34.52631579	0.622836249
78.15789474	64.84210526	36.73684211	0.602331033
78.15789474	64.84210526	38.94736842	0.583071922
78.15789474	64.84210526	41.15789474	0.564955875
78.15789474	64.84210526	43.36842105	0.547890977
78.15789474	64.84210526	45.57894737	0.531795069
78.15789474	64.84210526	47.78947368	0.5165946
78.15789474	64.84210526	50	0.502223649
78.15789474	66.73684211	32.31578947	0.641876847
78.15789474	66.73684211	34.52631579	0.62029619
78.15789474	66.73684211	36.73684211	0.600048744
78.15789474	66.73684211	38.94736842	0.581022201
78.15789474	66.73684211	41.15789474	0.563116517
78.15789474	66.73684211	43.36842105	0.546242374
78.15789474	66.73684211	45.57894737	0.530319873
78.15789474	66.73684211	47.78947368	0.515277435
78.15789474	66.73684211	50	0.501050869
78.15789474	68.63157895	32.31578947	0.639117444
78.15789474	68.63157895	34.52631579	0.617814646
78.15789474	68.63157895	36.73684211	0.597817498
78.15789474	68.63157895	38.94736842	0.579017003
78.15789474	68.63157895	41.15789474	0.561315981
78.15789474	68.63157895	43.36842105	0.544627594
78.15789474	68.63157895	45.57894737	0.528874106
78.15789474	68.63157895	47.78947368	0.513985828
78.15789474	68.63157895	50	0.499900233
78.15789474	70.52631579	32.31578947	0.636422168
78.15789474	70.52631579	34.52631579	0.615389075
78.15789474	70.52631579	36.73684211	0.595635122
78.15789474	70.52631579	38.94736842	0.577054472
78.15789474	70.52631579	41.15789474	0.559552678
78.15789474	70.52631579	43.36842105	0.543045279
78.15789474	70.52631579	45.57894737	0.527456609
78.15789474	70.52631579	47.78947368	0.512718794
78.15789474	70.52631579	50	0.498770902
78.15789474	72.42105263	30.10526316	0.65592839
78.15789474	72.42105263	32.31578947	0.633788242
78.15789474	72.42105263	34.52631579	0.613017103
78.15789474	72.42105263	36.73684211	0.593499585
78.15789474	72.42105263	38.94736842	0.575132868
78.15789474	72.42105263	41.15789474	0.557825122
78.15789474	72.42105263	43.36842105	0.541494158
78.15789474	72.42105263	45.57894737	0.526066297
78.15789474	72.42105263	47.78947368	0.511475406
78.15789474	72.42105263	50	0.497662088
78.15789474	74.31578947	30.10526316	0.653070713
78.15789474	74.31578947	32.31578947	0.631213066
78.15789474	74.31578947	34.52631579	0.610696505
78.15789474	74.31578947	36.73684211	0.591408982
78.15789474	74.31578947	38.94736842	0.573250561
78.15789474	74.31578947	41.15789474	0.556131915
78.15789474	74.31578947	43.36842105	0.539973035
78.15789474	74.31578947	45.57894737	0.524702148
78.15789474	74.31578947	47.78947368	0.510254794
78.15789474	74.31578947	50	0.496573051
78.15789474	76.21052632	30.10526316	0.650277413
78.15789474	76.21052632	32.31578947	0.628694206
78.15789474	76.21052632	34.52631579	0.608425197
78.15789474	76.21052632	36.73684211	0.589361526
78.15789474	76.21052632	38.94736842	0.571406019
78.15789474	76.21052632	41.15789474	0.554471746
78.15789474	76.21052632	43.36842105	0.538480788
78.15789474	76.21052632	45.57894737	0.523363201
78.15789474	76.21052632	47.78947368	0.509056136
78.15789474	76.21052632	50	0.49550309
78.15789474	78.10526316	30.10526316	0.647545822
78.15789474	78.10526316	32.31578947	0.626229378
78.15789474	78.10526316	34.52631579	0.60620122
78.15789474	78.10526316	36.73684211	0.587355538
78.15789474	78.10526316	38.94736842	0.569597802
78.15789474	78.10526316	41.15789474	0.552843378
78.15789474	78.10526316	43.36842105	0.537016355
78.15789474	78.10526316	45.57894737	0.522048549
78.15789474	78.10526316	47.78947368	0.507878657
78.15789474	78.10526316	50	0.494451546
78.15789474	80	30.10526316	0.644873439
78.15789474	80	32.31578947	0.623816438
78.15789474	80	34.52631579	0.604022734
78.15789474	80	36.73684211	0.585389438
78.15789474	80	38.94736842	0.567824552
78.15789474	80	41.15789474	0.551245646
78.15789474	80	43.36842105	0.535578739
78.15789474	80	45.57894737	0.520757337
78.15789474	80	47.78947368	0.506721626
78.15789474	80	50	0.493417795
83.68421053	44	34.52631579	0.644708555
83.68421053	44	36.73684211	0.621418345
83.68421053	44	38.94736842	0.599665783
83.68421053	44	41.15789474	0.579310367
83.68421053	44	43.36842105	0.560227978
83.68421053	44	45.57894737	0.542308624
83.68421053	44	47.78947368	0.525454553
83.68421053	44	50	0.509578662
83.68421053	45.89473684	34.52631579	0.641140513
83.68421053	45.89473684	36.73684211	0.61822427
83.68421053	45.89473684	38.94736842	0.59680536
83.68421053	45.89473684	41.15789474	0.576748483
83.68421053	45.89473684	43.36842105	0.557933956
83.68421053	45.89473684	45.57894737	0.540255584
83.68421053	45.89473684	47.78947368	0.523618879
83.68421053	45.89473684	50	0.507939553
83.68421053	47.78947368	34.52631579	0.637683358
83.68421053	47.78947368	36.73684211	0.615126385
83.68421053	47.78947368	38.94736842	0.594028455
83.68421053	47.78947368	41.15789474	0.574259158
83.68421053	47.78947368	43.36842105	0.555702987
83.68421053	47.78947368	45.57894737	0.538257327
83.68421053	47.78947368	47.78947368	0.521830774
83.68421053	47.78947368	50	0.506341709
83.68421053	49.68421053	34.52631579	0.634330442
83.68421053	49.68421053	36.73684211	0.612119036
83.68421053	49.68421053	38.94736842	0.591330254
83.68421053	49.68421053	41.15789474	0.571838289
83.68421053	49.68421053	43.36842105	0.55353157
83.68421053	49.68421053	45.57894737	0.536310867
83.68421053	49.68421053	47.78947368	0.520087693
83.68421053	49.68421053	50	0.504782958
83.68421053	51.57894737	32.31578947	0.654479505
83.68421053	51.57894737	34.52631579	0.631075716
83.68421053	51.57894737	36.73684211	0.609197075


==> Plots/Data/points2D_4.dat <==
x	y	z	color
83.68421053	51.57894737	38.94736842	0.588706369
83.68421053	51.57894737	41.15789474	0.569482131
83.68421053	51.57894737	43.36842105	0.551416508
83.68421053	51.57894737	45.57894737	0.534413472
83.68421053	51.57894737	47.78947368	0.518387304
83.68421053	51.57894737	50	0.503261312
83.68421053	53.47368421	32.31578947	0.650958794
83.68421053	53.47368421	34.52631579	0.627913663
83.68421053	53.47368421	36.73684211	0.6063558
83.68421053	53.47368421	38.94736842	0.586152787
83.68421053	53.47368421	41.15789474	0.567187254
83.68421053	53.47368421	43.36842105	0.549354869
83.68421053	53.47368421	45.57894737	0.532562638
83.68421053	53.47368421	47.78947368	0.516727466
83.68421053	53.47368421	50	0.501774944
83.68421053	55.36842105	32.31578947	0.647538713
83.68421053	55.36842105	34.52631579	0.624839233
83.68421053	55.36842105	36.73684211	0.603590902
83.68421053	55.36842105	38.94736842	0.583665824
83.68421053	55.36842105	41.15789474	0.564950509
83.68421053	55.36842105	43.36842105	0.547343959
83.68421053	55.36842105	45.57894737	0.530756058
83.68421053	55.36842105	47.78947368	0.515106207
83.68421053	55.36842105	50	0.500322166
83.68421053	57.26315789	32.31578947	0.644213828
83.68421053	57.26315789	34.52631579	0.621847792
83.68421053	57.26315789	36.73684211	0.600898419
83.68421053	57.26315789	38.94736842	0.581242093
83.68421053	57.26315789	41.15789474	0.562768997
83.68421053	57.26315789	43.36842105	0.545381295
83.68421053	57.26315789	45.57894737	0.528991606
83.68421053	57.26315789	47.78947368	0.513521706
83.68421053	57.26315789	50	0.498901423
83.68421053	59.15789474	32.31578947	0.640979144
83.68421053	59.15789474	34.52631579	0.618935074
83.68421053	59.15789474	36.73684211	0.598274704
83.68421053	59.15789474	38.94736842	0.578878471
83.68421053	59.15789474	41.15789474	0.56064004
83.68421053	59.15789474	43.36842105	0.54346458
83.68421053	59.15789474	45.57894737	0.527267313
83.68421053	59.15789474	47.78947368	0.511972275
83.68421053	59.15789474	50	0.497511271
83.68421053	61.05263158	32.31578947	0.637830061
83.68421053	61.05263158	34.52631579	0.616097144
83.68421053	61.05263158	36.73684211	0.595716386
83.68421053	61.05263158	38.94736842	0.576572067
83.68421053	61.05263158	41.15789474	0.558561159
83.68421053	61.05263158	43.36842105	0.541591689
83.68421053	61.05263158	45.57894737	0.525581355
83.68421053	61.05263158	47.78947368	0.510456352
83.68421053	61.05263158	50	0.496150368
83.68421053	62.94736842	32.31578947	0.634762326
83.68421053	62.94736842	34.52631579	0.613330363
83.68421053	62.94736842	36.73684211	0.593220347
83.68421053	62.94736842	38.94736842	0.574320206
83.68421053	62.94736842	41.15789474	0.556530057
83.68421053	62.94736842	43.36842105	0.539760647
83.68421053	62.94736842	45.57894737	0.523932036
83.68421053	62.94736842	47.78947368	0.50897248
83.68421053	62.94736842	50	0.494817468
83.68421053	64.84210526	30.10526316	0.654327692
83.68421053	64.84210526	32.31578947	0.631772003
83.68421053	64.84210526	34.52631579	0.610631357
83.68421053	64.84210526	36.73684211	0.590783691
83.68421053	64.84210526	38.94736842	0.572120401
83.68421053	64.84210526	41.15789474	0.554544596
83.68421053	64.84210526	43.36842105	0.537969616
83.68421053	64.84210526	45.57894737	0.522317778
83.68421053	64.84210526	47.78947368	0.507519303
83.68421053	64.84210526	50	0.493511407
83.68421053	66.73684211	30.10526316	0.651097307
83.68421053	66.73684211	32.31578947	0.628855443
83.68421053	66.73684211	34.52631579	0.607996994
83.68421053	66.73684211	36.73684211	0.588403728
83.68421053	66.73684211	38.94736842	0.569970339
83.68421053	66.73684211	41.15789474	0.552602787
83.68421053	66.73684211	43.36842105	0.536216886
83.68421053	66.73684211	45.57894737	0.520737106
83.68421053	66.73684211	47.78947368	0.506095554
83.68421053	66.73684211	50	0.492231096
83.68421053	68.63157895	30.10526316	0.647947214
83.68421053	68.63157895	32.31578947	0.62600925
83.68421053	68.63157895	34.52631579	0.605424359
83.68421053	68.63157895	36.73684211	0.586077951
83.68421053	68.63157895	38.94736842	0.567867862
83.68421053	68.63157895	41.15789474	0.550702771
83.68421053	68.63157895	43.36842105	0.534500855
83.68421053	68.63157895	45.57894737	0.519188645
83.68421053	68.63157895	47.78947368	0.50470005
83.68421053	68.63157895	50	0.490975519
83.68421053	70.52631579	30.10526316	0.644873731
83.68421053	70.52631579	32.31578947	0.623230263
83.68421053	70.52631579	34.52631579	0.602910734
83.68421053	70.52631579	36.73684211	0.583804021
83.68421053	70.52631579	38.94736842	0.565810956
83.68421053	70.52631579	41.15789474	0.548842813
83.68421053	70.52631579	43.36842105	0.532820029
83.68421053	70.52631579	45.57894737	0.517671105
83.68421053	70.52631579	47.78947368	0.503331679
83.68421053	70.52631579	50	0.48974372
83.68421053	72.42105263	30.10526316	0.641873426
83.68421053	72.42105263	32.31578947	0.620515533
83.68421053	72.42105263	34.52631579	0.600453581
83.68421053	72.42105263	36.73684211	0.581579752
83.68421053	72.42105263	38.94736842	0.563797735
83.68421053	72.42105263	41.15789474	0.547021287
83.68421053	72.42105263	43.36842105	0.531173003
83.68421053	72.42105263	45.57894737	0.516183276
83.68421053	72.42105263	47.78947368	0.5019894
83.68421053	72.42105263	50	0.488534803
83.68421053	74.31578947	30.10526316	0.638943094
83.68421053	74.31578947	32.31578947	0.617862304
83.68421053	74.31578947	34.52631579	0.598050526
83.68421053	74.31578947	36.73684211	0.579403096
83.68421053	74.31578947	38.94736842	0.561826434
83.68421053	74.31578947	41.15789474	0.545236667
83.68421053	74.31578947	43.36842105	0.529558462
83.68421053	74.31578947	45.57894737	0.514724022
83.68421053	74.31578947	47.78947368	0.500672232
83.68421053	74.31578947	50	0.487347923
83.68421053	76.21052632	30.10526316	0.63607974
83.68421053	76.21052632	32.31578947	0.615267995
83.68421053	76.21052632	34.52631579	0.595699345
83.68421053	76.21052632	36.73684211	0.577272134
83.68421053	76.21052632	38.94736842	0.559895392
83.68421053	76.21052632	41.15789474	0.54348752
83.68421053	76.21052632	43.36842105	0.527975167
83.68421053	76.21052632	45.57894737	0.513292275
83.68421053	76.21052632	47.78947368	0.499379254
83.68421053	76.21052632	50	0.486182286
83.68421053	78.10526316	30.10526316	0.633280557
83.68421053	78.10526316	32.31578947	0.612730188
83.68421053	78.10526316	34.52631579	0.593397948
83.68421053	78.10526316	36.73684211	0.575185061
83.68421053	78.10526316	38.94736842	0.558003053
83.68421053	78.10526316	41.15789474	0.5417725
83.68421053	78.10526316	43.36842105	0.526421954
83.68421053	78.10526316	45.57894737	0.511887026
83.68421053	78.10526316	47.78947368	0.498109596
83.68421053	78.10526316	50	0.485037141
83.68421053	80	27.89473684	0.652140662
83.68421053	80	30.10526316	0.630542912
83.68421053	80	32.31578947	0.61024661
83.68421053	80	34.52631579	0.591144375
83.68421053	80	36.73684211	0.573140181
83.68421053	80	38.94736842	0.556147947
83.68421053	80	41.15789474	0.540090336
83.68421053	80	43.36842105	0.524897724
83.68421053	80	45.57894737	0.510507327
83.68421053	80	47.78947368	0.496862437
83.68421053	80	50	0.483911781
89.21052632	44	32.31578947	0.658916919
89.21052632	44	34.52631579	0.634640034
89.21052632	44	36.73684211	0.611988077
89.21052632	44	38.94736842	0.590810142
89.21052632	44	41.15789474	0.570973103
89.21052632	44	43.36842105	0.552359132
89.21052632	44	45.57894737	0.53486361
89.21052632	44	47.78947368	0.518393375
89.21052632	44	50	0.50286524
89.21052632	45.89473684	32.31578947	0.654803112
89.21052632	45.89473684	34.52631579	0.630943866
89.21052632	45.89473684	36.73684211	0.608664149
89.21052632	45.89473684	38.94736842	0.587818945
89.21052632	45.89473684	41.15789474	0.568280141
89.21052632	45.89473684	43.36842105	0.549934191
89.21052632	45.89473684	45.57894737	0.532680146
89.21052632	45.89473684	47.78947368	0.516428008
89.21052632	45.89473684	50	0.501097323
89.21052632	47.78947368	32.31578947	0.650823554
89.21052632	47.78947368	34.52631579	0.627364616
89.21052632	47.78947368	36.73684211	0.605442197
89.21052632	47.78947368	38.94736842	0.584916801
89.21052632	47.78947368	41.15789474	0.565665021
89.21052632	47.78947368	43.36842105	0.547577335
89.21052632	47.78947368	45.57894737	0.530556256
89.21052632	47.78947368	47.78947368	0.514514768
89.21052632	47.78947368	50	0.499375002
89.21052632	49.68421053	32.31578947	0.646969932
89.21052632	49.68421053	34.52631579	0.623895187
89.21052632	49.68421053	36.73684211	0.60231615
89.21052632	49.68421053	38.94736842	0.582098508
89.21052632	49.68421053	41.15789474	0.563123277
89.21052632	49.68421053	43.36842105	0.545284729
89.21052632	49.68421053	45.57894737	0.528488641
89.21052632	49.68421053	47.78947368	0.512650819
89.21052632	49.68421053	50	0.49769584
89.21052632	51.57894737	32.31578947	0.643234698
89.21052632	51.57894737	34.52631579	0.620529128
89.21052632	51.57894737	36.73684211	0.599280485
89.21052632	51.57894737	38.94736842	0.579359328
89.21052632	51.57894737	41.15789474	0.56065084
89.21052632	51.57894737	43.36842105	0.543052873
89.21052632	51.57894737	45.57894737	0.52647429
89.21052632	51.57894737	47.78947368	0.510833567
89.21052632	51.57894737	50	0.496057602
89.21052632	53.47368421	32.31578947	0.639610982
89.21052632	53.47368421	34.52631579	0.61726056
89.21052632	53.47368421	36.73684211	0.59633016
89.21052632	53.47368421	38.94736842	0.576694929
89.21052632	53.47368421	41.15789474	0.558243984
89.21052632	53.47368421	43.36842105	0.54087856
89.21052632	53.47368421	45.57894737	0.52451044
89.21052632	53.47368421	47.78947368	0.509060633
89.21052632	53.47368421	50	0.49445824
89.21052632	55.36842105	32.31578947	0.636092508
89.21052632	55.36842105	34.52631579	0.614084105
89.21052632	55.36842105	36.73684211	0.593460558
89.21052632	55.36842105	38.94736842	0.574101343
89.21052632	55.36842105	41.15789474	0.555899294
89.21052632	55.36842105	43.36842105	0.538758845
89.21052632	55.36842105	45.57894737	0.522594552
89.21052632	55.36842105	47.78947368	0.507329827
89.21052632	55.36842105	50	0.492895863
89.21052632	57.26315789	30.10526316	0.655834711
89.21052632	57.26315789	32.31578947	0.632673528
89.21052632	57.26315789	34.52631579	0.610994832
89.21052632	57.26315789	36.73684211	0.59066744
89.21052632	57.26315789	38.94736842	0.571574921
89.21052632	57.26315789	41.15789474	0.553613622
89.21052632	57.26315789	43.36842105	0.536691015
89.21052632	57.26315789	45.57894737	0.520724284
89.21052632	57.26315789	47.78947368	0.505639126
89.21052632	57.26315789	50	0.491368728
89.21052632	59.15789474	30.10526316	0.65215525
89.21052632	59.15789474	32.31578947	0.629348762
89.21052632	59.15789474	34.52631579	0.607988203
89.21052632	59.15789474	36.73684211	0.587946903
89.21052632	59.15789474	38.94736842	0.569112298
89.21052632	59.15789474	41.15789474	0.551384068
89.21052632	59.15789474	43.36842105	0.534672566
89.21052632	59.15789474	45.57894737	0.518897473
89.21052632	59.15789474	47.78947368	0.503986662
89.21052632	59.15789474	50	0.489875219
89.21052632	61.05263158	30.10526316	0.648577674
89.21052632	61.05263158	32.31578947	0.626113346
89.21052632	61.05263158	34.52631579	0.605060039
89.21052632	61.05263158	36.73684211	0.585295345
89.21052632	61.05263158	38.94736842	0.566710368
89.21052632	61.05263158	41.15789474	0.54920795
89.21052632	61.05263158	43.36842105	0.532701178
89.21052632	61.05263158	45.57894737	0.517112114
89.21052632	61.05263158	47.78947368	0.5023707
89.21052632	61.05263158	50	0.488413838
89.21052632	62.94736842	30.10526316	0.645096759
89.21052632	62.94736842	32.31578947	0.622962793
89.21052632	62.94736842	34.52631579	0.602206473
89.21052632	62.94736842	36.73684211	0.582709434
89.21052632	62.94736842	38.94736842	0.564366253
89.21052632	62.94736842	41.15789474	0.547082779
89.21052632	62.94736842	43.36842105	0.530774701
89.21052632	62.94736842	45.57894737	0.515366344
89.21052632	62.94736842	47.78947368	0.50078963
89.21052632	62.94736842	50	0.48698319
89.21052632	64.84210526	30.10526316	0.641707678
89.21052632	64.84210526	32.31578947	0.619892949
89.21052632	64.84210526	34.52631579	0.599423927
89.21052632	64.84210526	36.73684211	0.580186079
89.21052632	64.84210526	38.94736842	0.562077284
89.21052632	64.84210526	41.15789474	0.545006244
89.21052632	64.84210526	43.36842105	0.528891132
89.21052632	64.84210526	45.57894737	0.513658431
89.21052632	64.84210526	47.78947368	0.49924195
89.21052632	64.84210526	50	0.485581977
89.21052632	66.73684211	30.10526316	0.638405962
89.21052632	66.73684211	32.31578947	0.616899964
89.21052632	66.73684211	34.52631579	0.596709079
89.21052632	66.73684211	36.73684211	0.57772241
89.21052632	66.73684211	38.94736842	0.559840975
89.21052632	66.73684211	41.15789474	0.542976197
89.21052632	66.73684211	43.36842105	0.52704861
89.21052632	66.73684211	45.57894737	0.511986761
89.21052632	66.73684211	47.78947368	0.497726262
89.21052632	66.73684211	50	0.484208985
89.21052632	68.63157895	30.10526316	0.63518746
89.21052632	68.63157895	32.31578947	0.61398026
89.21052632	68.63157895	34.52631579	0.594058839
89.21052632	68.63157895	36.73684211	0.575315754
89.21052632	68.63157895	38.94736842	0.557655013
89.21052632	68.63157895	41.15789474	0.54099063
89.21052632	68.63157895	43.36842105	0.525245394
89.21052632	68.63157895	45.57894737	0.510349823
89.21052632	68.63157895	47.78947368	0.496241255
89.21052632	68.63157895	50	0.482863079
89.21052632	70.52631579	30.10526316	0.632048316
89.21052632	70.52631579	32.31578947	0.611130509
89.21052632	70.52631579	34.52631579	0.591470328
89.21052632	70.52631579	36.73684211	0.57296362
89.21052632	70.52631579	38.94736842	0.555517239
89.21052632	70.52631579	41.15789474	0.53904767
89.21052632	70.52631579	43.36842105	0.523479859
89.21052632	70.52631579	45.57894737	0.508746207
89.21052632	70.52631579	47.78947368	0.494785705
89.21052632	70.52631579	50	0.481543196
89.21052632	72.42105263	27.89473684	0.650966001
89.21052632	72.42105263	30.10526316	0.628984936
89.21052632	72.42105263	32.31578947	0.608347606
89.21052632	72.42105263	34.52631579	0.58894086
89.21052632	72.42105263	36.73684211	0.570663679
89.21052632	72.42105263	38.94736842	0.553425631
89.21052632	72.42105263	41.15789474	0.537145563
89.21052632	72.42105263	43.36842105	0.521750481
89.21052632	72.42105263	45.57894737	0.507174588
89.21052632	72.42105263	47.78947368	0.493358461
89.21052632	72.42105263	50	0.480248337
89.21052632	74.31578947	27.89473684	0.647673575
89.21052632	74.31578947	30.10526316	0.625993968
89.21052632	74.31578947	32.31578947	0.605628649
89.21052632	74.31578947	34.52631579	0.586467922
89.21052632	74.31578947	36.73684211	0.568413752
89.21052632	74.31578947	38.94736842	0.551378299
89.21052632	74.31578947	41.15789474	0.535282666
89.21052632	74.31578947	43.36842105	0.520055831
89.21052632	74.31578947	45.57894737	0.505633725
89.21052632	74.31578947	47.78947368	0.491958443
89.21052632	74.31578947	50	0.478977563
89.21052632	76.21052632	27.89473684	0.64445962
89.21052632	76.21052632	30.10526316	0.623072277
89.21052632	76.21052632	32.31578947	0.602970927
89.21052632	76.21052632	34.52631579	0.584049163
89.21052632	76.21052632	36.73684211	0.566211797
89.21052632	76.21052632	38.94736842	0.549373467
89.21052632	76.21052632	41.15789474	0.533457435
89.21052632	76.21052632	43.36842105	0.518394566
89.21052632	76.21052632	45.57894737	0.504122448
89.21052632	76.21052632	47.78947368	0.490584634
89.21052632	76.21052632	50	0.477729991
89.21052632	78.10526316	27.89473684	0.641320744
89.21052632	78.10526316	30.10526316	0.620216931
89.21052632	78.10526316	32.31578947	0.600371897
89.21052632	78.10526316	34.52631579	0.581682374
89.21052632	78.10526316	36.73684211	0.564055897
89.21052632	78.10526316	38.94736842	0.547409469
89.21052632	78.10526316	41.15789474	0.53166842
89.21052632	78.10526316	43.36842105	0.516765423
89.21052632	78.10526316	45.57894737	0.502639658
89.21052632	78.10526316	47.78947368	0.489236078
89.21052632	78.10526316	50	0.476504787
89.21052632	80	27.89473684	0.638253771
89.21052632	80	30.10526316	0.617425177
89.21052632	80	32.31578947	0.597829173
89.21052632	80	34.52631579	0.579365485
89.21052632	80	36.73684211	0.56194425
89.21052632	80	38.94736842	0.545484736
89.21052632	80	41.15789474	0.529914253
89.21052632	80	43.36842105	0.515167212
89.21052632	80	45.57894737	0.501184318
89.21052632	80	47.78947368	0.487911871
89.21052632	80	50	0.475301166
94.73684211	44	32.31578947	0.648887961
94.73684211	44	34.52631579	0.625272282
94.73684211	44	36.73684211	0.603215556
94.73684211	44	38.94736842	0.582574754
94.73684211	44	41.15789474	0.563223477
94.73684211	44	43.36842105	0.545049653
94.73684211	44	45.57894737	0.527953605
94.73684211	44	47.78947368	0.511846424
94.73684211	44	50	0.496648588
94.73684211	45.89473684	32.31578947	0.644664439
94.73684211	45.89473684	34.52631579	0.621463506
94.73684211	45.89473684	36.73684211	0.599777141
94.73684211	45.89473684	38.94736842	0.579467987
94.73684211	45.89473684	41.15789474	0.560414476
94.73684211	45.89473684	43.36842105	0.542508677
94.73684211	45.89473684	45.57894737	0.525654469
94.73684211	45.89473684	47.78947368	0.509766011
94.73684211	45.89473684	50	0.494766435
94.73684211	47.78947368	32.31578947	0.640580878
94.73684211	47.78947368	34.52631579	0.61777717
94.73684211	47.78947368	36.73684211	0.596446016
94.73684211	47.78947368	38.94736842	0.576455367
94.73684211	47.78947368	41.15789474	0.557688189
94.73684211	47.78947368	43.36842105	0.540040438
94.73684211	47.78947368	45.57894737	0.523419341
94.73684211	47.78947368	47.78947368	0.507741948
94.73684211	47.78947368	50	0.4929339
94.73684211	49.68421053	32.31578947	0.636628516
94.73684211	49.68421053	34.52631579	0.614205757
94.73684211	49.68421053	36.73684211	0.593215719
94.73684211	49.68421053	38.94736842	0.573531329
94.73684211	49.68421053	41.15789474	0.555039813
94.73684211	49.68421053	43.36842105	0.537640785
94.73684211	49.68421053	45.57894737	0.521244629
94.73684211	49.68421053	47.78947368	0.505771126
94.73684211	49.68421053	50	0.491148288
94.73684211	51.57894737	30.10526316	0.656389441
94.73684211	51.57894737	32.31578947	0.632799407
94.73684211	51.57894737	34.52631579	0.610742443
94.73684211	51.57894737	36.73684211	0.590080375
94.73684211	51.57894737	38.94736842	0.570690805
94.73684211	51.57894737	41.15789474	0.552464969
94.73684211	51.57894737	43.36842105	0.535305931
94.73684211	51.57894737	45.57894737	0.519127054
94.73684211	51.57894737	47.78947368	0.503850703
94.73684211	51.57894737	50	0.489407137
94.73684211	53.47368421	30.10526316	0.652283593
94.73684211	53.47368421	32.31578947	0.629086323
94.73684211	53.47368421	34.52631579	0.60738101
94.73684211	53.47368421	36.73684211	0.587034625
94.73684211	53.47368421	38.94736842	0.567929169
94.73684211	53.47368421	41.15789474	0.549959658
94.73684211	53.47368421	43.36842105	0.533032413
94.73684211	53.47368421	45.57894737	0.517063614
94.73684211	53.47368421	47.78947368	0.501978075
94.73684211	53.47368421	50	0.487708186
94.73684211	55.36842105	30.10526316	0.648302421
94.73684211	55.36842105	32.31578947	0.625482665
94.73684211	55.36842105	34.52631579	0.604115777
94.73684211	55.36842105	36.73684211	0.584073566
94.73684211	55.36842105	38.94736842	0.565242183
94.73684211	55.36842105	41.15789474	0.54752021
94.73684211	55.36842105	43.36842105	0.530817048
94.73684211	55.36842105	45.57894737	0.515051549
94.73684211	55.36842105	47.78947368	0.500150845
94.73684211	55.36842105	50	0.486049352
94.73684211	57.26315789	30.10526316	0.644438903
94.73684211	57.26315789	32.31578947	0.621982392
94.73684211	57.26315789	34.52631579	0.600941534
94.73684211	57.26315789	36.73684211	0.5811927
94.73684211	57.26315789	38.94736842	0.562625953
94.73684211	57.26315789	41.15789474	0.54514325
94.73684211	57.26315789	43.36842105	0.52865691
94.73684211	57.26315789	45.57894737	0.513088316
94.73684211	57.26315789	47.78947368	0.498366804
94.73684211	57.26315789	50	0.484428716
94.73684211	59.15789474	30.10526316	0.640686602
94.73684211	59.15789474	32.31578947	0.618579961
94.73684211	59.15789474	34.52631579	0.597853498
94.73684211	59.15789474	36.73684211	0.578387886
94.73684211	59.15789474	38.94736842	0.560076893
94.73684211	59.15789474	41.15789474	0.542825668
94.73684211	59.15789474	43.36842105	0.526549297
94.73684211	59.15789474	45.57894737	0.511171567
94.73684211	59.15789474	47.78947368	0.49662391
94.73684211	59.15789474	50	0.482844501
94.73684211	61.05263158	30.10526316	0.6370396
94.73684211	61.05263158	32.31578947	0.615270268
94.73684211	61.05263158	34.52631579	0.594847256
94.73684211	61.05263158	36.73684211	0.575655308
94.73684211	61.05263158	38.94736842	0.557591693
94.73684211	61.05263158	41.15789474	0.54056459
94.73684211	61.05263158	43.36842105	0.524491711
94.73684211	61.05263158	45.57894737	0.509299128
94.73684211	61.05263158	47.78947368	0.49492027
94.73684211	61.05263158	50	0.48129506
94.73684211	62.94736842	30.10526316	0.633492447
94.73684211	62.94736842	32.31578947	0.612048606
94.73684211	62.94736842	34.52631579	0.591918737
94.73684211	62.94736842	36.73684211	0.572991435
94.73684211	62.94736842	38.94736842	0.555167289
94.73684211	62.94736842	41.15789474	0.538357352
94.73684211	62.94736842	43.36842105	0.522481833
94.73684211	62.94736842	45.57894737	0.507468981
94.73684211	62.94736842	47.78947368	0.493254126
94.73684211	62.94736842	50	0.47977886
94.73684211	64.84210526	27.89473684	0.652573598
94.73684211	64.84210526	30.10526316	0.630040106
94.73684211	64.84210526	32.31578947	0.608910622
94.73684211	64.84210526	34.52631579	0.589064171
94.73684211	64.84210526	36.73684211	0.570392996
94.73684211	64.84210526	38.94736842	0.552800838
94.73684211	64.84210526	41.15789474	0.536201481
94.73684211	64.84210526	43.36842105	0.520517512
94.73684211	64.84210526	45.57894737	0.505679251
94.73684211	64.84210526	47.78947368	0.491623844
94.73684211	64.84210526	50	0.478294475
94.73684211	66.73684211	27.89473684	0.648873921
94.73684211	66.73684211	30.10526316	0.626677916
94.73684211	66.73684211	32.31578947	0.605852282
94.73684211	66.73684211	34.52631579	0.586280061
94.73684211	66.73684211	36.73684211	0.567856954
94.73684211	66.73684211	38.94736842	0.550489699
94.73684211	66.73684211	41.15789474	0.534094679
94.73684211	66.73684211	43.36842105	0.518596742
94.73684211	66.73684211	45.57894737	0.503928188
94.73684211	66.73684211	47.78947368	0.490027897
94.73684211	66.73684211	50	0.476840575
94.73684211	68.63157895	27.89473684	0.645271443
94.73684211	68.63157895	30.10526316	0.623401554
94.73684211	68.63157895	32.31578947	0.602869842
94.73684211	68.63157895	34.52631579	0.583563156
94.73684211	68.63157895	36.73684211	0.565380485
94.73684211	68.63157895	38.94736842	0.548231413
94.73684211	68.63157895	41.15789474	0.532034801
94.73684211	68.63157895	43.36842105	0.516717655
94.73684211	68.63157895	45.57894737	0.502214163
94.73684211	68.63157895	47.78947368	0.48846486
94.73684211	68.63157895	50	0.475415914
94.73684211	70.52631579	27.89473684	0.64176152
94.73684211	70.52631579	30.10526316	0.620207002
94.73684211	70.52631579	32.31578947	0.599959817
94.73684211	70.52631579	34.52631579	0.580910429
94.73684211	70.52631579	36.73684211	0.562960953
94.73684211	70.52631579	38.94736842	0.546023685
94.73684211	70.52631579	41.15789474	0.530019846
94.73684211	70.52631579	43.36842105	0.514878502
94.73684211	70.52631579	45.57894737	0.500535647
94.73684211	70.52631579	47.78947368	0.486933401
94.73684211	70.52631579	50	0.474019327
94.73684211	72.42105263	27.89473684	0.638339838
94.73684211	72.42105263	30.10526316	0.617090521
94.73684211	72.42105263	32.31578947	0.597118961
94.73684211	72.42105263	34.52631579	0.578319056
94.73684211	72.42105263	36.73684211	0.5605959
94.73684211	72.42105263	38.94736842	0.543864371
94.73684211	72.42105263	41.15789474	0.528047942
94.73684211	72.42105263	43.36842105	0.513077649
94.73684211	72.42105263	45.57894737	0.498891211
94.73684211	72.42105263	47.78947368	0.485432268
94.73684211	72.42105263	50	0.472649722
94.73684211	74.31578947	27.89473684	0.635002372
94.73684211	74.31578947	30.10526316	0.614048622
94.73684211	74.31578947	32.31578947	0.594344241
94.73684211	74.31578947	34.52631579	0.575786401
94.73684211	74.31578947	36.73684211	0.558283026
94.73684211	74.31578947	38.94736842	0.541751463
94.73684211	74.31578947	41.15789474	0.526117335
94.73684211	74.31578947	43.36842105	0.511313562
94.73684211	74.31578947	45.57894737	0.497279515
94.73684211	74.31578947	47.78947368	0.483960288
94.73684211	74.31578947	50	0.47130607
94.73684211	76.21052632	27.89473684	0.63174537
94.73684211	76.21052632	30.10526316	0.611078045
94.73684211	76.21052632	32.31578947	0.591632824
94.73684211	76.21052632	34.52631579	0.573309991
94.73684211	76.21052632	36.73684211	0.556020176
94.73684211	76.21052632	38.94736842	0.53968308
94.73684211	76.21052632	41.15789474	0.52422638
94.73684211	76.21052632	43.36842105	0.509584801
94.73684211	76.21052632	45.57894737	0.495699296
94.73684211	76.21052632	47.78947368	0.482516357
94.73684211	76.21052632	50	0.469987405
94.73684211	78.10526316	25.68421053	0.650258921
94.73684211	78.10526316	27.89473684	0.628565324
94.73684211	78.10526316	30.10526316	0.608175742
94.73684211	78.10526316	32.31578947	0.588982054
94.73684211	78.10526316	34.52631579	0.570887513
94.73684211	78.10526316	36.73684211	0.553805329
94.73684211	78.10526316	38.94736842	0.537657453
94.73684211	78.10526316	41.15789474	0.522373531
94.73684211	78.10526316	43.36842105	0.507890011
94.73684211	78.10526316	45.57894737	0.494149369
94.73684211	78.10526316	47.78947368	0.481099436
94.73684211	78.10526316	50	0.468692816
94.73684211	80	25.68421053	0.646854574
94.73684211	80	27.89473684	0.625458948
94.73684211	80	30.10526316	0.605338855
94.73684211	80	32.31578947	0.586389442
94.73684211	80	34.52631579	0.568516793
94.73684211	80	36.73684211	0.551636586
94.73684211	80	38.94736842	0.535672921
94.73684211	80	41.15789474	0.520557331
94.73684211	80	43.36842105	0.506227919
94.73684211	80	45.57894737	0.492628617
94.73684211	80	47.78947368	0.479708543
94.73684211	80	50	0.467421444
100.2631579	44	30.10526316	0.664162081
100.2631579	44	32.31578947	0.639511085
100.2631579	44	34.52631579	0.6165125
100.2631579	44	36.73684211	0.595012335
100.2631579	44	38.94736842	0.574874738
100.2631579	44	41.15789474	0.555979454
100.2631579	44	43.36842105	0.538219688
100.2631579	44	45.57894737	0.521500312
100.2631579	44	47.78947368	0.505736346
100.2631579	44	50	0.490851666
100.2631579	45.89473684	30.10526316	0.659380343
100.2631579	45.89473684	32.31578947	0.635190927
100.2631579	45.89473684	34.52631579	0.612604096
100.2631579	45.89473684	36.73684211	0.591472281
100.2631579	45.89473684	38.94736842	0.571665094
100.2631579	45.89473684	41.15789474	0.553066948
100.2631579	45.89473684	43.36842105	0.535575055
100.2631579	45.89473684	45.57894737	0.519097732
100.2631579	45.89473684	47.78947368	0.50355298
100.2631579	45.89473684	50	0.488867259
100.2631579	47.78947368	30.10526316	0.654764258
100.2631579	47.78947368	32.31578947	0.631015964
100.2631579	47.78947368	34.52631579	0.608823208
100.2631579	47.78947368	36.73684211	0.588044415
100.2631579	47.78947368	38.94736842	0.568554307
100.2631579	47.78947368	41.15789474	0.550241671
100.2631579	47.78947368	43.36842105	0.533007475
100.2631579	47.78947368	45.57894737	0.516763283
100.2631579	47.78947368	47.78947368	0.501429897
100.2631579	47.78947368	50	0.486936219
100.2631579	49.68421053	30.10526316	0.650303145
100.2631579	49.68421053	32.31578947	0.626977017
100.2631579	49.68421053	34.52631579	0.605161929
100.2631579	49.68421053	36.73684211	0.584721909
100.2631579	49.68421053	38.94736842	0.565536468
100.2631579	49.68421053	41.15789474	0.547498498
100.2631579	49.68421053	43.36842105	0.530512501
100.2631579	49.68421053	45.57894737	0.514493094
100.2631579	49.68421053	47.78947368	0.49936373
100.2631579	49.68421053	50	0.485055609
100.2631579	51.57894737	30.10526316	0.645987336
100.2631579	51.57894737	32.31578947	0.623065768
100.2631579	51.57894737	34.52631579	0.601613082
100.2631579	51.57894737	36.73684211	0.581498559
100.2631579	51.57894737	38.94736842	0.562606202
100.2631579	51.57894737	41.15789474	0.544832764
100.2631579	51.57894737	43.36842105	0.528086076
100.2631579	51.57894737	45.57894737	0.512283637
100.2631579	51.57894737	47.78947368	0.4973514
100.2631579	51.57894737	50	0.483222747
100.2631579	53.47368421	30.10526316	0.641808055
100.2631579	53.47368421	32.31578947	0.619274654
100.2631579	53.47368421	34.52631579	0.598170137
100.2631579	53.47368421	36.73684211	0.578368711
100.2631579	53.47368421	38.94736842	0.559758604
100.2631579	53.47368421	41.15789474	0.542240206
100.2631579	53.47368421	43.36842105	0.525724491
100.2631579	53.47368421	45.57894737	0.510131678
100.2631579	53.47368421	47.78947368	0.495390089
100.2631579	53.47368421	50	0.481435171
100.2631579	55.36842105	30.10526316	0.637757305
100.2631579	55.36842105	32.31578947	0.615596778
100.2631579	55.36842105	34.52631579	0.594827127
100.2631579	55.36842105	36.73684211	0.575327192
100.2631579	55.36842105	38.94736842	0.556989184
100.2631579	55.36842105	41.15789474	0.53971692
100.2631579	55.36842105	43.36842105	0.523424344
100.2631579	55.36842105	45.57894737	0.50803425
100.2631579	55.36842105	47.78947368	0.493477206
100.2631579	55.36842105	50	0.47969062
100.2631579	57.26315789	27.89473684	0.657115968
100.2631579	57.26315789	30.10526316	0.633827783
100.2631579	57.26315789	32.31578947	0.612025828
100.2631579	57.26315789	34.52631579	0.591578587
100.2631579	57.26315789	36.73684211	0.572369263
100.2631579	57.26315789	38.94736842	0.554293819
100.2631579	57.26315789	41.15789474	0.537259316
100.2631579	57.26315789	43.36842105	0.521182505
100.2631579	57.26315789	45.57894737	0.505988623
100.2631579	57.26315789	47.78947368	0.491610366
100.2631579	57.26315789	50	0.477987005
100.2631579	59.15789474	27.89473684	0.652916559
100.2631579	59.15789474	30.10526316	0.630012795
100.2631579	59.15789474	32.31578947	0.608556015
100.2631579	59.15789474	34.52631579	0.588419498
100.2631579	59.15789474	36.73684211	0.569490562
100.2631579	59.15789474	38.94736842	0.551668716
100.2631579	59.15789474	41.15789474	0.534864087
100.2631579	59.15789474	43.36842105	0.518996088
100.2631579	59.15789474	45.57894737	0.503992273
100.2631579	59.15789474	47.78947368	0.489787362
100.2631579	59.15789474	50	0.476322397
100.2631579	61.05263158	27.89473684	0.648839972
100.2631579	61.05263158	30.10526316	0.626306191
100.2631579	61.05263158	32.31578947	0.605182014
100.2631579	61.05263158	34.52631579	0.585345239
100.2631579	61.05263158	36.73684211	0.566687071
100.2631579	61.05263158	38.94736842	0.549110373
100.2631579	61.05263158	41.15789474	0.532528179
100.2631579	61.05263158	43.36842105	0.516862426
100.2631579	61.05263158	45.57894737	0.502042869
100.2631579	61.05263158	47.78947368	0.488006152
100.2631579	61.05263158	50	0.474695008
100.2631579	62.94736842	27.89473684	0.644879661
100.2631579	62.94736842	30.10526316	0.622702309
100.2631579	62.94736842	32.31578947	0.601898915
100.2631579	62.94736842	34.52631579	0.582351543
100.2631579	62.94736842	36.73684211	0.563955076
100.2631579	62.94736842	38.94736842	0.546615553
100.2631579	62.94736842	41.15789474	0.530248764
100.2631579	62.94736842	43.36842105	0.514779045
100.2631579	62.94736842	45.57894737	0.500138245
100.2631579	62.94736842	47.78947368	0.486264842
100.2631579	62.94736842	50	0.473103177
100.2631579	64.84210526	27.89473684	0.641029589
100.2631579	64.84210526	30.10526316	0.619195921
100.2631579	64.84210526	32.31578947	0.59870218
100.2631579	64.84210526	34.52631579	0.579434464
100.2631579	64.84210526	36.73684211	0.561291137
100.2631579	64.84210526	38.94736842	0.544181253
100.2631579	64.84210526	41.15789474	0.528023219
100.2631579	64.84210526	43.36842105	0.512743651
100.2631579	64.84210526	45.57894737	0.498276392
100.2631579	64.84210526	47.78947368	0.484561667
100.2631579	64.84210526	50	0.471545357
100.2631579	66.73684211	27.89473684	0.637284178
100.2631579	66.73684211	30.10526316	0.615782192
100.2631579	66.73684211	32.31578947	0.595587607
100.2631579	66.73684211	34.52631579	0.576590343
100.2631579	66.73684211	36.73684211	0.558692065
100.2631579	66.73684211	38.94736842	0.541804686
100.2631579	66.73684211	41.15789474	0.525849105
100.2631579	66.73684211	43.36842105	0.510754106
100.2631579	66.73684211	45.57894737	0.496455436
100.2631579	66.73684211	47.78947368	0.482894987
100.2631579	66.73684211	50	0.470020107
100.2631579	68.63157895	27.89473684	0.633638266
100.2631579	68.63157895	30.10526316	0.612456638
100.2631579	68.63157895	32.31578947	0.592551296
100.2631579	68.63157895	34.52631579	0.573815781
100.2631579	68.63157895	36.73684211	0.55615489
100.2631579	68.63157895	38.94736842	0.539483257
100.2631579	68.63157895	41.15789474	0.523724148
100.2631579	68.63157895	43.36842105	0.50880842
100.2631579	68.63157895	45.57894737	0.49467363
100.2631579	68.63157895	47.78947368	0.481263265
100.2631579	68.63157895	50	0.468526079
100.2631579	70.52631579	27.89473684	0.630087059
100.2631579	70.52631579	30.10526316	0.609215095
100.2631579	70.52631579	32.31578947	0.589589621
100.2631579	70.52631579	34.52631579	0.571107614
100.2631579	70.52631579	36.73684211	0.553676848
100.2631579	70.52631579	38.94736842	0.537214546
100.2631579	70.52631579	41.15789474	0.52164623
100.2631579	70.52631579	43.36842105	0.506904732
100.2631579	70.52631579	45.57894737	0.492929341
100.2631579	70.52631579	47.78947368	0.479665068
100.2631579	70.52631579	50	0.467062012
100.2631579	72.42105263	25.68421053	0.648528072
100.2631579	72.42105263	27.89473684	0.626626103
100.2631579	72.42105263	30.10526316	0.606053688
100.2631579	72.42105263	32.31578947	0.586699204
100.2631579	72.42105263	34.52631579	0.568462892
100.2631579	72.42105263	36.73684211	0.551255359
100.2631579	72.42105263	38.94736842	0.534996292
100.2631579	72.42105263	41.15789474	0.519613368
100.2631579	72.42105263	43.36842105	0.505041302
100.2631579	72.42105263	45.57894737	0.491221039
100.2631579	72.42105263	47.78947368	0.478099051
100.2631579	72.42105263	50	0.465626723
100.2631579	74.31578947	25.68421053	0.644832267
100.2631579	74.31578947	27.89473684	0.62325125
100.2631579	74.31578947	30.10526316	0.602968804
100.2631579	74.31578947	32.31578947	0.583876892
100.2631579	74.31578947	34.52631579	0.56587886
100.2631579	74.31578947	36.73684211	0.54888801
100.2631579	74.31578947	38.94736842	0.532826382
100.2631579	74.31578947	41.15789474	0.517623705
100.2631579	74.31578947	43.36842105	0.503216499
100.2631579	74.31578947	45.57894737	0.489547292
100.2631579	74.31578947	47.78947368	0.476563953
100.2631579	74.31578947	50	0.464219102
100.2631579	76.21052632	25.68421053	0.641229048
100.2631579	76.21052632	27.89473684	0.61995863
100.2631579	76.21052632	30.10526316	0.599957071
100.2631579	76.21052632	32.31578947	0.581119741
100.2631579	76.21052632	34.52631579	0.563352941
100.2631579	76.21052632	36.73684211	0.546572544
100.2631579	76.21052632	38.94736842	0.530702833
100.2631579	76.21052632	41.15789474	0.515675502
100.2631579	76.21052632	43.36842105	0.501428793
100.2631579	76.21052632	45.57894737	0.487906752
100.2631579	76.21052632	47.78947368	0.475058588
100.2631579	76.21052632	50	0.462838105
100.2631579	78.10526316	25.68421053	0.637714262
100.2631579	78.10526316	27.89473684	0.616744629
100.2631579	78.10526316	30.10526316	0.597015334
100.2631579	78.10526316	32.31578947	0.578424992
100.2631579	78.10526316	34.52631579	0.560882719
100.2631579	78.10526316	36.73684211	0.544306842
100.2631579	78.10526316	38.94736842	0.528623786
100.2631579	78.10526316	41.15789474	0.513767123
100.2631579	78.10526316	43.36842105	0.499676745
100.2631579	78.10526316	45.57894737	0.486298153
100.2631579	78.10526316	47.78947368	0.473581839
100.2631579	78.10526316	50	0.461482748
100.2631579	80	25.68421053	0.634284029
100.2631579	80	27.89473684	0.613605862
100.2631579	80	30.10526316	0.594140637
100.2631579	80	32.31578947	0.575790059
100.2631579	80	34.52631579	0.558465928
100.2631579	80	36.73684211	0.542088915
100.2631579	80	38.94736842	0.526587493
100.2631579	80	41.15789474	0.51189703
100.2631579	80	43.36842105	0.497959001
100.2631579	80	45.57894737	0.4847203
100.2631579	80	47.78947368	0.472132655
100.2631579	80	50	0.460152104
105.7894737	44	30.10526316	0.654716813
105.7894737	44	32.31578947	0.630706855
105.7894737	44	34.52631579	0.608285832
105.7894737	44	36.73684211	0.58730743
105.7894737	44	38.94736842	0.567642358
105.7894737	44	41.15789474	0.549175992
105.7894737	44	43.36842105	0.531806387
105.7894737	44	45.57894737	0.515442604
105.7894737	44	47.78947368	0.500003294
105.7894737	44	50	0.485415489
105.7894737	45.89473684	30.10526316	0.649853761
105.7894737	45.89473684	32.31578947	0.626301127
105.7894737	45.89473684	34.52631579	0.604288787
105.7894737	45.89473684	36.73684211	0.583676609
105.7894737	45.89473684	38.94736842	0.564340575
105.7894737	45.89473684	41.15789474	0.546170574
105.7894737	45.89473684	43.36842105	0.529068538
105.7894737	45.89473684	45.57894737	0.512946875
105.7894737	45.89473684	47.78947368	0.497727133
105.7894737	45.89473684	50	0.483338859
105.7894737	47.78947368	30.10526316	0.645161274
105.7894737	47.78947368	32.31578947	0.622045407
105.7894737	47.78947368	34.52631579	0.600423942
105.7894737	47.78947368	36.73684211	0.580162511
105.7894737	47.78947368	38.94736842	0.56114202
105.7894737	47.78947368	41.15789474	0.543256581
105.7894737	47.78947368	43.36842105	0.526411766
105.7894737	47.78947368	45.57894737	0.510523125
105.7894737	47.78947368	47.78947368	0.495514931
105.7894737	47.78947368	50	0.481319103
105.7894737	49.68421053	27.89473684	0.664923201
105.7894737	49.68421053	30.10526316	0.640628255
105.7894737	49.68421053	32.31578947	0.617930127
105.7894737	49.68421053	34.52631579	0.596683024
105.7894737	49.68421053	36.73684211	0.576757962
105.7894737	49.68421053	38.94736842	0.558040458
105.7894737	49.68421053	41.15789474	0.540428588
105.7894737	49.68421053	43.36842105	0.523831339
105.7894737	49.68421053	45.57894737	0.50816722
105.7894737	49.68421053	47.78947368	0.493363074
105.7894737	49.68421053	50	0.479353056
105.7894737	51.57894737	27.89473684	0.660092573
105.7894737	51.57894737	30.10526316	0.636244673
105.7894737	51.57894737	32.31578947	0.613946622
105.7894737	51.57894737	34.52631579	0.593058527
105.7894737	51.57894737	36.73684211	0.573456448
105.7894737	51.57894737	38.94736842	0.555030225
105.7894737	51.57894737	41.15789474	0.537681656
105.7894737	51.57894737	43.36842105	0.521322946
105.7894737	51.57894737	45.57894737	0.505875391
105.7894737	51.57894737	47.78947368	0.49126826
105.7894737	51.57894737	50	0.477437827
105.7894737	53.47368421	27.89473684	0.655421212
105.7894737	53.47368421	30.10526316	0.632001424
105.7894737	53.47368421	32.31578947	0.610087018
105.7894737	53.47368421	34.52631579	0.589543627
105.7894737	53.47368421	36.73684211	0.570252037
105.7894737	53.47368421	38.94736842	0.552106154
105.7894737	53.47368421	41.15789474	0.535011278
105.7894737	53.47368421	43.36842105	0.518882646
105.7894737	53.47368421	45.57894737	0.50364419
105.7894737	53.47368421	47.78947368	0.489227469
105.7894737	53.47368421	50	0.475570764
105.7894737	55.36842105	27.89473684	0.650899524
105.7894737	55.36842105	30.10526316	0.62789022
105.7894737	55.36842105	32.31578947	0.606344137
105.7894737	55.36842105	34.52631579	0.58613209
105.7894737	55.36842105	36.73684211	0.567139307
105.7894737	55.36842105	38.94736842	0.549263517
105.7894737	55.36842105	41.15789474	0.532413324
105.7894737	55.36842105	43.36842105	0.516506829
105.7894737	55.36842105	45.57894737	0.501470452
105.7894737	55.36842105	47.78947368	0.487237927
105.7894737	55.36842105	50	0.473749432
105.7894737	57.26315789	27.89473684	0.646518757
105.7894737	57.26315789	30.10526316	0.623903493
105.7894737	57.26315789	32.31578947	0.602711417
105.7894737	57.26315789	34.52631579	0.582818212
105.7894737	57.26315789	36.73684211	0.564113288
105.7894737	57.26315789	38.94736842	0.546497978
105.7894737	57.26315789	41.15789474	0.529884004
105.7894737	57.26315789	43.36842105	0.514192174
105.7894737	57.26315789	45.57894737	0.499351268
105.7894737	57.26315789	47.78947368	0.485297076
105.7894737	57.26315789	50	0.471971585
105.7894737	59.15789474	27.89473684	0.642270909
105.7894737	59.15789474	30.10526316	0.620034311
105.7894737	59.15789474	32.31578947	0.59918284
105.7894737	59.15789474	34.52631579	0.579596758
105.7894737	59.15789474	36.73684211	0.561169415
105.7894737	59.15789474	38.94736842	0.543805547
105.7894737	59.15789474	41.15789474	0.527419826
105.7894737	59.15789474	43.36842105	0.511935622
105.7894737	59.15789474	45.57894737	0.49728395
105.7894737	59.15789474	47.78947368	0.48340256
105.7894737	59.15789474	50	0.47023515
105.7894737	61.05263158	27.89473684	0.638148641
105.7894737	61.05263158	30.10526316	0.616276311
105.7894737	61.05263158	32.31578947	0.595752874
105.7894737	61.05263158	34.52631579	0.576462907
105.7894737	61.05263158	36.73684211	0.55830348
105.7894737	61.05263158	38.94736842	0.541182545
105.7894737	61.05263158	41.15789474	0.525017566
105.7894737	61.05263158	43.36842105	0.509734345
105.7894737	61.05263158	45.57894737	0.495266017
105.7894737	61.05263158	47.78947368	0.481552193
105.7894737	61.05263158	50	0.468538204
105.7894737	62.94736842	27.89473684	0.634145206
105.7894737	62.94736842	30.10526316	0.612623636
105.7894737	62.94736842	32.31578947	0.592416422
105.7894737	62.94736842	34.52631579	0.573412214
105.7894737	62.94736842	36.73684211	0.555511598
105.7894737	62.94736842	38.94736842	0.538625572
105.7894737	62.94736842	41.15789474	0.522674244
105.7894737	62.94736842	43.36842105	0.507585724
105.7894737	62.94736842	45.57894737	0.493295167
105.7894737	62.94736842	47.78947368	0.47974395
105.7894737	62.94736842	50	0.466878965
105.7894737	64.84210526	25.68421053	0.65283991
105.7894737	64.84210526	27.89473684	0.630254387
105.7894737	64.84210526	30.10526316	0.609070881
105.7894737	64.84210526	32.31578947	0.589168776
105.7894737	64.84210526	34.52631579	0.570440569
105.7894737	64.84210526	36.73684211	0.552790174
105.7894737	64.84210526	38.94736842	0.536131475
105.7894737	64.84210526	41.15789474	0.520387093
105.7894737	64.84210526	43.36842105	0.50548733
105.7894737	64.84210526	45.57894737	0.49136926
105.7894737	64.84210526	47.78947368	0.477975949
105.7894737	64.84210526	50	0.465255771
105.7894737	66.73684211	25.68421053	0.64869415
105.7894737	66.73684211	27.89473684	0.626470442
105.7894737	66.73684211	30.10526316	0.605613049
105.7894737	66.73684211	32.31578947	0.586005576
105.7894737	66.73684211	34.52631579	0.567544161
105.7894737	66.73684211	36.73684211	0.550135871
105.7894737	66.73684211	38.94736842	0.53369733
105.7894737	66.73684211	41.15789474	0.518153543
105.7894737	66.73684211	43.36842105	0.503436902
105.7894737	66.73684211	45.57894737	0.489486309
105.7894737	66.73684211	47.78947368	0.476246437
105.7894737	66.73684211	50	0.463667078
105.7894737	68.63157895	25.68421053	0.644662821
105.7894737	68.63157895	27.89473684	0.622788056
105.7894737	68.63157895	30.10526316	0.60224551
105.7894737	68.63157895	32.31578947	0.582922779
105.7894737	68.63157895	34.52631579	0.564719454
105.7894737	68.63157895	36.73684211	0.547545591
105.7894737	68.63157895	38.94736842	0.531320414
105.7894737	68.63157895	41.15789474	0.515971204
105.7894737	68.63157895	43.36842105	0.501432335
105.7894737	68.63157895	45.57894737	0.487644456
105.7894737	68.63157895	47.78947368	0.474553775
105.7894737	68.63157895	50	0.46211144
105.7894737	70.52631579	25.68421053	0.640740258
105.7894737	70.52631579	27.89473684	0.619202299
105.7894737	70.52631579	30.10526316	0.598963964
105.7894737	70.52631579	32.31578947	0.579916629
105.7894737	70.52631579	34.52631579	0.561963157
105.7894737	70.52631579	36.73684211	0.545016445
105.7894737	70.52631579	38.94736842	0.528998193
105.7894737	70.52631579	41.15789474	0.513837843
105.7894737	70.52631579	43.36842105	0.499471663
105.7894737	70.52631579	45.57894737	0.485841969
105.7894737	70.52631579	47.78947368	0.472896435
105.7894737	70.52631579	50	0.460587506
105.7894737	72.42105263	25.68421053	0.636921204
105.7894737	72.42105263	27.89473684	0.615708593
105.7894737	72.42105263	30.10526316	0.595764412
105.7894737	72.42105263	32.31578947	0.576983627
105.7894737	72.42105263	34.52631579	0.559272203
105.7894737	72.42105263	36.73684211	0.542545742
105.7894737	72.42105263	38.94736842	0.526728298
105.7894737	72.42105263	41.15789474	0.511751374
105.7894737	72.42105263	43.36842105	0.497553048
105.7894737	72.42105263	45.57894737	0.484077226
105.7894737	72.42105263	47.78947368	0.471272984
105.7894737	72.42105263	50	0.45909401
105.7894737	74.31578947	25.68421053	0.63320077
105.7894737	74.31578947	27.89473684	0.612302672
105.7894737	74.31578947	30.10526316	0.592643129
105.7894737	74.31578947	32.31578947	0.574120508
105.7894737	74.31578947	34.52631579	0.55664373
105.7894737	74.31578947	36.73684211	0.540130966
105.7894737	74.31578947	38.94736842	0.524508515
105.7894737	74.31578947	41.15789474	0.509709847
105.7894737	74.31578947	43.36842105	0.495674768
105.7894737	74.31578947	45.57894737	0.482348705
105.7894737	74.31578947	47.78947368	0.469682078
105.7894737	74.31578947	50	0.457629764
105.7894737	76.21052632	25.68421053	0.629574403
105.7894737	76.21052632	27.89473684	0.608980562
105.7894737	76.21052632	30.10526316	0.589596637
105.7894737	76.21052632	32.31578947	0.571324226
105.7894737	76.21052632	34.52631579	0.55407506
105.7894737	76.21052632	36.73684211	0.537769761
105.7894737	76.21052632	38.94736842	0.522336769
105.7894737	76.21052632	41.15789474	0.507711433
105.7894737	76.21052632	43.36842105	0.493835208
105.7894737	76.21052632	45.57894737	0.480654979
105.7894737	76.21052632	47.78947368	0.468122453
105.7894737	76.21052632	50	0.456193649
105.7894737	78.10526316	23.47368421	0.64762603
105.7894737	78.10526316	25.68421053	0.626037853
105.7894737	78.10526316	27.89473684	0.605738551
105.7894737	78.10526316	30.10526316	0.586621683
105.7894737	78.10526316	32.31578947	0.568591926
105.7894737	78.10526316	34.52631579	0.551563686
105.7894737	78.10526316	36.73684211	0.535459921
105.7894737	78.10526316	38.94736842	0.520211115
105.7894737	78.10526316	41.15789474	0.505754413
105.7894737	78.10526316	43.36842105	0.492032851
105.7894737	78.10526316	45.57894737	0.478994706
105.7894737	78.10526316	47.78947368	0.466592924
105.7894737	78.10526316	50	0.454784614
105.7894737	80	23.47368421	0.643860252
105.7894737	80	25.68421053	0.622587151
105.7894737	80	27.89473684	0.602573164
105.7894737	80	30.10526316	0.583715224
105.7894737	80	32.31578947	0.565920935
105.7894737	80	34.52631579	0.549107256
105.7894737	80	36.73684211	0.533199372
105.7894737	80	38.94736842	0.518129725
105.7894737	80	41.15789474	0.503837173
105.7894737	80	43.36842105	0.490266268
105.7894737	80	45.57894737	0.477366624
105.7894737	80	47.78947368	0.465092369
105.7894737	80	50	0.453401669
111.3157895	44	27.89473684	0.670916633
111.3157895	44	30.10526316	0.645819169
111.3157895	44	32.31578947	0.622409899
111.3157895	44	34.52631579	0.600530894
111.3157895	44	36.73684211	0.580042865
111.3157895	44	38.94736842	0.560822544
111.3157895	44	41.15789474	0.542760481
111.3157895	44	43.36842105	0.5257592
111.3157895	44	45.57894737	0.509731632
111.3157895	44	47.78947368	0.494599788
111.3157895	44	50	0.480293629
111.3157895	45.89473684	27.89473684	0.665474168
111.3157895	45.89473684	30.10526316	0.640884267
111.3157895	45.89473684	32.31578947	0.617928054
111.3157895	45.89473684	34.52631579	0.596454602
111.3157895	45.89473684	36.73684211	0.576330579
111.3157895	45.89473684	38.94736842	0.557437808
111.3157895	45.89473684	41.15789474	0.539671205
111.3157895	45.89473684	43.36842105	0.522937054
111.3157895	45.89473684	45.57894737	0.507151536
111.3157895	45.89473684	47.78947368	0.492239478
111.3157895	45.89473684	50	0.478133294
111.3157895	47.78947368	27.89473684	0.660230612
111.3157895	47.78947368	30.10526316	0.636124442
111.3157895	47.78947368	32.31578947	0.61360066
111.3157895	47.78947368	34.52631579	0.592514849
111.3157895	47.78947368	36.73684211	0.572739227
111.3157895	47.78947368	38.94736842	0.554160367
111.3157895	47.78947368	41.15789474	0.536677271
111.3157895	47.78947368	43.36842105	0.520199746
111.3157895	47.78947368	45.57894737	0.504647021
111.3157895	47.78947368	47.78947368	0.489946576
111.3157895	47.78947368	50	0.476033129
111.3157895	49.68421053	27.89473684	0.655172663
111.3157895	49.68421053	30.10526316	0.631528215
111.3157895	49.68421053	32.31578947	0.609417784
111.3157895	49.68421053	34.52631579	0.588703014
111.3157895	49.68421053	36.73684211	0.569261307
111.3157895	49.68421053	38.94736842	0.550983681
111.3157895	49.68421053	41.15789474	0.533772965
111.3157895	49.68421053	43.36842105	0.517542274
111.3157895	49.68421053	45.57894737	0.502213704
111.3157895	49.68421053	47.78947368	0.48771723
111.3157895	49.68421053	50	0.473989749
111.3157895	51.57894737	27.89473684	0.650288315
111.3157895	51.57894737	30.10526316	0.627085212
111.3157895	51.57894737	32.31578947	0.605370433
111.3157895	51.57894737	34.52631579	0.585011285


==> Plots/Data/points2D_5.dat <==
x	y	z	color
111.3157895	51.57894737	36.73684211	0.565890017
111.3157895	51.57894737	38.94736842	0.547901812
111.3157895	51.57894737	41.15789474	0.530953093
111.3157895	51.57894737	43.36842105	0.514960085
111.3157895	51.57894737	45.57894737	0.499847588
111.3157895	51.57894737	47.78947368	0.485547929
111.3157895	51.57894737	50	0.472000062
111.3157895	53.47368421	27.89473684	0.645566697
111.3157895	53.47368421	30.10526316	0.622786026
111.3157895	53.47368421	32.31578947	0.601450445
111.3157895	53.47368421	34.52631579	0.581432559
111.3157895	53.47368421	36.73684211	0.56261916
111.3157895	53.47368421	38.94736842	0.544909343
111.3157895	53.47368421	41.15789474	0.528212912
111.3157895	53.47368421	43.36842105	0.512449021
111.3157895	53.47368421	45.57894737	0.497545019
111.3157895	53.47368421	47.78947368	0.483435457
111.3157895	53.47368421	50	0.470061238
111.3157895	55.36842105	27.89473684	0.640997932
111.3157895	55.36842105	30.10526316	0.618622094
111.3157895	55.36842105	32.31578947	0.597650379
111.3157895	55.36842105	34.52631579	0.577960355
111.3157895	55.36842105	36.73684211	0.559443079
111.3157895	55.36842105	38.94736842	0.542001327
111.3157895	55.36842105	41.15789474	0.525548084
111.3157895	55.36842105	43.36842105	0.510005272
111.3157895	55.36842105	45.57894737	0.495302647
111.3157895	55.36842105	47.78947368	0.481376866
111.3157895	55.36842105	50	0.468170675
111.3157895	57.26315789	25.68421053	0.660058257
111.3157895	57.26315789	27.89473684	0.636573017
111.3157895	57.26315789	30.10526316	0.614585605
111.3157895	57.26315789	32.31578947	0.593963438
111.3157895	57.26315789	34.52631579	0.574588744
111.3157895	57.26315789	36.73684211	0.556356592
111.3157895	57.26315789	38.94736842	0.539173223
111.3157895	57.26315789	41.15789474	0.522954627
111.3157895	57.26315789	43.36842105	0.507625337
111.3157895	57.26315789	45.57894737	0.493117391
111.3157895	57.26315789	47.78947368	0.479369439
111.3157895	57.26315789	50	0.466325978
111.3157895	59.15789474	25.68421053	0.655353816
111.3157895	59.15789474	27.89473684	0.63228372
111.3157895	59.15789474	30.10526316	0.610669407
111.3157895	59.15789474	32.31578947	0.590383391
111.3157895	59.15789474	34.52631579	0.571312286
111.3157895	59.15789474	36.73684211	0.553354938
111.3157895	59.15789474	38.94736842	0.536420858
111.3157895	59.15789474	41.15789474	0.520428874
111.3157895	59.15789474	43.36842105	0.505305993
111.3157895	59.15789474	45.57894737	0.490986412
111.3157895	59.15789474	47.78947368	0.477410673
111.3157895	59.15789474	50	0.464524936
111.3157895	61.05263158	25.68421053	0.650793896
111.3157895	61.05263158	27.89473684	0.628122501
111.3157895	61.05263158	30.10526316	0.606866937
111.3157895	61.05263158	32.31578947	0.586904516
111.3157895	61.05263158	34.52631579	0.568125978
111.3157895	61.05263158	36.73684211	0.550433735
111.3157895	61.05263158	38.94736842	0.533740385
111.3157895	61.05263158	41.15789474	0.517967445
111.3157895	61.05263158	43.36842105	0.503044262
111.3157895	61.05263158	45.57894737	0.488907083
111.3157895	61.05263158	47.78947368	0.475498248
111.3157895	61.05263158	50	0.4627655
111.3157895	62.94736842	25.68421053	0.64637052
111.3157895	62.94736842	27.89473684	0.624082427
111.3157895	62.94736842	30.10526316	0.603172157
111.3157895	62.94736842	32.31578947	0.58352154
111.3157895	62.94736842	34.52631579	0.565025206
111.3157895	62.94736842	36.73684211	0.547588937
111.3157895	62.94736842	38.94736842	0.531128252
111.3157895	62.94736842	41.15789474	0.515567212
111.3157895	62.94736842	43.36842105	0.500837388
111.3157895	62.94736842	45.57894737	0.486876972
111.3157895	62.94736842	47.78947368	0.473630017
111.3157895	62.94736842	50	0.46104577
111.3157895	64.84210526	25.68421053	0.642076348
111.3157895	64.84210526	27.89473684	0.620157113
111.3157895	64.84210526	30.10526316	0.599579499
111.3157895	64.84210526	32.31578947	0.580229595
111.3157895	64.84210526	34.52631579	0.562005707
111.3157895	64.84210526	36.73684211	0.544816801
111.3157895	64.84210526	38.94736842	0.528581166
111.3157895	64.84210526	41.15789474	0.513225276
111.3157895	64.84210526	43.36842105	0.498682814
111.3157895	64.84210526	45.57894737	0.484893823
111.3157895	64.84210526	47.78947368	0.471803984
111.3157895	64.84210526	50	0.45936398
111.3157895	66.73684211	25.68421053	0.637904613
111.3157895	66.73684211	27.89473684	0.616340666
111.3157895	66.73684211	30.10526316	0.596083818
111.3157895	66.73684211	32.31578947	0.577024177
111.3157895	66.73684211	34.52631579	0.55906353
111.3157895	66.73684211	36.73684211	0.542113857
111.3157895	66.73684211	38.94736842	0.526096073
111.3157895	66.73684211	41.15789474	0.510938946
111.3157895	66.73684211	43.36842105	0.496578164
111.3157895	66.73684211	45.57894737	0.482955534
111.3157895	66.73684211	47.78947368	0.470018289
111.3157895	66.73684211	50	0.457718484
111.3157895	68.63157895	25.68421053	0.633849063
111.3157895	68.63157895	27.89473684	0.612627633
111.3157895	68.63157895	30.10526316	0.592680345
111.3157895	68.63157895	32.31578947	0.573901112
111.3157895	68.63157895	34.52631579	0.55619501
111.3157895	68.63157895	36.73684211	0.539476882
111.3157895	68.63157895	38.94736842	0.523670135
111.3157895	68.63157895	41.15789474	0.508705716
111.3157895	68.63157895	43.36842105	0.494521224
111.3157895	68.63157895	45.57894737	0.481060148
111.3157895	68.63157895	47.78947368	0.468271201
111.3157895	68.63157895	50	0.456107746
111.3157895	70.52631579	23.47368421	0.65215224
111.3157895	70.52631579	25.68421053	0.629903906
111.3157895	70.52631579	27.89473684	0.609012958
111.3157895	70.52631579	30.10526316	0.589364658
111.3157895	70.52631579	32.31578947	0.57085652
111.3157895	70.52631579	34.52631579	0.553396739
111.3157895	70.52631579	36.73684211	0.536902875
111.3157895	70.52631579	38.94736842	0.521300705
111.3157895	70.52631579	41.15789474	0.50652325
111.3157895	70.52631579	43.36842105	0.49250993
111.3157895	70.52631579	45.57894737	0.479205837
111.3157895	70.52631579	47.78947368	0.466561098
111.3157895	70.52631579	50	0.45453033
111.3157895	72.42105263	23.47368421	0.647958917
111.3157895	72.42105263	25.68421053	0.626063771
111.3157895	72.42105263	27.89473684	0.605491945
111.3157895	72.42105263	30.10526316	0.586132644
111.3157895	72.42105263	32.31578947	0.56788679
111.3157895	72.42105263	34.52631579	0.550665542
111.3157895	72.42105263	36.73684211	0.53438904
111.3157895	72.42105263	38.94736842	0.518985316
111.3157895	72.42105263	41.15789474	0.504389367
111.3157895	72.42105263	43.36842105	0.490542352
111.3157895	72.42105263	45.57894737	0.477390891
111.3157895	72.42105263	47.78947368	0.464886465
111.3157895	72.42105263	50	0.452984889
111.3157895	74.31578947	23.47368421	0.643877844
111.3157895	74.31578947	25.68421053	0.622323665
111.3157895	74.31578947	27.89473684	0.602060228
111.3157895	74.31578947	30.10526316	0.582980472
111.3157895	74.31578947	32.31578947	0.564988556
111.3157895	74.31578947	34.52631579	0.547998456
111.3157895	74.31578947	36.73684211	0.531932763
111.3157895	74.31578947	38.94736842	0.516721659
111.3157895	74.31578947	41.15789474	0.502302026
111.3157895	74.31578947	43.36842105	0.488616681
111.3157895	74.31578947	45.57894737	0.475613708
111.3157895	74.31578947	47.78947368	0.463245881
111.3157895	74.31578947	50	0.451470162
111.3157895	76.21052632	23.47368421	0.639903702
111.3157895	76.21052632	25.68421053	0.618678937
111.3157895	76.21052632	27.89473684	0.598713732
111.3157895	76.21052632	30.10526316	0.579904567
111.3157895	76.21052632	32.31578947	0.562158676
111.3157895	76.21052632	34.52631579	0.54539271
111.3157895	76.21052632	36.73684211	0.5295316
111.3157895	76.21052632	38.94736842	0.514507574
111.3157895	76.21052632	41.15789474	0.500259316
111.3157895	76.21052632	43.36842105	0.486731224
111.3157895	76.21052632	45.57894737	0.473872784
111.3157895	76.21052632	47.78947368	0.46163801
111.3157895	76.21052632	50	0.449984962
111.3157895	78.10526316	23.47368421	0.636031533
111.3157895	78.10526316	25.68421053	0.615125251
111.3157895	78.10526316	27.89473684	0.595448656
111.3157895	78.10526316	30.10526316	0.57690159
111.3157895	78.10526316	32.31578947	0.559394209
111.3157895	78.10526316	34.52631579	0.542845712
111.3157895	78.10526316	36.73684211	0.52718326
111.3157895	78.10526316	38.94736842	0.512341036
111.3157895	78.10526316	41.15789474	0.498259441
111.3157895	78.10526316	43.36842105	0.48488439
111.3157895	78.10526316	45.57894737	0.472166709
111.3157895	78.10526316	47.78947368	0.460061598
111.3157895	78.10526316	50	0.448528174
111.3157895	80	23.47368421	0.63225671
111.3157895	80	25.68421053	0.611658557
111.3157895	80	27.89473684	0.592261445
111.3157895	80	30.10526316	0.573968413
111.3157895	80	32.31578947	0.556692399
111.3157895	80	34.52631579	0.540355031
111.3157895	80	36.73684211	0.524885595
111.3157895	80	38.94736842	0.510220142
111.3157895	80	41.15789474	0.496300715
111.3157895	80	43.36842105	0.483074682
111.3157895	80	45.57894737	0.470494151
111.3157895	80	47.78947368	0.458515463
111.3157895	80	50	0.447098747
116.8421053	44	27.89473684	0.661881738
116.8421053	44	30.10526316	0.637410608
116.8421053	44	32.31578947	0.614565702
116.8421053	44	34.52631579	0.593196639
116.8421053	44	36.73684211	0.573170588
116.8421053	44	38.94736842	0.554369818
116.8421053	44	41.15789474	0.536689654
116.8421053	44	43.36842105	0.520036747
116.8421053	44	45.57894737	0.504327611
116.8421053	44	47.78947368	0.489487375
116.8421053	44	50	0.47544872
116.8421053	45.89473684	27.89473684	0.656381169
116.8421053	45.89473684	30.10526316	0.632411994
116.8421053	45.89473684	32.31578947	0.610015887
116.8421053	45.89473684	34.52631579	0.589049207
116.8421053	45.89473684	36.73684211	0.569384868
116.8421053	45.89473684	38.94736842	0.550910061
116.8421053	45.89473684	41.15789474	0.533524338
116.8421053	45.89473684	43.36842105	0.517138
116.8421053	45.89473684	45.57894737	0.501670718
116.8421053	45.89473684	47.78947368	0.487050362
116.8421053	45.89473684	50	0.473212006
116.8421053	47.78947368	27.89473684	0.651083672
116.8421053	47.78947368	30.10526316	0.62759262
116.8421053	47.78947368	32.31578947	0.605624636
116.8421053	47.78947368	34.52631579	0.585042342
116.8421053	47.78947368	36.73684211	0.565724002
116.8421053	47.78947368	38.94736842	0.547561395
116.8421053	47.78947368	41.15789474	0.530458029
116.8421053	47.78947368	43.36842105	0.514327616
116.8421053	47.78947368	45.57894737	0.499092791
116.8421053	47.78947368	47.78947368	0.484684
116.8421053	47.78947368	50	0.471038566
116.8421053	49.68421053	25.68421053	0.670635161
116.8421053	49.68421053	27.89473684	0.645975571
116.8421053	49.68421053	30.10526316	0.622940645
116.8421053	49.68421053	32.31578947	0.60138167
116.8421053	49.68421053	34.52631579	0.581167097
116.8421053	49.68421053	36.73684211	0.562180182
116.8421053	49.68421053	38.94736842	0.544316993
116.8421053	49.68421053	41.15789474	0.527484739
116.8421053	49.68421053	43.36842105	0.511600338
116.8421053	49.68421053	45.57894737	0.496589205
116.8421053	49.68421053	47.78947368	0.482384213
116.8421053	49.68421053	50	0.468924804
116.8421053	51.57894737	25.68421053	0.665217499
116.8421053	51.57894737	27.89473684	0.641044528
116.8421053	51.57894737	30.10526316	0.618445376
116.8421053	51.57894737	32.31578947	0.597277693
116.8421053	51.57894737	34.52631579	0.57741537
116.8421053	51.57894737	36.73684211	0.558746328
116.8421053	51.57894737	38.94736842	0.541170655
116.8421053	51.57894737	41.15789474	0.524599029
116.8421053	51.57894737	43.36842105	0.508951382
116.8421053	51.57894737	45.57894737	0.494155748
116.8421053	51.57894737	47.78947368	0.480147286
116.8421053	51.57894737	50	0.466867439
116.8421053	53.47368421	25.68421053	0.659987454
116.8421053	53.47368421	27.89473684	0.63627938
116.8421053	53.47368421	30.10526316	0.614097121
116.8421053	53.47368421	32.31578947	0.593304268
116.8421053	53.47368421	34.52631579	0.573779797
116.8421053	53.47368421	36.73684211	0.555415999
116.8421053	53.47368421	38.94736842	0.538116731
116.8421053	53.47368421	41.15789474	0.521795938
116.8421053	53.47368421	43.36842105	0.506376382
116.8421053	53.47368421	45.57894737	0.491788571
116.8421053	53.47368421	47.78947368	0.477969821
116.8421053	53.47368421	50	0.464863466
116.8421053	55.36842105	25.68421053	0.654933329
116.8421053	55.36842105	27.89473684	0.631669984
116.8421053	55.36842105	30.10526316	0.609887064
116.8421053	55.36842105	32.31578947	0.589453711
116.8421053	55.36842105	34.52631579	0.570253664
116.8421053	55.36842105	36.73684211	0.552183314
116.8421053	55.36842105	38.94736842	0.535150063
116.8421053	55.36842105	41.15789474	0.519070926
116.8421053	55.36842105	43.36842105	0.503871342
116.8421053	55.36842105	45.57894737	0.489484147
116.8421053	55.36842105	47.78947368	0.475848701
116.8421053	55.36842105	50	0.462910129
116.8421053	57.26315789	25.68421053	0.65004448
116.8421053	57.26315789	27.89473684	0.627207104
116.8421053	57.26315789	30.10526316	0.605807165
116.8421053	57.26315789	32.31578947	0.585719005
116.8421053	57.26315789	34.52631579	0.566830831
116.8421053	57.26315789	36.73684211	0.54904289
116.8421053	57.26315789	38.94736842	0.532265919
116.8421053	57.26315789	41.15789474	0.516419831
116.8421053	57.26315789	43.36842105	0.501432588
116.8421053	57.26315789	45.57894737	0.487239233
116.8421053	57.26315789	47.78947368	0.473781059
116.8421053	57.26315789	50	0.461004889
116.8421053	59.15789474	25.68421053	0.6453112
116.8421053	59.15789474	27.89473684	0.622882299
116.8421053	59.15789474	30.10526316	0.601850066
116.8421053	59.15789474	32.31578947	0.58209372
116.8421053	59.15789474	34.52631579	0.563505668
116.8421053	59.15789474	36.73684211	0.545989785
116.8421053	59.15789474	38.94736842	0.529459954
116.8421053	59.15789474	41.15789474	0.513838823
116.8421053	59.15789474	43.36842105	0.499056742
116.8421053	59.15789474	45.57894737	0.485050843
116.8421053	59.15789474	47.78947368	0.47176425
116.8421053	59.15789474	50	0.459145403
116.8421053	61.05263158	25.68421053	0.640724602
116.8421053	61.05263158	27.89473684	0.618687838
116.8421053	61.05263158	30.10526316	0.59800902
116.8421053	61.05263158	32.31578947	0.578571954
116.8421053	61.05263158	34.52631579	0.560272999
116.8421053	61.05263158	36.73684211	0.543019451
116.8421053	61.05263158	38.94736842	0.526728163
116.8421053	61.05263158	41.15789474	0.511324371
116.8421053	61.05263158	43.36842105	0.496740684
116.8421053	61.05263158	45.57894737	0.482916216
116.8421053	61.05263158	47.78947368	0.469795831
116.8421053	61.05263158	50	0.457329502
116.8421053	62.94736842	23.47368421	0.659383231
116.8421053	62.94736842	25.68421053	0.63627654
116.8421053	62.94736842	27.89473684	0.614616618
116.8421053	62.94736842	30.10526316	0.594277822
116.8421053	62.94736842	32.31578947	0.575148272
116.8421053	62.94736842	34.52631579	0.557128053
116.8421053	62.94736842	36.73684211	0.540127691
116.8421053	62.94736842	38.94736842	0.524066848
116.8421053	62.94736842	41.15789474	0.50887321
116.8421053	62.94736842	43.36842105	0.494481528
116.8421053	62.94736842	45.57894737	0.480832797
116.8421053	62.94736842	47.78947368	0.467873537
116.8421053	62.94736842	50	0.455555177
116.8421053	64.84210526	23.47368421	0.654663932
116.8421053	64.84210526	25.68421053	0.631959518
116.8421053	64.84210526	27.89473684	0.6106621
116.8421053	64.84210526	30.10526316	0.590650751
116.8421053	64.84210526	32.31578947	0.571817658
116.8421053	64.84210526	34.52631579	0.554066423
116.8421053	64.84210526	36.73684211	0.537310626
116.8421053	64.84210526	38.94736842	0.521472587
116.8421053	64.84210526	41.15789474	0.506482316
116.8421053	64.84210526	43.36842105	0.492276598
116.8421053	64.84210526	45.57894737	0.478798215
116.8421053	64.84210526	47.78947368	0.465995262
116.8421053	64.84210526	50	0.453820559
116.8421053	66.73684211	23.47368421	0.650084144
116.8421053	66.73684211	25.68421053	0.62776663
116.8421053	66.73684211	27.89473684	0.60681825
116.8421053	66.73684211	30.10526316	0.587122523
116.8421053	66.73684211	32.31578947	0.568575473
116.8421053	66.73684211	34.52631579	0.551084028
116.8421053	66.73684211	36.73684211	0.534564659
116.8421053	66.73684211	38.94736842	0.518942205
116.8421053	66.73684211	41.15789474	0.504148882
116.8421053	66.73684211	43.36842105	0.490123408
116.8421053	66.73684211	45.57894737	0.476810266
116.8421053	66.73684211	47.78947368	0.46415905
116.8421053	66.73684211	50	0.452123909
116.8421053	68.63157895	23.47368421	0.645636556
116.8421053	68.63157895	25.68421053	0.623691495
116.8421053	68.63157895	27.89473684	0.603079487
116.8421053	68.63157895	30.10526316	0.583688245
116.8421053	68.63157895	32.31578947	0.565417418
116.8421053	68.63157895	34.52631579	0.548177084
116.8421053	68.63157895	36.73684211	0.531886451
116.8421053	68.63157895	38.94736842	0.516472752
116.8421053	68.63157895	41.15789474	0.501870296
116.8421053	68.63157895	43.36842105	0.488019643
116.8421053	68.63157895	45.57894737	0.474866894
116.8421053	68.63157895	47.78947368	0.462363076
116.8421053	68.63157895	50	0.450463602
116.8421053	70.52631579	23.47368421	0.641314406
116.8421053	70.52631579	25.68421053	0.619728208
116.8421053	70.52631579	27.89473684	0.59944064
116.8421053	70.52631579	30.10526316	0.580343378
116.8421053	70.52631579	32.31578947	0.562339502
116.8421053	70.52631579	34.52631579	0.545342072
116.8421053	70.52631579	36.73684211	0.529272896
116.8421053	70.52631579	38.94736842	0.51406148
116.8421053	70.52631579	41.15789474	0.499644125
116.8421053	70.52631579	43.36842105	0.485963144
116.8421053	70.52631579	45.57894737	0.472966184
116.8421053	70.52631579	47.78947368	0.460605635
116.8421053	70.52631579	50	0.448838123
116.8421053	72.42105263	23.47368421	0.637111431
116.8421053	72.42105263	25.68421053	0.615871292
116.8421053	72.42105263	27.89473684	0.595896909
116.8421053	72.42105263	30.10526316	0.577083704
116.8421053	72.42105263	32.31578947	0.55933801
116.8421053	72.42105263	34.52631579	0.542575716
116.8421053	72.42105263	36.73684211	0.526721098
116.8421053	72.42105263	38.94736842	0.511705826
116.8421053	72.42105263	41.15789474	0.497468097
116.8421053	72.42105263	43.36842105	0.483951895
116.8421053	72.42105263	45.57894737	0.471106342
116.8421053	72.42105263	47.78947368	0.458885133
116.8421053	72.42105263	50	0.44724605
116.8421053	74.31578947	23.47368421	0.633021818
116.8421053	74.31578947	25.68421053	0.612115658
116.8421053	74.31578947	27.89473684	0.592443826
116.8421053	74.31578947	30.10526316	0.573905295
116.8421053	74.31578947	32.31578947	0.556409482
116.8421053	74.31578947	34.52631579	0.53987496
116.8421053	74.31578947	36.73684211	0.524228356
116.8421053	74.31578947	38.94736842	0.509403396
116.8421053	74.31578947	41.15789474	0.495340087
116.8421053	74.31578947	43.36842105	0.481984009
116.8421053	74.31578947	45.57894737	0.469285689
116.8421053	74.31578947	47.78947368	0.457200074
116.8421053	74.31578947	50	0.445686052
116.8421053	76.21052632	23.47368421	0.629040162
116.8421053	76.21052632	25.68421053	0.608456569
116.8421053	76.21052632	27.89473684	0.589077231
116.8421053	76.21052632	30.10526316	0.570804488
116.8421053	76.21052632	32.31578947	0.553550684
116.8421053	76.21052632	34.52631579	0.537236948
116.8421053	76.21052632	36.73684211	0.52179214
116.8421053	76.21052632	38.94736842	0.507151948
116.8421053	76.21052632	41.15789474	0.493258106
116.8421053	76.21052632	43.36842105	0.480057716
116.8421053	76.21052632	45.57894737	0.467502653
116.8421053	76.21052632	47.78947368	0.455549056
116.8421053	76.21052632	50	0.444156878
116.8421053	78.10526316	21.26315789	0.646714123
116.8421053	78.10526316	23.47368421	0.62516143
116.8421053	78.10526316	25.68421053	0.604889608
116.8421053	78.10526316	27.89473684	0.585793241
116.8421053	78.10526316	30.10526316	0.567777861
116.8421053	78.10526316	32.31578947	0.550758598
116.8421053	78.10526316	34.52631579	0.534659008
116.8421053	78.10526316	36.73684211	0.519410083
116.8421053	78.10526316	38.94736842	0.504949382
116.8421053	78.10526316	41.15789474	0.491220287
116.8421053	78.10526316	43.36842105	0.478171355
116.8421053	78.10526316	45.57894737	0.465755752
116.8421053	78.10526316	47.78947368	0.453930761
116.8421053	78.10526316	50	0.442657351
116.8421053	80	21.26315789	0.642600972
116.8421053	80	23.47368421	0.621380926
116.8421053	80	25.68421053	0.601410652
116.8421053	80	27.89473684	0.582588224
116.8421053	80	30.10526316	0.564822213
116.8421053	80	32.31578947	0.548030392
116.8421053	80	34.52631579	0.532138635
116.8421053	80	36.73684211	0.517079965
116.8421053	80	38.94736842	0.502793726
116.8421053	80	41.15789474	0.489224877
116.8421053	80	43.36842105	0.476323367
116.8421053	80	45.57894737	0.464043597
116.8421053	80	47.78947368	0.452343947
116.8421053	80	50	0.441186363
122.3684211	44	25.68421053	0.678937009
122.3684211	44	27.89473684	0.653323655
122.3684211	44	30.10526316	0.629441645
122.3684211	44	32.31578947	0.607128275
122.3684211	44	34.52631579	0.58624011
122.3684211	44	36.73684211	0.566650264
122.3684211	44	38.94736842	0.548246121
122.3684211	44	41.15789474	0.530927422
122.3684211	44	43.36842105	0.514604641
122.3684211	44	45.57894737	0.499197618
122.3684211	44	47.78947368	0.484634379
122.3684211	44	50	0.470850143
122.3684211	45.89473684	25.68421053	0.672829369
122.3684211	45.89473684	27.89473684	0.647771951
122.3684211	45.89473684	30.10526316	0.624386373
122.3684211	45.89473684	32.31578947	0.602517564
122.3684211	45.89473684	34.52631579	0.582028585
122.3684211	45.89473684	36.73684211	0.562798099
122.3684211	45.89473684	38.94736842	0.544718249
122.3684211	45.89473684	41.15789474	0.527692875
122.3684211	45.89473684	43.36842105	0.511635995
122.3684211	45.89473684	45.57894737	0.496470516
122.3684211	45.89473684	47.78947368	0.482127139
122.3684211	45.89473684	50	0.468543412
122.3684211	47.78947368	25.68421053	0.666956127
122.3684211	47.78947368	27.89473684	0.642427152
122.3684211	47.78947368	30.10526316	0.619514187
122.3684211	47.78947368	32.31578947	0.598069232
122.3684211	47.78947368	34.52631579	0.577961377
122.3684211	47.78947368	36.73684211	0.559074447
122.3684211	47.78947368	38.94736842	0.541305023
122.3684211	47.78947368	41.15789474	0.524560771
122.3684211	47.78947368	43.36842105	0.508759024
122.3684211	47.78947368	45.57894737	0.493825566
122.3684211	47.78947368	47.78947368	0.479693607
122.3684211	47.78947368	50	0.466302886
122.3684211	49.68421053	25.68421053	0.66130107
122.3684211	49.68421053	27.89473684	0.63727523
122.3684211	49.68421053	30.10526316	0.614812911
122.3684211	49.68421053	32.31578947	0.593772679
122.3684211	49.68421053	34.52631579	0.574029232
122.3684211	49.68421053	36.73684211	0.55547121
122.3684211	49.68421053	38.94736842	0.537999338
122.3684211	49.68421053	41.15789474	0.521524865
122.3684211	49.68421053	43.36842105	0.505968227
122.3684211	49.68421053	45.57894737	0.491257915
122.3684211	49.68421053	47.78947368	0.477329493
122.3684211	49.68421053	50	0.464124767
122.3684211	51.57894737	25.68421053	0.655849607
122.3684211	51.57894737	27.89473684	0.632303538
122.3684211	51.57894737	30.10526316	0.610271551
122.3684211	51.57894737	32.31578947	0.589618319
122.3684211	51.57894737	34.52631579	0.570223774
122.3684211	51.57894737	36.73684211	0.551981048
122.3684211	51.57894737	38.94736842	0.534794749
122.3684211	51.57894737	41.15789474	0.518579483
122.3684211	51.57894737	43.36842105	0.503258604
122.3684211	51.57894737	45.57894737	0.488763143
122.3684211	51.57894737	47.78947368	0.475030888
122.3684211	51.57894737	50	0.462005592
122.3684211	53.47368421	25.68421053	0.650588557
122.3684211	53.47368421	27.89473684	0.627500637
122.3684211	53.47368421	30.10526316	0.605880148
122.3684211	53.47368421	32.31578947	0.585597461
122.3684211	53.47368421	34.52631579	0.566537392
122.3684211	53.47368421	36.73684211	0.548597287
122.3684211	53.47368421	38.94736842	0.531685387
122.3684211	53.47368421	41.15789474	0.515719455
122.3684211	53.47368421	43.36842105	0.500625589
122.3684211	53.47368421	45.57894737	0.486337216
122.3684211	53.47368421	47.78947368	0.472794219
122.3684211	53.47368421	50	0.459942193
122.3684211	55.36842105	25.68421053	0.645505974
122.3684211	55.36842105	27.89473684	0.622856142
122.3684211	55.36842105	30.10526316	0.601629649
122.3684211	55.36842105	32.31578947	0.581702189
122.3684211	55.36842105	34.52631579	0.562963154
122.3684211	55.36842105	36.73684211	0.545313834
122.3684211	55.36842105	38.94736842	0.528665891
122.3684211	55.36842105	41.15789474	0.512940054
122.3684211	55.36842105	43.36842105	0.498065007
122.3684211	55.36842105	45.57894737	0.483976437
122.3684211	55.36842105	47.78947368	0.470616211
122.3684211	55.36842105	50	0.457931662
122.3684211	57.26315789	23.47368421	0.664337323
122.3684211	57.26315789	25.68421053	0.640590996
122.3684211	57.26315789	27.89473684	0.618360598
122.3684211	57.26315789	30.10526316	0.597511801
122.3684211	57.26315789	32.31578947	0.57792528
122.3684211	57.26315789	34.52631579	0.559494721
122.3684211	57.26315789	36.73684211	0.542125119
122.3684211	57.26315789	38.94736842	0.525731352
122.3684211	57.26315789	41.15789474	0.510236945
122.3684211	57.26315789	43.36842105	0.495573024
122.3684211	57.26315789	45.57894737	0.481677412
122.3684211	57.26315789	47.78947368	0.46849385
122.3684211	57.26315789	50	0.455971323
122.3684211	59.15789474	23.47368421	0.65913299
122.3684211	59.15789474	25.68421053	0.635833716
122.3684211	59.15789474	27.89473684	0.614005368
122.3684211	59.15789474	30.10526316	0.593519054
122.3684211	59.15789474	32.31578947	0.574260121
122.3684211	59.15789474	34.52631579	0.556126283
122.3684211	59.15789474	36.73684211	0.539026028
122.3684211	59.15789474	38.94736842	0.522877259
122.3684211	59.15789474	41.15789474	0.507606143
122.3684211	59.15789474	43.36842105	0.493146112
122.3684211	59.15789474	45.57894737	0.479437012
122.3684211	59.15789474	47.78947368	0.466424361
122.3684211	59.15789474	50	0.454058709
122.3684211	61.05263158	23.47368421	0.654095872
122.3684211	61.05263158	25.68421053	0.631225075
122.3684211	61.05263158	27.89473684	0.609782545
122.3684211	61.05263158	30.10526316	0.589644488
122.3684211	61.05263158	32.31578947	0.570700639
122.3684211	61.05263158	34.52631579	0.552852504
122.3684211	61.05263158	36.73684211	0.536011856
122.3684211	61.05263158	38.94736842	0.520099459
122.3684211	61.05263158	41.15789474	0.505043975
122.3684211	61.05263158	43.36842105	0.490781018
122.3684211	61.05263158	45.57894737	0.477252351
122.3684211	61.05263158	47.78947368	0.464405178
122.3684211	61.05263158	50	0.452191537
122.3684211	62.94736842	23.47368421	0.649216436
122.3684211	62.94736842	25.68421053	0.626756764
122.3684211	62.94736842	27.89473684	0.605684869
122.3684211	62.94736842	30.10526316	0.585881742
122.3684211	62.94736842	32.31578947	0.567241248
122.3684211	62.94736842	34.52631579	0.549668464
122.3684211	62.94736842	36.73684211	0.533078266
122.3684211	62.94736842	38.94736842	0.517394119
122.3684211	62.94736842	41.15789474	0.502547046
122.3684211	62.94736842	43.36842105	0.488474732
122.3684211	62.94736842	45.57894737	0.475120757
122.3684211	62.94736842	47.78947368	0.462433925
122.3684211	62.94736842	50	0.450367692
122.3684211	64.84210526	23.47368421	0.644485933
122.3684211	64.84210526	25.68421053	0.622421147
122.3684211	64.84210526	27.89473684	0.601705656
122.3684211	64.84210526	30.10526316	0.582224954
122.3684211	64.84210526	32.31578947	0.563876794
122.3684211	64.84210526	34.52631579	0.546569623
122.3684211	64.84210526	36.73684211	0.530221248
122.3684211	64.84210526	38.94736842	0.514757693
122.3684211	64.84210526	41.15789474	0.500112216
122.3684211	64.84210526	43.36842105	0.486224466
122.3684211	64.84210526	45.57894737	0.473039749
122.3684211	64.84210526	47.78947368	0.460508396
122.3684211	64.84210526	50	0.448585209
122.3684211	66.73684211	23.47368421	0.639896311
122.3684211	66.73684211	25.68421053	0.618211188
122.3684211	66.73684211	27.89473684	0.597838744
122.3684211	66.73684211	30.10526316	0.578668712
122.3684211	66.73684211	32.31578947	0.560602512
122.3684211	66.73684211	34.52631579	0.543551778
122.3684211	66.73684211	36.73684211	0.527437089
122.3684211	66.73684211	38.94736842	0.512186891
122.3684211	66.73684211	41.15789474	0.497736567
122.3684211	66.73684211	43.36842105	0.484027629
122.3684211	66.73684211	45.57894737	0.471007026
122.3684211	66.73684211	47.78947368	0.45862654
122.3684211	66.73684211	50	0.446842258
122.3684211	68.63157895	23.47368421	0.635440142
122.3684211	68.63157895	25.68421053	0.61412039
122.3684211	68.63157895	27.89473684	0.594078434
122.3684211	68.63157895	30.10526316	0.575208005
122.3684211	68.63157895	32.31578947	0.557413989
122.3684211	68.63157895	34.52631579	0.540611031
122.3684211	68.63157895	36.73684211	0.52472234
122.3684211	68.63157895	38.94736842	0.50967866
122.3684211	68.63157895	41.15789474	0.495417387
122.3684211	68.63157895	43.36842105	0.48188181
122.3684211	68.63157895	45.57894737	0.469020441
122.3684211	68.63157895	47.78947368	0.456786445
122.3684211	68.63157895	50	0.445137135
122.3684211	70.52631579	21.26315789	0.653437611
122.3684211	70.52631579	23.47368421	0.631110566
122.3684211	70.52631579	25.68421053	0.610142743
122.3684211	70.52631579	27.89473684	0.590419448
122.3684211	70.52631579	30.10526316	0.571838187
122.3684211	70.52631579	32.31578947	0.554307126
122.3684211	70.52631579	34.52631579	0.537743763
122.3684211	70.52631579	36.73684211	0.522073797
122.3684211	70.52631579	38.94736842	0.507230155
122.3684211	70.52631579	41.15789474	0.493152152
122.3684211	70.52631579	43.36842105	0.479784764
122.3684211	70.52631579	45.57894737	0.467077994
122.3684211	70.52631579	47.78947368	0.454986326
122.3684211	70.52631579	50	0.443468244
122.3684211	72.42105263	21.26315789	0.648853114
122.3684211	72.42105263	23.47368421	0.626901225
122.3684211	72.42105263	25.68421053	0.606272673
122.3684211	72.42105263	27.89473684	0.586856886
122.3684211	72.42105263	30.10526316	0.568554944
122.3684211	72.42105263	32.31578947	0.551278114
122.3684211	72.42105263	34.52631579	0.534946601
122.3684211	72.42105263	36.73684211	0.519488471
122.3684211	72.42105263	38.94736842	0.504838726
122.3684211	72.42105263	41.15789474	0.490938505
122.3684211	72.42105263	43.36842105	0.477734392
122.3684211	72.42105263	45.57894737	0.465177813
122.3684211	72.42105263	47.78947368	0.453224513
122.3684211	72.42105263	50	0.441834095
122.3684211	74.31578947	21.26315789	0.64439653
122.3684211	74.31578947	23.47368421	0.622806223
122.3684211	74.31578947	25.68421053	0.602505003
122.3684211	74.31578947	27.89473684	0.583386194
122.3684211	74.31578947	30.10526316	0.565354257
122.3684211	74.31578947	32.31578947	0.548323403
122.3684211	74.31578947	34.52631579	0.532216405
122.3684211	74.31578947	36.73684211	0.516963576
122.3684211	74.31578947	38.94736842	0.502501896
122.3684211	74.31578947	41.15789474	0.488774241
122.3684211	74.31578947	43.36842105	0.47572873
122.3684211	74.31578947	45.57894737	0.463318148
122.3684211	74.31578947	47.78947368	0.451499443
122.3684211	74.31578947	50	0.44023329
122.3684211	76.21052632	21.26315789	0.640061607
122.3684211	76.21052632	23.47368421	0.618820081
122.3684211	76.21052632	25.68421053	0.598834917
122.3684211	76.21052632	27.89473684	0.580003129
122.3684211	76.21052632	30.10526316	0.562232382
122.3684211	76.21052632	32.31578947	0.54543968
122.3684211	76.21052632	34.52631579	0.529550236
122.3684211	76.21052632	36.73684211	0.514496507
122.3684211	76.21052632	38.94736842	0.500217349
122.3684211	76.21052632	41.15789474	0.486657298
122.3684211	76.21052632	43.36842105	0.47376594
122.3684211	76.21052632	45.57894737	0.461497356
122.3684211	76.21052632	47.78947368	0.449809648
122.3684211	76.21052632	50	0.438664516
122.3684211	78.10526316	21.26315789	0.635842529
122.3684211	78.10526316	23.47368421	0.614937693
122.3684211	78.10526316	25.68421053	0.595257924
122.3684211	78.10526316	27.89473684	0.576703732
122.3684211	78.10526316	30.10526316	0.559185821
122.3684211	78.10526316	32.31578947	0.542623848
122.3684211	78.10526316	34.52631579	0.526945351
122.3684211	78.10526316	36.73684211	0.512084822
122.3684211	78.10526316	38.94736842	0.497982913
122.3684211	78.10526316	41.15789474	0.484585743
122.3684211	78.10526316	43.36842105	0.471844296
122.3684211	78.10526316	45.57894737	0.459713897
122.3684211	78.10526316	47.78947368	0.448153751
122.3684211	78.10526316	50	0.43712654
122.3684211	80	21.26315789	0.631733881
122.3684211	80	23.47368421	0.611154302
122.3684211	80	25.68421053	0.591769835
122.3684211	80	27.89473684	0.573484303
122.3684211	80	30.10526316	0.556211301
122.3684211	80	32.31578947	0.539873009
122.3684211	80	34.52631579	0.524399175
122.3684211	80	36.73684211	0.509726234
122.3684211	80	38.94736842	0.495796551
122.3684211	80	41.15789474	0.482557758
122.3684211	80	43.36842105	0.469962177
122.3684211	80	45.57894737	0.457966321
122.3684211	80	47.78947368	0.446530453
122.3684211	80	50	0.4356182
127.8947368	44	25.68421053	0.670193411
127.8947368	44	27.89473684	0.645196635
127.8947368	44	30.10526316	0.621870046
127.8947368	44	32.31578947	0.600058434
127.8947368	44	34.52631579	0.579624771
127.8947368	44	36.73684211	0.560447665
127.8947368	44	38.94736842	0.542419237
127.8947368	44	41.15789474	0.52544332
127.8947368	44	43.36842105	0.509433945
127.8947368	44	45.57894737	0.49431404
127.8947368	44	47.78947368	0.480014337
127.8947368	44	50	0.466472419
127.8947368	45.89473684	25.68421053	0.664047645
127.8947368	45.89473684	27.89473684	0.639599859
127.8947368	45.89473684	30.10526316	0.616764267
127.8947368	45.89473684	32.31578947	0.595393009
127.8947368	45.89473684	34.52631579	0.575355322
127.8947368	45.89473684	36.73684211	0.556535178
127.8947368	45.89473684	38.94736842	0.538829306
127.8947368	45.89473684	41.15789474	0.522145516
127.8947368	45.89473684	43.36842105	0.506401277
127.8947368	45.89473684	45.57894737	0.491522509
127.8947368	45.89473684	47.78947368	0.477442545
127.8947368	45.89473684	50	0.464101244
127.8947368	47.78947368	25.68421053	0.658139718
127.8947368	47.78947368	27.89473684	0.634213523
127.8947368	47.78947368	30.10526316	0.61184514
127.8947368	47.78947368	32.31578947	0.590893513
127.8947368	47.78947368	34.52631579	0.57123369
127.8947368	47.78947368	36.73684211	0.55275463
127.8947368	47.78947368	38.94736842	0.535357355
127.8947368	47.78947368	41.15789474	0.518953385
127.8947368	47.78947368	43.36842105	0.503463406
127.8947368	47.78947368	45.57894737	0.488816137
127.8947368	47.78947368	47.78947368	0.474947352
127.8947368	47.78947368	50	0.461799049
127.8947368	49.68421053	23.47368421	0.677541974
127.8947368	49.68421053	25.68421053	0.652453081
127.8947368	49.68421053	27.89473684	0.62902327
127.8947368	49.68421053	30.10526316	0.60710017
127.8947368	49.68421053	32.31578947	0.58654904
127.8947368	49.68421053	34.52631579	0.56725033
127.8947368	49.68421053	36.73684211	0.549097646
127.8947368	49.68421053	38.94736842	0.531996018
127.8947368	49.68421053	41.15789474	0.515860435
127.8947368	49.68421053	43.36842105	0.500614598
127.8947368	49.68421053	45.57894737	0.48618985
127.8947368	49.68421053	47.78947368	0.472524262
127.8947368	49.68421053	50	0.459561842
127.8947368	51.57894737	23.47368421	0.671533637
127.8947368	51.57894737	25.68421053	0.646972848
127.8947368	51.57894737	27.89473684	0.624016164
127.8947368	51.57894737	30.10526316	0.602518084
127.8947368	51.57894737	32.31578947	0.582349734
127.8947368	51.57894737	34.52631579	0.563396605
127.8947368	51.57894737	36.73684211	0.545556639
127.8947368	51.57894737	38.94736842	0.528738615
127.8947368	51.57894737	41.15789474	0.512860773
127.8947368	51.57894737	43.36842105	0.497849641
127.8947368	51.57894737	45.57894737	0.483639033
127.8947368	51.57894737	47.78947368	0.470169179
127.8947368	51.57894737	50	0.457385985
127.8947368	53.47368421	23.47368421	0.665742993
127.8947368	53.47368421	25.68421053	0.64168558
127.8947368	53.47368421	27.89473684	0.619180509
127.8947368	53.47368421	30.10526316	0.59808867
127.8947368	53.47368421	32.31578947	0.578286662
127.8947368	53.47368421	34.52631579	0.559664676
127.8947368	53.47368421	36.73684211	0.542124714
127.8947368	53.47368421	38.94736842	0.525579067
127.8947368	53.47368421	41.15789474	0.509949028
127.8947368	53.47368421	43.36842105	0.495163784
127.8947368	53.47368421	45.57894737	0.481159473
127.8947368	53.47368421	47.78947368	0.467878363
127.8947368	53.47368421	50	0.455268152
127.8947368	55.36842105	23.47368421	0.660156031
127.8947368	55.36842105	25.68421053	0.636579099
127.8947368	55.36842105	27.89473684	0.614505692
127.8947368	55.36842105	30.10526316	0.593802654
127.8947368	55.36842105	32.31578947	0.574351693
127.8947368	55.36842105	34.52631579	0.5560474
127.8947368	55.36842105	36.73684211	0.538795581
127.8947368	55.36842105	38.94736842	0.522511825
127.8947368	55.36842105	41.15789474	0.507120293
127.8947368	55.36842105	43.36842105	0.49255268
127.8947368	55.36842105	45.57894737	0.478747313
127.8947368	55.36842105	47.78947368	0.465648386
127.8947368	55.36842105	50	0.453205291
127.8947368	57.26315789	23.47368421	0.65476003
127.8947368	57.26315789	25.68421053	0.631642339
127.8947368	57.26315789	27.89473684	0.609982054
127.8947368	57.26315789	30.10526316	0.589651582
127.8947368	57.26315789	32.31578947	0.570537409
127.8947368	57.26315789	34.52631579	0.552538254
127.8947368	57.26315789	36.73684211	0.535563489
127.8947368	57.26315789	38.94736842	0.519531807
127.8947368	57.26315789	41.15789474	0.504370073
127.8947368	57.26315789	43.36842105	0.490012341
127.8947368	57.26315789	45.57894737	0.476399011
127.8947368	57.26315789	47.78947368	0.463476098
127.8947368	57.26315789	50	0.451194597
127.8947368	59.15789474	23.47368421	0.649543415
127.8947368	59.15789474	25.68421053	0.62686521
127.8947368	59.15789474	27.89473684	0.605600778
127.8947368	59.15789474	30.10526316	0.585627726
127.8947368	59.15789474	32.31578947	0.566837024
127.8947368	59.15789474	34.52631579	0.549131259
127.8947368	59.15789474	36.73684211	0.532423163
127.8947368	59.15789474	38.94736842	0.51663435
127.8947368	59.15789474	41.15789474	0.501694234
127.8947368	59.15789474	43.36842105	0.4875391
127.8947368	59.15789474	45.57894737	0.474111309
127.8947368	59.15789474	47.78947368	0.461358597
127.8947368	59.15789474	50	0.449233482
127.8947368	61.05263158	23.47368421	0.644495617
127.8947368	61.05263158	25.68421053	0.622238489
127.8947368	61.05263158	27.89473684	0.601353791
127.8947368	61.05263158	30.10526316	0.581724006
127.8947368	61.05263158	32.31578947	0.563244307
127.8947368	61.05263158	34.52631579	0.545820924
127.8947368	61.05263158	36.73684211	0.529369753
127.8947368	61.05263158	38.94736842	0.51381516
127.8947368	61.05263158	41.15789474	0.499088968
127.8947368	61.05263158	43.36842105	0.485129576
127.8947368	61.05263158	45.57894737	0.471881196
127.8947368	61.05263158	47.78947368	0.459293202
127.8947368	61.05263158	50	0.447319556
127.8947368	62.94736842	21.26315789	0.662920223
127.8947368	62.94736842	23.47368421	0.639606961
127.8947368	62.94736842	25.68421053	0.617753723
127.8947368	62.94736842	27.89473684	0.597233687
127.8947368	62.94736842	30.10526316	0.577933913
127.8947368	62.94736842	32.31578947	0.559753529
127.8947368	62.94736842	34.52631579	0.542602194
127.8947368	62.94736842	36.73684211	0.526398786
127.8947368	62.94736842	38.94736842	0.511070274
127.8947368	62.94736842	41.15789474	0.49655076
127.8947368	62.94736842	43.36842105	0.48278064
127.8947368	62.94736842	45.57894737	0.469705889
127.8947368	62.94736842	47.78947368	0.45727743
127.8947368	62.94736842	50	0.445450601
127.8947368	64.84210526	21.26315789	0.657751763
127.8947368	64.84210526	23.47368421	0.634868569
127.8947368	64.84210526	25.68421053	0.613403142
127.8947368	64.84210526	27.89473684	0.59323365
127.8947368	64.84210526	30.10526316	0.574251454
127.8947368	64.84210526	32.31578947	0.556359407
127.8947368	64.84210526	34.52631579	0.539470401
127.8947368	64.84210526	36.73684211	0.523506131
127.8947368	64.84210526	38.94736842	0.50839603
127.8947368	64.84210526	41.15789474	0.494076355
127.8947368	64.84210526	43.36842105	0.480489399
127.8947368	64.84210526	45.57894737	0.467582807
127.8947368	64.84210526	47.78947368	0.45530898
127.8947368	64.84210526	50	0.443624561
127.8947368	66.73684211	21.26315789	0.652742583
127.8947368	66.73684211	23.47368421	0.630272274
127.8947368	66.73684211	25.68421053	0.609179593
127.8947368	66.73684211	27.89473684	0.589347396
127.8947368	66.73684211	30.10526316	0.570671097
127.8947368	66.73684211	32.31578947	0.553057059
127.8947368	66.73684211	34.52631579	0.536421228
127.8947368	66.73684211	36.73684211	0.520687965
127.8947368	66.73684211	38.94736842	0.505789032
127.8947368	66.73684211	41.15789474	0.491662734
127.8947368	66.73684211	43.36842105	0.478253163
127.8947368	66.73684211	45.57894737	0.465509553
127.8947368	66.73684211	47.78947368	0.45338571
127.8947368	66.73684211	50	0.441839522
127.8947368	68.63157895	21.26315789	0.647884078
127.8947368	68.63157895	23.47368421	0.625810547
127.8947368	68.63157895	25.68421053	0.60507647
127.8947368	68.63157895	27.89473684	0.585569118
127.8947368	68.63157895	30.10526316	0.567187723
127.8947368	68.63157895	32.31578947	0.549841963
127.8947368	68.63157895	34.52631579	0.533450673
127.8947368	68.63157895	36.73684211	0.517940736
127.8947368	68.63157895	38.94736842	0.503246126
127.8947368	68.63157895	41.15789474	0.48930709
127.8947368	68.63157895	43.36842105	0.476069432
127.8947368	68.63157895	45.57894737	0.463483895
127.8947368	68.63157895	47.78947368	0.451505626
127.8947368	68.63157895	50	0.440093699
127.8947368	70.52631579	21.26315789	0.643168305
127.8947368	70.52631579	23.47368421	0.621476432
127.8947368	70.52631579	25.68421053	0.601087667
127.8947368	70.52631579	27.89473684	0.581893439
127.8947368	70.52631579	30.10526316	0.563796587
127.8947368	70.52631579	32.31578947	0.546709923
127.8947368	70.52631579	34.52631579	0.530555019
127.8947368	70.52631579	36.73684211	0.515261147
127.8947368	70.52631579	38.94736842	0.50076438
127.8947368	70.52631579	41.15789474	0.487006812
127.8947368	70.52631579	43.36842105	0.473935875
127.8947368	70.52631579	45.57894737	0.461503752
127.8947368	70.52631579	47.78947368	0.449666866
127.8947368	70.52631579	50	0.438385426
127.8947368	72.42105263	21.26315789	0.638587921
127.8947368	72.42105263	23.47368421	0.61726349
127.8947368	72.42105263	25.68421053	0.59720752
127.8947368	72.42105263	27.89473684	0.578315369
127.8947368	72.42105263	30.10526316	0.560493282
127.8947368	72.42105263	32.31578947	0.543657041
127.8947368	72.42105263	34.52631579	0.527730807
127.8947368	72.42105263	36.73684211	0.512646124
127.8947368	72.42105263	38.94736842	0.498341059
127.8947368	72.42105263	41.15789474	0.484759462
127.8947368	72.42105263	43.36842105	0.471850317
127.8947368	72.42105263	45.57894737	0.459567179
127.8947368	72.42105263	47.78947368	0.447867691
127.8947368	72.42105263	50	0.436713144
127.8947368	74.31578947	21.26315789	0.634136123
127.8947368	74.31578947	23.47368421	0.613165747
127.8947368	74.31578947	25.68421053	0.593430774
127.8947368	74.31578947	27.89473684	0.574830271
127.8947368	74.31578947	30.10526316	0.557273709
127.8947368	74.31578947	32.31578947	0.540679683
127.8947368	74.31578947	34.52631579	0.524974813
127.8947368	74.31578947	36.73684211	0.5100928
127.8947368	74.31578947	38.94736842	0.49597361
127.8947368	74.31578947	41.15789474	0.482562763
127.8947368	74.31578947	43.36842105	0.469810723
127.8947368	74.31578947	45.57894737	0.457672357
127.8947368	74.31578947	47.78947368	0.446106471
127.8947368	74.31578947	50	0.435075393
127.8947368	76.21052632	21.26315789	0.629806597
127.8947368	76.21052632	23.47368421	0.609177654
127.8947368	76.21052632	25.68421053	0.589752537
127.8947368	76.21052632	27.89473684	0.571433826
127.8947368	76.21052632	30.10526316	0.554134046
127.8947368	76.21052632	32.31578947	0.537774461
127.8947368	76.21052632	34.52631579	0.522284027
127.8947368	76.21052632	36.73684211	0.507598498
127.8947368	76.21052632	38.94736842	0.493659644
127.8947368	76.21052632	41.15789474	0.480414583
127.8947368	76.21052632	43.36842105	0.467815189
127.8947368	76.21052632	45.57894737	0.455817581
127.8947368	76.21052632	47.78947368	0.444381678
127.8947368	76.21052632	50	0.433470801
127.8947368	78.10526316	21.26315789	0.625593471
127.8947368	78.10526316	23.47368421	0.605294044
127.8947368	78.10526316	25.68421053	0.586168254
127.8947368	78.10526316	27.89473684	0.568122006
127.8947368	78.10526316	30.10526316	0.551070725
127.8947368	78.10526316	32.31578947	0.534938208
127.8947368	78.10526316	34.52631579	0.519655634
127.8947368	78.10526316	36.73684211	0.505160708
127.8947368	78.10526316	38.94736842	0.491396926
127.8947368	78.10526316	41.15789474	0.478312925
127.8947368	78.10526316	43.36842105	0.465861927
127.8947368	78.10526316	45.57894737	0.454001249
127.8947368	78.10526316	47.78947368	0.442691877
127.8947368	78.10526316	50	0.431898081
127.8947368	80	21.26315789	0.621491277
127.8947368	80	23.47368421	0.6015101
127.8947368	80	25.68421053	0.582673671
127.8947368	80	27.89473684	0.564891048
127.8947368	80	30.10526316	0.548080409
127.8947368	80	32.31578947	0.532167961
127.8947368	80	34.52631579	0.517086996
127.8947368	80	36.73684211	0.502777082
127.8947368	80	38.94736842	0.489183357
127.8947368	80	41.15789474	0.476255912
127.8947368	80	43.36842105	0.463949257
127.8947368	80	45.57894737	0.452221858
127.8947368	80	47.78947368	0.441035717
127.8947368	80	50	0.430356019
133.4210526	44	23.47368421	0.688072519
133.4210526	44	25.68421053	0.661876174
133.4210526	44	27.89473684	0.637461254
133.4210526	44	30.10526316	0.614659456
133.4210526	44	32.31578947	0.593322493
133.4210526	44	34.52631579	0.573319261
133.4210526	44	36.73684211	0.554533464
133.4210526	44	38.94736842	0.536861617
133.4210526	44	41.15789474	0.520211361
133.4210526	44	43.36842105	0.504500033
133.4210526	44	45.57894737	0.489653449
133.4210526	44	47.78947368	0.475604863
133.4210526	44	50	0.462294071
133.4210526	45.89473684	23.47368421	0.681286672
133.4210526	45.89473684	25.68421053	0.655697418
133.4210526	45.89473684	27.89473684	0.631824708
133.4210526	45.89473684	30.10526316	0.609508567
133.4210526	45.89473684	32.31578947	0.588607789
133.4210526	45.89473684	34.52631579	0.568997322
133.4210526	45.89473684	36.73684211	0.550566056
133.4210526	45.89473684	38.94736842	0.533214973
133.4210526	45.89473684	41.15789474	0.516855573
133.4210526	45.89473684	43.36842105	0.501408539
133.4210526	45.89473684	45.57894737	0.486802595
133.4210526	45.89473684	47.78947368	0.472973534
133.4210526	45.89473684	50	0.459863374
133.4210526	47.78947368	23.47368421	0.674773309
133.4210526	47.78947368	25.68421053	0.649759662
133.4210526	47.78947368	27.89473684	0.62640187
133.4210526	47.78947368	30.10526316	0.604547641
133.4210526	47.78947368	32.31578947	0.584062324
133.4210526	47.78947368	34.52631579	0.564826472
133.4210526	47.78947368	36.73684211	0.546733799
133.4210526	47.78947368	38.94736842	0.529689443
133.4210526	47.78947368	41.15789474	0.513608503
133.4210526	47.78947368	43.36842105	0.498414787
133.4210526	47.78947368	45.57894737	0.484039742
133.4210526	47.78947368	47.78947368	0.470421541
133.4210526	47.78947368	50	0.457504288
133.4210526	49.68421053	23.47368421	0.66851298
133.4210526	49.68421053	25.68421053	0.644046046
133.4210526	49.68421053	27.89473684	0.621178075
133.4210526	49.68421053	30.10526316	0.599763885
133.4210526	49.68421053	32.31578947	0.579674902
133.4210526	49.68421053	34.52631579	0.560796892
133.4210526	49.68421053	36.73684211	0.543028056
133.4210526	49.68421053	38.94736842	0.526277412
133.4210526	49.68421053	41.15789474	0.510463422
133.4210526	49.68421053	43.36842105	0.495512819
133.4210526	49.68421053	45.57894737	0.481359607
133.4210526	49.68421053	47.78947368	0.467944189
133.4210526	49.68421053	50	0.455212634
133.4210526	51.57894737	23.47368421	0.662488224
133.4210526	51.57894737	25.68421053	0.638541408
133.4210526	51.57894737	27.89473684	0.616140115
133.4210526	51.57894737	30.10526316	0.595145759
133.4210526	51.57894737	32.31578947	0.575435413
133.4210526	51.57894737	34.52631579	0.556899699
133.4210526	51.57894737	36.73684211	0.539441005
133.4210526	51.57894737	38.94736842	0.522971977
133.4210526	51.57894737	41.15789474	0.507414225
133.4210526	51.57894737	43.36842105	0.492697227
133.4210526	51.57894737	45.57894737	0.478757385
133.4210526	51.57894737	47.78947368	0.465537207
133.4210526	51.57894737	50	0.452984608
133.4210526	53.47368421	23.47368421	0.656683309
133.4210526	53.47368421	25.68421053	0.633232066
133.4210526	53.47368421	27.89473684	0.611276053
133.4210526	53.47368421	30.10526316	0.590682818
133.4210526	53.47368421	32.31578947	0.571334694
133.4210526	53.47368421	34.52631579	0.553126834
133.4210526	53.47368421	36.73684211	0.535965542
133.4210526	53.47368421	38.94736842	0.51976686
133.4210526	53.47368421	41.15789474	0.504455353
133.4210526	53.47368421	43.36842105	0.489963079
133.4210526	53.47368421	45.57894737	0.476228695
133.4210526	53.47368421	47.78947368	0.463196693
133.4210526	53.47368421	50	0.450816732
133.4210526	55.36842105	21.26315789	0.675653122
133.4210526	55.36842105	23.47368421	0.651084012
133.4210526	55.36842105	25.68421053	0.628105628
133.4210526	55.36842105	27.89473684	0.606575064
133.4210526	55.36842105	30.10526316	0.586365578
133.4210526	55.36842105	32.31578947	0.567364413


==> Plots/Data/points2D_6.dat <==
x	y	z	color
133.4210526	55.36842105	34.52631579	0.549470959
133.4210526	55.36842105	36.73684211	0.53259519
133.4210526	55.36842105	38.94736842	0.516656332
133.4210526	55.36842105	41.15789474	0.501581729
133.4210526	55.36842105	43.36842105	0.487305865
133.4210526	55.36842105	45.57894737	0.473769526
133.4210526	55.36842105	47.78947368	0.460919073
133.4210526	55.36842105	50	0.448705816
133.4210526	57.26315789	21.26315789	0.669743758
133.4210526	57.26315789	23.47368421	0.645677427
133.4210526	57.26315789	25.68421053	0.623150839
133.4210526	57.26315789	27.89473684	0.602027298
133.4210526	57.26315789	30.10526316	0.582185397
133.4210526	57.26315789	32.31578947	0.563516969
133.4210526	57.26315789	34.52631579	0.545925374
133.4210526	57.26315789	36.73684211	0.529324028
133.4210526	57.26315789	38.94736842	0.51363515
133.4210526	57.26315789	41.15789474	0.498788701
133.4210526	57.26315789	43.36842105	0.484721451
133.4210526	57.26315789	45.57894737	0.471376196
133.4210526	57.26315789	47.78947368	0.458701067
133.4210526	57.26315789	50	0.446648931
133.4210526	59.15789474	21.26315789	0.664037786
133.4210526	59.15789474	23.47368421	0.640451812
133.4210526	59.15789474	25.68421053	0.618357438
133.4210526	59.15789474	27.89473684	0.597623768
133.4210526	59.15789474	30.10526316	0.57813438
133.4210526	59.15789474	32.31578947	0.559785411
133.4210526	59.15789474	34.52631579	0.542483943
133.4210526	59.15789474	36.73684211	0.526146627
133.4210526	59.15789474	38.94736842	0.510698504
133.4210526	59.15789474	41.15789474	0.496071996
133.4210526	59.15789474	43.36842105	0.482206037
133.4210526	59.15789474	45.57894737	0.46904532
133.4210526	59.15789474	47.78947368	0.45653965
133.4210526	59.15789474	50	0.444643375
133.4210526	61.05263158	21.26315789	0.658522923
133.4210526	61.05263158	23.47368421	0.635396451
133.4210526	61.05263158	25.68421053	0.613716051
133.4210526	61.05263158	27.89473684	0.59335625
133.4210526	61.05263158	30.10526316	0.574205296
133.4210526	61.05263158	32.31578947	0.556163361
133.4210526	61.05263158	34.52631579	0.53914103
133.4210526	61.05263158	36.73684211	0.523057998
133.4210526	61.05263158	38.94736842	0.507841965
133.4210526	61.05263158	41.15789474	0.49342768
133.4210526	61.05263158	43.36842105	0.479756118
133.4210526	61.05263158	45.57894737	0.466773772
133.4210526	61.05263158	47.78947368	0.454432033
133.4210526	61.05263158	50	0.442686651
133.4210526	62.94736842	21.26315789	0.653187941
133.4210526	62.94736842	23.47368421	0.630501538
133.4210526	62.94736842	25.68421053	0.609218088
133.4210526	62.94736842	27.89473684	0.5892172
133.4210526	62.94736842	30.10526316	0.5703915
133.4210526	62.94736842	32.31578947	0.552644957
133.4210526	62.94736842	34.52631579	0.53589145
133.4210526	62.94736842	36.73684211	0.520053545
133.4210526	62.94736842	38.94736842	0.505061452
133.4210526	62.94736842	41.15789474	0.49085212
133.4210526	62.94736842	43.36842105	0.477368458
133.4210526	62.94736842	45.57894737	0.464558663
133.4210526	62.94736842	47.78947368	0.452375632
133.4210526	62.94736842	50	0.44077645
133.4210526	64.84210526	21.26315789	0.648022557
133.4210526	64.84210526	23.47368421	0.625758078
133.4210526	64.84210526	25.68421053	0.60485566
133.4210526	64.84210526	27.89473684	0.585199678
133.4210526	64.84210526	30.10526316	0.566686876
133.4210526	64.84210526	32.31578947	0.549224794
133.4210526	64.84210526	34.52631579	0.532730416
133.4210526	64.84210526	36.73684211	0.517129021
133.4210526	64.84210526	38.94736842	0.50235319
133.4210526	64.84210526	41.15789474	0.488341955
133.4210526	64.84210526	43.36842105	0.475040059
133.4210526	64.84210526	45.57894737	0.462397315
133.4210526	64.84210526	47.78947368	0.450368052
133.4210526	64.84210526	50	0.438910624
133.4210526	66.73684211	21.26315789	0.643017326
133.4210526	66.73684211	23.47368421	0.621157798
133.4210526	66.73684211	25.68421053	0.600621503
133.4210526	66.73684211	27.89473684	0.581297289
133.4210526	66.73684211	30.10526316	0.56308578
133.4210526	66.73684211	32.31578947	0.545897879
133.4210526	66.73684211	34.52631579	0.529653504
133.4210526	66.73684211	36.73684211	0.514280496
133.4210526	66.73684211	38.94736842	0.499713682
133.4210526	66.73684211	41.15789474	0.485894069
133.4210526	66.73684211	43.36842105	0.472768139
133.4210526	66.73684211	45.57894737	0.460287242
133.4210526	66.73684211	47.78947368	0.448407067
133.4210526	66.73684211	50	0.437087178
133.4210526	68.63157895	21.26315789	0.638163554
133.4210526	68.63157895	23.47368421	0.616693076
133.4210526	68.63157895	25.68421053	0.596508912
133.4210526	68.63157895	27.89473684	0.577504126
133.4210526	68.63157895	30.10526316	0.559582992
133.4210526	68.63157895	32.31578947	0.542659591
133.4210526	68.63157895	34.52631579	0.526656613
133.4210526	68.63157895	36.73684211	0.511504325
133.4210526	68.63157895	38.94736842	0.497139684
133.4210526	68.63157895	41.15789474	0.483505567
133.4210526	68.63157895	43.36842105	0.470550112
133.4210526	68.63157895	45.57894737	0.458226129
133.4210526	68.63157895	47.78947368	0.446490605
133.4210526	68.63157895	50	0.435304255
133.4210526	70.52631579	21.26315789	0.633453223
133.4210526	70.52631579	23.47368421	0.612356869
133.4210526	70.52631579	25.68421053	0.592511689
133.4210526	70.52631579	27.89473684	0.573814717
133.4210526	70.52631579	30.10526316	0.556173674
133.4210526	70.52631579	32.31578947	0.539505642
133.4210526	70.52631579	34.52631579	0.523735937
133.4210526	70.52631579	36.73684211	0.508797122
133.4210526	70.52631579	38.94736842	0.494628175
133.4210526	70.52631579	41.15789474	0.481173755
133.4210526	70.52631579	43.36842105	0.468383568
133.4210526	70.52631579	45.57894737	0.45621182
133.4210526	70.52631579	47.78947368	0.444616731
133.4210526	70.52631579	50	0.433560117
133.4210526	72.42105263	21.26315789	0.628878919
133.4210526	72.42105263	23.47368421	0.608142662
133.4210526	72.42105263	25.68421053	0.588624093
133.4210526	72.42105263	27.89473684	0.570223991
133.4210526	72.42105263	30.10526316	0.552853335
133.4210526	72.42105263	32.31578947	0.536432049
133.4210526	72.42105263	34.52631579	0.520887933
133.4210526	72.42105263	36.73684211	0.506155733
133.4210526	72.42105263	38.94736842	0.492176344
133.4210526	72.42105263	41.15789474	0.478896118
133.4210526	72.42105263	43.36842105	0.466266259
133.4210526	72.42105263	45.57894737	0.454242299
133.4210526	72.42105263	47.78947368	0.442783639
133.4210526	72.42105263	50	0.431853142
133.4210526	74.31578947	21.26315789	0.624433776
133.4210526	74.31578947	23.47368421	0.604044411
133.4210526	74.31578947	25.68421053	0.584840791
133.4210526	74.31578947	27.89473684	0.566727233
133.4210526	74.31578947	30.10526316	0.549617798
133.4210526	74.31578947	32.31578947	0.533435102
133.4210526	74.31578947	34.52631579	0.518109302
133.4210526	74.31578947	36.73684211	0.503577216
133.4210526	74.31578947	38.94736842	0.489781564
133.4210526	74.31578947	41.15789474	0.47667031
133.4210526	74.31578947	43.36842105	0.464196084
133.4210526	74.31578947	45.57894737	0.452315684
133.4210526	74.31578947	47.78947368	0.440989636
133.4210526	74.31578947	50	0.43018181
133.4210526	76.21052632	21.26315789	0.620111423
133.4210526	76.21052632	23.47368421	0.600056504
133.4210526	76.21052632	25.68421053	0.581156826
133.4210526	76.21052632	27.89473684	0.563320056
133.4210526	76.21052632	30.10526316	0.546463171
133.4210526	76.21052632	32.31578947	0.530511342
133.4210526	76.21052632	34.52631579	0.515396963
133.4210526	76.21052632	36.73684211	0.501058824
133.4210526	76.21052632	38.94736842	0.487441382
133.4210526	76.21052632	41.15789474	0.474494134
133.4210526	76.21052632	43.36842105	0.462171073
133.4210526	76.21052632	45.57894737	0.450430207
133.4210526	76.21052632	47.78947368	0.439233138
133.4210526	76.21052632	50	0.428544694
133.4210526	78.10526316	21.26315789	0.615905939
133.4210526	78.10526316	23.47368421	0.596173717
133.4210526	78.10526316	25.68421053	0.577567581
133.4210526	78.10526316	27.89473684	0.559998367
133.4210526	78.10526316	30.10526316	0.543385821
133.4210526	78.10526316	32.31578947	0.527657536
133.4210526	78.10526316	34.52631579	0.512748037
133.4210526	78.10526316	36.73684211	0.498597987
133.4210526	78.10526316	38.94736842	0.485153498
133.4210526	78.10526316	41.15789474	0.472365532
133.4210526	78.10526316	43.36842105	0.460189383
133.4210526	78.10526316	45.57894737	0.448584213
133.4210526	78.10526316	47.78947368	0.437512654
133.4210526	78.10526316	50	0.426940456
133.4210526	80	21.26315789	0.611811809
133.4210526	80	23.47368421	0.592391181
133.4210526	80	25.68421053	0.574068746
133.4210526	80	27.89473684	0.556758346
133.4210526	80	30.10526316	0.540382352
133.4210526	80	32.31578947	0.524870663
133.4210526	80	34.52631579	0.510159828
133.4210526	80	36.73684211	0.496192296
133.4210526	80	38.94736842	0.482915757
133.4210526	80	41.15789474	0.470282574
133.4210526	80	43.36842105	0.45824928
133.4210526	80	45.57894737	0.446776144
133.4210526	80	47.78947368	0.435826784
133.4210526	80	50	0.425367833
138.9473684	44	23.47368421	0.679533201
138.9473684	44	25.68421053	0.653947973
138.9473684	44	27.89473684	0.630083285
138.9473684	44	30.10526316	0.60777834
138.9473684	44	32.31578947	0.586891263
138.9473684	44	34.52631579	0.567296444
138.9473684	44	36.73684211	0.548882321
138.9473684	44	38.94736842	0.531549499
138.9473684	44	41.15789474	0.515209168
138.9473684	44	43.36842105	0.499781753
138.9473684	44	45.57894737	0.485195767
138.9473684	44	47.78947368	0.471386823
138.9473684	44	50	0.458296795
138.9473684	45.89473684	23.47368421	0.672727153
138.9473684	45.89473684	25.68421053	0.647740722
138.9473684	45.89473684	27.89473684	0.624411631
138.9473684	45.89473684	30.10526316	0.6025871
138.9473684	45.89473684	32.31578947	0.582132085
138.9473684	45.89473684	34.52631579	0.562926825
138.9473684	45.89473684	36.73684211	0.54486478
138.9473684	45.89473684	38.94736842	0.527850887
138.9473684	45.89473684	41.15789474	0.511800083
138.9473684	45.89473684	43.36842105	0.496636048
138.9473684	45.89473684	45.57894737	0.482290127
138.9473684	45.89473684	47.78947368	0.468700414
138.9473684	45.89473684	50	0.455810949
138.9473684	47.78947368	23.47368421	0.666196307
138.9473684	47.78947368	25.68421053	0.641777384
138.9473684	47.78947368	27.89473684	0.618956712
138.9473684	47.78947368	30.10526316	0.597588905
138.9473684	47.78947368	32.31578947	0.577545237
138.9473684	47.78947368	34.52631579	0.558711364
138.9473684	47.78947368	36.73684211	0.540985409
138.9473684	47.78947368	38.94736842	0.524276341
138.9473684	47.78947368	41.15789474	0.508502588
138.9473684	47.78947368	43.36842105	0.493590869
138.9473684	47.78947368	45.57894737	0.479475181
138.9473684	47.78947368	47.78947368	0.466095936
138.9473684	47.78947368	50	0.453399213
138.9473684	49.68421053	21.26315789	0.685500659
138.9473684	49.68421053	23.47368421	0.65992092
138.9473684	49.68421053	25.68421053	0.636040804
138.9473684	49.68421053	27.89473684	0.613703572
138.9473684	49.68421053	30.10526316	0.592770678
138.9473684	49.68421053	32.31578947	0.573119249
138.9473684	49.68421053	34.52631579	0.554639976
138.9473684	49.68421053	36.73684211	0.53723532
138.9473684	49.68421053	38.94736842	0.520818007
138.9473684	49.68421053	41.15789474	0.505309729
138.9473684	49.68421053	43.36842105	0.490640048
138.9473684	49.68421053	45.57894737	0.476745444
138.9473684	49.68421053	47.78947368	0.463568507
138.9473684	49.68421053	50	0.45105723
138.9473684	51.57894737	21.26315789	0.67889121
138.9473684	51.57894737	23.47368421	0.653883278
138.9473684	51.57894737	25.68421053	0.630515563
138.9473684	51.57894737	27.89473684	0.60863875
138.9473684	51.57894737	30.10526316	0.58812063
138.9473684	51.57894737	32.31578947	0.568843771
138.9473684	51.57894737	34.52631579	0.550703547
138.9473684	51.57894737	36.73684211	0.53360647
138.9473684	51.57894737	38.94736842	0.517468772
138.9473684	51.57894737	41.15789474	0.502215201
138.9473684	51.57894737	43.36842105	0.487777983
138.9473684	51.57894737	45.57894737	0.474095932
138.9473684	51.57894737	47.78947368	0.461113684
138.9473684	51.57894737	50	0.448781034
138.9473684	53.47368421	21.26315789	0.672531534
138.9473684	53.47368421	23.47368421	0.648067426
138.9473684	53.47368421	25.68421053	0.625187754
138.9473684	53.47368421	27.89473684	0.603750082
138.9473684	53.47368421	30.10526316	0.583628095
138.9473684	53.47368421	32.31578947	0.564709424
138.9473684	53.47368421	34.52631579	0.546893813
138.9473684	53.47368421	36.73684211	0.530091554
138.9473684	53.47368421	38.94736842	0.514222167
138.9473684	53.47368421	41.15789474	0.499213264
138.9473684	53.47368421	43.36842105	0.484999571
138.9473684	53.47368421	45.57894737	0.471522099
138.9473684	53.47368421	47.78947368	0.458727411
138.9473684	53.47368421	50	0.446567002
138.9473684	55.36842105	21.26315789	0.666405063
138.9473684	55.36842105	23.47368421	0.642458943
138.9473684	55.36842105	25.68421053	0.620044785
138.9473684	55.36842105	27.89473684	0.599026544
138.9473684	55.36842105	30.10526316	0.579283392
138.9473684	55.36842105	32.31578947	0.560707685
138.9473684	55.36842105	34.52631579	0.543203248
138.9473684	55.36842105	36.73684211	0.526683917
138.9473684	55.36842105	38.94736842	0.511072293
138.9473684	55.36842105	41.15789474	0.496298676
138.9473684	55.36842105	43.36842105	0.48230015
138.9473684	55.36842105	45.57894737	0.469019788
138.9473684	55.36842105	47.78947368	0.456405977
138.9473684	55.36842105	50	0.444411814
138.9473684	57.26315789	21.26315789	0.660496795
138.9473684	57.26315789	23.47368421	0.637044753
138.9473684	57.26315789	25.68421053	0.615075221
138.9473684	57.26315789	27.89473684	0.594458108
138.9473684	57.26315789	30.10526316	0.575077704
138.9473684	57.26315789	32.31578947	0.55683078
138.9473684	57.26315789	34.52631579	0.539624985
138.9473684	57.26315789	36.73684211	0.523377478
138.9473684	57.26315789	38.94736842	0.508013753
138.9473684	57.26315789	41.15789474	0.493466641
138.9473684	57.26315789	43.36842105	0.479675444
138.9473684	57.26315789	45.57894737	0.466585186
138.9473684	57.26315789	47.78947368	0.454145971
138.9473684	57.26315789	50	0.442312419
138.9473684	59.15789474	21.26315789	0.654793104
138.9473684	59.15789474	23.47368421	0.631812959
138.9473684	59.15789474	25.68421053	0.610268646
138.9473684	59.15789474	27.89473684	0.590035628
138.9473684	59.15789474	30.10526316	0.571002978
138.9473684	59.15789474	32.31578947	0.553071603
138.9473684	59.15789474	34.52631579	0.536152739
138.9473684	59.15789474	36.73684211	0.520166664
138.9473684	59.15789474	38.94736842	0.505041596
138.9473684	59.15789474	41.15789474	0.490712752
138.9473684	59.15789474	43.36842105	0.477121525
138.9473684	59.15789474	45.57894737	0.464214784
138.9473684	59.15789474	47.78947368	0.451944258
138.9473684	59.15789474	50	0.440266006
138.9473684	61.05263158	21.26315789	0.649281579
138.9473684	61.05263158	23.47368421	0.62675271
138.9473684	61.05263158	25.68421053	0.605615545
138.9473684	61.05263158	27.89473684	0.585750738
138.9473684	61.05263158	30.10526316	0.567051841
138.9473684	61.05263158	32.31578947	0.54942364
138.9473684	61.05263158	34.52631579	0.53278074
138.9473684	61.05263158	36.73684211	0.517046354
138.9473684	61.05263158	38.94736842	0.50215127
138.9473684	61.05263158	41.15789474	0.488032953
138.9473684	61.05263158	43.36842105	0.474634774
138.9473684	61.05263158	45.57894737	0.461905346
138.9473684	61.05263158	47.78947368	0.44979794
138.9473684	61.05263158	50	0.438269979
138.9473684	62.94736842	21.26315789	0.643950882
138.9473684	62.94736842	23.47368421	0.621854079
138.9473684	62.94736842	25.68421053	0.601107202
138.9473684	62.94736842	27.89473684	0.581595765
138.9473684	62.94736842	30.10526316	0.563217521
138.9473684	62.94736842	32.31578947	0.5458809
138.9473684	62.94736842	34.52631579	0.529503677
138.9473684	62.94736842	36.73684211	0.514011833
138.9473684	62.94736842	38.94736842	0.499338577
138.9473684	62.94736842	41.15789474	0.4854235
138.9473684	62.94736842	43.36842105	0.472211848
138.9473684	62.94736842	45.57894737	0.459653883
138.9473684	62.94736842	47.78947368	0.447704339
138.9473684	62.94736842	50	0.436321936
138.9473684	64.84210526	21.26315789	0.638790629
138.9473684	64.84210526	23.47368421	0.617107963
138.9473684	64.84210526	25.68421053	0.596735614
138.9473684	64.84210526	27.89473684	0.577563656
138.9473684	64.84210526	30.10526316	0.559493787
138.9473684	64.84210526	32.31578947	0.542437866
138.9473684	64.84210526	34.52631579	0.526316654
138.9473684	64.84210526	36.73684211	0.511058746
138.9473684	64.84210526	38.94736842	0.496599638
138.9473684	64.84210526	41.15789474	0.482880934
138.9473684	64.84210526	43.36842105	0.469849652
138.9473684	64.84210526	45.57894737	0.457457625
138.9473684	64.84210526	47.78947368	0.445660972
138.9473684	64.84210526	50	0.434419646
138.9473684	66.73684211	21.26315789	0.633791287
138.9473684	66.73684211	23.47368421	0.612505993
138.9473684	66.73684211	25.68421053	0.592493416
138.9473684	66.73684211	27.89473684	0.573647911
138.9473684	66.73684211	30.10526316	0.55587489
138.9473684	66.73684211	32.31578947	0.53908944
138.9473684	66.73684211	34.52631579	0.523215145
138.9473684	66.73684211	36.73684211	0.508183064
138.9473684	66.73684211	38.94736842	0.49393086
138.9473684	66.73684211	41.15789474	0.480402044
138.9473684	66.73684211	43.36842105	0.467545317
138.9473684	66.73684211	45.57894737	0.455313999
138.9473684	66.73684211	47.78947368	0.443665531
138.9473684	66.73684211	50	0.432561037
138.9473684	68.63157895	21.26315789	0.628944083
138.9473684	68.63157895	23.47368421	0.608040458
138.9473684	68.63157895	25.68421053	0.588373812
138.9473684	68.63157895	27.89473684	0.569842527
138.9473684	68.63157895	30.10526316	0.552355514
138.9473684	68.63157895	32.31578947	0.535830909
138.9473684	68.63157895	34.52631579	0.520194956
138.9473684	68.63157895	36.73684211	0.505381051
138.9473684	68.63157895	38.94736842	0.49132891
138.9473684	68.63157895	41.15789474	0.477983852
138.9473684	68.63157895	43.36842105	0.465296175
138.9473684	68.63157895	45.57894737	0.453220614
138.9473684	68.63157895	47.78947368	0.441715868
138.9473684	68.63157895	50	0.430744179
138.9473684	70.52631579	21.26315789	0.624240928
138.9473684	70.52631579	23.47368421	0.60370424
138.9473684	70.52631579	25.68421053	0.584370522
138.9473684	70.52631579	27.89473684	0.566141951
138.9473684	70.52631579	30.10526316	0.548930738
138.9473684	70.52631579	32.31578947	0.532657898
138.9473684	70.52631579	34.52631579	0.517252196
138.9473684	70.52631579	36.73684211	0.502649239
138.9473684	70.52631579	38.94736842	0.48879069
138.9473684	70.52631579	41.15789474	0.475623584
138.9473684	70.52631579	43.36842105	0.463099741
138.9473684	70.52631579	45.57894737	0.451175241
138.9473684	70.52631579	47.78947368	0.439809981
138.9473684	70.52631579	50	0.42896727
138.9473684	72.42105263	21.26315789	0.619674346
138.9473684	72.42105263	23.47368421	0.59949075
138.9473684	72.42105263	25.68421053	0.580477727
138.9473684	72.42105263	27.89473684	0.562541031
138.9473684	72.42105263	30.10526316	0.545595991
138.9473684	72.42105263	32.31578947	0.529566344
138.9473684	72.42105263	34.52631579	0.514383245
138.9473684	72.42105263	36.73684211	0.499984397
138.9473684	72.42105263	38.94736842	0.486313311
138.9473684	72.42105263	41.15789474	0.473318656
138.9473684	72.42105263	43.36842105	0.460953697
138.9473684	72.42105263	45.57894737	0.449175798
138.9473684	72.42105263	47.78947368	0.437945998
138.9473684	72.42105263	50	0.427228624
138.9473684	74.31578947	21.26315789	0.615237414
138.9473684	74.31578947	23.47368421	0.595393883
138.9473684	74.31578947	25.68421053	0.576690028
138.9473684	74.31578947	27.89473684	0.559034982
138.9473684	74.31578947	30.10526316	0.542347023
138.9473684	74.31578947	32.31578947	0.526552468
138.9473684	74.31578947	34.52631579	0.511584733
138.9473684	74.31578947	36.73684211	0.497383515
138.9473684	74.31578947	38.94736842	0.483894081
138.9473684	74.31578947	41.15789474	0.471066655
138.9473684	74.31578947	43.36842105	0.458855878
138.9473684	74.31578947	45.57894737	0.44722034
138.9473684	74.31578947	47.78947368	0.436122169
138.9473684	74.31578947	50	0.425526667
138.9473684	76.21052632	21.26315789	0.61092371
138.9473684	76.21052632	23.47368421	0.591407968
138.9473684	76.21052632	25.68421053	0.573002406
138.9473684	76.21052632	27.89473684	0.555619353
138.9473684	76.21052632	30.10526316	0.539179877
138.9473684	76.21052632	32.31578947	0.523612742
138.9473684	76.21052632	34.52631579	0.508853513
138.9473684	76.21052632	36.73684211	0.49484378
138.9473684	76.21052632	38.94736842	0.481530482
138.9473684	76.21052632	41.15789474	0.468865322
138.9473684	76.21052632	43.36842105	0.456804257
138.9473684	76.21052632	45.57894737	0.445307044
138.9473684	76.21052632	47.78947368	0.434336854
138.9473684	76.21052632	50	0.423859918
138.9473684	78.10526316	21.26315789	0.606727267
138.9473684	78.10526316	23.47368421	0.58752773
138.9473684	78.10526316	25.68421053	0.569410186
138.9473684	78.10526316	27.89473684	0.552289992
138.9473684	78.10526316	30.10526316	0.536090859
138.9473684	78.10526316	32.31578947	0.520743875
138.9473684	78.10526316	34.52631579	0.506186646
138.9473684	78.10526316	36.73684211	0.492362562
138.9473684	78.10526316	38.94736842	0.479220157
138.9473684	78.10526316	41.15789474	0.466712544
138.9473684	78.10526316	43.36842105	0.454796933
138.9473684	78.10526316	45.57894737	0.443434201
138.9473684	78.10526316	47.78947368	0.432588511
138.9473684	78.10526316	50	0.422226989
138.9473684	80	21.26315789	0.602642528
138.9473684	80	23.47368421	0.583748252
138.9473684	80	25.68421053	0.565909009
138.9473684	80	27.89473684	0.549043023
138.9473684	80	30.10526316	0.533076519
138.9473684	80	32.31578947	0.517942787
138.9473684	80	34.52631579	0.503581379
138.9473684	80	36.73684211	0.489937398
138.9473684	80	38.94736842	0.476960896
138.9473684	80	41.15789474	0.464606335
138.9473684	80	43.36842105	0.452832123
138.9473684	80	45.57894737	0.441600203
138.9473684	80	47.78947368	0.430875694
138.9473684	80	50	0.420626573
144.4736842	44	23.47368421	0.671383058
144.4736842	44	25.68421053	0.646376166
144.4736842	44	27.89473684	0.623032814
144.4736842	44	30.10526316	0.601199158
144.4736842	44	32.31578947	0.580739274
144.4736842	44	34.52631579	0.561532664
144.4736842	44	36.73684211	0.543472175
144.4736842	44	38.94736842	0.526462226
144.4736842	44	41.15789474	0.510417322
144.4736842	44	43.36842105	0.495260778
144.4736842	44	45.57894737	0.48092363
144.4736842	44	47.78947368	0.467343709
144.4736842	44	50	0.454464837
144.4736842	45.89473684	23.47368421	0.664560518
144.4736842	45.89473684	25.68421053	0.640144375
144.4736842	45.89473684	27.89473684	0.617330169
144.4736842	45.89473684	30.10526316	0.595971783
144.4736842	45.89473684	32.31578947	0.575939889
144.4736842	45.89473684	34.52631579	0.557119648
144.4736842	45.89473684	36.73684211	0.539408769
144.4736842	45.89473684	38.94736842	0.522715879
144.4736842	45.89473684	41.15789474	0.506959123
144.4736842	45.89473684	43.36842105	0.492064984
144.4736842	45.89473684	45.57894737	0.477967262
144.4736842	45.89473684	47.78947368	0.464606203
144.4736842	45.89473684	50	0.45192775
144.4736842	47.78947368	23.47368421	0.658015667
144.4736842	47.78947368	25.68421053	0.634159183
144.4736842	47.78947368	27.89473684	0.611847067
144.4736842	47.78947368	30.10526316	0.590940326
144.4736842	47.78947368	32.31578947	0.571315726
144.4736842	47.78947368	34.52631579	0.552863666
144.4736842	47.78947368	36.73684211	0.535486374
144.4736842	47.78947368	38.94736842	0.519096382
144.4736842	47.78947368	41.15789474	0.50361523
144.4736842	47.78947368	43.36842105	0.488972355
144.4736842	47.78947368	45.57894737	0.475104141
144.4736842	47.78947368	47.78947368	0.461953096
144.4736842	47.78947368	50	0.449467152
144.4736842	49.68421053	23.47368421	0.651728488
144.4736842	49.68421053	25.68421053	0.62840316
144.4736842	49.68421053	27.89473684	0.606568281
144.4736842	49.68421053	30.10526316	0.586091441
144.4736842	49.68421053	32.31578947	0.566855058
144.4736842	49.68421053	34.52631579	0.548754389
144.4736842	49.68421053	36.73684211	0.531695864
144.4736842	49.68421053	38.94736842	0.515595656
144.4736842	49.68421053	41.15789474	0.500378474
144.4736842	49.68421053	43.36842105	0.485976518
144.4736842	49.68421053	45.57894737	0.472328591
144.4736842	49.68421053	47.78947368	0.459379323
144.4736842	49.68421053	50	0.447078514
144.4736842	51.57894737	23.47368421	0.645681032
144.4736842	51.57894737	25.68421053	0.622860647
144.4736842	51.57894737	27.89473684	0.601480107
144.4736842	51.57894737	30.10526316	0.581413106
144.4736842	51.57894737	32.31578947	0.562547303
144.4736842	51.57894737	34.52631579	0.544782481
144.4736842	51.57894737	36.73684211	0.528028983
144.4736842	51.57894737	38.94736842	0.512206385
144.4736842	51.57894737	41.15789474	0.497242357
144.4736842	51.57894737	43.36842105	0.48307169
144.4736842	51.57894737	45.57894737	0.469635454
144.4736842	51.57894737	47.78947368	0.456880277
144.4736842	51.57894737	50	0.444757715
144.4736842	53.47368421	23.47368421	0.639857135
144.4736842	53.47368421	25.68421053	0.617517523
144.4736842	53.47368421	27.89473684	0.596570172
144.4736842	53.47368421	30.10526316	0.576894445
144.4736842	53.47368421	32.31578947	0.55838288
144.4736842	53.47368421	34.52631579	0.540939478
144.4736842	53.47368421	36.73684211	0.524478238
144.4736842	53.47368421	38.94736842	0.508921919
144.4736842	53.47368421	41.15789474	0.494200966
144.4736842	53.47368421	43.36842105	0.480252602
144.4736842	53.47368421	45.57894737	0.467020029
144.4736842	53.47368421	47.78947368	0.454451755
144.4736842	53.47368421	50	0.442500991
144.4736842	55.36842105	23.47368421	0.634242196
144.4736842	55.36842105	25.68421053	0.61236101
144.4736842	55.36842105	27.89473684	0.591827263
144.4736842	55.36842105	30.10526316	0.572525592
144.4736842	55.36842105	32.31578947	0.554353085
144.4736842	55.36842105	34.52631579	0.537217682
144.4736842	55.36842105	36.73684211	0.521036806
144.4736842	55.36842105	38.94736842	0.505736196
144.4736842	55.36842105	41.15789474	0.491248906
144.4736842	55.36842105	43.36842105	0.477514443
144.4736842	55.36842105	45.57894737	0.464478019
144.4736842	55.36842105	47.78947368	0.452089911
144.4736842	55.36842105	50	0.440304896
144.4736842	57.26315789	23.47368421	0.628822976
144.4736842	57.26315789	25.68421053	0.607379508
144.4736842	57.26315789	27.89473684	0.587241186
144.4736842	57.26315789	30.10526316	0.568297564
144.4736842	57.26315789	32.31578947	0.550449982
144.4736842	57.26315789	34.52631579	0.533610067
144.4736842	57.26315789	36.73684211	0.517698451
144.4736842	57.26315789	38.94736842	0.502643673
144.4736842	57.26315789	41.15789474	0.488381238
144.4736842	57.26315789	43.36842105	0.474852805
144.4736842	57.26315789	45.57894737	0.462005481
144.4736842	57.26315789	47.78947368	0.449791215
144.4736842	57.26315789	50	0.438166264
144.4736842	59.15789474	23.47368421	0.623587439
144.4736842	59.15789474	25.68421053	0.602562455
144.4736842	59.15789474	27.89473684	0.582802646
144.4736842	59.15789474	30.10526316	0.564202161
144.4736842	59.15789474	32.31578947	0.54666632
144.4736842	59.15789474	34.52631579	0.530110206
144.4736842	59.15789474	36.73684211	0.514457464
144.4736842	59.15789474	38.94736842	0.499639268
144.4736842	59.15789474	41.15789474	0.48559343
144.4736842	59.15789474	43.36842105	0.472263639
144.4736842	59.15789474	45.57894737	0.459598793
144.4736842	59.15789474	47.78947368	0.44755242
144.4736842	59.15789474	50	0.436082179
144.4736842	61.05263158	23.47368421	0.618524607
144.4736842	61.05263158	25.68421053	0.597900204
144.4736842	61.05263158	27.89473684	0.578503143
144.4736842	61.05263158	30.10526316	0.560231875
144.4736842	61.05263158	32.31578947	0.542995451
144.4736842	61.05263158	34.52631579	0.5267122
144.4736842	61.05263158	36.73684211	0.511308601
144.4736842	61.05263158	38.94736842	0.496718306
144.4736842	61.05263158	41.15789474	0.482881309
144.4736842	61.05263158	43.36842105	0.469743214
144.4736842	61.05263158	45.57894737	0.457254612
144.4736842	61.05263158	47.78947368	0.445370529
144.4736842	61.05263158	50	0.434049951
144.4736842	62.94736842	23.47368421	0.613624441
144.4736842	62.94736842	25.68421053	0.593383922
144.4736842	62.94736842	27.89473684	0.574334887
144.4736842	62.94736842	30.10526316	0.556379818
144.4736842	62.94736842	32.31578947	0.539431269
144.4736842	62.94736842	34.52631579	0.523410625
144.4736842	62.94736842	36.73684211	0.508247031
144.4736842	62.94736842	38.94736842	0.493876483
144.4736842	62.94736842	41.15789474	0.480241029
144.4736842	62.94736842	43.36842105	0.467288088
144.4736842	62.94736842	45.57894737	0.454969853
144.4736842	62.94736842	47.78947368	0.443242771
144.4736842	62.94736842	50	0.432067088
144.4736842	64.84210526	23.47368421	0.60887774
144.4736842	64.84210526	25.68421053	0.589005503
144.4736842	64.84210526	27.89473684	0.570290715
144.4736842	64.84210526	30.10526316	0.552639647
144.4736842	64.84210526	32.31578947	0.535968148
144.4736842	64.84210526	34.52631579	0.520200477
144.4736842	64.84210526	36.73684211	0.505268299
144.4736842	64.84210526	38.94736842	0.491109818
144.4736842	64.84210526	41.15789474	0.477669031
144.4736842	64.84210526	43.36842105	0.464895074
144.4736842	64.84210526	45.57894737	0.452741658
144.4736842	64.84210526	47.78947368	0.441166578
144.4736842	64.84210526	50	0.43013128
144.4736842	66.73684211	23.47368421	0.604276044
144.4736842	66.73684211	25.68421053	0.584757485
144.4736842	66.73684211	27.89473684	0.566364032
144.4736842	66.73684211	30.10526316	0.549005518
144.4736842	66.73684211	32.31578947	0.532600894
144.4736842	66.73684211	34.52631579	0.517077135
144.4736842	66.73684211	36.73684211	0.502368281
144.4736842	66.73684211	38.94736842	0.488414631
144.4736842	66.73684211	41.15789474	0.475162021
144.4736842	66.73684211	43.36842105	0.462561217
144.4736842	66.73684211	45.57894737	0.450567373
144.4736842	66.73684211	47.78947368	0.439139566
144.4736842	66.73684211	50	0.428240381
144.4736842	68.63157895	23.47368421	0.599811563
144.4736842	68.63157895	25.68421053	0.580632989
144.4736842	68.63157895	27.89473684	0.562548748
144.4736842	68.63157895	30.10526316	0.545472026
144.4736842	68.63157895	32.31578947	0.529324705
144.4736842	68.63157895	34.52631579	0.514036318
144.4736842	68.63157895	36.73684211	0.499543159
144.4736842	68.63157895	38.94736842	0.485787503
144.4736842	68.63157895	41.15789474	0.472716937
144.4736842	68.63157895	43.36842105	0.460283771
144.4736842	68.63157895	45.57894737	0.448444533
144.4736842	68.63157895	47.78947368	0.437159515
144.4736842	68.63157895	50	0.426392391
144.4736842	70.52631579	23.47368421	0.595477107
144.4736842	70.52631579	25.68421053	0.576625657
144.4736842	70.52631579	27.89473684	0.558839227
144.4736842	70.52631579	30.10526316	0.542034168
144.4736842	70.52631579	32.31578947	0.526135124
144.4736842	70.52631579	34.52631579	0.511074055
144.4736842	70.52631579	36.73684211	0.496789382
144.4736842	70.52631579	38.94736842	0.48322526
144.4736842	70.52631579	41.15789474	0.470330933
144.4736842	70.52631579	43.36842105	0.458060183
144.4736842	70.52631579	45.57894737	0.446370839
144.4736842	70.52631579	47.78947368	0.435224357
144.4736842	70.52631579	50	0.424585446
144.4736842	72.42105263	23.47368421	0.591266024
144.4736842	72.42105263	25.68421053	0.572729602
144.4736842	72.42105263	27.89473684	0.555230248
144.4736842	72.42105263	30.10526316	0.538687301
144.4736842	72.42105263	32.31578947	0.523028018
144.4736842	72.42105263	34.52631579	0.508186654
144.4736842	72.42105263	36.73684211	0.494103651
144.4736842	72.42105263	38.94736842	0.480724945
144.4736842	72.42105263	41.15789474	0.468001358
144.4736842	72.42105263	43.36842105	0.455888067
144.4736842	72.42105263	45.57894737	0.444344147
144.4736842	72.42105263	47.78947368	0.433332161
144.4736842	72.42105263	50	0.422817803
144.4736842	74.31578947	23.47368421	0.587172149
144.4736842	74.31578947	25.68421053	0.568939361
144.4736842	74.31578947	27.89473684	0.55171696
144.4736842	74.31578947	30.10526316	0.535427107
144.4736842	74.31578947	32.31578947	0.519999536
144.4736842	74.31578947	34.52631579	0.505370677
144.4736842	74.31578947	36.73684211	0.491482888
144.4736842	74.31578947	38.94736842	0.4782838
144.4736842	74.31578947	41.15789474	0.465725733
144.4736842	74.31578947	43.36842105	0.453765198
144.4736842	74.31578947	45.57894737	0.442362453
144.4736842	74.31578947	47.78947368	0.431481118
144.4736842	74.31578947	50	0.421087831
144.4736842	76.21052632	23.47368421	0.583189759
144.4736842	76.21052632	25.68421053	0.565249859
144.4736842	76.21052632	27.89473684	0.548294851
144.4736842	76.21052632	30.10526316	0.532249568
144.4736842	76.21052632	32.31578947	0.517046092
144.4736842	76.21052632	34.52631579	0.502622916
144.4736842	76.21052632	36.73684211	0.488924221
144.4736842	76.21052632	38.94736842	0.475899247
144.4736842	76.21052632	41.15789474	0.463501744
144.4736842	76.21052632	43.36842105	0.451689492
144.4736842	76.21052632	45.57894737	0.44042388
144.4736842	76.21052632	47.78947368	0.429669536
144.4736842	76.21052632	50	0.419394001
144.4736842	78.10526316	23.47368421	0.579313531
144.4736842	78.10526316	25.68421053	0.56165637
144.4736842	78.10526316	27.89473684	0.544959715
144.4736842	78.10526316	30.10526316	0.529150935
144.4736842	78.10526316	32.31578947	0.514164336
144.4736842	78.10526316	34.52631579	0.499940375
144.4736842	78.10526316	36.73684211	0.486424963
144.4736842	78.10526316	38.94736842	0.473568875
144.4736842	78.10526316	41.15789474	0.461327223
144.4736842	78.10526316	43.36842105	0.449658998
144.4736842	78.10526316	45.57894737	0.438526667
144.4736842	78.10526316	47.78947368	0.427895825
144.4736842	78.10526316	50	0.417734877
144.4736842	80	23.47368421	0.575538505
144.4736842	80	25.68421053	0.558154484
144.4736842	80	27.89473684	0.541707626
144.4736842	80	30.10526316	0.526127704
144.4736842	80	32.31578947	0.511351138
144.4736842	80	34.52631579	0.497320248
144.4736842	80	36.73684211	0.483982599
144.4736842	80	38.94736842	0.471290424
144.4736842	80	41.15789474	0.459200136
144.4736842	80	43.36842105	0.447671882
144.4736842	80	45.57894737	0.436669162
144.4736842	80	47.78947368	0.426158494
144.4736842	80	50	0.41610911
150	44	23.47368421	0.663590604
150	44	25.68421053	0.639132043
150	44	27.89473684	0.616283537
150	44	30.10526316	0.594897705
150	44	32.31578947	0.574844158
150	44	34.52631579	0.556007166
150	44	36.73684211	0.538283688
150	44	38.94736842	0.521581712
150	44	41.15789474	0.505818844
150	44	43.36842105	0.490921108
150	44	45.57894737	0.47682191
150	44	47.78947368	0.463461164
150	44	50	0.450784523
150	45.89473684	23.47368421	0.65675483
150	45.89473684	25.68421053	0.632879205
150	45.89473684	27.89473684	0.610553553
150	45.89473684	30.10526316	0.589637947
150	45.89473684	32.31578947	0.570008374
150	45.89473684	34.52631579	0.551554578
150	45.89473684	36.73684211	0.534178238
150	45.89473684	38.94736842	0.517791424
150	45.89473684	41.15789474	0.502315285
150	45.89473684	43.36842105	0.487678928
150	45.89473684	45.57894737	0.473818456
150	45.89473684	47.78947368	0.46067614
150	45.89473684	50	0.448199708
150	47.78947368	23.47368421	0.650199021
150	47.78947368	25.68421053	0.626875447
150	47.78947368	27.89473684	0.605045722
150	47.78947368	30.10526316	0.584576788
150	47.78947368	32.31578947	0.565350521
150	47.78947368	34.52631579	0.547261732
150	47.78947368	36.73684211	0.530216476
150	47.78947368	38.94736842	0.514130617
150	47.78947368	41.15789474	0.498928603
150	47.78947368	43.36842105	0.484542416
150	47.78947368	45.57894737	0.470910676
150	47.78947368	47.78947368	0.457977864
150	47.78947368	50	0.445693649
150	49.68421053	23.47368421	0.643902907
150	49.68421053	25.68421053	0.62110308
150	49.68421053	27.89473684	0.599744558
150	49.68421053	30.10526316	0.579700631
150	49.68421053	32.31578947	0.560858627
150	49.68421053	34.52631579	0.543118059
150	49.68421053	36.73684211	0.526389051
150	49.68421053	38.94736842	0.510590997
150	49.68421053	41.15789474	0.495651424
150	49.68421053	43.36842105	0.481505003
150	49.68421053	45.57894737	0.46809271
150	49.68421053	47.78947368	0.455361094
150	49.68421053	50	0.443261651
150	51.57894737	23.47368421	0.637848318
150	51.57894737	25.68421053	0.615546219
150	51.57894737	27.89473684	0.594636134
150	51.57894737	30.10526316	0.57499723
150	51.57894737	32.31578947	0.556521896
150	51.57894737	34.52631579	0.539114016
150	51.57894737	36.73684211	0.522687504
150	51.57894737	38.94736842	0.507165054
150	51.57894737	41.15789474	0.492477066
150	51.57894737	43.36842105	0.478560731
150	51.57894737	45.57894737	0.465359233
150	51.57894737	47.78947368	0.452821067
150	51.57894737	50	0.440899443
150	53.47368421	23.47368421	0.632018897
150	53.47368421	25.68421053	0.610190545
150	53.47368421	27.89473684	0.589707877
150	53.47368421	30.10526316	0.570455514
150	53.47368421	32.31578947	0.552330552
150	53.47368421	34.52631579	0.535240951
150	53.47368421	36.73684211	0.519104163
150	53.47368421	38.94736842	0.503845964
150	53.47368421	41.15789474	0.489399451
150	53.47368421	43.36842105	0.475704174
150	53.47368421	45.57894737	0.462705394
150	53.47368421	47.78947368	0.450353437
150	53.47368421	50	0.438603128
150	55.36842105	23.47368421	0.626399873
150	55.36842105	25.68421053	0.605023107
150	55.36842105	27.89473684	0.584948397
150	55.36842105	30.10526316	0.56606544
150	55.36842105	32.31578947	0.54827572
150	55.36842105	34.52631579	0.531490999
150	55.36842105	36.73684211	0.515632042
150	55.36842105	38.94736842	0.500627512
150	55.36842105	41.15789474	0.486413034
150	55.36842105	43.36842105	0.472930379
150	55.36842105	45.57894737	0.460126762
150	55.36842105	47.78947368	0.447954231
150	55.36842105	50	0.436369138
150	57.26315789	23.47368421	0.62097786
150	57.26315789	25.68421053	0.60003215
150	57.26315789	27.89473684	0.580347343
150	57.26315789	30.10526316	0.56181787
150	57.26315789	32.31578947	0.54434931
150	57.26315789	34.52631579	0.527856986
150	57.26315789	36.73684211	0.512264762
150	57.26315789	38.94736842	0.497504015
150	57.26315789	41.15789474	0.483512744
150	57.26315789	43.36842105	0.470234811
150	57.26315789	45.57894737	0.457619272
150	57.26315789	47.78947368	0.445619802
150	57.26315789	50	0.434194196
150	59.15789474	23.47368421	0.615740689
150	59.15789474	25.68421053	0.595206973
150	59.15789474	27.89473684	0.575895281
150	59.15789474	30.10526316	0.557704464
150	59.15789474	32.31578947	0.540543934
150	59.15789474	34.52631579	0.524332349
150	59.15789474	36.73684211	0.508996484
150	59.15789474	38.94736842	0.494470264
150	59.15789474	41.15789474	0.480693927
150	59.15789474	43.36842105	0.467613304
150	59.15789474	45.57894737	0.45517919
150	59.15789474	47.78947368	0.443346798
150	59.15789474	50	0.432075286
150	61.05263158	23.47368421	0.610677266
150	61.05263158	25.68421053	0.590537809
150	61.05263158	27.89473684	0.571583589
150	61.05263158	30.10526316	0.553717591
150	61.05263158	32.31578947	0.536852822
150	61.05263158	34.52631579	0.520911068
150	61.05263158	36.73684211	0.505821843
150	61.05263158	38.94736842	0.491521472
150	61.05263158	41.15789474	0.477952302
150	61.05263158	43.36842105	0.465062023
150	61.05263158	45.57894737	0.452803073
150	61.05263158	47.78947368	0.441132124
150	61.05263158	50	0.430009626
150	62.94736842	23.47368421	0.60577745
150	62.94736842	25.68421053	0.586015715
150	62.94736842	27.89473684	0.567404361
150	62.94736842	30.10526316	0.549850248
150	62.94736842	32.31578947	0.533269753
150	62.94736842	34.52631579	0.517587609
150	62.94736842	36.73684211	0.502735905
150	62.94736842	38.94736842	0.488653229
150	62.94736842	41.15789474	0.47528392
150	62.94736842	43.36842105	0.462577427
150	62.94736842	45.57894737	0.450487745
150	62.94736842	47.78947368	0.438972922
150	62.94736842	50	0.427994639
150	64.84210526	23.47368421	0.601031945
150	64.84210526	25.68421053	0.581632487
150	64.84210526	27.89473684	0.563350337
150	64.84210526	30.10526316	0.546095993
150	64.84210526	32.31578947	0.529789002
150	64.84210526	34.52631579	0.51435687
150	64.84210526	36.73684211	0.499734115
150	64.84210526	38.94736842	0.485861462
150	64.84210526	41.15789474	0.472685134
150	64.84210526	43.36842105	0.460156244
150	64.84210526	45.57894737	0.448230261
150	64.84210526	47.78947368	0.436866545
150	64.84210526	50	0.426027938
150	66.73684211	23.47368421	0.596432212
150	66.73684211	25.68421053	0.577380577
150	66.73684211	27.89473684	0.55941483
150	66.73684211	30.10526316	0.542448888
150	66.73684211	32.31578947	0.526405285
150	66.73684211	34.52631579	0.511214138
150	66.73684211	36.73684211	0.496812263
150	66.73684211	38.94736842	0.483142403
150	66.73684211	41.15789474	0.470152564
150	66.73684211	43.36842105	0.457795438
150	66.73684211	45.57894737	0.446027892
150	66.73684211	47.78947368	0.434810532
150	66.73684211	50	0.424107307
150	68.63157895	23.47368421	0.591970386
150	68.63157895	25.68421053	0.573253027
150	68.63157895	27.89473684	0.555591668
150	68.63157895	30.10526316	0.538903447
150	68.63157895	32.31578947	0.523113713
150	68.63157895	34.52631579	0.508155052
150	68.63157895	36.73684211	0.493966447
150	68.63157895	38.94736842	0.480492556
150	68.63157895	41.15789474	0.467683074
150	68.63157895	43.36842105	0.45549219
150	68.63157895	45.57894737	0.443878102
150	68.63157895	47.78947368	0.432802596
150	68.63157895	50	0.422230681
150	70.52631579	23.47368421	0.587639212
150	70.52631579	25.68421053	0.569243407
150	70.52631579	27.89473684	0.551875142
150	70.52631579	30.10526316	0.53545459
150	70.52631579	32.31578947	0.519909758
150	70.52631579	34.52631579	0.505175564
150	70.52631579	36.73684211	0.491193046
150	70.52631579	38.94736842	0.477908674
150	70.52631579	41.15789474	0.465273747
150	70.52631579	43.36842105	0.453243877
150	70.52631579	45.57894737	0.441778525
150	70.52631579	47.78947368	0.430840607
150	70.52631579	50	0.420396135
150	72.42105263	23.47368421	0.583431977
150	72.42105263	25.68421053	0.565345767
150	72.42105263	27.89473684	0.548259963
150	72.42105263	30.10526316	0.532097606
150	72.42105263	32.31578947	0.516789214
150	72.42105263	34.52631579	0.502271914
150	72.42105263	36.73684211	0.48848869
150	72.42105263	38.94736842	0.475387733
150	72.42105263	41.15789474	0.462921866
150	72.42105263	43.36842105	0.451048053
150	72.42105263	45.57894737	0.439726959
150	72.42105263	47.78947368	0.428922574
150	72.42105263	50	0.41860187
150	74.31578947	23.47368421	0.579342465
150	74.31578947	25.68421053	0.561554586
150	74.31578947	27.89473684	0.54474122
150	74.31578947	30.10526316	0.528828115
150	74.31578947	32.31578947	0.513748168
150	74.31578947	34.52631579	0.4994406
150	74.31578947	36.73684211	0.485850241
150	74.31578947	38.94736842	0.472926915
150	74.31578947	41.15789474	0.460624895
150	74.31578947	43.36842105	0.448902433
150	74.31578947	45.57894737	0.437721343
150	74.31578947	47.78947368	0.427046636
150	74.31578947	50	0.416846204
150	76.21052632	23.47368421	0.575364903
150	76.21052632	25.68421053	0.557864736
150	76.21052632	27.89473684	0.541314344
150	76.21052632	30.10526316	0.525642041
150	76.21052632	32.31578947	0.510782977
150	76.21052632	34.52631579	0.496678357
150	76.21052632	36.73684211	0.483274768
150	76.21052632	38.94736842	0.470523586
150	76.21052632	41.15789474	0.458380465
150	76.21052632	43.36842105	0.446804882
150	76.21052632	45.57894737	0.435759747
150	76.21052632	47.78947368	0.425211051
150	76.21052632	50	0.415127559
150	78.10526316	23.47368421	0.571493925
150	78.10526316	25.68421053	0.55427144
150	78.10526316	27.89473684	0.537975079
150	78.10526316	30.10526316	0.522535582
150	78.10526316	32.31578947	0.507890237
150	78.10526316	34.52631579	0.493982136
150	78.10526316	36.73684211	0.480759533
150	78.10526316	38.94736842	0.468175283
150	78.10526316	41.15789474	0.456186355
150	78.10526316	43.36842105	0.444753398
150	78.10526316	45.57894737	0.433840365
150	78.10526316	47.78947368	0.423414183
150	78.10526316	50	0.413444455
150	80	23.47368421	0.567724532
150	80	25.68421053	0.55077025
150	80	27.89473684	0.534719453
150	80	30.10526316	0.519505187
150	80	32.31578947	0.505066769
150	80	34.52631579	0.491349083
150	80	36.73684211	0.478301971
150	80	38.94736842	0.465879698
150	80	41.15789474	0.454040486
150	80	43.36842105	0.442746102
150	80	45.57894737	0.431961499
150	80	47.78947368	0.421654497
150	80	50	0.411795501


==> Plots/Data/points6D_1_1.dat <==
x	y	z	color
45	44	8	1.44501641415752
45	44	10.2105263157895	1.34556705017652
45	44	12.4210526315789	1.25803957825222
45	44	14.6315789473684	1.18051350575435
45	44	16.8421052631579	1.11145203386745
45	44	19.0526315789474	1.04961297000062
45	44	21.2631578947368	0.993983249556198
45	44	23.4736842105263	0.943730227695765
45	44	25.6842105263158	0.898165109754449
45	44	27.8947368421053	0.856715369024300
45	44	30.1052631578947	0.818904046135203
45	44	32.3157894736842	0.784334653537289
45	44	34.5263157894737	0.752681262156840
45	44	36.7368421052632	0.723684702955361
45	44	38.9473684210526	0.697159204050760
45	44	41.1578947368421	0.673026249240871
45	45.8947368421053	8	1.42863001013642
45	45.8947368421053	10.2105263157895	1.33194299096889
45	45.8947368421053	12.4210526315789	1.24666774469665
45	45.8947368421053	14.6315789473684	1.17099465976120
45	45.8947368421053	16.8421052631579	1.10347044939677
45	45.8947368421053	19.0526315789474	1.04291663050115
45	45.8947368421053	21.2631578947368	0.988369324668560
45	45.8947368421053	23.4736842105263	0.939034293733150
45	45.8947368421053	25.6842105263158	0.894253067461919
45	45.8947368421053	27.8947368421053	0.853477337247178
45	45.8947368421053	30.1052631578947	0.816249732237711
45	45.8947368421053	32.3157894736842	0.782189860569976
45	45.8947368421053	34.5263157894737	0.750985319361566
45	45.8947368421053	36.7368421052632	0.722388734975075
45	45.8947368421053	38.9473684210526	0.696225359168227
45	45.8947368421053	41.1578947368421	0.672428560763174
45	47.7894736842105	8	1.41298604194773
45	47.7894736842105	10.2105263157895	1.31890251770778
45	47.7894736842105	12.4210526315789	1.23575738724871
45	47.7894736842105	14.6315789473684	1.16184243850427
45	47.7894736842105	16.8421052631579	1.09578111615415
45	47.7894736842105	19.0526315789474	1.03645372759285
45	47.7894736842105	21.2631578947368	0.982941965007181
45	47.7894736842105	23.4736842105263	0.934487306996302
45	47.7894736842105	25.6842105263158	0.890459583868276
45	47.7894736842105	27.8947368421053	0.850333165994886
45	47.7894736842105	30.1052631578947	0.813669088281775
45	47.7894736842105	32.3157894736842	0.780102135651784
45	47.7894736842105	34.5263157894737	0.749332708184168
45	47.7894736842105	36.7368421052632	0.721124647436632
45	47.7894736842105	38.9473684210526	0.695313745639496
45	47.7894736842105	41.1578947368421	0.671844813275367
45	49.6842105263158	8	1.39802712424005
45	49.6842105263158	10.2105263157895	1.30640235422499
45	49.6842105263158	12.4210526315789	1.22527560886220
45	49.6842105263158	14.6315789473684	1.15303167417486
45	49.6842105263158	16.8421052631579	1.08836468580672
45	49.6842105263158	19.0526315789474	1.03020933799775
45	49.6842105263158	21.2631578947368	0.977689642064024
45	49.6842105263158	23.4736842105263	0.930080364247851
45	49.6842105263158	25.6842105263158	0.886777800610498
45	49.6842105263158	27.8947368421053	0.847277600095770
45	49.6842105263158	30.1052631578947	0.811158123461556
45	49.6842105263158	32.3157894736842	0.778068490582883
45	49.6842105263158	34.5263157894737	0.747721239620651
45	49.6842105263158	36.7368421052632	0.719890891828839
45	49.6842105263158	38.9473684210526	0.694423331594227
45	49.6842105263158	41.1578947368421	0.671274395917808
45	51.5789473684211	8	1.38370210917920
45	51.5789473684211	10.2105263157895	1.29440378121787
45	51.5789473684211	12.4210526315789	1.21519287534589
45	51.5789473684211	14.6315789473684	1.14453970138526
45	51.5789473684211	16.8421052631579	1.08120368442195
45	51.5789473684211	19.0526315789474	1.02416994916301
45	51.5789473684211	21.2631578947368	0.972601892171349
45	51.5789473684211	23.4736842105263	0.925805366674183
45	51.5789473684211	25.6842105263158	0.883201466048432
45	51.5789473684211	27.8947368421053	0.844305839893918
45	51.5789473684211	30.1052631578947	0.808713186069741
45	51.5789473684211	32.3157894736842	0.776086186095661
45	51.5789473684211	34.5263157894737	0.746148903386185
45	51.5789473684211	36.7368421052632	0.718686043403065
45	51.5789473684211	38.9473684210526	0.693553165673217
45	53.4736842105263	8	1.36996522179382
45	53.4736842105263	10.2105263157895	1.28287202044905
45	53.4736842105263	12.4210526315789	1.20548257138692
45	53.4736842105263	14.6315789473684	1.13634603377577
45	53.4736842105263	16.8421052631579	1.07428227494590
45	53.4736842105263	19.0526315789474	1.01832328370064
45	53.4736842105263	21.2631578947368	0.967669186183022
45	53.4736842105263	23.4736842105263	0.921654922953010
45	53.4736842105263	25.6842105263158	0.879724863205770
45	53.4736842105263	27.8947368421053	0.841413487879579
45	53.4736842105263	30.1052631578947	0.806330924277562
45	53.4736842105263	32.3157894736842	0.774152703419402
45	53.4736842105263	34.5263157894737	0.744613847748904
45	53.4736842105263	36.7368421052632	0.717508787381807
45	53.4736842105263	38.9473684210526	0.692702368177427
45	55.3684210526316	8	1.35677533968684
45	55.3684210526316	10.2105263157895	1.27177571962272
45	55.3684210526316	12.4210526315789	1.19612062779895
45	55.3684210526316	14.6315789473684	1.12843209162555
45	55.3684210526316	16.8421052631579	1.06758605657133
45	55.3684210526316	19.0526315789474	1.01265815071857
45	55.3684210526316	21.2631578947368	0.962882818868413
45	55.3684210526316	23.4736842105263	0.917622266817450
45	55.3684210526316	25.6842105263158	0.876342748376400
45	55.3684210526316	27.8947368421053	0.838596503143912
45	55.3684210526316	30.1052631578947	0.804008252614244
45	55.3684210526316	32.3157894736842	0.772265719943098
45	55.3684210526316	34.5263157894737	0.743114362247089
45	55.3684210526316	36.7368421052632	0.716357907123650
45	55.3684210526316	38.9473684210526	0.691870123462143
45	57.2631578947368	8	1.34409538914388
45	57.2631578947368	10.2105263157895	1.26108651877601
45	57.2631578947368	12.4210526315789	1.18708520665068
45	57.2631578947368	14.6315789473684	1.12078097104360
45	57.2631578947368	16.8421052631579	1.06110189426322
45	57.2631578947368	19.0526315789474	1.00716431918838
45	57.2631578947368	21.2631578947368	0.958234814494799
45	57.2631578947368	23.4736842105263	0.913701186547280
45	57.2631578947368	25.6842105263158	0.873050298520354
45	57.2631578947368	27.8947368421053	0.835851162291463
45	57.2631578947368	30.1052631578947	0.801742323156669
45	57.2631578947368	32.3157894736842	0.770423088269204
45	57.2631578947368	34.5263157894737	0.741648862794848
45	57.2631578947368	36.7368421052632	0.715232273910613
45	57.2631578947368	38.9473684210526	0.691055673364848
45	59.1578947368421	8	1.33189183579502
45	59.1578947368421	10.2105263157895	1.25077868315719
45	59.1578947368421	12.4210526315789	1.17835643377052
45	59.1578947368421	14.6315789473684	1.11337724729865
45	59.1578947368421	16.8421052631579	1.05481777311144
45	59.1578947368421	19.0526315789474	1.00183240949789
45	59.1578947368421	21.2631578947368	0.953717845796102
45	59.1578947368421	23.4736842105263	0.909885964340868
45	59.1578947368421	25.6842105263158	0.869843065953023
45	59.1578947368421	27.8947368421053	0.833174025718781
45	59.1578947368421	30.1052631578947	0.799530500638150
45	59.1578947368421	32.3157894736842	0.768622818092190
45	59.1578947368421	34.5263157894737	0.740215878779739
45	59.1578947368421	36.7368421052632	0.714130838089979
45	61.0526315789474	8	1.32013425262447
45	61.0526315789474	10.2105263157895	1.24082879070466
45	61.0526315789474	12.4210526315789	1.16991617029056
45	61.0526315789474	14.6315789473684	1.10620680636432
45	61.0526315789474	16.8421052631579	1.04872267325620
45	61.0526315789474	19.0526315789474	0.996653800106661
45	61.0526315789474	21.2631578947368	0.949325164081985
45	61.0526315789474	23.4736842105263	0.906171323924712
45	61.0526315789474	25.6842105263158	0.866716939124511
45	61.0526315789474	27.8947368421053	0.830561908380322
45	61.0526315789474	30.1052631578947	0.797370340838701
45	61.0526315789474	32.3157894736842	0.766863060445091
45	61.0526315789474	34.5263157894737	0.738814041832065
45	61.0526315789474	36.7368421052632	0.713052621354072
45	62.9473684210526	8	1.30879495166692
45	62.9473684210526	10.2105263157895	1.23121546465248
45	62.9473684210526	12.4210526315789	1.16174781656187
45	62.9473684210526	14.6315789473684	1.09925669992781
45	62.9473684210526	16.8421052631579	1.04280646196495
45	62.9473684210526	19.0526315789474	0.991620546821211
45	62.9473684210526	21.2631578947368	0.945050538673794
45	62.9473684210526	23.4736842105263	0.902552385071659
45	62.9473684210526	25.6842105263158	0.863668108514591
45	62.9473684210526	27.8947368421053	0.828011854328889
45	62.9473684210526	30.1052631578947	0.795259571739060
45	62.9473684210526	32.3157894736842	0.765142093942780
45	62.9473684210526	34.5263157894737	0.737442076005287
45	62.9473684210526	36.7368421052632	0.711996709981610
45	64.8421052631579	8	1.29784866846371
45	64.8421052631579	10.2105263157895	1.22191914365551
45	64.8421052631579	12.4210526315789	1.15383614307006
45	64.8421052631579	14.6315789473684	1.09251502002372
45	64.8421052631579	16.8421052631579	1.03705980009030
45	64.8421052631579	19.0526315789474	0.986725312674225
45	64.8421052631579	21.2631578947368	0.940888204192802
45	64.8421052631579	23.4736842105263	0.899024623945518
45	64.8421052631579	25.6842105263158	0.860693036848501
45	64.8421052631579	27.8947368421053	0.825521114448557
45	64.8421052631579	30.1052631578947	0.793196077015211
45	64.8421052631579	32.3157894736842	0.763458312718122
45	64.8421052631579	34.5263157894737	0.736098789154123
45	64.8421052631579	36.7368421052632	0.710962248896080
45	66.7368421052632	8	1.28727229047741
45	66.7368421052632	10.2105263157895	1.21292188328446
45	66.7368421052632	12.4210526315789	1.14616714399488
45	66.7368421052632	14.6315789473684	1.08597079017133
45	66.7368421052632	16.8421052631579	1.03147406065028
45	66.7368421052632	19.0526315789474	0.981961306761425
45	66.7368421052632	21.2631578947368	0.936832814494063
45	66.7368421052632	23.4736842105263	0.895583838384993
45	66.7368421052632	25.6842105263158	0.857788432981194
45	66.7368421052632	27.8947368421053	0.823087126901758
45	66.7368421052632	30.1052631578947	0.791177881525182
45	66.7368421052632	32.3157894736842	0.761810215800762
45	66.7368421052632	34.5263157894737	0.734783065334379
45	68.6315789473684	8	1.27704462232908
45	68.6315789473684	10.2105263157895	1.20420718388758
45	68.6315789473684	12.4210526315789	1.13872790985912
45	68.6315789473684	14.6315789473684	1.07961387046116
45	68.6315789473684	16.8421052631579	1.02604125767878
45	68.6315789473684	19.0526315789474	0.977322230682979
45	68.6315789473684	21.2631578947368	0.932879402252365
45	68.6315789473684	23.4736842105263	0.892226117395375
45	68.6315789473684	25.6842105263158	0.854951228911343
45	68.6315789473684	27.8947368421053	0.820707499895022
45	68.6315789473684	30.1052631578947	0.789203138499873
45	68.6315789473684	32.3157894736842	0.760196397731245
45	68.6315789473684	34.5263157894737	0.733493858078625
45	70.5263157894737	8	1.26714618203764
45	70.5263157894737	10.2105263157895	1.19575984072363
45	70.5263157894737	12.4210526315789	1.13150651634825
45	70.5263157894737	14.6315789473684	1.07343487448818
45	70.5263157894737	16.8421052631579	1.02075398381772
45	70.5263157894737	19.0526315789474	0.972802231470915
45	70.5263157894737	21.2631578947368	0.929023343377613
45	70.5263157894737	23.4736842105263	0.888947814241353
45	70.5263157894737	25.6842105263158	0.852178559477723
45	70.5263157894737	27.8947368421053	0.818379996434556
45	70.5263157894737	30.1052631578947	0.787270118198021
45	70.5263157894737	32.3157894736842	0.758615540237695
45	70.5263157894737	34.5263157894737	0.732230184426014
45	72.4210526315790	8	1.25755902348577
45	72.4210526315790	10.2105263157895	1.18756581299508
45	72.4210526315790	12.4210526315789	1.12449192689159
45	72.4210526315790	14.6315789473684	1.06742509639183
45	72.4210526315790	16.8421052631579	1.01560535538371
45	72.4210526315790	19.0526315789474	0.968395860073004
45	72.4210526315790	21.2631578947368	0.925260325574754
45	72.4210526315790	23.4736842105263	0.885745522635107
45	72.4210526315790	25.6842105263158	0.849467744364490
45	72.4210526315790	27.8947368421053	0.816102520796802
45	72.4210526315790	30.1052631578947	0.785377197824527
45	72.4210526315790	32.3157894736842	0.757066404830388
45	72.4210526315790	34.5263157894737	0.730991119604234
45	74.3157894736842	8	1.24826658117267
45	74.3157894736842	10.2105263157895	1.17961210899158
45	74.3157894736842	12.4210526315789	1.11767390700542
45	74.3157894736842	14.6315789473684	1.06157644655507
45	74.3157894736842	16.8421052631579	1.01058896385206
45	74.3157894736842	19.0526315789474	0.964098034616596
45	74.3157894736842	21.2631578947368	0.921586320475189
45	74.3157894736842	23.4736842105263	0.882616055595822
45	74.3157894736842	25.6842105263158	0.846816272101932
45	74.3157894736842	27.8947368421053	0.813873106483060
45	74.3157894736842	30.1052631578947	0.783522852543329
45	74.3157894736842	32.3157894736842	0.755547826192405
45	76.2105263157895	8	1.23925353398714
45	76.2105263157895	10.2105263157895	1.17188668502327
45	76.2105263157895	12.4210526315789	1.11104294873041
45	76.2105263157895	14.6315789473684	1.05588139475225
45	76.2105263157895	16.8421052631579	1.00569883287303
45	76.2105263157895	19.0526315789474	0.959904007800660
45	76.2105263157895	21.2631578947368	0.917997558857870
45	76.2105263157895	23.4736842105263	0.879556426623749
45	76.2105263157895	25.6842105263158	0.844221785798506
45	76.2105263157895	27.8947368421053	0.811689905463292
45	76.2105263157895	30.1052631578947	0.781705647442179
45	76.2105263157895	32.3157894736842	0.754058706263364
45	78.1052631578947	8	1.23050568527887
45	78.1052631578947	10.2105263157895	1.16437835620431
45	78.1052631578947	12.4210526315789	1.10459020376592
45	78.1052631578947	14.6315789473684	1.05033291972924
45	78.1052631578947	16.8421052631579	1.00092938007484
45	78.1052631578947	19.0526315789474	0.955809337866449
45	78.1052631578947	21.2631578947368	0.914490508553167
45	78.1052631578947	23.4736842105263	0.876563832886963
45	78.1052631578947	25.6842105263158	0.841682070380392
45	78.1052631578947	27.8947368421053	0.809551178543878
45	78.1052631578947	30.1052631578947	0.779924230328245
45	78.1052631578947	32.3157894736842	0.752598008928720
45	80	8	1.22200985694931
45	80	10.2105263157895	1.15707671745844
45	80	12.4210526315789	1.09830742412475
45	80	14.6315789473684	1.04492446435807
45	80	16.8421052631579	0.996275383023584
45	80	19.0526315789474	0.951809862681375
45	80	21.2631578947368	0.911061854684375
45	80	23.4736842105263	0.873635640164444
45	80	25.6842105263158	0.839195041148287
45	80	27.8947368421053	0.807455286718624
45	80	30.1052631578947	0.778177325251365
45	80	32.3157894736842	0.751164755239983
50.5263157894737	44	8	1.38245068714858
50.5263157894737	44	10.2105263157895	1.29028767110535
50.5263157894737	44	12.4210526315789	1.20880901562358
50.5263157894737	44	14.6315789473684	1.13634359765721
50.5263157894737	44	16.8421052631579	1.07154402828086
50.5263157894737	44	19.0526315789474	1.01331345652886
50.5263157894737	44	21.2631578947368	0.960751196043744
50.5263157894737	44	23.4736842105263	0.913111836130336
50.5263157894737	44	25.6842105263158	0.869774160536266
50.5263157894737	44	27.8947368421053	0.830217309006118
50.5263157894737	44	30.1052631578947	0.794002377514788
50.5263157894737	44	32.3157894736842	0.760758190670355
50.5263157894737	44	34.5263157894737	0.730170382572163
50.5263157894737	44	36.7368421052632	0.701973265094612
50.5263157894737	44	38.9473684210526	0.675944339489663
50.5263157894737	44	41.1578947368421	0.651901913413108
50.5263157894737	45.8947368421053	8	1.36615691642796
50.5263157894737	45.8947368421053	10.2105263157895	1.27659770264942
50.5263157894737	45.8947368421053	12.4210526315789	1.19725802039344
50.5263157894737	45.8947368421053	14.6315789473684	1.12656450332644
50.5263157894737	45.8947368421053	16.8421052631579	1.06324408571745
50.5263157894737	45.8947368421053	19.0526315789474	1.00625709706591
50.5263157894737	45.8947368421053	21.2631578947368	0.954747327263790
50.5263157894737	45.8947368421053	23.4736842105263	0.908004315861858
50.5263157894737	45.8947368421053	25.6842105263158	0.865434578364137
50.5263157894737	45.8947368421053	27.8947368421053	0.826539465605419
50.5263157894737	45.8947368421053	30.1052631578947	0.790898030104349
50.5263157894737	45.8947368421053	32.3157894736842	0.758153756695526
50.5263157894737	45.8947368421053	34.5263157894737	0.728004382270004
50.5263157894737	45.8947368421053	36.7368421052632	0.700194350180752
50.5263157894737	45.8947368421053	38.9473684210526	0.674509811086719
50.5263157894737	45.8947368421053	41.1578947368421	0.650776691654879
50.5263157894737	47.7894736842105	8	1.35061133579272
50.5263157894737	47.7894736842105	10.2105263157895	1.26350360152094
50.5263157894737	47.7894736842105	12.4210526315789	1.18618452452225
50.5263157894737	47.7894736842105	14.6315789473684	1.11717001691634
50.5263157894737	47.7894736842105	16.8421052631579	1.05525520079223
50.5263157894737	47.7894736842105	19.0526315789474	0.999453086257878
50.5263157894737	47.7894736842105	21.2631578947368	0.948948598304574
50.5263157894737	47.7894736842105	23.4736842105263	0.903063717665585
50.5263157894737	47.7894736842105	25.6842105263158	0.861230787538942
50.5263157894737	47.7894736842105	27.8947368421053	0.822971910711995
50.5263157894737	47.7894736842105	30.1052631578947	0.787882967721487
50.5263157894737	47.7894736842105	32.3157894736842	0.755621223057461
50.5263157894737	47.7894736842105	34.5263157894737	0.725895823255292
50.5263157894737	47.7894736842105	36.7368421052632	0.698460792446662
50.5263157894737	47.7894736842105	38.9473684210526	0.673110488323401
50.5263157894737	49.6842105263158	8	1.33575547139407
50.5263157894737	49.6842105263158	10.2105263157895	1.25096059846577
50.5263157894737	49.6842105263158	12.4210526315789	1.17555397262816
50.5263157894737	49.6842105263158	14.6315789473684	1.10813328414445
50.5263157894737	49.6842105263158	16.8421052631579	1.04755638688846
50.5263157894737	49.6842105263158	19.0526315789474	0.992884950799765
50.5263157894737	49.6842105263158	21.2631578947368	0.943342037374566
50.5263157894737	49.6842105263158	23.4736842105263	0.898279807534622
50.5263157894737	49.6842105263158	25.6842105263158	0.857154709873423
50.5263157894737	49.6842105263158	27.8947368421053	0.819508274627983
50.5263157894737	49.6842105263158	30.1052631578947	0.784952182565593
50.5263157894737	49.6842105263158	32.3157894736842	0.753156673352595
50.5263157894737	49.6842105263158	34.5263157894737	0.723841668014154
50.5263157894737	49.6842105263158	36.7368421052632	0.696770265344764
50.5263157894737	49.6842105263158	38.9473684210526	0.671744622273726
50.5263157894737	51.5789473684211	8	1.32153726024122
50.5263157894737	51.5789473684211	10.2105263157895	1.23892868569139
50.5263157894737	51.5789473684211	12.4210526315789	1.16533538170860
50.5263157894737	51.5789473684211	14.6315789473684	1.09943015423759
50.5263157894737	51.5789473684211	16.8421052631579	1.04012871822346
50.5263157894737	51.5789473684211	19.0526315789474	0.986537797579318
50.5263157894737	51.5789473684211	21.2631578947368	0.937915889802348
50.5263157894737	51.5789473684211	23.4736842105263	0.893643291823241
50.5263157894737	51.5789473684211	25.6842105263158	0.853198994837746
50.5263157894737	51.5789473684211	27.8947368421053	0.816142750620058
50.5263157894737	51.5789473684211	30.1052631578947	0.782101101422960
50.5263157894737	51.5789473684211	32.3157894736842	0.750756525086635
50.5263157894737	51.5789473684211	34.5263157894737	0.721839133555595
50.5263157894737	51.5789473684211	36.7368421052632	0.695120633943226
50.5263157894737	51.5789473684211	38.9473684210526	0.670410605553674
50.5263157894737	53.4736842105263	8	1.30791015526518
50.5263157894737	53.4736842105263	10.2105263157895	1.22737196825331
50.5263157894737	53.4736842105263	12.4210526315789	1.15550086531317
50.5263157894737	53.4736842105263	14.6315789473684	1.09103882718983
50.5263157894737	53.4736842105263	16.8421052631579	1.03295506601771
50.5263157894737	53.4736842105263	19.0526315789474	0.980398114888441
50.5263157894737	53.4736842105263	21.2631578947368	0.932659467377994
50.5263157894737	53.4736842105263	23.4736842105263	0.889145702575670
50.5263157894737	53.4736842105263	25.6842105263158	0.849356932051360
50.5263157894737	53.4736842105263	27.8947368421053	0.812870028089411
50.5263157894737	53.4736842105263	30.1052631578947	0.779325534699835
50.5263157894737	53.4736842105263	32.3157894736842	0.748417490961475
50.5263157894737	53.4736842105263	34.5263157894737	0.719885662223283
50.5263157894737	53.4736842105263	36.7368421052632	0.693509933182665
50.5263157894737	53.4736842105263	38.9473684210526	0.669106956426129
50.5263157894737	55.3684210526316	8	1.29483238068301
50.5263157894737	55.3684210526316	10.2105263157895	1.21625812218268
50.5263157894737	55.3684210526316	12.4210526315789	1.14602523459924
50.5263157894737	55.3684210526316	14.6315789473684	1.08293955707842
50.5263157894737	55.3684210526316	16.8421052631579	1.02601987596853
50.5263157894737	55.3684210526316	19.0526315789474	0.974453604337291
50.5263157894737	55.3684210526316	21.2631578947368	0.927563020679393
50.5263157894737	55.3684210526316	23.4736842105263	0.884779300155513
50.5263157894737	55.3684210526316	25.6842105263158	0.845622376844108
50.5263157894737	55.3684210526316	27.8947368421053	0.809685235630757
50.5263157894737	55.3684210526316	30.1052631578947	0.776621632933449
50.5263157894737	55.3684210526316	32.3157894736842	0.746136545797886
50.5263157894737	55.3684210526316	34.5263157894737	0.717978896725632
50.5263157894737	55.3684210526316	36.7368421052632	0.691936349253672
50.5263157894737	57.2631578947368	8	1.28226630839774
50.5263157894737	57.2631578947368	10.2105263157895	1.20555793892672
50.5263157894737	57.2631578947368	12.4210526315789	1.13688566178000
50.5263157894737	57.2631578947368	14.6315789473684	1.07511440101581
50.5263157894737	57.2631578947368	16.8421052631579	1.01930897944188
50.5263157894737	57.2631578947368	19.0526315789474	0.968693037892322
50.5263157894737	57.2631578947368	21.2631578947368	0.922617630247107
50.5263157894737	57.2631578947368	23.4736842105263	0.880536990088910
50.5263157894737	57.2631578947368	25.6842105263158	0.841989686572490
50.5263157894737	57.2631578947368	27.8947368421053	0.806583892241320
50.5263157894737	57.2631578947368	30.1052631578947	0.773985849474082
50.5263157894737	57.2631578947368	32.3157894736842	0.743910898114455
50.5263157894737	57.2631578947368	34.5263157894737	0.716116658654760
50.5263157894737	57.2631578947368	36.7368421052632	0.690398203558063
50.5263157894737	59.1578947368421	8	1.27017793260636
50.5263157894737	59.1578947368421	10.2105263157895	1.19524494010075
50.5263157894737	59.1578947368421	12.4210526315789	1.12806139457443
50.5263157894737	59.1578947368421	14.6315789473684	1.06754700551924
50.5263157894737	59.1578947368421	16.8421052631579	1.01280943238392
50.5263157894737	59.1578947368421	19.0526315789474	0.963106135617310
50.5263157894737	59.1578947368421	21.2631578947368	0.917815113323147
50.5263157894737	59.1578947368421	23.4736842105263	0.876412251665974
50.5263157894737	59.1578947368421	25.6842105263158	0.838453665847510
50.5263157894737	59.1578947368421	27.8947368421053	0.803561865292566
50.5263157894737	59.1578947368421	30.1052631578947	0.771414908294340
50.5263157894737	59.1578947368421	32.3157894736842	0.741737965579709
50.5263157894737	59.1578947368421	34.5263157894737	0.714296929910629
50.5263157894737	59.1578947368421	36.7368421052632	0.688893938823678
50.5263157894737	61.0526315789474	8	1.25853642465607
50.5263157894737	61.0526315789474	10.2105263157895	1.18529504991229
50.5263157894737	61.0526315789474	12.4210526315789	1.11953351263071
50.5263157894737	61.0526315789474	14.6315789473684	1.06022242376477
50.5263157894737	61.0526315789474	16.8421052631579	1.00650937717123
50.5263157894737	61.0526315789474	19.0526315789474	0.957683460585542
50.5263157894737	61.0526315789474	21.2631578947368	0.913147943524570
50.5263157894737	61.0526315789474	23.4736842105263	0.872399076331680
50.5263157894737	61.0526315789474	25.6842105263158	0.835009519193699
50.5263157894737	61.0526315789474	27.8947368421053	0.800615334149186
50.5263157894737	61.0526315789474	30.1052631578947	0.768905776085412
50.5263157894737	61.0526315789474	32.3157894736842	0.739615353706360
50.5263157894737	61.0526315789474	34.5263157894737	0.712517836559579
50.5263157894737	61.0526315789474	36.7368421052632	0.687422107025475
50.5263157894737	62.9473684210526	8	1.24731375390506
50.5263157894737	62.9473684210526	10.2105263157895	1.17568631519475
50.5263157894737	62.9473684210526	12.4210526315789	1.11128471871101
50.5263157894737	62.9473684210526	14.6315789473684	1.05312695849150
50.5263157894737	62.9473684210526	16.8421052631579	1.00039792356014
50.5263157894737	62.9473684210526	19.0526315789474	0.952416328120552
50.5263157894737	62.9473684210526	21.2631578947368	0.908609181331714
50.5263157894737	62.9473684210526	23.4736842105263	0.868491914275862
50.5263157894737	62.9473684210526	25.6842105263158	0.831652809941744
50.5263157894737	62.9473684210526	27.8947368421053	0.797740758531854
50.5263157894737	62.9473684210526	30.1052631578947	0.766455637958895
50.5263157894737	62.9473684210526	32.3157894736842	0.737540837275462
50.5263157894737	62.9473684210526	34.5263157894737	0.710777634744740
50.5263157894737	62.9473684210526	36.7368421052632	0.685981358830569
50.5263157894737	64.8421052631579	8	1.23648436320698
50.5263157894737	64.8421052631579	10.2105263157895	1.16639866498052
50.5263157894737	64.8421052631579	12.4210526315789	1.10329915883546
50.5263157894737	64.8421052631579	14.6315789473684	1.04624802633322
50.5263157894737	64.8421052631579	16.8421052631579	0.994465045629392
50.5263157894737	64.8421052631579	19.0526315789474	0.947296727061320
50.5263157894737	64.8421052631579	21.2631578947368	0.904192413669423
50.5263157894737	64.8421052631579	23.4736842105263	0.864685627928775
50.5263157894737	64.8421052631579	25.6842105263158	0.828379424379247
50.5263157894737	64.8421052631579	27.8947368421053	0.794934850886850
50.5263157894737	64.8421052631579	30.1052631578947	0.764061876197853
50.5263157894737	64.8421052631579	32.3157894736842	0.735512344071786
50.5263157894737	64.8421052631579	34.5263157894737	0.709074698335424
50.5263157894737	66.7368421052632	8	1.22602488986183
50.5263157894737	66.7368421052632	10.2105263157895	1.15741370309717
50.5263157894737	66.7368421052632	12.4210526315789	1.09556226668514
50.5263157894737	66.7368421052632	14.6315789473684	1.03957404014768
50.5263157894737	66.7368421052632	16.8421052631579	0.988701492187876
50.5263157894737	66.7368421052632	19.0526315789474	0.942317251172213
50.5263157894737	66.7368421052632	21.2631578947368	0.899891701174073
50.5263157894737	66.7368421052632	23.4736842105263	0.860975451303251
50.5263157894737	66.7368421052632	25.6842105263158	0.825185540359917
50.5263157894737	66.7368421052632	27.8947368421053	0.792194552157699
50.5263157894737	66.7368421052632	30.1052631578947	0.761722051599939
50.5263157894737	66.7368421052632	32.3157894736842	0.733527940586077
50.5263157894737	66.7368421052632	34.5263157894737	0.707407508057861
50.5263157894737	68.6315789473684	8	1.21591392461651
50.5263157894737	68.6315789473684	10.2105263157895	1.14871452849047
50.5263157894737	68.6315789473684	12.4210526315789	1.08806062843285
50.5263157894737	68.6315789473684	14.6315789473684	1.03309430653998
50.5263157894737	68.6315789473684	16.8421052631579	0.983098708576078
50.5263157894737	68.6315789473684	19.0526315789474	0.937471039154626
50.5263157894737	68.6315789473684	21.2631578947368	0.895701531989240
50.5263157894737	68.6315789473684	23.4736842105263	0.857356954311283
50.5263157894737	68.6315789473684	25.6842105263158	0.822067599711606
50.5263157894737	68.6315789473684	27.8947368421053	0.789517010459348
50.5263157894737	68.6315789473684	30.1052631578947	0.759433887034633
50.5263157894737	68.6315789473684	32.3157894736842	0.731585819399195
50.5263157894737	68.6315789473684	34.5263157894737	0.705774641893930
50.5263157894737	70.5263157894737	8	1.20613180267102
50.5263157894737	70.5263157894737	10.2105263157895	1.14028557894409
50.5263157894737	70.5263157894737	12.4210526315789	1.08078186485974
50.5263157894737	70.5263157894737	14.6315789473684	1.02679893627542
50.5263157894737	70.5263157894737	16.8421052631579	0.977648768154572
50.5263157894737	70.5263157894737	19.0526315789474	0.932751721986359
50.5263157894737	70.5263157894737	21.2631578947368	0.891616781132934
50.5263157894737	70.5263157894737	23.4736842105263	0.853826011332555
50.5263157894737	70.5263157894737	25.6842105263158	0.819022283896125
50.5263157894737	70.5263157894737	27.8947368421053	0.786899562240060
50.5263157894737	70.5263157894737	30.1052631578947	0.757195252900385
50.5263157894737	70.5263157894737	32.3157894736842	0.729684288011018
50.5263157894737	70.5263157894737	34.5263157894737	0.704174766570155
50.5263157894737	72.4210526315790	8	1.19666042173589
50.5263157894737	72.4210526315790	10.2105263157895	1.13211249463498
50.5263157894737	72.4210526315790	12.4210526315789	1.07371452816706
50.5263157894737	72.4210526315790	14.6315789473684	1.02067876567667
50.5263157894737	72.4210526315790	16.8421052631579	0.972344312065476
50.5263157894737	72.4210526315790	19.0526315789474	0.928153376531202
50.5263157894737	72.4210526315790	21.2631578947368	0.887632674640606
50.5263157894737	72.4210526315790	23.4736842105263	0.850378773433263
50.5263157894737	72.4210526315790	25.6842105263158	0.816046492464599
50.5263157894737	72.4210526315790	27.8947368421053	0.784339715584724
50.5263157894737	72.4210526315790	30.1052631578947	0.755004154219077
50.5263157894737	72.4210526315790	32.3157894736842	0.727821758915708
50.5263157894737	74.3157894736842	8	1.18748308305786
50.5263157894737	74.3157894736842	10.2105263157895	1.12418199858033
50.5263157894737	74.3157894736842	12.4210526315789	1.06684801133498
50.5263157894737	74.3157894736842	14.6315789473684	1.01472528742153
50.5263157894737	74.3157894736842	16.8421052631579	0.967178496089238
50.5263157894737	74.3157894736842	19.0526315789474	0.923670484536324
50.5263157894737	74.3157894736842	21.2631578947368	0.883744757818761
50.5263157894737	74.3157894736842	23.4736842105263	0.847011643731627
50.5263157894737	74.3157894736842	25.6842105263158	0.813137323925996
50.5263157894737	74.3157894736842	27.8947368421053	0.781835135368972
50.5263157894737	74.3157894736842	30.1052631578947	0.752858719147175
50.5263157894737	74.3157894736842	32.3157894736842	0.725996740756545
50.5263157894737	76.2105263157895	8	1.17858435203078
50.5263157894737	76.2105263157895	10.2105263157895	1.11648179152989
50.5263157894737	76.2105263157895	12.4210526315789	1.06017246823877
50.5263157894737	76.2105263157895	14.6315789473684	1.00893058941920
50.5263157894737	76.2105263157895	16.8421052631579	0.962144943611201
50.5263157894737	76.2105263157895	19.0526315789474	0.919297896277634
50.5263157894737	76.2105263157895	21.2631578947368	0.879948867050621
50.5263157894737	76.2105263157895	23.4736842105263	0.843721255486552
50.5263157894737	76.2105263157895	25.6842105263158	0.810292058706841
50.5263157894737	76.2105263157895	27.8947368421053	0.779383630019107
50.5263157894737	76.2105263157895	30.1052631578947	0.750757188717454
50.5263157894737	76.2105263157895	32.3157894736842	0.724207830419412
50.5263157894737	78.1052631578947	8	1.16994993557546
50.5263157894737	78.1052631578947	10.2105263157895	1.10900045926062
50.5263157894737	78.1052631578947	12.4210526315789	1.05367874302431
50.5263157894737	78.1052631578947	14.6315789473684	1.00328730065526
50.5263157894737	78.1052631578947	16.8421052631579	0.957237703869299
50.5263157894737	78.1052631578947	19.0526315789474	0.915030798229962
50.5263157894737	78.1052631578947	21.2631578947368	0.876241104682577
50.5263157894737	78.1052631578947	23.4736842105263	0.840504452551611
50.5263157894737	78.1052631578947	25.6842105263158	0.807508143929729
50.5263157894737	78.1052631578947	27.8947368421053	0.776983139670361
50.5263157894737	78.1052631578947	30.1052631578947	0.748697907653429
50.5263157894737	78.1052631578947	32.3157894736842	0.722453705945388
50.5263157894737	80	8	1.16156657393267
50.5263157894737	80	10.2105263157895	1.10172739056050
50.5263157894737	80	12.4210526315789	1.04735830748285
50.5263157894737	80	14.6315789473684	0.997788543070404
50.5263157894737	80	16.8421052631579	0.952451214783131
50.5263157894737	80	19.0526315789474	0.910864684234893
50.5263157894737	80	21.2631578947368	0.872617816592165
50.5263157894737	80	23.4736842105263	0.837358271890754
50.5263157894737	80	25.6842105263158	0.804783179779243
50.5263157894737	80	27.8947368421053	0.774631725547017
50.5263157894737	80	30.1052631578947	0.746679316122163
56.0526315789474	44	10.2105263157895	1.24241017607524
56.0526315789474	44	12.4210526315789	1.16610687265766
56.0526315789474	44	14.6315789473684	1.09800015405588
56.0526315789474	44	16.8421052631579	1.03689623468594
56.0526315789474	44	19.0526315789474	0.981817357014094
56.0526315789474	44	21.2631578947368	0.931956009219888
56.0526315789474	44	23.4736842105263	0.886640201623593
56.0526315789474	44	25.6842105263158	0.845306846201534
56.0526315789474	44	27.8947368421053	0.807481151052745
56.0526315789474	44	30.1052631578947	0.772760536987465
56.0526315789474	44	32.3157894736842	0.740801999302170
56.0526315789474	44	34.5263157894737	0.711312134838745
56.0526315789474	44	36.7368421052632	0.684039273924802
56.0526315789474	44	38.9473684210526	0.658767329910948
56.0526315789474	44	41.1578947368421	0.635311135210862
56.0526315789474	45.8947368421053	10.2105263157895	1.22871070901276
56.0526315789474	45.8947368421053	12.4210526315789	1.15444649657966
56.0526315789474	45.8947368421053	14.6315789473684	1.08803934668987
56.0526315789474	45.8947368421053	16.8421052631579	1.02836222985301
56.0526315789474	45.8947368421053	19.0526315789474	0.974489143850452
56.0526315789474	45.8947368421053	21.2631578947368	0.925653115074273
56.0526315789474	45.8947368421053	23.4736842105263	0.881214209329379
56.0526315789474	45.8947368421053	25.6842105263158	0.840634912866988
56.0526315789474	45.8947368421053	27.8947368421053	0.803461009634808
56.0526315789474	45.8947368421053	30.1052631578947	0.769306609032017
56.0526315789474	45.8947368421053	32.3157894736842	0.737842349836983
56.0526315789474	45.8947368421053	34.5263157894737	0.708786073096882
56.0526315789474	45.8947368421053	36.7368421052632	0.681895456066112
56.0526315789474	45.8947368421053	38.9473684210526	0.656962258912446
56.0526315789474	47.7894736842105	10.2105263157895	1.21561584615019
56.0526315789474	47.7894736842105	12.4210526315789	1.14327592696428
56.0526315789474	47.7894736842105	14.6315789473684	1.07847745206662
56.0526315789474	47.7894736842105	16.8421052631579	1.02015455877011
56.0526315789474	47.7894736842105	19.0526315789474	0.967428860898755
56.0526315789474	47.7894736842105	21.2631578947368	0.919570821843654
56.0526315789474	47.7894736842105	23.4736842105263	0.875970214408712
56.0526315789474	47.7894736842105	25.6842105263158	0.836113302950152
56.0526315789474	47.7894736842105	27.8947368421053	0.799565060805508
56.0526315789474	47.7894736842105	30.1052631578947	0.765955206509850
56.0526315789474	47.7894736842105	32.3157894736842	0.734967175062937
56.0526315789474	47.7894736842105	34.5263157894737	0.706329381561507
56.0526315789474	47.7894736842105	36.7368421052632	0.679808316141266
56.0526315789474	47.7894736842105	38.9473684210526	0.655203157007370
56.0526315789474	49.6842105263158	10.2105263157895	1.20307965344318
56.0526315789474	49.6842105263158	12.4210526315789	1.13255926308463
56.0526315789474	49.6842105263158	14.6315789473684	1.06928621555803
56.0526315789474	49.6842105263158	16.8421052631579	1.01225085223585
56.0526315789474	49.6842105263158	19.0526315789474	0.960618710544136
56.0526315789474	49.6842105263158	21.2631578947368	0.913694912516643
56.0526315789474	49.6842105263158	23.4736842105263	0.870896825577451
56.0526315789474	49.6842105263158	25.6842105263158	0.831732870617613
56.0526315789474	49.6842105263158	27.8947368421053	0.795785954361441
56.0526315789474	49.6842105263158	30.1052631578947	0.762700423440289
56.0526315789474	49.6842105263158	32.3157894736842	0.732171736724484
56.0526315789474	49.6842105263158	34.5263157894737	0.703938270704907
56.0526315789474	49.6842105263158	36.7368421052632	0.677774838841310
56.0526315789474	49.6842105263158	38.9473684210526	0.653487643278540
56.0526315789474	51.5789473684211	10.2105263157895	1.19106112415465
56.0526315789474	51.5789473684211	12.4210526315789	1.12226435153329
56.0526315789474	51.5789473684211	14.6315789473684	1.06044025729793
56.0526315789474	51.5789473684211	16.8421052631579	1.00463096303651
56.0526315789474	51.5789473684211	19.0526315789474	0.954042623607694
56.0526315789474	51.5789473684211	21.2631578947368	0.908012521729799
56.0526315789474	51.5789473684211	23.4736842105263	0.865983713004745
56.0526315789474	51.5789473684211	25.6842105263158	0.827485306181542
56.0526315789474	51.5789473684211	27.8947368421053	0.792117000026166
56.0526315789474	51.5789473684211	30.1052631578947	0.759536875018637
56.0526315789474	51.5789473684211	32.3157894736842	0.729451707823815
56.0526315789474	51.5789473684211	34.5263157894737	0.701609274695600
56.0526315789474	51.5789473684211	36.7368421052632	0.675792262449144
56.0526315789474	51.5789473684211	38.9473684210526	0.651813534015696
56.0526315789474	53.4736842105263	10.2105263157895	1.17952350302168
56.0526315789474	53.4736842105263	12.4210526315789	1.11236228328859
56.0526315789474	53.4736842105263	14.6315789473684	1.05191669400087
56.0526315789474	53.4736842105263	16.8421052631579	0.997276678982086
56.0526315789474	53.4736842105263	19.0526315789474	0.947686039892343
56.0526315789474	53.4736842105263	21.2631578947368	0.902511966833098
56.0526315789474	53.4736842105263	23.4736842105263	0.861221477567573
56.0526315789474	53.4736842105263	25.6842105263158	0.823363034489891
56.0526315789474	53.4736842105263	27.8947368421053	0.788552088256974
56.0526315789474	53.4736842105263	30.1052631578947	0.756459635802989
56.0526315789474	53.4736842105263	32.3157894736842	0.726803124377397
56.0526315789474	53.4736842105263	34.5263157894737	0.699339213817217
56.0526315789474	53.4736842105263	36.7368421052632	0.673858049684702
56.0526315789474	55.3684210526316	10.2105263157895	1.16843372227676
56.0526315789474	55.3684210526316	12.4210526315789	1.10282697254739
56.0526315789474	55.3684210526316	14.6315789473684	1.04369482127867
56.0526315789474	55.3684210526316	16.8421052631579	0.990171481179505
56.0526315789474	55.3684210526316	19.0526315789474	0.941535722866243
56.0526315789474	55.3684210526316	21.2631578947368	0.897182604918591
56.0526315789474	55.3684210526316	23.4736842105263	0.856601539979691
56.0526315789474	55.3684210526316	25.6842105263158	0.819359128608418
56.0526315789474	55.3684210526316	27.8947368421053	0.785085622861652
56.0526315789474	55.3684210526316	30.1052631578947	0.753464187042578
56.0526315789474	55.3684210526316	32.3157894736842	0.724222344252834
56.0526315789474	55.3684210526316	34.5263157894737	0.697125162364129
56.0526315789474	55.3684210526316	36.7368421052632	0.671969862771195
56.0526315789474	57.2631578947368	10.2105263157895	1.15776192801345
56.0526315789474	57.2631578947368	12.4210526315789	1.09363480183414
56.0526315789474	57.2631578947368	14.6315789473684	1.03575584514632
56.0526315789474	57.2631578947368	16.8421052631579	0.983300339187923
56.0526315789474	57.2631578947368	19.0526315789474	0.935579602245570
56.0526315789474	57.2631578947368	21.2631578947368	0.892014711112877
56.0526315789474	57.2631578947368	23.4736842105263	0.852116046228300
56.0526315789474	57.2631578947368	25.6842105263158	0.815467236071122
56.0526315789474	57.2631578947368	27.8947368421053	0.781712463336294
56.0526315789474	57.2631578947368	30.1052631578947	0.750546371540673
56.0526315789474	57.2631578947368	32.3157894736842	0.721706011848291
56.0526315789474	57.2631578947368	34.5263157894737	0.694964421061167
56.0526315789474	57.2631578947368	36.7368421052632	0.670125541991570
56.0526315789474	59.1578947368421	10.2105263157895	1.14748108006728
56.0526315789474	59.1578947368421	12.4210526315789	1.08476432122410
56.0526315789474	59.1578947368421	14.6315789473684	1.02808265381095
56.0526315789474	59.1578947368421	16.8421052631579	0.976649536457794
56.0526315789474	59.1578947368421	19.0526315789474	0.929806639539013
56.0526315789474	59.1578947368421	21.2631578947368	0.886999374406300
56.0526315789474	59.1578947368421	23.4736842105263	0.847757786484648
56.0526315789474	59.1578947368421	25.6842105263158	0.811681515532003
56.0526315789474	59.1578947368421	27.8947368421053	0.778427875259682
56.0526315789474	59.1578947368421	30.1052631578947	0.747702354769983
56.0526315789474	59.1578947368421	32.3157894736842	0.719251027625971
56.0526315789474	59.1578947368421	34.5263157894737	0.692854493245949
56.0526315789474	59.1578947368421	36.7368421052632	0.668323087150444
56.0526315789474	61.0526315789474	10.2105263157895	1.13756661213317
56.0526315789474	61.0526315789474	12.4210526315789	1.07619599205154
56.0526315789474	61.0526315789474	14.6315789473684	1.02065962267174
56.0526315789474	61.0526315789474	16.8421052631579	0.970206520800966
56.0526315789474	61.0526315789474	19.0526315789474	0.924206712614137
56.0526315789474	61.0526315789474	21.2631578947368	0.882128408038995
56.0526315789474	61.0526315789474	23.4736842105263	0.843520125219020
56.0526315789474	61.0526315789474	25.6842105263158	0.807996582079879
56.0526315789474	61.0526315789474	27.8947368421053	0.775227487407345
56.0526315789474	61.0526315789474	30.1052631578947	0.744928591209675
56.0526315789474	61.0526315789474	32.3157894736842	0.716854521703952
56.0526315789474	61.0526315789474	34.5263157894737	0.690793064200275
56.0526315789474	62.9473684210526	10.2105263157895	1.12799614155879
56.0526315789474	62.9473684210526	12.4210526315789	1.06791196742000
56.0526315789474	62.9473684210526	14.6315789473684	1.01347244687154
56.0526315789474	62.9473684210526	16.8421052631579	0.963959775677942
56.0526315789474	62.9473684210526	19.0526315789474	0.918770516118163
56.0526315789474	62.9473684210526	21.2631578947368	0.877394272043560
56.0526315789474	62.9473684210526	23.4736842105263	0.839396940688937
56.0526315789474	62.9473684210526	25.6842105263158	0.804407459811678
56.0526315789474	62.9473684210526	27.8947368421053	0.772107254503626
56.0526315789474	62.9473684210526	30.1052631578947	0.742221795068948
56.0526315789474	62.9473684210526	32.3157894736842	0.714513830861183
56.0526315789474	62.9473684210526	34.5263157894737	0.688777983132631
56.0526315789474	64.8421052631579	10.2105263157895	1.11874922035342
56.0526315789474	64.8421052631579	12.4210526315789	1.05989590333957
56.0526315789474	64.8421052631579	14.6315789473684	1.00650799683951
56.0526315789474	64.8421052631579	16.8421052631579	0.957898708897996
56.0526315789474	64.8421052631579	19.0526315789474	0.913489475188730
56.0526315789474	64.8421052631579	21.2631578947368	0.872790005997392
56.0526315789474	64.8421052631579	23.4736842105263	0.835382572312762
56.0526315789474	64.8421052631579	25.6842105263158	0.800909540521340
56.0526315789474	64.8421052631579	27.8947368421053	0.769063424730502
56.0526315789474	64.8421052631579	30.1052631578947	0.739578914716035
56.0526315789474	64.8421052631579	32.3157894736842	0.712226478428848
56.0526315789474	64.8421052631579	34.5263157894737	0.686807247404884
56.0526315789474	66.7368421052632	10.2105263157895	1.10980712058708
56.0526315789474	66.7368421052632	12.4210526315789	1.05213279549488
56.0526315789474	66.7368421052632	14.6315789473684	0.999754193124264
56.0526315789474	66.7368421052632	16.8421052631579	0.952013555963549
56.0526315789474	66.7368421052632	19.0526315789474	0.908355670364767
56.0526315789474	66.7368421052632	21.2631578947368	0.868309170395151
56.0526315789474	66.7368421052632	23.4736842105263	0.831471774712043
56.0526315789474	66.7368421052632	25.6842105263158	0.797498547568417
56.0526315789474	66.7368421052632	27.8947368421053	0.766092511270570
56.0526315789474	66.7368421052632	30.1052631578947	0.736997110253539
56.0526315789474	66.7368421052632	32.3157894736842	0.709990156635240
56.0526315789474	66.7368421052632	34.5263157894737	0.684878988668498
56.0526315789474	68.6315789473684	10.2105263157895	1.10115264863834
56.0526315789474	68.6315789473684	12.4210526315789	1.04460883757476
56.0526315789474	68.6315789473684	14.6315789473684	0.993199897496312
56.0526315789474	68.6315789473684	16.8421052631579	0.946295295793108
56.0526315789474	68.6315789473684	19.0526315789474	0.903361771983744
56.0526315789474	68.6315789473684	21.2631578947368	0.863945795335559
56.0526315789474	68.6315789473684	23.4736842105263	0.827659677421579
56.0526315789474	68.6315789473684	25.6842105263158	0.794170504155247
56.0526315789474	68.6315789473684	27.8947368421053	0.763191267288120
56.0526315789474	68.6315789473684	30.1052631578947	0.734473733778357
56.0526315789474	68.6315789473684	32.3157894736842	0.707802711046338
56.0526315789474	70.5263157894737	10.2105263157895	1.09276998376380
56.0526315789474	70.5263157894737	12.4210526315789	1.03731129783016
56.0526315789474	70.5263157894737	14.6315789473684	0.986834817838320
56.0526315789474	70.5263157894737	16.8421052631579	0.940735576957824
56.0526315789474	70.5263157894737	19.0526315789474	0.898500982651912
56.0526315789474	70.5263157894737	21.2631578947368	0.859694335443711
56.0526315789474	70.5263157894737	23.4736842105263	0.823941749438881
56.0526315789474	70.5263157894737	25.6842105263158	0.790921705373770
56.0526315789474	70.5263157894737	27.8947368421053	0.760356663853756
56.0526315789474	70.5263157894737	30.1052631578947	0.732006311942728
56.0526315789474	70.5263157894737	32.3157894736842	0.705662126804592
56.0526315789474	72.4210526315790	10.2105263157895	1.08464453727009
56.0526315789474	72.4210526315790	12.4210526315789	1.03022841111414
56.0526315789474	72.4210526315790	14.6315789473684	0.980649424773847
56.0526315789474	72.4210526315790	16.8421052631579	0.935326652888040
56.0526315789474	72.4210526315790	19.0526315789474	0.893766986615419
56.0526315789474	72.4210526315790	21.2631578947368	0.855549630132739
56.0526315789474	72.4210526315790	23.4736842105263	0.820313767923897
56.0526315789474	72.4210526315790	25.6842105263158	0.787748693489675
56.0526315789474	72.4210526315790	27.8947368421053	0.757585870400119
56.0526315789474	72.4210526315790	30.1052631578947	0.729592530496201
56.0526315789474	72.4210526315790	32.3157894736842	0.703566516417338
56.0526315789474	74.3157894736842	10.2105263157895	1.07676282921599
56.0526315789474	74.3157894736842	12.4210526315789	1.02334928412919
56.0526315789474	74.3157894736842	14.6315789473684	0.974634878333063
56.0526315789474	74.3157894736842	16.8421052631579	0.930061324765545
56.0526315789474	74.3157894736842	19.0526315789474	0.889153905055287
56.0526315789474	74.3157894736842	21.2631578947368	0.851506868456549
56.0526315789474	74.3157894736842	23.4736842105263	0.816771790472796
56.0526315789474	74.3157894736842	25.6842105263158	0.784648236018216
56.0526315789474	74.3157894736842	27.8947368421053	0.754876237362943
56.0526315789474	74.3157894736842	30.1052631578947	0.727230220539842
56.0526315789474	74.3157894736842	32.3157894736842	0.701514108885994
56.0526315789474	76.2105263157895	10.2105263157895	1.06911238009382
56.0526315789474	76.2105263157895	12.4210526315789	1.01666381198823
56.0526315789474	76.2105263157895	14.6315789473684	0.968782963235750
56.0526315789474	76.2105263157895	16.8421052631579	0.924932891027746
56.0526315789474	76.2105263157895	19.0526315789474	0.884656256487863
56.0526315789474	76.2105263157895	21.2631578947368	0.847561557925873
56.0526315789474	76.2105263157895	23.4736842105263	0.813312130481628
56.0526315789474	76.2105263157895	25.6842105263158	0.781617306216746
56.0526315789474	76.2105263157895	27.8947368421053	0.752225280716226
56.0526315789474	76.2105263157895	30.1052631578947	0.724917346266151
56.0526315789474	78.1052631578947	10.2105263157895	1.06168161536187
56.0526315789474	78.1052631578947	12.4210526315789	1.01016260450566
56.0526315789474	78.1052631578947	14.6315789473684	0.963086031601424
56.0526315789474	78.1052631578947	16.8421052631579	0.919935102581783
56.0526315789474	78.1052631578947	19.0526315789474	0.880268921582086
56.0526315789474	78.1052631578947	21.2631578947368	0.843709496758496
56.0526315789474	78.1052631578947	23.4736842105263	0.809931335191237
56.0526315789474	78.1052631578947	25.6842105263158	0.778653065677109
56.0526315789474	78.1052631578947	27.8947368421053	0.749630668155137
56.0526315789474	78.1052631578947	30.1052631578947	0.722651993992808
56.0526315789474	80	10.2105263157895	1.05445978104413
56.0526315789474	80	12.4210526315789	1.00383692088749
56.0526315789474	80	14.6315789473684	0.957536952084420
56.0526315789474	80	16.8421052631579	0.915062122967567
56.0526315789474	80	19.0526315789474	0.875987111811528
56.0526315789474	80	21.2631578947368	0.839946749115790
56.0526315789474	80	23.4736842105263	0.806626166067026
56.0526315789474	80	25.6842105263158	0.775752848748942
56.0526315789474	80	27.8947368421053	0.747090206717285
56.0526315789474	80	30.1052631578947	0.720432362327068
61.5789473684211	44	10.2105263157895	1.20032340454956
61.5789473684211	44	12.4210526315789	1.12850509633336
61.5789473684211	44	14.6315789473684	1.06419645986193
61.5789473684211	44	16.8421052631579	1.00633028988371
61.5789473684211	44	19.0526315789474	0.954027766405288
61.5789473684211	44	21.2631578947368	0.906559429843690
61.5789473684211	44	23.4736842105263	0.863315364118177
61.5789473684211	44	25.6842105263158	0.823782177095351
61.5789473684211	44	27.8947368421053	0.787525059095582
61.5789473684211	44	30.1052631578947	0.754173678131620
61.5789473684211	44	32.3157894736842	0.723411005886163
61.5789473684211	44	34.5263157894737	0.694964407226401
61.5789473684211	44	36.7368421052632	0.668598498968049
61.5789473684211	44	38.9473684210526	0.644109411656368
61.5789473684211	45.8947368421053	10.2105263157895	1.18665164780895
61.5789473684211	45.8947368421053	12.4210526315789	1.11678333115255
61.5789473684211	45.8947368421053	14.6315789473684	1.05410901293272
61.5789473684211	45.8947368421053	16.8421052631579	0.997621907761049
61.5789473684211	45.8947368421053	19.0526315789474	0.946490366890047
61.5789473684211	45.8947368421053	21.2631578947368	0.900022115831877
61.5789473684211	45.8947368421053	23.4736842105263	0.857636815209649
61.5789473684211	45.8947368421053	25.6842105263158	0.818844795164904
61.5789473684211	45.8947368421053	27.8947368421053	0.783230422289830
61.5789473684211	45.8947368421053	30.1052631578947	0.750438981285369
61.5789473684211	45.8947368421053	32.3157894736842	0.720166252108310
61.5789473684211	45.8947368421053	34.5263157894737	0.692150177127662
61.5789473684211	45.8947368421053	36.7368421052632	0.666164168493200
61.5789473684211	45.8947368421053	38.9473684210526	0.642011722022768
61.5789473684211	47.7894736842105	10.2105263157895	1.17359065048354
61.5789473684211	47.7894736842105	12.4210526315789	1.10556091337366
61.5789473684211	47.7894736842105	14.6315789473684	1.04443200825390
61.5789473684211	47.7894736842105	16.8421052631579	0.989252448011617
61.5789473684211	47.7894736842105	19.0526315789474	0.939233929200336
61.5789473684211	47.7894736842105	21.2631578947368	0.893718472725488
61.5789473684211	47.7894736842105	23.4736842105263	0.852153111038043
61.5789473684211	47.7894736842105	25.6842105263158	0.814070198275222
61.5789473684211	47.7894736842105	27.8947368421053	0.779071957706610
61.5789473684211	47.7894736842105	30.1052631578947	0.746818256953369
61.5789473684211	47.7894736842105	32.3157894736842	0.717016868167871
61.5789473684211	47.7894736842105	34.5263157894737	0.689415662329078
61.5789473684211	47.7894736842105	36.7368421052632	0.663796327424368
61.5789473684211	47.7894736842105	38.9473684210526	0.639969305902743
61.5789473684211	49.6842105263158	10.2105263157895	1.16109356190024
61.5789473684211	49.6842105263158	12.4210526315789	1.09480083793627
61.5789473684211	49.6842105263158	14.6315789473684	1.03513601412650
61.5789473684211	49.6842105263158	16.8421052631579	0.981198360388095
61.5789473684211	49.6842105263158	19.0526315789474	0.932239510665861
61.5789473684211	49.6842105263158	21.2631578947368	0.887633196437262
61.5789473684211	49.6842105263158	23.4736842105263	0.846851842023460
61.5789473684211	49.6842105263158	25.6842105263158	0.809448294977698
61.5789473684211	49.6842105263158	27.8947368421053	0.775041441929335
61.5789473684211	49.6842105263158	30.1052631578947	0.743304795615052
61.5789473684211	49.6842105263158	32.3157894736842	0.713957377859182
61.5789473684211	49.6842105263158	34.5263157894737	0.686756396192419
61.5789473684211	49.6842105263158	36.7368421052632	0.661491339189338
61.5789473684211	51.5789473684211	10.2105263157895	1.14911859453825
61.5789473684211	51.5789473684211	12.4210526315789	1.08446999477178
61.5789473684211	51.5789473684211	14.6315789473684	1.02619462100685
61.5789473684211	51.5789473684211	16.8421052631579	0.973438457335761
61.5789473684211	51.5789473684211	19.0526315789474	0.925490027967480
61.5789473684211	51.5789473684211	21.2631578947368	0.881752454455666
61.5789473684211	51.5789473684211	23.4736842105263	0.841721768855249
61.5789473684211	51.5789473684211	25.6842105263158	0.804969928130373
61.5789473684211	51.5789473684211	27.8947368421053	0.771131399722308
61.5789473684211	51.5789473684211	30.1052631578947	0.739892488141387
61.5789473684211	51.5789473684211	32.3157894736842	0.710982787304098
61.5789473684211	51.5789473684211	34.5263157894737	0.684168299562626
61.5789473684211	51.5789473684211	36.7368421052632	0.659245878117949
61.5789473684211	53.4736842105263	10.2105263157895	1.13762832538433
61.5789473684211	53.4736842105263	12.4210526315789	1.07453864257150
61.5789473684211	53.4736842105263	14.6315789473684	1.01758404107270
61.5789473684211	53.4736842105263	16.8421052631579	0.965953606516953
61.5789473684211	53.4736842105263	19.0526315789474	0.918970019155443
61.5789473684211	53.4736842105263	21.2631578947368	0.876063700371561
61.5789473684211	53.4736842105263	23.4736842105263	0.836752677083049
61.5789473684211	53.4736842105263	25.6842105263158	0.800626760334235
61.5789473684211	53.4736842105263	27.8947368421053	0.767335013411361
61.5789473684211	53.4736842105263	30.1052631578947	0.736575753904337
61.5789473684211	53.4736842105263	32.3157894736842	0.708088527813124
61.5789473684211	53.4736842105263	34.5263157894737	0.681647635322484
61.5789473684211	53.4736842105263	36.7368421052632	0.657056893320475
61.5789473684211	55.3684210526316	10.2105263157895	1.12658911349517
61.5789473684211	55.3684210526316	12.4210526315789	1.06497996857444
61.5789473684211	55.3684210526316	14.6315789473684	1.00928277221856
61.5789473684211	55.3684210526316	16.8421052631579	0.958726472100997
61.5789473684211	55.3684210526316	19.0526315789474	0.912665442920407
61.5789473684211	55.3684210526316	21.2631578947368	0.870555517094123
61.5789473684211	55.3684210526316	23.4736842105263	0.831935253956906
61.5789473684211	55.3684210526316	25.6842105263158	0.796411176726198
61.5789473684211	55.3684210526316	27.8947368421053	0.763646045869954
61.5789473684211	55.3684210526316	30.1052631578947	0.733349479590981
61.5789473684211	55.3684210526316	32.3157894736842	0.705270407190453
61.5789473684211	55.3684210526316	34.5263157894737	0.679190969616561
61.5789473684211	55.3684210526316	36.7368421052632	0.654921577833109
61.5789473684211	57.2631578947368	10.2105263157895	1.11597061132530
61.5789473684211	57.2631578947368	12.4210526315789	1.05576971800490
61.5789473684211	57.2631578947368	14.6315789473684	1.00127131437895
61.5789473684211	57.2631578947368	16.8421052631579	0.951741295767990
61.5789473684211	57.2631578947368	19.0526315789474	0.906563508275385
61.5789473684211	57.2631578947368	21.2631578947368	0.865217483536721
61.5789473684211	57.2631578947368	23.4736842105263	0.827260983503144
61.5789473684211	57.2631578947368	25.6842105263158	0.792316202021776
61.5789473684211	57.2631578947368	27.8947368421053	0.760058774691950
61.5789473684211	57.2631578947368	30.1052631578947	0.730208966830954
61.5789473684211	57.2631578947368	32.3157894736842	0.702524567999285
61.5789473684211	57.2631578947368	34.5263157894737	0.676795138578513
61.5789473684211	59.1578947368421	10.2105263157895	1.10574535228029
61.5789473684211	59.1578947368421	12.4210526315789	1.04688588032037
61.5789473684211	59.1578947368421	14.6315789473684	0.993531928659907
61.5789473684211	59.1578947368421	16.8421052631579	0.944983710286471
61.5789473684211	59.1578947368421	19.0526315789474	0.900652529239122
61.5789473684211	59.1578947368421	21.2631578947368	0.860040060637745
61.5789473684211	59.1578947368421	23.4736842105263	0.822722056650731
61.5789473684211	59.1578947368421	25.6842105263158	0.788335429337688
61.5789473684211	59.1578947368421	27.8947368421053	0.756567935625668
61.5789473684211	59.1578947368421	30.1052631578947	0.727149887129828
61.5789473684211	59.1578947368421	32.3157894736842	0.699847451603741
61.5789473684211	59.1578947368421	34.5263157894737	0.674457219630623
61.5789473684211	61.0526315789474	10.2105263157895	1.09588840066900
61.5789473684211	61.0526315789474	12.4210526315789	1.03830842211476
61.5789473684211	61.0526315789474	14.6315789473684	0.986048431726756
61.5789473684211	61.0526315789474	16.8421052631579	0.938440579986645
61.5789473684211	61.0526315789474	19.0526315789474	0.894921800209090
61.5789473684211	61.0526315789474	21.2631578947368	0.855014493413881
61.5789473684211	61.0526315789474	23.4736842105263	0.818311293859725
61.5789473684211	61.0526315789474	25.6842105263158	0.784462958815365
61.5789473684211	61.0526315789474	27.8947368421053	0.753168673724321
61.5789473684211	61.0526315789474	30.1052631578947	0.724168242897492
61.5789473684211	61.0526315789474	32.3157894736842	0.697235767035458
61.5789473684211	61.0526315789474	34.5263157894737	0.672174506606086
61.5789473684211	62.9473684210526	10.2105263157895	1.08637705306905
61.5789473684211	62.9473684210526	12.4210526315789	1.03001905858240
61.5789473684211	62.9473684210526	14.6315789473684	0.978806019411773
61.5789473684211	62.9473684210526	16.8421052631579	0.932099863578719
61.5789473684211	62.9473684210526	19.0526315789474	0.889361488561173
61.5789473684211	62.9473684210526	21.2631578947368	0.850132726388394
61.5789473684211	62.9473684210526	23.4736842105263	0.814022078197687
61.5789473684211	62.9473684210526	25.6842105263158	0.780693344447808
61.5789473684211	62.9473684210526	27.8947368421053	0.749856500964062
61.5789473684211	62.9473684210526	30.1052631578947	0.721260333591566
61.5789473684211	62.9473684210526	32.3157894736842	0.694686463913699
61.5789473684211	62.9473684210526	34.5263157894737	0.669944488086306
61.5789473684211	64.8421052631579	10.2105263157895	1.07719058231255
61.5789473684211	64.8421052631579	12.4210526315789	1.02200105704335
61.5789473684211	64.8421052631579	14.6315789473684	0.971791114681300
61.5789473684211	64.8421052631579	16.8421052631579	0.925950495643796
61.5789473684211	64.8421052631579	19.0526315789474	0.883962541675209
61.5789473684211	64.8421052631579	21.2631578947368	0.845387330241032
61.5789473684211	64.8421052631579	23.4736842105263	0.809848297196780
61.5789473684211	64.8421052631579	25.6842105263158	0.777021547811177
61.5789473684211	64.8421052631579	27.8947368421053	0.746627259313243
61.5789473684211	64.8421052631579	30.1052631578947	0.718422726177292
61.5789473684211	64.8421052631579	32.3157894736842	0.692196708789958
61.5789473684211	66.7368421052632	10.2105263157895	1.06831001700452
61.5789473684211	66.7368421052632	12.4210526315789	1.01423906727580
61.5789473684211	66.7368421052632	14.6315789473684	0.964991236022705
61.5789473684211	66.7368421052632	16.8421052631579	0.919982283813391
61.5789473684211	66.7368421052632	19.0526315789474	0.878716606106045
61.5789473684211	66.7368421052632	21.2631578947368	0.840771437923112
61.5789473684211	66.7368421052632	23.4736842105263	0.805784292129424
61.5789473684211	66.7368421052632	25.6842105263158	0.773442897638668
61.5789473684211	66.7368421052632	27.8947368421053	0.743477088420246
61.5789473684211	66.7368421052632	30.1052631578947	0.715652229249001
61.5789473684211	66.7368421052632	32.3157894736842	0.689763864400632
61.5789473684211	68.6315789473684	10.2105263157895	1.05971795082454
61.5789473684211	68.6315789473684	12.4210526315789	1.00671897438040
61.5789473684211	68.6315789473684	14.6315789473684	0.958394883037532
61.5789473684211	68.6315789473684	16.8421052631579	0.914185819198033
61.5789473684211	68.6315789473684	19.0526315789474	0.873615957032005
61.5789473684211	68.6315789473684	21.2631578947368	0.836278688796327
61.5789473684211	68.6315789473684	23.4736842105263	0.801824813582858
61.5789473684211	68.6315789473684	25.6842105263158	0.769953054362113
61.5789473684211	68.6315789473684	27.8947368421053	0.740402397233649
61.5789473684211	68.6315789473684	30.1052631578947	0.712945870272796
61.5789473684211	68.6315789473684	32.3157894736842	0.687385471401261
61.5789473684211	70.5263157894737	10.2105263157895	1.05139837691852
61.5789473684211	70.5263157894737	12.4210526315789	0.999427770677442
61.5789473684211	70.5263157894737	14.6315789473684	0.951991436603830
61.5789473684211	70.5263157894737	16.8421052631579	0.908552398058680
61.5789473684211	70.5263157894737	19.0526315789474	0.868653436441453
61.5789473684211	70.5263157894737	21.2631578947368	0.831903179605417
61.5789473684211	70.5263157894737	23.4736842105263	0.797964982406976
61.5789473684211	70.5263157894737	25.6842105263158	0.766547978897308
61.5789473684211	70.5263157894737	27.8947368421053	0.737399838985925
61.5789473684211	70.5263157894737	30.1052631578947	0.710300875502067
61.5789473684211	70.5263157894737	32.3157894736842	0.685059232228083
61.5789473684211	72.4210526315790	10.2105263157895	1.04333654352782
61.5789473684211	72.4210526315790	12.4210526315789	0.992353443756172
61.5789473684211	72.4210526315790	14.6315789473684	0.945771071431627
61.5789473684211	72.4210526315790	16.8421052631579	0.903073953061876
61.5789473684211	72.4210526315790	19.0526315789474	0.863822398782075
61.5789473684211	72.4210526315790	21.2631578947368	0.827639421297221
61.5789473684211	72.4210526315790	23.4736842105263	0.794200255266062
61.5789473684211	72.4210526315790	25.6842105263158	0.763223905070465
61.5789473684211	72.4210526315790	27.8947368421053	0.734466289066695
61.5789473684211	72.4210526315790	30.1052631578947	0.707714652191793
61.5789473684211	74.3157894736842	10.2105263157895	1.03551882767574
61.5789473684211	74.3157894736842	12.4210526315789	0.985484878292573
61.5789473684211	74.3157894736842	14.6315789473684	0.939724679206461
61.5789473684211	74.3157894736842	16.8421052631579	0.897742992739473
61.5789473684211	74.3157894736842	19.0526315789474	0.859116663010724
61.5789473684211	74.3157894736842	21.2631578947368	0.823482300862313
61.5789473684211	74.3157894736842	23.4736842105263	0.790526394151639
61.5789473684211	74.3157894736842	25.6842105263158	0.759977315181689
61.5789473684211	74.3157894736842	27.8947368421053	0.731598825388519
61.5789473684211	74.3157894736842	30.1052631578947	0.705184772798021
61.5789473684211	76.2105263157895	10.2105263157895	1.02793262427290
61.5789473684211	76.2105263157895	12.4210526315789	0.978811769652478
61.5789473684211	76.2105263157895	14.6315789473684	0.933843800816062
61.5789473684211	76.2105263157895	16.8421052631579	0.892552548000793
61.5789473684211	76.2105263157895	19.0526315789474	0.854530470154866
61.5789473684211	76.2105263157895	21.2631578947368	0.819427047508674
61.5789473684211	76.2105263157895	23.4736842105263	0.786939439316842
61.5789473684211	76.2105263157895	25.6842105263158	0.756804918281722
61.5789473684211	76.2105263157895	27.8947368421053	0.728794710911171
61.5789473684211	76.2105263157895	30.1052631578947	0.702708960898324
61.5789473684211	78.1052631578947	10.2105263157895	1.02056624844175
61.5789473684211	78.1052631578947	12.4210526315789	0.972324547622813
61.5789473684211	78.1052631578947	14.6315789473684	0.928120566399604
61.5789473684211	78.1052631578947	16.8421052631579	0.887496124730229
61.5789473684211	78.1052631578947	19.0526315789474	0.850058445638248
61.5789473684211	78.1052631578947	21.2631578947368	0.815469202585888
61.5789473684211	78.1052631578947	23.4736842105263	0.783435685177248
61.5789473684211	78.1052631578947	25.6842105263158	0.753703630804187
61.5789473684211	78.1052631578947	27.8947368421053	0.726051378041943
61.5789473684211	78.1052631578947	30.1052631578947	0.700285078609674
61.5789473684211	80	10.2105263157895	1.01340884921790
61.5789473684211	80	12.4210526315789	0.966014308879468
61.5789473684211	80	14.6315789473684	0.922547642158879
61.5789473684211	80	16.8421052631579	0.882567661655067
61.5789473684211	80	19.0526315789474	0.845695565739582
61.5789473684211	80	21.2631578947368	0.811604592767982
61.5789473684211	80	23.4736842105263	0.780011658792766
61.5789473684211	80	25.6842105263158	0.750670559249881
61.5789473684211	80	27.8947368421053	0.723366414672250
67.1052631578947	44	10.2105263157895	1.16288223456630
67.1052631578947	44	12.4210526315789	1.09499352094894
67.1052631578947	44	14.6315789473684	1.03402840661569
67.1052631578947	44	16.8421052631579	0.979025482879165
67.1052631578947	44	19.0526315789474	0.929189187867217
67.1052631578947	44	21.2631578947368	0.883856184888781
67.1052631578947	44	23.4736842105263	0.842469504451540
67.1052631578947	44	25.6842105263158	0.804558457826023
67.1052631578947	44	27.8947368421053	0.769722889682957
67.1052631578947	44	30.1052631578947	0.737620727373996
67.1052631578947	44	32.3157894736842	0.707958059927181
67.1052631578947	44	34.5263157894737	0.680481176929901
67.1052631578947	44	36.7368421052632	0.654970140286631
67.1052631578947	44	38.9473684210526	0.631233566728983
67.1052631578947	45.8947368421053	10.2105263157895	1.14926320015662
67.1052631578947	45.8947368421053	12.4210526315789	1.08324428667391
67.1052631578947	45.8947368421053	14.6315789473684	1.02385414300135
67.1052631578947	45.8947368421053	16.8421052631579	0.970186402788382
67.1052631578947	45.8947368421053	19.0526315789474	0.921488751332338
67.1052631578947	45.8947368421053	21.2631578947368	0.877132144394910
67.1052631578947	45.8947368421053	23.4736842105263	0.836587036522298
67.1052631578947	45.8947368421053	25.6842105263158	0.799404844609481
67.1052631578947	45.8947368421053	27.8947368421053	0.765203364416490
67.1052631578947	45.8947368421053	30.1052631578947	0.733655202537320
67.1052631578947	45.8947368421053	32.3157894736842	0.704478531132465
67.1052631578947	45.8947368421053	34.5263157894737	0.677429648749215
67.1052631578947	45.8947368421053	36.7368421052632	0.652296958705504
67.1052631578947	47.7894736842105	10.2105263157895	1.13625915621962
67.1052631578947	47.7894736842105	12.4210526315789	1.07200183173280
67.1052631578947	47.7894736842105	14.6315789473684	1.01409970520609
67.1052631578947	47.7894736842105	16.8421052631579	0.961696735690043
67.1052631578947	47.7894736842105	19.0526315789474	0.914080304297795
67.1052631578947	47.7894736842105	21.2631578947368	0.870652957288688
67.1052631578947	47.7894736842105	23.4736842105263	0.830910497499287
67.1052631578947	47.7894736842105	25.6842105263158	0.794424838353903
67.1052631578947	47.7894736842105	27.8947368421053	0.760830468851330
67.1052631578947	47.7894736842105	30.1052631578947	0.729813683826434
67.1052631578947	47.7894736842105	32.3157894736842	0.701103952069198
67.1052631578947	47.7894736842105	34.5263157894737	0.674466952574908
67.1052631578947	47.7894736842105	36.7368421052632	0.649698924549832
67.1052631578947	49.6842105263158	10.2105263157895	1.12382252714519
67.1052631578947	49.6842105263158	12.4210526315789	1.06122823633817
67.1052631578947	49.6842105263158	14.6315789473684	1.00473466243184
67.1052631578947	49.6842105263158	16.8421052631579	0.953531912559797
67.1052631578947	49.6842105263158	19.0526315789474	0.906943904507866
67.1052631578947	49.6842105263158	21.2631578947368	0.864402361536541
67.1052631578947	49.6842105263158	23.4736842105263	0.825426573510579
67.1052631578947	49.6842105263158	25.6842105263158	0.789607502399531
67.1052631578947	49.6842105263158	27.8947368421053	0.756595194758183
67.1052631578947	49.6842105263158	30.1052631578947	0.726088736118900
67.1052631578947	49.6842105263158	32.3157894736842	0.697828177485171
67.1052631578947	49.6842105263158	34.5263157894737	0.671588005822196
67.1052631578947	49.6842105263158	36.7368421052632	0.647171834571985
67.1052631578947	51.5789473684211	10.2105263157895	1.11191091262996
67.1052631578947	51.5789473684211	12.4210526315789	1.05088960145437
67.1052631578947	51.5789473684211	14.6315789473684	0.995731733994170
67.1052631578947	51.5789473684211	16.8421052631579	0.945669850929101
67.1052631578947	51.5789473684211	19.0526315789474	0.900061585569907
67.1052631578947	51.5789473684211	21.2631578947368	0.858365674379497
67.1052631578947	51.5789473684211	23.4736842105263	0.820123219422704
67.1052631578947	51.5789473684211	25.6842105263158	0.784942923808190
67.1052631578947	51.5789473684211	27.8947368421053	0.752489362942746
67.1052631578947	51.5789473684211	30.1052631578947	0.722473597624047
67.1052631578947	51.5789473684211	32.3157894736842	0.694645610184930
67.1052631578947	51.5789473684211	34.5263157894737	0.668788172610128
67.1052631578947	51.5789473684211	36.7368421052632	0.644711849809247
67.1052631578947	53.4736842105263	10.2105263157895	1.10048636975788
67.1052631578947	53.4736842105263	12.4210526315789	1.04095550237726
67.1052631578947	53.4736842105263	14.6315789473684	0.987066369275458
67.1052631578947	53.4736842105263	16.8421052631579	0.938090629095756
67.1052631578947	53.4736842105263	19.0526315789474	0.893417102255636
67.1052631578947	53.4736842105263	21.2631578947368	0.852529591805234
67.1052631578947	53.4736842105263	23.4736842105263	0.814989499982553
67.1052631578947	53.4736842105263	25.6842105263158	0.780422086839688
67.1052631578947	53.4736842105263	27.8947368421053	0.748505522015531
67.1052631578947	53.4736842105263	30.1052631578947	0.718962098586038
67.1052631578947	53.4736842105263	32.3157894736842	0.691551135550112
67.1052631578947	53.4736842105263	34.5263157894737	0.666063210912941
67.1052631578947	55.3684210526316	10.2105263157895	1.08951481502278
67.1052631578947	55.3684210526316	12.4210526315789	1.03139853206562
67.1052631578947	55.3684210526316	14.6315789473684	0.978716395611381
67.1052631578947	55.3684210526316	16.8421052631579	0.930776212283997
67.1052631578947	55.3684210526316	19.0526315789474	0.886995715895480
67.1052631578947	55.3684210526316	21.2631578947368	0.846882019216477
67.1052631578947	55.3684210526316	23.4736842105263	0.810015455408674
67.1052631578947	55.3684210526316	25.6842105263158	0.776036765710715
67.1052631578947	55.3684210526316	27.8947368421053	0.744636862451378
67.1052631578947	55.3684210526316	30.1052631578947	0.715548592165343
67.1052631578947	55.3684210526316	32.3157894736842	0.688540065795047
67.1052631578947	55.3684210526316	34.5263157894737	0.663409227514554
67.1052631578947	57.2631578947368	10.2105263157895	1.07896552304274
67.1052631578947	57.2631578947368	12.4210526315789	1.02219391707447
67.1052631578947	57.2631578947368	14.6315789473684	0.970661721296940
67.1052631578947	57.2631578947368	16.8421052631579	0.923710221068886
67.1052631578947	57.2631578947368	19.0526315789474	0.880784012469210
67.1052631578947	57.2631578947368	21.2631578947368	0.841411927594397
67.1052631578947	57.2631578947368	23.4736842105263	0.805191987001499
67.1052631578947	57.2631578947368	25.6842105263158	0.771779433168688
67.1052631578947	57.2631578947368	27.8947368421053	0.740877143208051
67.1052631578947	57.2631578947368	30.1052631578947	0.712227895337134
67.1052631578947	57.2631578947368	32.3157894736842	0.685608092239435
67.1052631578947	57.2631578947368	34.5263157894737	0.660822639395959
67.1052631578947	59.1578947368421	10.2105263157895	1.06881070381087
67.1052631578947	59.1578947368421	12.4210526315789	1.01331919265248
67.1052631578947	59.1578947368421	14.6315789473684	0.962884083641288
67.1052631578947	59.1578947368421	16.8421052631579	0.916877734432708
67.1052631578947	59.1578947368421	19.0526315789474	0.874769747550351
67.1052631578947	59.1578947368421	21.2631578947368	0.836109230644478
67.1052631578947	59.1578947368421	23.4736842105263	0.800510759259515
67.1052631578947	59.1578947368421	25.6842105263158	0.767643182126712
67.1052631578947	59.1578947368421	27.8947368421053	0.737220628732275
67.1052631578947	59.1578947368421	30.1052631578947	0.708995238085450
67.1052631578947	59.1578947368421	32.3157894736842	0.682751244228438
67.1052631578947	59.1578947368421	34.5263157894737	0.658300140462188
67.1052631578947	61.0526315789474	10.2105263157895	1.05902514418327
67.1052631578947	61.0526315789474	12.4210526315789	1.00475392638476
67.1052631578947	61.0526315789474	14.6315789473684	0.955366834090251
67.1052631578947	61.0526315789474	16.8421052631579	0.910265121389333
67.1052631578947	61.0526315789474	19.0526315789474	0.868941713451901
67.1052631578947	61.0526315789474	21.2631578947368	0.830964679324252
67.1052631578947	61.0526315789474	23.4736842105263	0.795964115693390
67.1052631578947	61.0526315789474	25.6842105263158	0.763621658155079
67.1052631578947	61.0526315789474	27.8947368421053	0.733662034612295
67.1052631578947	61.0526315789474	30.1052631578947	0.705846219511696
67.1052631578947	61.0526315789474	32.3157894736842	0.679965853599649
67.1052631578947	62.9473684210526	10.2105263157895	1.04958590225299
67.1052631578947	62.9473684210526	12.4210526315789	0.996479481924403
67.1052631578947	62.9473684210526	14.6315789473684	0.948094754042554
67.1052631578947	62.9473684210526	16.8421052631579	0.903859896321506
67.1052631578947	62.9473684210526	19.0526315789474	0.863289624840275
67.1052631578947	62.9473684210526	21.2631578947368	0.825969770858292
67.1052631578947	62.9473684210526	23.4736842105263	0.791545006076795
67.1052631578947	62.9473684210526	25.6842105263158	0.759709001051218
67.1052631578947	62.9473684210526	27.8947368421053	0.730196480471007
67.1052631578947	62.9473684210526	30.1052631578947	0.702776769740476
67.1052631578947	62.9473684210526	32.3157894736842	0.677248523806152
67.1052631578947	64.8421052631579	10.2105263157895	1.04047204553084
67.1052631578947	64.8421052631579	12.4210526315789	0.988478816028450
67.1052631578947	64.8421052631579	14.6315789473684	0.941053896232299
67.1052631578947	64.8421052631579	16.8421052631579	0.897650594116182
67.1052631578947	64.8421052631579	19.0526315789474	0.857804019800891
67.1052631578947	64.8421052631579	21.2631578947368	0.821116669896966
67.1052631578947	64.8421052631579	23.4736842105263	0.787246923300115
67.1052631578947	64.8421052631579	25.6842105263158	0.755899794044051
67.1052631578947	64.8421052631579	27.8947368421053	0.726819448956258
67.1052631578947	64.8421052631579	30.1052631578947	0.699783116713306
67.1052631578947	64.8421052631579	32.3157894736842	0.674596102969644
67.1052631578947	66.7368421052632	10.2105263157895	1.03166442562163
67.1052631578947	66.7368421052632	12.4210526315789	0.980736303418146
67.1052631578947	66.7368421052632	14.6315789473684	0.934231447525070
67.1052631578947	66.7368421052632	16.8421052631579	0.891626661919876
67.1052631578947	66.7368421052632	19.0526315789474	0.852476173901554
67.1052631578947	66.7368421052632	21.2631578947368	0.816398139909152
67.1052631578947	66.7368421052632	23.4736842105263	0.783063848330195
67.1052631578947	66.7368421052632	25.6842105263158	0.752189019452303
67.1052631578947	66.7368421052632	27.8947368421053	0.723526749892487
67.1052631578947	66.7368421052632	30.1052631578947	0.696861757124995
67.1052631578947	66.7368421052632	32.3157894736842	0.672005660268043
67.1052631578947	68.6315789473684	10.2105263157895	1.02314548346830
67.1052631578947	68.6315789473684	12.4210526315789	0.973237585008271
67.1052631578947	68.6315789473684	14.6315789473684	0.927615609743097
67.1052631578947	68.6315789473684	16.8421052631579	0.885778364917992
67.1052631578947	68.6315789473684	19.0526315789474	0.847298025245104
67.1052631578947	68.6315789473684	21.2631578947368	0.811807483242928
67.1052631578947	68.6315789473684	23.4736842105263	0.778990202046775
67.1052631578947	68.6315789473684	25.6842105263158	0.748572019825897
67.1052631578947	68.6315789473684	27.8947368421053	0.720314488823017
67.1052631578947	68.6315789473684	30.1052631578947	0.694009430888286
67.1052631578947	70.5263157894737	10.2105263157895	1.01489908032961
67.1052631578947	70.5263157894737	12.4210526315789	0.965969435861717
67.1052631578947	70.5263157894737	14.6315789473684	0.921195495744449
67.1052631578947	70.5263157894737	16.8421052631579	0.880096704004919
67.1052631578947	70.5263157894737	19.0526315789474	0.842262108857682
67.1052631578947	70.5263157894737	21.2631578947368	0.807338488562651
67.1052631578947	70.5263157894737	23.4736842105263	0.775020802940122
67.1052631578947	70.5263157894737	25.6842105263158	0.745044463767374
67.1052631578947	70.5263157894737	27.8947368421053	0.717179039304747
67.1052631578947	70.5263157894737	30.1052631578947	0.691223098617367
67.1052631578947	72.4210526315790	10.2105263157895	1.00691035052525
67.1052631578947	72.4210526315790	12.4210526315789	0.958919649871924
67.1052631578947	72.4210526315790	14.6315789473684	0.914961038468123
67.1052631578947	72.4210526315790	16.8421052631579	0.874573343582254
67.1052631578947	72.4210526315790	19.0526315789474	0.837361499043634
67.1052631578947	72.4210526315790	21.2631578947368	0.802985384591408
67.1052631578947	72.4210526315790	23.4736842105263	0.771150829826487
67.1052631578947	72.4210526315790	25.6842105263158	0.741602315765471
67.1052631578947	72.4210526315790	27.8947368421053	0.714117018423777
67.1052631578947	72.4210526315790	30.1052631578947	0.688499921705641
67.1052631578947	74.3157894736842	10.2105263157895	0.999165572677041
67.1052631578947	74.3157894736842	12.4210526315789	0.952076938694411
67.1052631578947	74.3157894736842	14.6315789473684	0.908902911048376
67.1052631578947	74.3157894736842	16.8421052631579	0.869200548021028
67.1052631578947	74.3157894736842	19.0526315789474	0.832589758567808
67.1052631578947	74.3157894736842	21.2631578947368	0.798742799266060
67.1052631578947	74.3157894736842	23.4736842105263	0.767375788877348
67.1052631578947	74.3157894736842	25.6842105263158	0.738241809482566
67.1052631578947	74.3157894736842	27.8947368421053	0.711125265087206
67.1052631578947	74.3157894736842	30.1052631578947	0.685837244642016
67.1052631578947	76.2105263157895	10.2105263157895	0.991652056733727
67.1052631578947	76.2105263157895	12.4210526315789	0.945430842866987
67.1052631578947	76.2105263157895	14.6315789473684	0.903012456418246
67.1052631578947	76.2105263157895	16.8421052631579	0.863971125565774
67.1052631578947	76.2105263157895	19.0526315789474	0.827940893712545
67.1052631578947	76.2105263157895	21.2631578947368	0.794605723557086
67.1052631578947	76.2105263157895	23.4736842105263	0.763691484371871
67.1052631578947	76.2105263157895	25.6842105263158	0.734959424027120
67.1052631578947	76.2105263157895	27.8947368421053	0.708200820717083
67.1052631578947	78.1052631578947	10.2105263157895	0.984358044519452
67.1052631578947	78.1052631578947	12.4210526315789	0.938971653397753
67.1052631578947	78.1052631578947	14.6315789473684	0.897281625079645
67.1052631578947	78.1052631578947	16.8421052631579	0.858878378655395
67.1052631578947	78.1052631578947	19.0526315789474	0.823409314408958
67.1052631578947	78.1052631578947	21.2631578947368	0.790569479323968
67.1052631578947	78.1052631578947	23.4736842105263	0.760093992674935
67.1052631578947	78.1052631578947	25.6842105263158	0.731751862815457
67.1052631578947	78.1052631578947	27.8947368421053	0.705340912030594
67.1052631578947	80	10.2105263157895	0.977272621914282

==> Plots/Data/points6D_1_2.dat <==
x	y	z	color
67.1052631578947	80	12.4210526315789	0.932690342377027
67.1052631578947	80	14.6315789473684	0.891702919927991
67.1052631578947	80	16.8421052631579	0.853916059797334
67.1052631578947	80	19.0526315789474	0.818989798767031
67.1052631578947	80	21.2631578947368	0.786629690674298
67.1052631578947	80	23.4736842105263	0.756579639019526
67.1052631578947	80	25.6842105263158	0.728616034687636
67.1052631578947	80	27.8947368421053	0.702542935638457
72.6315789473684	44	12.4210526315789	1.06483138857513
72.6315789473684	44	14.6315789473684	1.00683594789012
72.6315789473684	44	16.8421052631579	0.954386224365282
72.6315789473684	44	19.0526315789474	0.906757529585677
72.6315789473684	44	21.2631578947368	0.863343137137914
72.6315789473684	44	23.4736842105263	0.823631662065595
72.6315789473684	44	25.6842105263158	0.787189391231333
72.6315789473684	44	27.8947368421053	0.753646358101679
72.6315789473684	44	30.1052631578947	0.722685277883559
72.6315789473684	44	32.3157894736842	0.694032688248651
72.6315789473684	44	34.5263157894737	0.667451805918898
72.6315789473684	44	36.7368421052632	0.642736729519724
72.6315789473684	45.8947368421053	12.4210526315789	1.05307915647829
72.6315789473684	45.8947368421053	14.6315789473684	0.996604358008809
72.6315789473684	45.8947368421053	16.8421052631579	0.945449246719275
72.6315789473684	45.8947368421053	19.0526315789474	0.898928986184734
72.6315789473684	45.8947368421053	21.2631578947368	0.856468621128074
72.6315789473684	45.8947368421053	23.4736842105263	0.817582301676800
72.6315789473684	45.8947368421053	25.6842105263158	0.781856993369239
72.6315789473684	45.8947368421053	27.8947368421053	0.748939594242603
72.6315789473684	45.8947368421053	30.1052631578947	0.718526664922853
72.6315789473684	45.8947368421053	32.3157894736842	0.690356181073901
72.6315789473684	45.8947368421053	34.5263157894737	0.664200864682125
72.6315789473684	45.8947368421053	36.7368421052632	0.639862758228908
72.6315789473684	47.7894736842105	12.4210526315789	1.04183949620845
72.6315789473684	47.7894736842105	14.6315789473684	0.986800285121750
72.6315789473684	47.7894736842105	16.8421052631579	0.936870501636805
72.6315789473684	47.7894736842105	19.0526315789474	0.891401852404129
72.6315789473684	47.7894736842105	21.2631578947368	0.849848618993571
72.6315789473684	47.7894736842105	23.4736842105263	0.811748527518314
72.6315789473684	47.7894736842105	25.6842105263158	0.776707694615759
72.6315789473684	47.7894736842105	27.8947368421053	0.744388682171624
72.6315789473684	47.7894736842105	30.1052631578947	0.714500945306984
72.6315789473684	47.7894736842105	32.3157894736842	0.686793139264459
72.6315789473684	47.7894736842105	34.5263157894737	0.661046882407633
72.6315789473684	47.7894736842105	36.7368421052632	0.637071669181373
72.6315789473684	49.6842105263158	12.4210526315789	1.03107372505158
72.6315789473684	49.6842105263158	14.6315789473684	0.977392443661812
72.6315789473684	49.6842105263158	16.8421052631579	0.928624534221765
72.6315789473684	49.6842105263158	19.0526315789474	0.884155306495954
72.6315789473684	49.6842105263158	21.2631578947368	0.843466018042171
72.6315789473684	49.6842105263158	23.4736842105263	0.806116216632360
72.6315789473684	49.6842105263158	25.6842105263158	0.771729797279687
72.6315789473684	49.6842105263158	27.8947368421053	0.739983903168218
72.6315789473684	49.6842105263158	30.1052631578947	0.710600023937963
72.6315789473684	49.6842105263158	32.3157894736842	0.683336806550055
72.6315789473684	49.6842105263158	34.5263157894737	0.657984211999439
72.6315789473684	51.5789473684211	12.4210526315789	1.02074728891825
72.6315789473684	51.5789473684211	14.6315789473684	0.968352810062444
72.6315789473684	51.5789473684211	16.8421052631579	0.920688485922010
72.6315789473684	51.5789473684211	19.0526315789474	0.877170606942465
72.6315789473684	51.5789473684211	21.2631578947368	0.837305382165315
72.6315789473684	51.5789473684211	23.4736842105263	0.800672604421481
72.6315789473684	51.5789473684211	25.6842105263158	0.766912709287491
72.6315789473684	51.5789473684211	27.8947368421053	0.735716442012196
72.6315789473684	51.5789473684211	30.1052631578947	0.706816546554798
72.6315789473684	51.5789473684211	32.3157894736842	0.679981035812363
72.6315789473684	51.5789473684211	34.5263157894737	0.655007708322430
72.6315789473684	53.4736842105263	12.4210526315789	1.01082919831104
72.6315789473684	53.4736842105263	14.6315789473684	0.959656185313542
72.6315789473684	53.4736842105263	16.8421052631579	0.913041752291509
72.6315789473684	53.4736842105263	19.0526315789474	0.870430822592547
72.6315789473684	53.4736842105263	21.2631578947368	0.831352737538663
72.6315789473684	53.4736842105263	23.4736842105263	0.795406113398933
72.6315789473684	53.4736842105263	25.6842105263158	0.762246806571089
72.6315789473684	53.4736842105263	27.8947368421053	0.731578275861173
72.6315789473684	53.4736842105263	30.1052631578947	0.703143809623959
72.6315789473684	53.4736842105263	32.3157894736842	0.676720215756826
72.6315789473684	53.4736842105263	34.5263157894737	0.652112668360174
72.6315789473684	55.3684210526316	12.4210526315789	1.00129155733819
72.6315789473684	55.3684210526316	14.6315789473684	0.951279828591902
72.6315789473684	55.3684210526316	16.8421052631579	0.905665695590376
72.6315789473684	55.3684210526316	19.0526315789474	0.863920605492693
72.6315789473684	55.3684210526316	21.2631578947368	0.825595391834114
72.6315789473684	55.3684210526316	23.4736842105263	0.790306208434711
72.6315789473684	55.3684210526316	25.6842105263158	0.757723316540161
72.6315789473684	55.3684210526316	27.8947368421053	0.727562080002341
72.6315789473684	55.3684210526316	30.1052631578947	0.699575683801529
72.6315789473684	55.3684210526316	32.3157894736842	0.673549208545872
72.6315789473684	55.3684210526316	34.5263157894737	0.649294780256530
72.6315789473684	57.2631578947368	12.4210526315789	0.992109167929544
72.6315789473684	57.2631578947368	14.6315789473684	0.943203148508421
72.6315789473684	57.2631578947368	16.8421052631579	0.898543401958152
72.6315789473684	57.2631578947368	19.0526315789474	0.857625998503540
72.6315789473684	57.2631578947368	21.2631578947368	0.820021780793462
72.6315789473684	57.2631578947368	23.4736842105263	0.785363273675947
72.6315789473684	57.2631578947368	25.6842105263158	0.753334218831612
72.6315789473684	57.2631578947368	27.8947368421053	0.723661147452449
72.6315789473684	57.2631578947368	30.1052631578947	0.696106548548371
72.6315789473684	57.2631578947368	32.3157894736842	0.670463296451065
72.6315789473684	59.1578947368421	12.4210526315789	0.983259195284388
72.6315789473684	59.1578947368421	14.6315789473684	0.935407441404307
72.6315789473684	59.1578947368421	16.8421052631579	0.891659475078791
72.6315789473684	59.1578947368421	19.0526315789474	0.851534271460542
72.6315789473684	59.1578947368421	21.2631578947368	0.814621337300517
72.6315789473684	59.1578947368421	23.4736842105263	0.780568507322146
72.6315789473684	59.1578947368421	25.6842105263158	0.749072160315054
72.6315789473684	59.1578947368421	27.8947368421053	0.719869320001373
72.6315789473684	59.1578947368421	30.1052631578947	0.692731235973964
72.6315789473684	59.1578947368421	32.3157894736842	0.667458135977008
72.6315789473684	61.0526315789474	12.4210526315789	0.974720883521661
72.6315789473684	61.0526315789474	14.6315789473684	0.927875668328655
72.6315789473684	61.0526315789474	16.8421052631579	0.884999859921934
72.6315789473684	61.0526315789474	19.0526315789474	0.845633780912975
72.6315789473684	61.0526315789474	21.2631578947368	0.809384379074697
72.6315789473684	61.0526315789474	23.4736842105263	0.775913831204933
72.6315789473684	61.0526315789474	25.6842105263158	0.744930381937776
72.6315789473684	61.0526315789474	27.8947368421053	0.716180928773199
72.6315789473684	61.0526315789474	30.1052631578947	0.689444982365617
72.6315789473684	61.0526315789474	32.3157894736842	0.664529718214792
72.6315789473684	62.9473684210526	12.4210526315789	0.966475312755144
72.6315789473684	62.9473684210526	14.6315789473684	0.920592264020146
72.6315789473684	62.9473684210526	16.8421052631579	0.878551691428490
72.6315789473684	62.9473684210526	19.0526315789474	0.839913849460183
72.6315789473684	62.9473684210526	21.2631578947368	0.804302011871902
72.6315789473684	62.9473684210526	23.4736842105263	0.771391812717865
72.6315789473684	62.9473684210526	25.6842105263158	0.740902655461797
72.6315789473684	62.9473684210526	27.8947368421053	0.712590742750559
72.6315789473684	62.9473684210526	30.1052631578947	0.686243386156142
72.6315789473684	62.9473684210526	32.3157894736842	0.661674334420275
72.6315789473684	64.8421052631579	12.4210526315789	0.958505190557728
72.6315789473684	64.8421052631579	14.6315789473684	0.913542972525830
72.6315789473684	64.8421052631579	16.8421052631579	0.872303164005639
72.6315789473684	64.8421052631579	19.0526315789474	0.834364661470691
72.6315789473684	64.8421052631579	21.2631578947368	0.799366045673475
72.6315789473684	64.8421052631579	23.4736842105263	0.766995597107521
72.6315789473684	64.8421052631579	25.6842105263158	0.736983228512666
72.6315789473684	64.8421052631579	27.8947368421053	0.709093923999227
72.6315789473684	64.8421052631579	30.1052631578947	0.683122371315595
72.6315789473684	66.7368421052632	12.4210526315789	0.950794672135568
72.6315789473684	66.7368421052632	14.6315789473684	0.906714705113675
72.6315789473684	66.7368421052632	16.8421052631579	0.866243418477379
72.6315789473684	66.7368421052632	19.0526315789474	0.828977172571541
72.6315789473684	66.7368421052632	21.2631578947368	0.794568921811909
72.6315789473684	66.7368421052632	23.4736842105263	0.762718848503753
72.6315789473684	66.7368421052632	25.6842105263158	0.733166776649196
72.6315789473684	66.7368421052632	27.8947368421053	0.705685988560027
72.6315789473684	66.7368421052632	30.1052631578947	0.680078155336436
72.6315789473684	68.6315789473684	12.4210526315789	0.943329204598470
72.6315789473684	68.6315789473684	14.6315789473684	0.900095416941564
72.6315789473684	68.6315789473684	16.8421052631579	0.860362443752957
72.6315789473684	68.6315789473684	19.0526315789474	0.823743030771035
72.6315789473684	68.6315789473684	21.2631578947368	0.789903649352557
72.6315789473684	68.6315789473684	23.4736842105263	0.758555698357941
72.6315789473684	68.6315789473684	25.6842105263158	0.729448361393297
72.6315789473684	68.6315789473684	27.8947368421053	0.702362772158072
72.6315789473684	68.6315789473684	30.1052631578947	0.677107221127856
72.6315789473684	70.5263157894737	12.4210526315789	0.936095391555643
72.6315789473684	70.5263157894737	14.6315789473684	0.893673999584572
72.6315789473684	70.5263157894737	16.8421052631579	0.854650990965346
72.6315789473684	70.5263157894737	19.0526315789474	0.818654507456907
72.6315789473684	70.5263157894737	21.2631578947368	0.785363749346184
72.6315789473684	70.5263157894737	23.4736842105263	0.754500700190464
72.6315789473684	70.5263157894737	25.6842105263158	0.725823393343097
72.6315789473684	70.5263157894737	27.8947368421053	0.699120400025887
72.6315789473684	70.5263157894737	30.1052631578947	0.674206292252304
72.6315789473684	72.4210526315790	12.4210526315789	0.929080874937129
72.6315789473684	72.4210526315790	14.6315789473684	0.887440187032559
72.6315789473684	72.4210526315790	16.8421052631579	0.849100498223715
72.6315789473684	72.4210526315790	19.0526315789474	0.813704436815660
72.6315789473684	72.4210526315790	21.2631578947368	0.780943205804565
72.6315789473684	72.4210526315790	23.4736842105263	0.750548789735544
72.6315789473684	72.4210526315790	25.6842105263158	0.722287599640649
72.6315789473684	72.4210526315790	27.8947368421053	0.695955260255131
72.6315789473684	74.3157894736842	12.4210526315789	0.922274231479147
72.6315789473684	74.3157894736842	14.6315789473684	0.881384473180021
72.6315789473684	74.3157894736842	16.8421052631579	0.843703024439293
72.6315789473684	74.3157894736842	19.0526315789474	0.808886162463736
72.6315789473684	74.3157894736842	21.2631578947368	0.776636422443071
72.6315789473684	74.3157894736842	23.4736842105263	0.746695249722777
72.6315789473684	74.3157894736842	25.6842105263158	0.718836995185592
72.6315789473684	74.3157894736842	27.8947368421053	0.692863980187439
72.6315789473684	76.2105263157895	12.4210526315789	0.915664881745346
72.6315789473684	76.2105263157895	14.6315789473684	0.875498039161414
72.6315789473684	76.2105263157895	16.8421052631579	0.838451190939490
72.6315789473684	76.2105263157895	19.0526315789474	0.804193490279901
72.6315789473684	76.2105263157895	21.2631578947368	0.772438184390002
72.6315789473684	76.2105263157895	23.4736842105263	0.742935678657752
72.6315789473684	76.2105263157895	25.6842105263158	0.715467857083879
72.6315789473684	76.2105263157895	27.8947368421053	0.689843405433052
72.6315789473684	78.1052631578947	12.4210526315789	0.909243009907708
72.6315789473684	78.1052631578947	14.6315789473684	0.869772689154411
72.6315789473684	78.1052631578947	16.8421052631579	0.833338129793156
72.6315789473684	78.1052631578947	19.0526315789474	0.799620646590347
72.6315789473684	78.1052631578947	21.2631578947368	0.768343624189725
72.6315789473684	78.1052631578947	23.4736842105263	0.739265963064807
72.6315789473684	78.1052631578947	25.6842105263158	0.712176701900842
72.6315789473684	78.1052631578947	27.8947368421053	0.686890581170047
72.6315789473684	80	12.4210526315789	0.902999492797654
72.6315789473684	80	14.6315789473684	0.864200793493559
72.6315789473684	80	16.8421052631579	0.828357437940184
72.6315789473684	80	19.0526315789474	0.795162240990960
72.6315789473684	80	21.2631578947368	0.764348191531284
72.6315789473684	80	23.4736842105263	0.735682252737819
72.6315789473684	80	25.6842105263158	0.708960265353821
78.1578947368421	44	12.4210526315789	1.03745954573311
78.1578947368421	44	14.6315789473684	0.982122325145489
78.1578947368421	44	16.8421052631579	0.931966114892304
78.1578947368421	44	19.0526315789474	0.886327172824829
78.1578947368421	44	21.2631578947368	0.844647701573663
78.1578947368421	44	23.4736842105263	0.806455907932493
78.1578947368421	44	25.6842105263158	0.771350346962073
78.1578947368421	44	27.8947368421053	0.738987524823153
78.1578947368421	44	30.1052631578947	0.709072003783372
78.1578947368421	44	32.3157894736842	0.681348445740019
78.1578947368421	44	34.5263157894737	0.655595170266810
78.1578947368421	44	36.7368421052632	0.631618905399340
78.1578947368421	45.8947368421053	12.4210526315789	1.02572224181016
78.1578947368421	45.8947368421053	14.6315789473684	0.971855664090747
78.1578947368421	45.8947368421053	16.8421052631579	0.922956383504826
78.1578947368421	45.8947368421053	19.0526315789474	0.878397545582334
78.1578947368421	45.8947368421053	21.2631578947368	0.837650907454821
78.1578947368421	45.8947368421053	23.4736842105263	0.800268539591702
78.1578947368421	45.8947368421053	25.6842105263158	0.765868405657087
78.1578947368421	45.8947368421053	27.8947368421053	0.734122904246540
78.1578947368421	45.8947368421053	30.1052631578947	0.704749693772714
78.1578947368421	45.8947368421053	32.3157894736842	0.677504292661301
78.1578947368421	45.8947368421053	34.5263157894737	0.652174071333753
78.1578947368421	47.7894736842105	12.4210526315789	1.01450200728211
78.1578947368421	47.7894736842105	14.6315789473684	0.962022854590300
78.1578947368421	47.7894736842105	16.8421052631579	0.914312351168485
78.1578947368421	47.7894736842105	19.0526315789474	0.870777436775434
78.1578947368421	47.7894736842105	21.2631578947368	0.830917039302554
78.1578947368421	47.7894736842105	23.4736842105263	0.794305239622706
78.1578947368421	47.7894736842105	25.6842105263158	0.760577957162127
78.1578947368421	47.7894736842105	27.8947368421053	0.729422335176651
78.1578947368421	47.7894736842105	30.1052631578947	0.700568214872033
78.1578947368421	47.7894736842105	32.3157894736842	0.673781239445686
78.1578947368421	47.7894736842105	34.5263157894737	0.648857240150212
78.1578947368421	49.6842105263158	12.4210526315789	1.00375951982783
78.1578947368421	49.6842105263158	14.6315789473684	0.952591875045961
78.1578947368421	49.6842105263158	16.8421052631579	0.906007787518842
78.1578947368421	49.6842105263158	19.0526315789474	0.863445245706072
78.1578947368421	49.6842105263158	21.2631578947368	0.824428224165832
78.1578947368421	49.6842105263158	23.4736842105263	0.788551156628780
78.1578947368421	49.6842105263158	25.6842105263158	0.755466614370733
78.1578947368421	49.6842105263158	27.8947368421053	0.724875451847705
78.1578947368421	49.6842105263158	30.1052631578947	0.696518868172176
78.1578947368421	49.6842105263158	32.3157894736842	0.670171968544894
78.1578947368421	49.6842105263158	34.5263157894737	0.645638509220971
78.1578947368421	51.5789473684211	12.4210526315789	0.993459678828900
78.1578947368421	51.5789473684211	14.6315789473684	0.943534064288380
78.1578947368421	51.5789473684211	16.8421052631579	0.898019156416829
78.1578947368421	51.5789473684211	19.0526315789474	0.856381545911356
78.1578947368421	51.5789473684211	21.2631578947368	0.818168354056272
78.1578947368421	51.5789473684211	23.4736842105263	0.782992879542503
78.1578947368421	51.5789473684211	25.6842105263158	0.750523171150762
78.1578947368421	51.5789473684211	27.8947368421053	0.720472860877150
78.1578947368421	51.5789473684211	30.1052631578947	0.692593758339033
78.1578947368421	51.5789473684211	32.3157894736842	0.666669828581198
78.1578947368421	51.5789473684211	34.5263157894737	0.642512264775073
78.1578947368421	53.4736842105263	12.4210526315789	0.983571025883796
78.1578947368421	53.4736842105263	14.6315789473684	0.934823668616314
78.1578947368421	53.4736842105263	16.8421052631579	0.890325258863073
78.1578947368421	53.4736842105263	19.0526315789474	0.849568801479199
78.1578947368421	53.4736842105263	21.2631578947368	0.812122858997273
78.1578947368421	53.4736842105263	23.4736842105263	0.777618254914542
78.1578947368421	53.4736842105263	25.6842105263158	0.745737454414433
78.1578947368421	53.4736842105263	27.8947368421053	0.716206020890011
78.1578947368421	53.4736842105263	30.1052631578947	0.688785695222176
78.1578947368421	53.4736842105263	32.3157894736842	0.663268753612468
78.1578947368421	55.3684210526316	12.4210526315789	0.974065261292772
78.1578947368421	55.3684210526316	14.6315789473684	0.926437462740445
78.1578947368421	55.3684210526316	16.8421052631579	0.882906933381688
78.1578947368421	55.3684210526316	19.0526315789474	0.842991128450590
78.1578947368421	55.3684210526316	21.2631578947368	0.806278515730035
78.1578947368421	55.3684210526316	23.4736842105263	0.772416232607028
78.1578947368421	55.3684210526316	25.6842105263158	0.741100198963908
78.1578947368421	55.3684210526316	27.8947368421053	0.712067140512192
78.1578947368421	55.3684210526316	30.1052631578947	0.685088110355440
78.1578947368421	55.3684210526316	32.3157894736842	0.659963194525260
78.1578947368421	57.2631578947368	12.4210526315789	0.964916838047400
78.1578947368421	57.2631578947368	14.6315789473684	0.918354430589028
78.1578947368421	57.2631578947368	16.8421052631579	0.875746803077195
78.1578947368421	57.2631578947368	19.0526315789474	0.836634092925248
78.1578947368421	57.2631578947368	21.2631578947368	0.800623285508127
78.1578947368421	57.2631578947368	23.4736842105263	0.767376734703175
78.1578947368421	57.2631578947368	25.6842105263158	0.736602940983986
78.1578947368421	57.2631578947368	27.8947368421053	0.708049091426128
78.1578947368421	57.2631578947368	30.1052631578947	0.681494985685516
78.1578947368421	57.2631578947368	32.3157894736842	0.656748060398790
78.1578947368421	59.1578947368421	12.4210526315789	0.956102618879300
78.1578947368421	59.1578947368421	14.6315789473684	0.910555494957314
78.1578947368421	59.1578947368421	16.8421052631579	0.868829060871353
78.1578947368421	59.1578947368421	19.0526315789474	0.830484539260419
78.1578947368421	59.1578947368421	21.2631578947368	0.795146175790764
78.1578947368421	59.1578947368421	23.4736842105263	0.762490543526182
78.1578947368421	59.1578947368421	25.6842105263158	0.732237926908671
78.1578947368421	59.1578947368421	27.8947368421053	0.704145333863281
78.1578947368421	59.1578947368421	30.1052631578947	0.678000792410688
78.1578947368421	59.1578947368421	32.3157894736842	0.653618668122810
78.1578947368421	61.0526315789474	12.4210526315789	0.947601584971483
78.1578947368421	61.0526315789474	14.6315789473684	0.903023287283393
78.1578947368421	61.0526315789474	16.8421052631579	0.862139286183126
78.1578947368421	61.0526315789474	19.0526315789474	0.824530443107785
78.1578947368421	61.0526315789474	21.2631578947368	0.789837121700706
78.1578947368421	61.0526315789474	23.4736842105263	0.757749205490093
78.1578947368421	61.0526315789474	25.6842105263158	0.727998035045439
78.1578947368421	61.0526315789474	27.8947368421053	0.700349852432104
78.1578947368421	61.0526315789474	30.1052631578947	0.674600438232449
78.1578947368421	62.9473684210526	12.4210526315789	0.939394587269997
78.1578947368421	62.9473684210526	14.6315789473684	0.895741950599461
78.1578947368421	62.9473684210526	16.8421052631579	0.855664287666870
78.1578947368421	62.9473684210526	19.0526315789474	0.818760785078822
78.1578947368421	62.9473684210526	21.2631578947368	0.784686883928628
78.1578947368421	62.9473684210526	23.4736842105263	0.753144948147574
78.1578947368421	62.9473684210526	25.6842105263158	0.723876707850494
78.1578947368421	62.9473684210526	27.8947368421053	0.696657100586973
78.1578947368421	62.9473684210526	30.1052631578947	0.671289221649724
78.1578947368421	64.8421052631579	12.4210526315789	0.931464133136408
78.1578947368421	64.8421052631579	14.6315789473684	0.888696970075494
78.1578947368421	64.8421052631579	16.8421052631579	0.849391967673334
78.1578947368421	64.8421052631579	19.0526315789474	0.813165441642239
78.1578947368421	64.8421052631579	21.2631578947368	0.779686960401824
78.1578947368421	64.8421052631579	23.4736842105263	0.748670608301070
78.1578947368421	64.8421052631579	25.6842105263158	0.719867893146730
78.1578947368421	64.8421052631579	27.8947368421053	0.693061952362171
78.1578947368421	64.8421052631579	30.1052631578947	0.668062792181686
78.1578947368421	66.7368421052632	12.4210526315789	0.923794202485554
78.1578947368421	66.7368421052632	14.6315789473684	0.881875026640445
78.1578947368421	66.7368421052632	16.8421052631579	0.843311204919492
78.1578947368421	66.7368421052632	19.0526315789474	0.807735090494955
78.1578947368421	66.7368421052632	21.2631578947368	0.774829509534832
78.1578947368421	66.7368421052632	23.4736842105263	0.744319569438468
78.1578947368421	66.7368421052632	25.6842105263158	0.715965992889997
78.1578947368421	66.7368421052632	27.8947368421053	0.689559660246408
78.1578947368421	66.7368421052632	30.1052631578947	0.664917115607641
78.1578947368421	68.6315789473684	12.4210526315789	0.916370088654772
78.1578947368421	68.6315789473684	14.6315789473684	0.875263870006446
78.1578947368421	68.6315789473684	16.8421052631579	0.837411752500877
78.1578947368421	68.6315789473684	19.0526315789474	0.802461128152072
78.1578947368421	68.6315789473684	21.2631578947368	0.770107283275085
78.1578947368421	68.6315789473684	23.4736842105263	0.740085707067245
78.1578947368421	68.6315789473684	25.6842105263158	0.712165818338599
78.1578947368421	68.6315789473684	27.8947368421053	0.686145818273179
78.1578947368421	68.6315789473684	30.1052631578947	0.661848443473552
78.1578947368421	70.5263157894737	12.4210526315789	0.909178260121639
78.1578947368421	70.5263157894737	14.6315789473684	0.868852208087425
78.1578947368421	70.5263157894737	16.8421052631579	0.831684148894535
78.1578947368421	70.5263157894737	19.0526315789474	0.797335597902315
78.1578947368421	70.5263157894737	21.2631578947368	0.765513568472023
78.1578947368421	70.5263157894737	23.4736842105263	0.735963340770905
78.1578947368421	70.5263157894737	25.6842105263158	0.708462550680157
78.1578947368421	70.5263157894737	27.8947368421053	0.682816329562237
78.1578947368421	72.4210526315790	12.4210526315789	0.902206239880373
78.1578947368421	72.4210526315790	14.6315789473684	0.862629610334801
78.1578947368421	72.4210526315790	16.8421052631579	0.826119640011931
78.1578947368421	72.4210526315790	19.0526315789474	0.792351126596653
78.1578947368421	72.4210526315790	21.2631578947368	0.761042135351062
78.1578947368421	72.4210526315790	23.4736842105263	0.731947192012226
78.1578947368421	72.4210526315790	25.6842105263158	0.704851706330361
78.1578947368421	72.4210526315790	27.8947368421053	0.679567377676268
78.1578947368421	74.3157894736842	12.4210526315789	0.895442499842186
78.1578947368421	74.3157894736842	14.6315789473684	0.856586422939446
78.1578947368421	74.3157894736842	16.8421052631579	0.820710110692018
78.1578947368421	74.3157894736842	19.0526315789474	0.787500868996721
78.1578947368421	74.3157894736842	21.2631578947368	0.756687192078061
78.1578947368421	74.3157894736842	23.4736842105263	0.728032346870118
78.1578947368421	74.3157894736842	25.6842105263158	0.701329106247903
78.1578947368421	74.3157894736842	27.8947368421053	0.676395401261371
78.1578947368421	76.2105263157895	12.4210526315789	0.888876368072245
78.1578947368421	76.2105263157895	14.6315789473684	0.850713694193593
78.1578947368421	76.2105263157895	16.8421052631579	0.815448024292431
78.1578947368421	76.2105263157895	19.0526315789474	0.782778458619588
78.1578947368421	76.2105263157895	21.2631578947368	0.752443344565804
78.1578947368421	76.2105263157895	23.4736842105263	0.724214223028887
78.1578947368421	76.2105263157895	25.6842105263158	0.697890848715627
78.1578947368421	76.2105263157895	27.8947368421053	0.673297071525032
78.1578947368421	78.1052631578947	12.4210526315789	0.882497947038495
78.1578947368421	78.1052631578947	14.6315789473684	0.845003108586188
78.1578947368421	78.1052631578947	16.8421052631579	0.810326369254708
78.1578947368421	78.1052631578947	19.0526315789474	0.778177964186567
78.1578947368421	78.1052631578947	21.2631578947368	0.748305560809443
78.1578947368421	78.1052631578947	23.4736842105263	0.720488540446647
78.1578947368421	78.1052631578947	25.6842105263158	0.694533285124445
78.1578947368421	80	12.4210526315789	0.876298041343048
78.1578947368421	80	14.6315789473684	0.839446928433710
78.1578947368421	80	16.8421052631579	0.805338611697753
78.1578947368421	80	19.0526315789474	0.773693850924035
78.1578947368421	80	21.2631578947368	0.744269139149018
78.1578947368421	80	23.4736842105263	0.716851295218294
78.1578947368421	80	25.6842105263158	0.691252998367819
83.6842105263158	44	14.6315789473684	0.959504270767401
83.6842105263158	44	16.8421052631579	0.911421728166198
83.6842105263158	44	19.0526315789474	0.867587258560616
83.6842105263158	44	21.2631578947368	0.827485714907931
83.6842105263158	44	23.4736842105263	0.790679966152743
83.6842105263158	44	25.6842105263158	0.756796936477637
83.6842105263158	44	27.8947368421053	0.725516501687076
83.6842105263158	44	30.1052631578947	0.696562590032961
83.6842105263158	44	32.3157894736842	0.669695998551983
83.6842105263158	44	34.5263157894737	0.644708555237135
83.6842105263158	45.8947368421053	14.6315789473684	0.949219588797408
83.6842105263158	45.8947368421053	16.8421052631579	0.902358843578946
83.6842105263158	45.8947368421053	19.0526315789474	0.859577829476742
83.6842105263158	45.8947368421053	21.2631578947368	0.820388990751013
83.6842105263158	45.8947368421053	23.4736842105263	0.784377570706637
83.6842105263158	45.8947368421053	25.6842105263158	0.751188763986235
83.6842105263158	45.8947368421053	27.8947368421053	0.720517463098435
83.6842105263158	45.8947368421053	30.1052631578947	0.692100014287647
83.6842105263158	45.8947368421053	32.3157894736842	0.665707542745009
83.6842105263158	45.8947368421053	34.5263157894737	0.641140513161157
83.6842105263158	47.7894736842105	14.6315789473684	0.939373990530461
83.6842105263158	47.7894736842105	16.8421052631579	0.893668013706303
83.6842105263158	47.7894736842105	19.0526315789474	0.851884943022107
83.6842105263158	47.7894736842105	21.2631578947368	0.813562566143952
83.6842105263158	47.7894736842105	23.4736842105263	0.778306743847414
83.6842105263158	47.7894736842105	25.6842105263158	0.745779557106419
83.6842105263158	47.7894736842105	27.8947368421053	0.715689816516161
83.6842105263158	47.7894736842105	30.1052631578947	0.687785408201605
83.6842105263158	47.7894736842105	32.3157894736842	0.661847079027604
83.6842105263158	47.7894736842105	34.5263157894737	0.637683358471634
83.6842105263158	49.6842105263158	14.6315789473684	0.929934817213494
83.6842105263158	49.6842105263158	16.8421052631579	0.885322325524507
83.6842105263158	49.6842105263158	19.0526315789474	0.844486304715064
83.6842105263158	49.6842105263158	21.2631578947368	0.806987884939082
83.6842105263158	49.6842105263158	23.4736842105263	0.772451974854780
83.6842105263158	49.6842105263158	25.6842105263158	0.740556300967938
83.6842105263158	49.6842105263158	27.8947368421053	0.711022603950763
83.6842105263158	49.6842105263158	30.1052631578947	0.683609517730108
83.6842105263158	49.6842105263158	32.3157894736842	0.658106771779956
83.6842105263158	49.6842105263158	34.5263157894737	0.634330441650851
83.6842105263158	51.5789473684211	14.6315789473684	0.920872857557938
83.6842105263158	51.5789473684211	16.8421052631579	0.877297647939743
83.6842105263158	51.5789473684211	19.0526315789474	0.837361879384746
83.6842105263158	51.5789473684211	21.2631578947368	0.800648236580264
83.6842105263158	51.5789473684211	23.4736842105263	0.766799268623862
83.6842105263158	51.5789473684211	25.6842105263158	0.735507231289881
83.6842105263158	51.5789473684211	27.8947368421053	0.706505903754286
83.6842105263158	51.5789473684211	30.1052631578947	0.679563950918972
83.6842105263158	51.5789473684211	32.3157894736842	0.654479504948243
83.6842105263158	53.4736842105263	14.6315789473684	0.912161880874302
83.6842105263158	53.4736842105263	16.8421052631579	0.869572261240238
83.6842105263158	53.4736842105263	19.0526315789474	0.830493594839575
83.6842105263158	53.4736842105263	21.2631578947368	0.794528517486384
83.6842105263158	53.4736842105263	23.4736842105263	0.761335952316403
83.6842105263158	53.4736842105263	25.6842105263158	0.730621676820304
83.6842105263158	53.4736842105263	27.8947368421053	0.702130701564539
83.6842105263158	53.4736842105263	30.1052631578947	0.675641071709473
83.6842105263158	53.4736842105263	32.3157894736842	0.650958794302469
83.6842105263158	55.3684210526316	14.6315789473684	0.903778246671710
83.6842105263158	55.3684210526316	16.8421052631579	0.862126546424900
83.6842105263158	55.3684210526316	19.0526315789474	0.823865092829761
83.6842105263158	55.3684210526316	21.2631578947368	0.788615030086052
83.6842105263158	55.3684210526316	23.4736842105263	0.756050512202377
83.6842105263158	55.3684210526316	25.6842105263158	0.725889926142140
83.6842105263158	55.3684210526316	27.8947368421053	0.697888781031297
83.6842105263158	55.3684210526316	30.1052631578947	0.671833909888798
83.6842105263158	55.3684210526316	32.3157894736842	0.647538712934451
83.6842105263158	57.2631578947368	14.6315789473684	0.895700576146555
83.6842105263158	57.2631578947368	16.8421052631579	0.854942723122377
83.6842105263158	57.2631578947368	19.0526315789474	0.817461518479929
83.6842105263158	57.2631578947368	21.2631578947368	0.782895312543656
83.6842105263158	57.2631578947368	23.4736842105263	0.750932455158140
83.6842105263158	57.2631578947368	25.6842105263158	0.721303114413135
83.6842105263158	57.2631578947368	27.8947368421053	0.693772630751015
83.6842105263158	57.2631578947368	30.1052631578947	0.668136084287861
83.6842105263158	57.2631578947368	32.3157894736842	0.644213827632927
83.6842105263158	59.1578947368421	14.6315789473684	0.887909474132505
83.6842105263158	59.1578947368421	16.8421052631579	0.848004627228840
83.6842105263158	59.1578947368421	19.0526315789474	0.811269341239595
83.6842105263158	59.1578947368421	21.2631578947368	0.777357993681752
83.6842105263158	59.1578947368421	23.4736842105263	0.745972190443907
83.6842105263158	59.1578947368421	25.6842105263158	0.716853126528214
83.6842105263158	59.1578947368421	27.8947368421053	0.689775364574787
83.6842105263158	59.1578947368421	30.1052631578947	0.664541736923951
83.6842105263158	61.0526315789474	14.6315789473684	0.880387292476900
83.6842105263158	61.0526315789474	16.8421052631579	0.841297521232684
83.6842105263158	61.0526315789474	19.0526315789474	0.805276201828638
83.6842105263158	61.0526315789474	21.2631578947368	0.771992668725874
83.6842105263158	61.0526315789474	23.4736842105263	0.741160928270154
83.6842105263158	61.0526315789474	25.6842105263158	0.712532513899660
83.6842105263158	61.0526315789474	27.8947368421053	0.685890653021839
83.6842105263158	61.0526315789474	30.1052631578947	0.661045476244313
83.6842105263158	62.9473684210526	14.6315789473684	0.873117927644304
83.6842105263158	62.9473684210526	16.8421052631579	0.834807931609402
83.6842105263158	62.9473684210526	19.0526315789474	0.799470780756747
83.6842105263158	62.9473684210526	21.2631578947368	0.766789792363610
83.6842105263158	62.9473684210526	23.4736842105263	0.736490592348597
83.6842105263158	62.9473684210526	25.6842105263158	0.708334422598246
83.6842105263158	62.9473684210526	27.8947368421053	0.682112663971209
83.6842105263158	62.9473684210526	30.1052631578947	0.657642327982939
83.6842105263158	64.8421052631579	14.6315789473684	0.866086646768736
83.6842105263158	64.8421052631579	16.8421052631579	0.828523508767735
83.6842105263158	64.8421052631579	19.0526315789474	0.793842684852420
83.6842105263158	64.8421052631579	21.2631578947368	0.761740586284254
83.6842105263158	64.8421052631579	23.4736842105263	0.731953744158701
83.6842105263158	64.8421052631579	25.6842105263158	0.704252531026498
83.6842105263158	64.8421052631579	27.8947368421053	0.678436011148858
83.6842105263158	64.8421052631579	30.1052631578947	0.654327692421914
83.6842105263158	66.7368421052632	14.6315789473684	0.859279937484647
83.6842105263158	66.7368421052632	16.8421052631579	0.822432905886785
83.6842105263158	66.7368421052632	19.0526315789474	0.788382348908487
83.6842105263158	66.7368421052632	21.2631578947368	0.756836958894816
83.6842105263158	66.7368421052632	23.4736842105263	0.727543517081616
83.6842105263158	66.7368421052632	25.6842105263158	0.700280995632348
83.6842105263158	66.7368421052632	27.8947368421053	0.674855709199119
83.6842105263158	68.6315789473684	14.6315789473684	0.852685377738365
83.6842105263158	68.6315789473684	16.8421052631579	0.816525673660403
83.6842105263158	68.6315789473684	19.0526315789474	0.783080950081189
83.6842105263158	68.6315789473684	21.2631578947368	0.752071435327065
83.6842105263158	68.6315789473684	23.4736842105263	0.723253558887018
83.6842105263158	68.6315789473684	25.6842105263158	0.696414403438926
83.6842105263158	68.6315789473684	27.8947368421053	0.671367134345293
83.6842105263158	70.5263157894737	14.6315789473684	0.846291522471947
83.6842105263158	70.5263157894737	16.8421052631579	0.810792168502143
83.6842105263158	70.5263157894737	19.0526315789474	0.777930333101452
83.6842105263158	70.5263157894737	21.2631578947368	0.747437096183935
83.6842105263158	70.5263157894737	23.4736842105263	0.719077981324385
83.6842105263158	70.5263157894737	25.6842105263158	0.692647730379900
83.6842105263158	70.5263157894737	27.8947368421053	0.667965989816833
83.6842105263158	72.4210526315790	14.6315789473684	0.840087804621745
83.6842105263158	72.4210526315790	16.8421052631579	0.805223472193164
83.6842105263158	72.4210526315790	19.0526315789474	0.772922944694401
83.6842105263158	72.4210526315790	21.2631578947368	0.742927523741177
83.6842105263158	72.4210526315790	23.4736842105263	0.715011315783986
83.6842105263158	72.4210526315790	25.6842105263158	0.688976304601636
83.6842105263158	72.4210526315790	27.8947368421053	0.664648275359609
83.6842105263158	74.3157894736842	14.6315789473684	0.834064448315545
83.6842105263158	74.3157894736842	16.8421052631579	0.799811321300390
83.6842105263158	74.3157894736842	19.0526315789474	0.768051775875019
83.6842105263158	74.3157894736842	21.2631578947368	0.738536754536038
83.6842105263158	74.3157894736842	23.4736842105263	0.711048474165509
83.6842105263158	74.3157894736842	25.6842105263158	0.685395774032458
83.6842105263158	76.2105263157895	14.6315789473684	0.828212392508587
83.6842105263158	76.2105263157895	16.8421052631579	0.794548044971315
83.6842105263158	76.2105263157895	19.0526315789474	0.763310311008092
83.6842105263158	76.2105263157895	21.2631578947368	0.734259237449920
83.6842105263158	76.2105263157895	23.4736842105263	0.707184714232617
83.6842105263158	76.2105263157895	25.6842105263158	0.681902077632480
83.6842105263158	78.1052631578947	14.6315789473684	0.822523223588153
83.6842105263158	78.1052631578947	16.8421052631579	0.789426509938764
83.6842105263158	78.1052631578947	19.0526315789474	0.758692482700074
83.6842105263158	78.1052631578947	21.2631578947368	0.730089796534983
83.6842105263158	78.1052631578947	23.4736842105263	0.703415608846430
83.6842105263158	78.1052631578947	25.6842105263158	0.678491419830018
83.6842105263158	80	14.6315789473684	0.816989115712579
83.6842105263158	80	16.8421052631579	0.784440071754541
83.6842105263158	80	19.0526315789474	0.754192631737503
83.6842105263158	80	21.2631578947368	0.726023597951953
83.6842105263158	80	23.4736842105263	0.699737018565138
83.6842105263158	80	25.6842105263158	0.675160247726800
89.2105263157895	44	14.6315789473684	0.938679899940017
89.2105263157895	44	16.8421052631579	0.892483097089171
89.2105263157895	44	19.0526315789474	0.850294093555689
89.2105263157895	44	21.2631578947368	0.811635201955142
89.2105263157895	44	23.4736842105263	0.776099856354313
89.2105263157895	44	25.6842105263158	0.743340091680132
89.2105263157895	44	27.8947368421053	0.713056544685988
89.2105263157895	44	30.1052631578947	0.684990409284853
89.2105263157895	44	32.3157894736842	0.658916919216437
89.2105263157895	44	34.5263157894737	0.634640033632764
89.2105263157895	45.8947368421053	14.6315789473684	0.928390418448337
89.2105263157895	45.8947368421053	16.8421052631579	0.883382551519952
89.2105263157895	45.8947368421053	19.0526315789474	0.842221873058280
89.2105263157895	45.8947368421053	21.2631578947368	0.804456536997033
89.2105263157895	45.8947368421053	23.4736842105263	0.769701016626970
89.2105263157895	45.8947368421053	25.6842105263158	0.737624591516541
89.2105263157895	45.8947368421053	27.8947368421053	0.707942121816641
89.2105263157895	45.8947368421053	30.1052631578947	0.680406602210873
89.2105263157895	45.8947368421053	32.3157894736842	0.654803111633506
89.2105263157895	45.8947368421053	34.5263157894737	0.630943865977653
89.2105263157895	47.7894736842105	14.6315789473684	0.918544346500749
89.2105263157895	47.7894736842105	16.8421052631579	0.874659493642863
89.2105263157895	47.7894736842105	19.0526315789474	0.834472311634638
89.2105263157895	47.7894736842105	21.2631578947368	0.797554670955953
89.2105263157895	47.7894736842105	23.4736842105263	0.763540415332841
89.2105263157895	47.7894736842105	25.6842105263158	0.732114748194327
89.2105263157895	47.7894736842105	27.8947368421053	0.703005700189468
89.2105263157895	47.7894736842105	30.1052631578947	0.675977221736386
89.2105263157895	47.7894736842105	32.3157894736842	0.650823554438055
89.2105263157895	49.6842105263158	14.6315789473684	0.909108471387865
89.2105263157895	49.6842105263158	16.8421052631579	0.866286406592141
89.2105263157895	49.6842105263158	19.0526315789474	0.827022493886517
89.2105263157895	49.6842105263158	21.2631578947368	0.790910430830758
89.2105263157895	49.6842105263158	23.4736842105263	0.757601942243861
89.2105263157895	49.6842105263158	25.6842105263158	0.726796972676169
89.2105263157895	49.6842105263158	27.8947368421053	0.698235777433547
89.2105263157895	49.6842105263158	30.1052631578947	0.671692501297269
89.2105263157895	49.6842105263158	32.3157894736842	0.646969931867080
89.2105263157895	51.5789473684211	14.6315789473684	0.900053105166812
89.2105263157895	51.5789473684211	16.8421052631579	0.858238634360629
89.2105263157895	51.5789473684211	19.0526315789474	0.819851841041278
89.2105263157895	51.5789473684211	21.2631578947368	0.784506563059003
89.2105263157895	51.5789473684211	23.4736842105263	0.751871072150601
89.2105263157895	51.5789473684211	25.6842105263158	0.721658991047996
89.2105263157895	51.5789473684211	27.8947368421053	0.693621947099244
89.2105263157895	51.5789473684211	30.1052631578947	0.667543591165587
89.2105263157895	51.5789473684211	32.3157894736842	0.643234697872640
89.2105263157895	53.4736842105263	14.6315789473684	0.891351605284184
89.2105263157895	53.4736842105263	16.8421052631579	0.850493998998631
89.2105263157895	53.4736842105263	19.0526315789474	0.812941803005897
89.2105263157895	53.4736842105263	21.2631578947368	0.778327484108392
89.2105263157895	53.4736842105263	23.4736842105263	0.746334661610942
89.2105263157895	53.4736842105263	25.6842105263158	0.716689677944919
89.2105263157895	53.4736842105263	27.8947368421053	0.689154761439263
89.2105263157895	53.4736842105263	30.1052631578947	0.663522444884133
89.2105263157895	53.4736842105263	32.3157894736842	0.639610981736185
89.2105263157895	55.3684210526316	14.6315789473684	0.882979973989258
89.2105263157895	55.3684210526316	16.8421052631579	0.843032479898578
89.2105263157895	55.3684210526316	19.0526315789474	0.806275599758083
89.2105263157895	55.3684210526316	21.2631578947368	0.772359070578511
89.2105263157895	55.3684210526316	23.4736842105263	0.740980777563999
89.2105263157895	55.3684210526316	25.6842105263158	0.711878915843272
89.2105263157895	55.3684210526316	27.8947368421053	0.684825615310120
89.2105263157895	55.3684210526316	30.1052631578947	0.659621723038967
89.2105263157895	57.2631578947368	14.6315789473684	0.874916521473988
89.2105263157895	57.2631578947368	16.8421052631579	0.835835943426903
89.2105263157895	57.2631578947368	19.0526315789474	0.799838002840317
89.2105263157895	57.2631578947368	21.2631578947368	0.766588481485768
89.2105263157895	57.2631578947368	23.4736842105263	0.735798551949396
89.2105263157895	57.2631578947368	25.6842105263158	0.707217475498309
89.2105263157895	57.2631578947368	27.8947368421053	0.680626647366415
89.2105263157895	57.2631578947368	30.1052631578947	0.655834711247664
89.2105263157895	59.1578947368421	14.6315789473684	0.867141580937946
89.2105263157895	59.1578947368421	16.8421052631579	0.828887913682323
89.2105263157895	59.1578947368421	19.0526315789474	0.793615149686403
89.2105263157895	59.1578947368421	21.2631578947368	0.761004006950773
89.2105263157895	59.1578947368421	23.4736842105263	0.730778057700129
89.2105263157895	59.1578947368421	25.6842105263158	0.702696913790281
89.2105263157895	59.1578947368421	27.8947368421053	0.676550655513021
89.2105263157895	59.1578947368421	30.1052631578947	0.652155249884391
89.2105263157895	61.0526315789474	14.6315789473684	0.859637266253721
89.2105263157895	61.0526315789474	16.8421052631579	0.822173377076981
89.2105263157895	61.0526315789474	19.0526315789474	0.787594385008952
89.2105263157895	61.0526315789474	21.2631578947368	0.755594938689890
89.2105263157895	61.0526315789474	23.4736842105263	0.725910202418110
89.2105263157895	61.0526315789474	25.6842105263158	0.698309485996017
89.2105263157895	61.0526315789474	27.8947368421053	0.672591024189431
89.2105263157895	61.0526315789474	30.1052631578947	0.648577673557931
89.2105263157895	62.9473684210526	14.6315789473684	0.852387264807677
89.2105263157895	62.9473684210526	16.8421052631579	0.815678614910551
89.2105263157895	62.9473684210526	19.0526315789474	0.781764124630769
89.2105263157895	62.9473684210526	21.2631578947368	0.750351458625426
89.2105263157895	62.9473684210526	23.4736842105263	0.721186636768966
89.2105263157895	62.9473684210526	25.6842105263158	0.694048070087301
89.2105263157895	62.9473684210526	27.8947368421053	0.668741661532849
89.2105263157895	64.8421052631579	14.6315789473684	0.845376659559974
89.2105263157895	64.8421052631579	16.8421052631579	0.809391059249882
89.2105263157895	64.8421052631579	19.0526315789474	0.776113738040098
89.2105263157895	64.8421052631579	21.2631578947368	0.745264542639324
89.2105263157895	64.8421052631579	23.4736842105263	0.716599675199828
89.2105263157895	64.8421052631579	25.6842105263158	0.689906101113495
89.2105263157895	64.8421052631579	27.8947368421053	0.664996944835912
89.2105263157895	66.7368421052632	14.6315789473684	0.838591775513322
89.2105263157895	66.7368421052632	16.8421052631579	0.803299168319726
89.2105263157895	66.7368421052632	19.0526315789474	0.770633446652286
89.2105263157895	66.7368421052632	21.2631578947368	0.740325877052745
89.2105263157895	66.7368421052632	23.4736842105263	0.712142227029710
89.2105263157895	66.7368421052632	25.6842105263158	0.685877514084929
89.2105263157895	66.7368421052632	27.8947368421053	0.661351673006042
89.2105263157895	68.6315789473684	14.6315789473684	0.832020046680075
89.2105263157895	68.6315789473684	16.8421052631579	0.797392318313381
89.2105263157895	68.6315789473684	19.0526315789474	0.765314235314788
89.2105263157895	68.6315789473684	21.2631578947368	0.735527785854574
89.2105263157895	68.6315789473684	23.4736842105263	0.707807736314992
89.2105263157895	68.6315789473684	25.6842105263158	0.681956694058265
89.2105263157895	68.6315789473684	27.8947368421053	0.657801024964496
89.2105263157895	70.5263157894737	14.6315789473684	0.825649900349700
89.2105263157895	70.5263157894737	16.8421052631579	0.791660709089861
89.2105263157895	70.5263157894737	19.0526315789474	0.760147775033082
89.2105263157895	70.5263157894737	21.2631578947368	0.730863167052789
89.2105263157895	70.5263157894737	23.4736842105263	0.703590129174026
89.2105263157895	70.5263157894737	25.6842105263158	0.678138432352399
89.2105263157895	72.4210526315790	14.6315789473684	0.819470656026347
89.2105263157895	72.4210526315790	16.8421052631579	0.786095281669679
89.2105263157895	72.4210526315790	19.0526315789474	0.755126355247566
89.2105263157895	72.4210526315790	21.2631578947368	0.726325436803755
89.2105263157895	72.4210526315790	23.4736842105263	0.699483767480783
89.2105263157895	72.4210526315790	25.6842105263158	0.674417888006138
89.2105263157895	74.3157894736842	14.6315789473684	0.813472436861506
89.2105263157895	74.3157894736842	16.8421052631579	0.780687645799241
89.2105263157895	74.3157894736842	19.0526315789474	0.750242824275268
89.2105263157895	74.3157894736842	21.2631578947368	0.721908480201263
89.2105263157895	74.3157894736842	23.4736842105263	0.695483408019861
89.2105263157895	74.3157894736842	25.6842105263158	0.670790553736656
89.2105263157895	76.2105263157895	14.6315789473684	0.807646091774034
89.2105263157895	76.2105263157895	16.8421052631579	0.775430016143225
89.2105263157895	76.2105263157895	19.0526315789474	0.745490536760060
89.2105263157895	76.2105263157895	21.2631578947368	0.717606607791047
89.2105263157895	76.2105263157895	23.4736842105263	0.691584166343394
89.2105263157895	76.2105263157895	25.6842105263158	0.667252225777915
89.2105263157895	78.1052631578947	14.6315789473684	0.801983126747832
89.2105263157895	78.1052631578947	16.8421052631579	0.770315155899544
89.2105263157895	78.1052631578947	19.0526315789474	0.740863307162209
89.2105263157895	78.1052631578947	21.2631578947368	0.713414517026516
89.2105263157895	78.1052631578947	23.4736842105263	0.687781484691457
89.2105263157895	80	14.6315789473684	0.796475644040602
89.2105263157895	80	16.8421052631579	0.765336326823777
89.2105263157895	80	19.0526315789474	0.736355368471341
89.2105263157895	80	21.2631578947368	0.709327258004436
89.2105263157895	80	23.4736842105263	0.684071103436918
94.7368421052632	44	14.6315789473684	0.919407229501430
94.7368421052632	44	16.8421052631579	0.874934113712314
94.7368421052632	44	19.0526315789474	0.834252988148139
94.7368421052632	44	21.2631578947368	0.796919289555411
94.7368421052632	44	23.4736842105263	0.762553579092070
94.7368421052632	44	25.6842105263158	0.730830255430973
94.7368421052632	44	27.8947368421053	0.701468506403659
94.7368421052632	44	30.1052631578947	0.674225003060868
94.7368421052632	44	32.3157894736842	0.648887960855074
94.7368421052632	45.8947368421053	14.6315789473684	0.909123299637632
94.7368421052632	45.8947368421053	16.8421052631579	0.865808293941171
94.7368421052632	45.8947368421053	19.0526315789474	0.826131742560207
94.7368421052632	45.8947368421053	21.2631578947368	0.789673354694792
94.7368421052632	45.8947368421053	23.4736842105263	0.756073527389401
94.7368421052632	45.8947368421053	25.6842105263158	0.725022974712412
94.7368421052632	45.8947368421053	27.8947368421053	0.696254385803688
94.7368421052632	45.8947368421053	30.1052631578947	0.669535668108811
94.7368421052632	45.8947368421053	32.3157894736842	0.644664438778494
94.7368421052632	47.7894736842105	14.6315789473684	0.899286352589662
94.7368421052632	47.7894736842105	16.8421052631579	0.857064620657025
94.7368421052632	47.7894736842105	19.0526315789474	0.818338505047085
94.7368421052632	47.7894736842105	21.2631578947368	0.782709974695302
94.7368421052632	47.7894736842105	23.4736842105263	0.749837674546232
94.7368421052632	47.7894736842105	25.6842105263158	0.719427371837281
94.7368421052632	47.7894736842105	27.8947368421053	0.691224246713750
94.7368421052632	47.7894736842105	30.1052631578947	0.665006629052321
94.7368421052632	47.7894736842105	32.3157894736842	0.640580877876276
94.7368421052632	49.6842105263158	14.6315789473684	0.889862692334538
94.7368421052632	49.6842105263158	16.8421052631579	0.848675040681067
94.7368421052632	49.6842105263158	19.0526315789474	0.810849802178652
94.7368421052632	49.6842105263158	21.2631578947368	0.776009417304207
94.7368421052632	49.6842105263158	23.4736842105263	0.743829363029896
94.7368421052632	49.6842105263158	25.6842105263158	0.714029330585465
94.7368421052632	49.6842105263158	27.8947368421053	0.686366084483197
94.7368421052632	49.6842105263158	30.1052631578947	0.660627644435418
94.7368421052632	49.6842105263158	32.3157894736842	0.636628515825684
94.7368421052632	51.5789473684211	14.6315789473684	0.880822216533765
94.7368421052632	51.5789473684211	16.8421052631579	0.840614432994997
94.7368421052632	51.5789473684211	19.0526315789474	0.803644567669836
94.7368421052632	51.5789473684211	21.2631578947368	0.769553937577692
94.7368421052632	51.5789473684211	23.4736842105263	0.738033584514918
94.7368421052632	51.5789473684211	25.6842105263158	0.708816109866933
94.7368421052632	51.5789473684211	27.8947368421053	0.681669046043434
94.7368421052632	51.5789473684211	30.1052631578947	0.656389440995948
94.7368421052632	53.4736842105263	14.6315789473684	0.872137925857466
94.7368421052632	53.4736842105263	16.8421052631579	0.832860214748787
94.7368421052632	53.4736842105263	19.0526315789474	0.796703823734451
94.7368421052632	53.4736842105263	21.2631578947368	0.763327518459238
94.7368421052632	53.4736842105263	23.4736842105263	0.732436767388689
94.7368421052632	53.4736842105263	25.6842105263158	0.703776168690474
94.7368421052632	53.4736842105263	27.8947368421053	0.677123284994601
94.7368421052632	53.4736842105263	30.1052631578947	0.652283593124606
94.7368421052632	55.3684210526316	14.6315789473684	0.863785514217621
94.7368421052632	55.3684210526316	16.8421052631579	0.825392011388199
94.7368421052632	55.3684210526316	19.0526315789474	0.790010413672566
94.7368421052632	55.3684210526316	21.2631578947368	0.757315652605567
94.7368421052632	55.3684210526316	23.4736842105263	0.727026597696619
94.7368421052632	55.3684210526316	25.6842105263158	0.698899018415426
94.7368421052632	55.3684210526316	27.8947368421053	0.672719839082804
94.7368421052632	55.3684210526316	30.1052631578947	0.648302420798049
94.7368421052632	57.2631578947368	14.6315789473684	0.855743024399547
94.7368421052632	57.2631578947368	16.8421052631579	0.818191378744305
94.7368421052632	57.2631578947368	19.0526315789474	0.783548776074063
94.7368421052632	57.2631578947368	21.2631578947368	0.751505157787999
94.7368421052632	57.2631578947368	23.4736842105263	0.721791867358773
94.7368421052632	57.2631578947368	25.6842105263158	0.694175097292228
94.7368421052632	57.2631578947368	27.8947368421053	0.668450525997794
94.7368421052632	57.2631578947368	30.1052631578947	0.644438902649228
94.7368421052632	59.1578947368421	14.6315789473684	0.847990556947158
94.7368421052632	59.1578947368421	16.8421052631579	0.811241567541246
94.7368421052632	59.1578947368421	19.0526315789474	0.777304753071379
94.7368421052632	59.1578947368421	21.2631578947368	0.745884019820197
94.7368421052632	59.1578947368421	23.4736842105263	0.716722344785877
94.7368421052632	59.1578947368421	25.6842105263158	0.689595663340419
94.7368421052632	59.1578947368421	27.8947368421053	0.664307854266000
94.7368421052632	61.0526315789474	14.6315789473684	0.840510022712765
94.7368421052632	61.0526315789474	16.8421052631579	0.804527322767721
94.7368421052632	61.0526315789474	19.0526315789474	0.771265426638263
94.7368421052632	61.0526315789474	21.2631578947368	0.740441258203799
94.7368421052632	61.0526315789474	23.4736842105263	0.711808664014804
94.7368421052632	61.0526315789474	25.6842105263158	0.685152702412285
94.7368421052632	61.0526315789474	27.8947368421053	0.660284946662744
94.7368421052632	62.9473684210526	14.6315789473684	0.833284931440090
94.7368421052632	62.9473684210526	16.8421052631579	0.798034711885691
94.7368421052632	62.9473684210526	19.0526315789474	0.765418978135245
94.7368421052632	62.9473684210526	21.2631578947368	0.735166810640266
94.7368421052632	62.9473684210526	23.4736842105263	0.707042229250273
94.7368421052632	62.9473684210526	25.6842105263158	0.680838848909197
94.7368421052632	62.9473684210526	27.8947368421053	0.656375474070332
94.7368421052632	64.8421052631579	14.6315789473684	0.826300210262535
94.7368421052632	64.8421052631579	16.8421052631579	0.791750977033664
94.7368421052632	64.8421052631579	19.0526315789474	0.759754567237293
94.7368421052632	64.8421052631579	21.2631578947368	0.730051433301637
94.7368421052632	64.8421052631579	23.4736842105263	0.702415132296913
94.7368421052632	64.8421052631579	25.6842105263158	0.676647317100593
94.7368421052632	64.8421052631579	27.8947368421053	0.652573598101707
94.7368421052632	66.7368421052632	14.6315789473684	0.819542047178179
94.7368421052632	66.7368421052632	16.8421052631579	0.785664407306741
94.7368421052632	66.7368421052632	19.0526315789474	0.754262227110784
94.7368421052632	66.7368421052632	21.2631578947368	0.725086614336609
94.7368421052632	66.7368421052632	23.4736842105263	0.697920080835088
94.7368421052632	66.7368421052632	25.6842105263158	0.672571841375463
94.7368421052632	68.6315789473684	14.6315789473684	0.812997755489257
94.7368421052632	68.6315789473684	16.8421052631579	0.779764227923510
94.7368421052632	68.6315789473684	19.0526315789474	0.748932773284017
94.7368421052632	68.6315789473684	21.2631578947368	0.720264498549559
94.7368421052632	68.6315789473684	23.4736842105263	0.693550335865256
94.7368421052632	68.6315789473684	25.6842105263158	0.668606624057276
94.7368421052632	70.5263157894737	14.6315789473684	0.806655655926563
94.7368421052632	70.5263157894737	16.8421052631579	0.774040503666924
94.7368421052632	70.5263157894737	19.0526315789474	0.743757724113846
94.7368421052632	70.5263157894737	21.2631578947368	0.715577821557080
94.7368421052632	70.5263157894737	23.4736842105263	0.689299656941523
94.7368421052632	70.5263157894737	25.6842105263158	0.664746289653517
94.7368421052632	72.4210526315790	14.6315789473684	0.800504973762784
94.7368421052632	72.4210526315790	16.8421052631579	0.768484054446824
94.7368421052632	72.4210526315790	19.0526315789474	0.738729231117489
94.7368421052632	72.4210526315790	21.2631578947368	0.711019852020517
94.7368421052632	72.4210526315790	23.4736842105263	0.685162254052500
94.7368421052632	72.4210526315790	25.6842105263158	0.660985844604041
94.7368421052632	74.3157894736842	14.6315789473684	0.794535748686459
94.7368421052632	74.3157894736842	16.8421052631579	0.763086381201692
94.7368421052632	74.3157894736842	19.0526315789474	0.733840017733511
94.7368421052632	74.3157894736842	21.2631578947368	0.706584340789911
94.7368421052632	74.3157894736842	23.4736842105263	0.681132745199136
94.7368421052632	76.2105263157895	14.6315789473684	0.788738755585478
94.7368421052632	76.2105263157895	16.8421052631579	0.757839600656035
94.7368421052632	76.2105263157895	19.0526315789474	0.729083325314632
94.7368421052632	76.2105263157895	21.2631578947368	0.702265475986738
94.7368421052632	76.2105263157895	23.4736842105263	0.677206118874793
94.7368421052632	78.1052631578947	14.6315789473684	0.783105434694877
94.7368421052632	78.1052631578947	16.8421052631579	0.752736387692703
94.7368421052632	78.1052631578947	19.0526315789474	0.724452865349351
94.7368421052632	78.1052631578947	21.2631578947368	0.698057843209489
94.7368421052632	78.1052631578947	23.4736842105263	0.673377700779829
94.7368421052632	80	14.6315789473684	0.777627829813132
94.7368421052632	80	16.8421052631579	0.747769924297775
94.7368421052632	80	19.0526315789474	0.719942777068342
94.7368421052632	80	21.2631578947368	0.693956390174374
94.7368421052632	80	23.4736842105263	0.669643124207178
100.263157894737	44	16.8421052631579	0.858599081828618
100.263157894737	44	19.0526315789474	0.819305882160809
100.263157894737	44	21.2631578947368	0.783194661490466
100.263157894737	44	23.4736842105263	0.749910197412667
100.263157894737	44	25.6842105263158	0.719146917191425
100.263157894737	44	27.8947368421053	0.690640673475620
100.263157894737	44	30.1052631578947	0.664162081352891
100.263157894737	44	32.3157894736842	0.639511085054515
100.263157894737	45.8947368421053	16.8421052631579	0.849457987462469
100.263157894737	45.8947368421053	19.0526315789474	0.811146870647454
100.263157894737	45.8947368421053	21.2631578947368	0.775893555238817
100.263157894737	45.8947368421053	23.4736842105263	0.743361564977658
100.263157894737	45.8947368421053	25.6842105263158	0.713260796985882
100.263157894737	45.8947368421053	27.8947368421053	0.685339945183436
100.263157894737	45.8947368421053	30.1052631578947	0.659380342930100
100.263157894737	45.8947368421053	32.3157894736842	0.635190927319472
100.263157894737	47.7894736842105	16.8421052631579	0.840703043070737
100.263157894737	47.7894736842105	19.0526315789474	0.803320561655304
100.263157894737	47.7894736842105	21.2631578947368	0.768880122006893
100.263157894737	47.7894736842105	23.4736842105263	0.737062480366781
100.263157894737	47.7894736842105	25.6842105263158	0.707591795746732
100.263157894737	47.7894736842105	27.8947368421053	0.680228632793866
100.263157894737	47.7894736842105	30.1052631578947	0.654764258396766
100.263157894737	49.6842105263158	16.8421052631579	0.832305717468732
100.263157894737	49.6842105263158	19.0526315789474	0.795802978404139
100.263157894737	49.6842105263158	21.2631578947368	0.762134120674164
100.263157894737	49.6842105263158	23.4736842105263	0.730995784634871
100.263157894737	49.6842105263158	25.6842105263158	0.702125311556081
100.263157894737	49.6842105263158	27.8947368421053	0.675294266692674
100.263157894737	49.6842105263158	30.1052631578947	0.650303144867191
100.263157894737	51.5789473684211	16.8421052631579	0.824240476260633
100.263157894737	51.5789473684211	19.0526315789474	0.788572615789098
100.263157894737	51.5789473684211	21.2631578947368	0.755637359998421
100.263157894737	51.5789473684211	23.4736842105263	0.725146027582123
100.263157894737	51.5789473684211	25.6842105263158	0.696848173575775
100.263157894737	51.5789473684211	27.8947368421053	0.670525580980628
100.263157894737	51.5789473684211	30.1052631578947	0.645987335945096
100.263157894737	53.4736842105263	16.8421052631579	0.816484377594983
100.263157894737	53.4736842105263	19.0526315789474	0.781610111848620
100.263157894737	53.4736842105263	21.2631578947368	0.749373429879376
100.263157894737	53.4736842105263	23.4736842105263	0.719499246611519
100.263157894737	53.4736842105263	25.6842105263158	0.691748459063508
100.263157894737	53.4736842105263	27.8947368421053	0.665912361292952
100.263157894737	53.4736842105263	30.1052631578947	0.641808054568485
100.263157894737	55.3684210526316	16.8421052631579	0.809016733917685
100.263157894737	55.3684210526316	19.0526315789474	0.774897972230552
100.263157894737	55.3684210526316	21.2631578947368	0.743327475497013
100.263157894737	55.3684210526316	23.4736842105263	0.714042780508448
100.263157894737	55.3684210526316	25.6842105263158	0.686815339012882
100.263157894737	55.3684210526316	27.8947368421053	0.661445316216598
100.263157894737	57.2631578947368	16.8421052631579	0.801818827175408
100.263157894737	57.2631578947368	19.0526315789474	0.768420337680571
100.263157894737	57.2631578947368	21.2631578947368	0.737486006327553
100.263157894737	57.2631578947368	23.4736842105263	0.708765111682758
100.263157894737	57.2631578947368	25.6842105263158	0.682038947162918
100.263157894737	57.2631578947368	27.8947368421053	0.657115968003597
100.263157894737	59.1578947368421	16.8421052631579	0.794873667626188
100.263157894737	59.1578947368421	19.0526315789474	0.762162786708723
100.263157894737	59.1578947368421	21.2631578947368	0.731836733735732
100.263157894737	59.1578947368421	23.4736842105263	0.703655731773898
100.263157894737	59.1578947368421	25.6842105263158	0.677410268222163
100.263157894737	59.1578947368421	27.8947368421053	0.652916559173881
100.263157894737	61.0526315789474	16.8421052631579	0.788165788470280
100.263157894737	61.0526315789474	19.0526315789474	0.756112167214783
100.263157894737	61.0526315789474	21.2631578947368	0.726368432137404
100.263157894737	61.0526315789474	23.4736842105263	0.698705026560713
100.263157894737	61.0526315789474	25.6842105263158	0.672921041995298
100.263157894737	61.0526315789474	27.8947368421053	0.648839972288038
100.263157894737	62.9473684210526	16.8421052631579	0.781681070092915
100.263157894737	62.9473684210526	19.0526315789474	0.750256452103254
100.263157894737	62.9473684210526	21.2631578947368	0.721070819724935
100.263157894737	62.9473684210526	23.4736842105263	0.693904176921299
100.263157894737	62.9473684210526	25.6842105263158	0.668563680752002
100.263157894737	64.8421052631579	16.8421052631579	0.775406588933004
100.263157894737	64.8421052631579	19.0526315789474	0.744584614888934
100.263157894737	64.8421052631579	21.2631578947368	0.715934455524220
100.263157894737	64.8421052631579	23.4736842105263	0.689245073214334
100.263157894737	64.8421052631579	25.6842105263158	0.664331197686217
100.263157894737	66.7368421052632	16.8421052631579	0.769330486946179
100.263157894737	66.7368421052632	19.0526315789474	0.739086522052913
100.263157894737	66.7368421052632	21.2631578947368	0.710950650160565
100.263157894737	66.7368421052632	23.4736842105263	0.684720240944771
100.263157894737	66.7368421052632	25.6842105263158	0.660217144713715
100.263157894737	68.6315789473684	16.8421052631579	0.763441858381319
100.263157894737	68.6315789473684	19.0526315789474	0.733752839507111
100.263157894737	68.6315789473684	21.2631578947368	0.706111388191159
100.263157894737	68.6315789473684	23.4736842105263	0.680322775965502
100.263157894737	68.6315789473684	25.6842105263158	0.656215558172449
100.263157894737	70.5263157894737	16.8421052631579	0.757730651184557
100.263157894737	70.5263157894737	19.0526315789474	0.728574951000363
100.263157894737	70.5263157894737	21.2631578947368	0.701409260243974
100.263157894737	70.5263157894737	23.4736842105263	0.676046287776207
100.263157894737	72.4210526315790	16.8421052631579	0.752187580819299
100.263157894737	72.4210526315790	19.0526315789474	0.723544886678630
100.263157894737	72.4210526315790	21.2631578947368	0.696837403508772
100.263157894737	72.4210526315790	23.4736842105263	0.671884849728829
100.263157894737	74.3157894736842	16.8421052631579	0.746804054671681
100.263157894737	74.3157894736842	19.0526315789474	0.718655260317150
100.263157894737	74.3157894736842	21.2631578947368	0.692389449372351
100.263157894737	74.3157894736842	23.4736842105263	0.667832955149395
100.263157894737	76.2105263157895	16.8421052631579	0.741572105518545
100.263157894737	76.2105263157895	19.0526315789474	0.713899213989303
100.263157894737	76.2105263157895	21.2631578947368	0.688059477189789
100.263157894737	76.2105263157895	23.4736842105263	0.663885478548399
100.263157894737	78.1052631578947	16.8421052631579	0.736484332784871
100.263157894737	78.1052631578947	19.0526315789474	0.709270369137896
100.263157894737	78.1052631578947	21.2631578947368	0.683841973346192
100.263157894737	80	16.8421052631579	0.731533850521619
100.263157894737	80	19.0526315789474	0.704762783178894
100.263157894737	80	21.2631578947368	0.679731794896686
105.789473684211	44	16.8421052631579	0.843333232801704
105.789473684211	44	19.0526315789474	0.805322666059567
105.789473684211	44	21.2631578947368	0.770343514288162
105.789473684211	44	23.4736842105263	0.738062287391369
105.789473684211	44	25.6842105263158	0.708191440877705
105.789473684211	44	27.8947368421053	0.680481870538319
105.789473684211	44	30.1052631578947	0.654716812646615
105.789473684211	45.8947368421053	16.8421052631579	0.834185001595749
105.789473684211	45.8947368421053	19.0526315789474	0.797135180817525
105.789473684211	45.8947368421053	21.2631578947368	0.762997309788552
105.789473684211	45.8947368421053	23.4736842105263	0.731455653435799
105.789473684211	45.8947368421053	25.6842105263158	0.702237364657063
105.789473684211	45.8947368421053	27.8947368421053	0.675105574922458
105.789473684211	45.8947368421053	30.1052631578947	0.649853761430910
105.789473684211	47.7894736842105	16.8421052631579	0.825426364875530
105.789473684211	47.7894736842105	19.0526315789474	0.789284529945382
105.789473684211	47.7894736842105	21.2631578947368	0.755943345073706
105.789473684211	47.7894736842105	23.4736842105263	0.725103385160136
105.789473684211	47.7894736842105	25.6842105263158	0.696505342920103
105.789473684211	47.7894736842105	27.8947368421053	0.669923652134938
105.789473684211	47.7894736842105	30.1052631578947	0.645161273695447
105.789473684211	49.6842105263158	16.8421052631579	0.817028364141273
105.789473684211	49.6842105263158	19.0526315789474	0.781746281180282
105.789473684211	49.6842105263158	21.2631578947368	0.749160914513884
105.789473684211	49.6842105263158	23.4736842105263	0.718987862809429
105.789473684211	49.6842105263158	25.6842105263158	0.690980324911788
105.789473684211	49.6842105263158	27.8947368421053	0.664923200879129
105.789473684211	49.6842105263158	30.1052631578947	0.640628255067815
105.789473684211	51.5789473684211	16.8421052631579	0.808965096435339
105.789473684211	51.5789473684211	19.0526315789474	0.774498533155767
105.789473684211	51.5789473684211	21.2631578947368	0.742631420199642
105.789473684211	51.5789473684211	23.4736842105263	0.713093230742827
105.789473684211	51.5789473684211	25.6842105263158	0.685648743251609
105.789473684211	51.5789473684211	27.8947368421053	0.660092572514680
105.789473684211	53.4736842105263	16.8421052631579	0.801213300679832
105.789473684211	53.4736842105263	19.0526315789474	0.767521577712654
105.789473684211	53.4736842105263	21.2631578947368	0.736338094519679
105.789473684211	53.4736842105263	23.4736842105263	0.707405168181576
105.789473684211	53.4736842105263	25.6842105263158	0.680498323456480
105.789473684211	53.4736842105263	27.8947368421053	0.655421212000521
105.789473684211	55.3684210526316	16.8421052631579	0.793752011749519
105.789473684211	55.3684210526316	19.0526315789474	0.760797616853878
105.789473684211	55.3684210526316	21.2631578947368	0.730265767140614
105.789473684211	55.3684210526316	23.4736842105263	0.701910696278253
105.789473684211	55.3684210526316	25.6842105263158	0.675517923358852
105.789473684211	55.3684210526316	27.8947368421053	0.650899523584932
105.789473684211	57.2631578947368	16.8421052631579	0.786562269370623
105.789473684211	57.2631578947368	19.0526315789474	0.754310524031215
105.789473684211	57.2631578947368	21.2631578947368	0.724400668084967
105.789473684211	57.2631578947368	23.4736842105263	0.696598014770859
105.789473684211	57.2631578947368	25.6842105263158	0.670697396917522
105.789473684211	57.2631578947368	27.8947368421053	0.646518756719349
105.789473684211	59.1578947368421	16.8421052631579	0.779626871723863
105.789473684211	59.1578947368421	19.0526315789474	0.748045641660160
105.789473684211	59.1578947368421	21.2631578947368	0.718730260368364
105.789473684211	59.1578947368421	23.4736842105263	0.691456362907154
105.789473684211	59.1578947368421	25.6842105263158	0.666027478072652
105.789473684211	61.0526315789474	16.8421052631579	0.772930165749082
105.789473684211	61.0526315789474	19.0526315789474	0.741989608441517
105.789473684211	61.0526315789474	21.2631578947368	0.713243097004093
105.789473684211	61.0526315789474	23.4736842105263	0.686475900411908
105.789473684211	61.0526315789474	25.6842105263158	0.661499681180558
105.789473684211	62.9473684210526	16.8421052631579	0.766457867774532
105.789473684211	62.9473684210526	19.0526315789474	0.736130211361808
105.789473684211	62.9473684210526	21.2631578947368	0.707928698221001
105.789473684211	62.9473684210526	23.4736842105263	0.681647605108862
105.789473684211	62.9473684210526	25.6842105263158	0.657106215247139
105.789473684211	64.8421052631579	16.8421052631579	0.760196909352180
105.789473684211	64.8421052631579	19.0526315789474	0.730456258247943
105.789473684211	64.8421052631579	21.2631578947368	0.702777445547217
105.789473684211	64.8421052631579	23.4736842105263	0.676963184462416
105.789473684211	64.8421052631579	25.6842105263158	0.652839909711545
105.789473684211	66.7368421052632	16.8421052631579	0.754135304162211
105.789473684211	66.7368421052632	19.0526315789474	0.724957467536013
105.789473684211	66.7368421052632	21.2631578947368	0.697780490043954
105.789473684211	66.7368421052632	23.4736842105263	0.672414998816566
105.789473684211	68.6315789473684	16.8421052631579	0.748262032621904
105.789473684211	68.6315789473684	19.0526315789474	0.719624372532178
105.789473684211	68.6315789473684	21.2631578947368	0.692929672472272
105.789473684211	68.6315789473684	23.4736842105263	0.667995994513770
105.789473684211	70.5263157894737	16.8421052631579	0.742566941445439
105.789473684211	70.5263157894737	19.0526315789474	0.714448237933974
105.789473684211	70.5263157894737	21.2631578947368	0.688217453572020
105.789473684211	70.5263157894737	23.4736842105263	0.663699645398987
105.789473684211	72.4210526315790	16.8421052631579	0.737040655888656
105.789473684211	72.4210526315790	19.0526315789474	0.709420986772153
105.789473684211	72.4210526315790	21.2631578947368	0.683636852949294
105.789473684211	72.4210526315790	23.4736842105263	0.659519901472619
105.789473684211	74.3157894736842	16.8421052631579	0.731674502803946
105.789473684211	74.3157894736842	19.0526315789474	0.704535136248050
105.789473684211	74.3157894736842	21.2631578947368	0.679181395324122
105.789473684211	74.3157894736842	23.4736842105263	0.655451143664490
105.789473684211	76.2105263157895	16.8421052631579	0.726460442946179
105.789473684211	76.2105263157895	19.0526315789474	0.699783741196118
105.789473684211	76.2105263157895	21.2631578947368	0.674845063096872
105.789473684211	78.1052631578947	16.8421052631579	0.721391011226926
105.789473684211	78.1052631578947	19.0526315789474	0.695160344108403
105.789473684211	78.1052631578947	21.2631578947368	0.670622254360376
105.789473684211	80	16.8421052631579	0.716459263823461
105.789473684211	80	19.0526315789474	0.690658930827002
105.789473684211	80	21.2631578947368	0.666507745622658
111.315789473684	44	16.8421052631579	0.829015876327603
111.315789473684	44	19.0526315789474	0.792194941183855
111.315789473684	44	21.2631578947368	0.758267804437516
111.315789473684	44	23.4736842105263	0.726920572558719
111.315789473684	44	25.6842105263158	0.697882003632979
111.315789473684	44	27.8947368421053	0.670916632999465
111.315789473684	44	30.1052631578947	0.645819169461317
111.315789473684	45.8947368421053	16.8421052631579	0.819867175447154
111.315789473684	45.8947368421053	19.0526315789474	0.783986710919182
111.315789473684	45.8947368421053	21.2631578947368	0.750884958489174
111.315789473684	45.8947368421053	23.4736842105263	0.720264874692858
111.315789473684	45.8947368421053	25.6842105263158	0.691869206714017
111.315789473684	45.8947368421053	27.8947368421053	0.665474168038709
111.315789473684	45.8947368421053	30.1052631578947	0.640884267214114
111.315789473684	47.7894736842105	16.8421052631579	0.811111033497828
111.315789473684	47.7894736842105	19.0526315789474	0.776118959998005
111.315789473684	47.7894736842105	21.2631578947368	0.743798439125833
111.315789473684	47.7894736842105	23.4736842105263	0.713867895898800
111.315789473684	47.7894736842105	25.6842105263158	0.686082955941323
111.315789473684	47.7894736842105	27.8947368421053	0.660230612339721
111.315789473684	47.7894736842105	30.1052631578947	0.636124442081104
111.315789473684	49.6842105263158	16.8421052631579	0.802718109004036
111.315789473684	49.6842105263158	19.0526315789474	0.768566842827203
111.315789473684	49.6842105263158	21.2631578947368	0.736987115489620
111.315789473684	49.6842105263158	23.4736842105263	0.707711591739035
111.315789473684	49.6842105263158	25.6842105263158	0.680507784657219
111.315789473684	49.6842105263158	27.8947368421053	0.655172662769259
111.315789473684	51.5789473684211	16.8421052631579	0.794662169585161
111.315789473684	51.5789473684211	19.0526315789474	0.761308099199930
111.315789473684	51.5789473684211	21.2631578947368	0.730432018047864
111.315789473684	51.5789473684211	23.4736842105263	0.701779733502827
111.315789473684	51.5789473684211	25.6842105263158	0.675129758565704
111.315789473684	51.5789473684211	27.8947368421053	0.650288314891210
111.315789473684	53.4736842105263	16.8421052631579	0.786919669620447
111.315789473684	53.4736842105263	19.0526315789474	0.754322708104854
111.315789473684	53.4736842105263	21.2631578947368	0.724116053054241
111.315789473684	53.4736842105263	23.4736842105263	0.696057671334847
111.315789473684	53.4736842105263	25.6842105263158	0.669936278182082
111.315789473684	53.4736842105263	27.8947368421053	0.645566697391968
111.315789473684	55.3684210526316	16.8421052631579	0.779469397261165
111.315789473684	55.3684210526316	19.0526315789474	0.747592597717422
111.315789473684	55.3684210526316	21.2631578947368	0.718023762847866
111.315789473684	55.3684210526316	23.4736842105263	0.690532135007432
111.315789473684	55.3684210526316	25.6842105263158	0.664915912384847
111.315789473684	55.3684210526316	27.8947368421053	0.640997932348358
111.315789473684	57.2631578947368	16.8421052631579	0.772292177542639
111.315789473684	57.2631578947368	19.0526315789474	0.741101400945304
111.315789473684	57.2631578947368	21.2631578947368	0.712141123396914
111.315789473684	57.2631578947368	23.4736842105263	0.685191065337388
111.315789473684	57.2631578947368	25.6842105263158	0.660058257330684
111.315789473684	59.1578947368421	16.8421052631579	0.765370621215156
111.315789473684	59.1578947368421	19.0526315789474	0.734834248180739
111.315789473684	59.1578947368421	21.2631578947368	0.706455372323444
111.315789473684	59.1578947368421	23.4736842105263	0.680023470728484
111.315789473684	59.1578947368421	25.6842105263158	0.655353816199652
111.315789473684	61.0526315789474	16.8421052631579	0.758688911090429
111.315789473684	61.0526315789474	19.0526315789474	0.728777590648897
111.315789473684	61.0526315789474	21.2631578947368	0.700954862042317
111.315789473684	61.0526315789474	23.4736842105263	0.675019304452269
111.315789473684	61.0526315789474	25.6842105263158	0.650793896161055
111.315789473684	62.9473684210526	16.8421052631579	0.752232619370080
111.315789473684	62.9473684210526	19.0526315789474	0.722919049075872
111.315789473684	62.9473684210526	21.2631578947368	0.695628933722248
111.315789473684	62.9473684210526	23.4736842105263	0.670169359152557
111.315789473684	62.9473684210526	25.6842105263158	0.646370519663948
111.315789473684	64.8421052631579	16.8421052631579	0.745988550714373
111.315789473684	64.8421052631579	19.0526315789474	0.717247283434362
111.315789473684	64.8421052631579	21.2631578947368	0.690467808612050
111.315789473684	64.8421052631579	23.4736842105263	0.665465175737944
111.315789473684	66.7368421052632	16.8421052631579	0.739944606816899
111.315789473684	66.7368421052632	19.0526315789474	0.711751880333574
111.315789473684	66.7368421052632	21.2631578947368	0.685462493928924
111.315789473684	66.7368421052632	23.4736842105263	0.660898964359262
111.315789473684	68.6315789473684	16.8421052631579	0.734089669042639
111.315789473684	68.6315789473684	19.0526315789474	0.706423255256525
111.315789473684	68.6315789473684	21.2631578947368	0.680604701021435
111.315789473684	68.6315789473684	23.4736842105263	0.656463535589584
111.315789473684	70.5263157894737	16.8421052631579	0.728413496313656
111.315789473684	70.5263157894737	19.0526315789474	0.701252567352841
111.315789473684	70.5263157894737	21.2631578947368	0.675886773929527
111.315789473684	70.5263157894737	23.4736842105263	0.652152240259276
111.315789473684	72.4210526315790	16.8421052631579	0.722906635926097
111.315789473684	72.4210526315790	19.0526315789474	0.696231644898303
111.315789473684	72.4210526315790	21.2631578947368	0.671301626791714
111.315789473684	74.3157894736842	16.8421052631579	0.717560345382865
111.315789473684	74.3157894736842	19.0526315789474	0.691352919856324
111.315789473684	74.3157894736842	21.2631578947368	0.666842688813312
111.315789473684	76.2105263157895	16.8421052631579	0.712366523649573
111.315789473684	76.2105263157895	19.0526315789474	0.686609370238401
111.315789473684	76.2105263157895	21.2631578947368	0.662503855723114
111.315789473684	78.1052631578947	16.8421052631579	0.707317650503722
111.315789473684	78.1052631578947	19.0526315789474	0.681994469173421
111.315789473684	78.1052631578947	21.2631578947368	0.658279446819795
111.315789473684	80	16.8421052631579	0.702406732861083
111.315789473684	80	19.0526315789474	0.677502139769667
116.842105263158	44	19.0526315789474	0.779831436491486
116.842105263158	44	21.2631578947368	0.746885041125451
116.842105263158	44	23.4736842105263	0.716410019707158
116.842105263158	44	25.6842105263158	0.688149934534391
116.842105263158	44	27.8947368421053	0.661881738085600
116.842105263158	44	30.1052631578947	0.637410608375071
116.842105263158	45.8947368421053	19.0526315789474	0.771608932774319
116.842105263158	45.8947368421053	21.2631578947368	0.739472705253052
116.842105263158	45.8947368421053	23.4736842105263	0.709712866187924
116.842105263158	45.8947368421053	25.6842105263158	0.682086315364760
116.842105263158	45.8947368421053	27.8947368421053	0.656381168527276
116.842105263158	47.7894736842105	19.0526315789474	0.763730129455465
116.842105263158	47.7894736842105	21.2631578947368	0.732360362431226
116.842105263158	47.7894736842105	23.4736842105263	0.703278376485371
116.842105263158	47.7894736842105	25.6842105263158	0.676253341998990
116.842105263158	47.7894736842105	27.8947368421053	0.651083672104341
116.842105263158	49.6842105263158	19.0526315789474	0.756169804929817
116.842105263158	49.6842105263158	21.2631578947368	0.725526491540014
116.842105263158	49.6842105263158	23.4736842105263	0.697088113787951
116.842105263158	49.6842105263158	25.6842105263158	0.670635161449769
116.842105263158	49.6842105263158	27.8947368421053	0.645975570742806
116.842105263158	51.5789473684211	19.0526315789474	0.748905373232620
116.842105263158	51.5789473684211	21.2631578947368	0.718951782574925
116.842105263158	51.5789473684211	23.4736842105263	0.691125505225304
116.842105263158	51.5789473684211	25.6842105263158	0.665217499072842
116.842105263158	51.5789473684211	27.8947368421053	0.641044528460412
116.842105263158	53.4736842105263	19.0526315789474	0.741916529938870
116.842105263158	53.4736842105263	21.2631578947368	0.712618843508195
116.842105263158	53.4736842105263	23.4736842105263	0.685375597824920
116.842105263158	53.4736842105263	25.6842105263158	0.659987454328572
116.842105263158	55.3684210526316	19.0526315789474	0.735184955684917
116.842105263158	55.3684210526316	21.2631578947368	0.706511954340624
116.842105263158	55.3684210526316	23.4736842105263	0.679824853364342
116.842105263158	55.3684210526316	25.6842105263158	0.654933328793409
116.842105263158	57.2631578947368	19.0526315789474	0.728694066387244
116.842105263158	57.2631578947368	21.2631578947368	0.700616859476435
116.842105263158	57.2631578947368	23.4736842105263	0.674460974869926
116.842105263158	57.2631578947368	25.6842105263158	0.650044480456179
116.842105263158	59.1578947368421	19.0526315789474	0.722428801582257
116.842105263158	59.1578947368421	21.2631578947368	0.694920591445723
116.842105263158	59.1578947368421	23.4736842105263	0.669272759049366
116.842105263158	59.1578947368421	25.6842105263158	0.645311199590275
116.842105263158	61.0526315789474	19.0526315789474	0.716375444098376
116.842105263158	61.0526315789474	21.2631578947368	0.689411320441933
116.842105263158	61.0526315789474	23.4736842105263	0.664249970118688
116.842105263158	62.9473684210526	19.0526315789474	0.710521465644760
116.842105263158	62.9473684210526	21.2631578947368	0.684078225252274
116.842105263158	62.9473684210526	23.4736842105263	0.659383231389182
116.842105263158	64.8421052631579	19.0526315789474	0.704855393964809
116.842105263158	64.8421052631579	21.2631578947368	0.678911382021016
116.842105263158	64.8421052631579	23.4736842105263	0.654663931683354
116.842105263158	66.7368421052632	19.0526315789474	0.699366698033647
116.842105263158	66.7368421052632	21.2631578947368	0.673901667960262
116.842105263158	66.7368421052632	23.4736842105263	0.650084144200457
116.842105263158	68.6315789473684	19.0526315789474	0.694045688432869
116.842105263158	68.6315789473684	21.2631578947368	0.669040677654751
116.842105263158	70.5263157894737	19.0526315789474	0.688883430554401
116.842105263158	70.5263157894737	21.2631578947368	0.664320650029688
116.842105263158	72.4210526315790	19.0526315789474	0.683871668699176
116.842105263158	72.4210526315790	21.2631578947368	0.659734404388299
116.842105263158	74.3157894736842	19.0526315789474	0.679002759468720
116.842105263158	74.3157894736842	21.2631578947368	0.655275284197550
116.842105263158	76.2105263157895	19.0526315789474	0.674269613116336
116.842105263158	78.1052631578947	19.0526315789474	0.669665641742779
116.842105263158	80	19.0526315789474	0.665184713399654
122.368421052632	44	19.0526315789474	0.768154578491693
122.368421052632	44	21.2631578947368	0.736125148757349
122.368421052632	44	23.4736842105263	0.706466939610861
122.368421052632	44	25.6842105263158	0.678937008816781
122.368421052632	44	27.8947368421053	0.653323655263684
122.368421052632	45.8947368421053	19.0526315789474	0.759923251758460
122.368421052632	45.8947368421053	21.2631578947368	0.728689409334163
122.368421052632	45.8947368421053	23.4736842105263	0.699734850573676
122.368421052632	45.8947368421053	25.6842105263158	0.672829369430031
122.368421052632	45.8947368421053	27.8947368421053	0.647771951206661
122.368421052632	47.7894736842105	19.0526315789474	0.752038475353038
122.368421052632	47.7894736842105	21.2631578947368	0.721556959302921
122.368421052632	47.7894736842105	23.4736842105263	0.693269008605369
122.368421052632	47.7894736842105	25.6842105263158	0.666956127418133
122.368421052632	47.7894736842105	27.8947368421053	0.642427152283920
122.368421052632	49.6842105263158	19.0526315789474	0.744474684856475
122.368421052632	49.6842105263158	21.2631578947368	0.714705918552896
122.368421052632	49.6842105263158	23.4736842105263	0.687050613546138
122.368421052632	49.6842105263158	25.6842105263158	0.661301070137546
122.368421052632	51.5789473684211	19.0526315789474	0.737208997935763
122.368421052632	51.5789473684211	21.2631578947368	0.708116664430781
122.368421052632	51.5789473684211	23.4736842105263	0.681062774305260
122.368421052632	51.5789473684211	25.6842105263158	0.655849606527512
122.368421052632	53.4736842105263	19.0526315789474	0.730220852869822
122.368421052632	53.4736842105263	21.2631578947368	0.701771531473106
122.368421052632	53.4736842105263	23.4736842105263	0.675290258055612
122.368421052632	53.4736842105263	25.6842105263158	0.650588556537982
122.368421052632	55.3684210526316	19.0526315789474	0.723491706048520
122.368421052632	55.3684210526316	21.2631578947368	0.695654559605372
122.368421052632	55.3684210526316	23.4736842105263	0.669719279510587
122.368421052632	55.3684210526316	25.6842105263158	0.645505973900079
122.368421052632	57.2631578947368	19.0526315789474	0.717004777239649
122.368421052632	57.2631578947368	21.2631578947368	0.689751281680513
122.368421052632	57.2631578947368	23.4736842105263	0.664337322796531
122.368421052632	59.1578947368421	19.0526315789474	0.710744833832190
122.368421052632	59.1578947368421	21.2631578947368	0.684048543180469
122.368421052632	59.1578947368421	23.4736842105263	0.659132990023383
122.368421052632	61.0526315789474	19.0526315789474	0.704698007099962
122.368421052632	61.0526315789474	21.2631578947368	0.678534348391856
122.368421052632	61.0526315789474	23.4736842105263	0.654095871869857
122.368421052632	62.9473684210526	19.0526315789474	0.698851634939147
122.368421052632	62.9473684210526	21.2631578947368	0.673197728510666
122.368421052632	62.9473684210526	23.4736842105263	0.649216436434877
122.368421052632	64.8421052631579	19.0526315789474	0.693194126624736
122.368421052632	64.8421052631579	21.2631578947368	0.668028628018662
122.368421052632	66.7368421052632	19.0526315789474	0.687714845983205
122.368421052632	66.7368421052632	21.2631578947368	0.663017806368496
122.368421052632	68.6315789473684	19.0526315789474	0.682404010049314
122.368421052632	68.6315789473684	21.2631578947368	0.658156752561864
122.368421052632	70.5263157894737	19.0526315789474	0.677252600806243
122.368421052632	70.5263157894737	21.2631578947368	0.653437610639450
122.368421052632	72.4210526315790	19.0526315789474	0.672252288032216
122.368421052632	74.3157894736842	19.0526315789474	0.667395361617103
122.368421052632	76.2105263157895	19.0526315789474	0.662674671987348
122.368421052632	78.1052631578947	19.0526315789474	0.658083577500898
127.894736842105	44	21.2631578947368	0.725928086872946
127.894736842105	44	23.4736842105263	0.697036795303826
127.894736842105	44	25.6842105263158	0.670193410682702
127.894736842105	44	27.8947368421053	0.645196635467801
127.894736842105	45.8947368421053	21.2631578947368	0.718474152941678
127.894736842105	45.8947368421053	23.4736842105263	0.690275391677494
127.894736842105	45.8947368421053	25.6842105263158	0.664047645058755
127.894736842105	47.7894736842105	21.2631578947368	0.711326477225929
127.894736842105	47.7894736842105	23.4736842105263	0.683783497025488
127.894736842105	47.7894736842105	25.6842105263158	0.658139717785713
127.894736842105	49.6842105263158	21.2631578947368	0.704462848710427
127.894736842105	49.6842105263158	23.4736842105263	0.677541974024566
127.894736842105	49.6842105263158	25.6842105263158	0.652453080719295
127.894736842105	51.5789473684211	21.2631578947368	0.697863357050544
127.894736842105	51.5789473684211	23.4736842105263	0.671533636735135
127.894736842105	51.5789473684211	25.6842105263158	0.646972848028486
127.894736842105	53.4736842105263	21.2631578947368	0.691510085606603
127.894736842105	53.4736842105263	23.4736842105263	0.665742993410169
127.894736842105	55.3684210526316	21.2631578947368	0.685386854150641
127.894736842105	55.3684210526316	23.4736842105263	0.660156030513242
127.894736842105	57.2631578947368	21.2631578947368	0.679479001871655
127.894736842105	57.2631578947368	23.4736842105263	0.654760030232019
127.894736842105	59.1578947368421	21.2631578947368	0.673773203312818
127.894736842105	59.1578947368421	23.4736842105263	0.649543415414117
127.894736842105	61.0526315789474	21.2631578947368	0.668257311403404
127.894736842105	62.9473684210526	21.2631578947368	0.662920222924115
127.894736842105	64.8421052631579	21.2631578947368	0.657751762656456
127.894736842105	66.7368421052632	21.2631578947368	0.652742583179984
133.421052631579	44	21.2631578947368	0.716242017051003
133.421052631579	44	23.4736842105263	0.688072518981756
133.421052631579	44	25.6842105263158	0.661876174185614
133.421052631579	45.8947368421053	21.2631578947368	0.708774368975779
133.421052631579	45.8947368421053	23.4736842105263	0.681286672231999
133.421052631579	45.8947368421053	25.6842105263158	0.655697417648894
133.421052631579	47.7894736842105	21.2631578947368	0.701615656828607
133.421052631579	47.7894736842105	23.4736842105263	0.674773309433776
133.421052631579	47.7894736842105	25.6842105263158	0.649759662074736
133.421052631579	49.6842105263158	21.2631578947368	0.694743364013278
133.421052631579	49.6842105263158	23.4736842105263	0.668512979811629
133.421052631579	51.5789473684211	21.2631578947368	0.688137314969036
133.421052631579	51.5789473684211	23.4736842105263	0.662488223715697
133.421052631579	53.4736842105263	21.2631578947368	0.681779361901823
133.421052631579	53.4736842105263	23.4736842105263	0.656683309391960
133.421052631579	55.3684210526316	21.2631578947368	0.675653122328770
133.421052631579	55.3684210526316	23.4736842105263	0.651084012032579
133.421052631579	57.2631578947368	21.2631578947368	0.669743757827666
133.421052631579	59.1578947368421	21.2631578947368	0.664037786444243
133.421052631579	61.0526315789474	21.2631578947368	0.658522922779517
133.421052631579	62.9473684210526	21.2631578947368	0.653187940985672
138.947368421053	44	21.2631578947368	0.707021871873790
138.947368421053	44	23.4736842105263	0.679533201287271
138.947368421053	44	25.6842105263158	0.653947972553709
138.947368421053	45.8947368421053	21.2631578947368	0.699544380243563
138.947368421053	45.8947368421053	23.4736842105263	0.672727153404367
138.947368421053	45.8947368421053	25.6842105263158	0.647740721592966
138.947368421053	47.7894736842105	21.2631578947368	0.692378242449541
138.947368421053	47.7894736842105	23.4736842105263	0.666196307217342
138.947368421053	49.6842105263158	21.2631578947368	0.685500659228598
138.947368421053	49.6842105263158	23.4736842105263	0.659920920044168
138.947368421053	51.5789473684211	21.2631578947368	0.678891210116546
138.947368421053	51.5789473684211	23.4736842105263	0.653883277710803
138.947368421053	53.4736842105263	21.2631578947368	0.672531534239660
138.947368421053	53.4736842105263	23.4736842105263	0.648067425603265
138.947368421053	55.3684210526316	21.2631578947368	0.666405063000125
138.947368421053	57.2631578947368	21.2631578947368	0.660496794824329
138.947368421053	59.1578947368421	21.2631578947368	0.654793104255139
138.947368421053	61.0526315789474	21.2631578947368	0.649281579277015
144.473684210526	44	23.4736842105263	0.671383057719846
144.473684210526	45.8947368421053	23.4736842105263	0.664560518307417
144.473684210526	47.7894736842105	23.4736842105263	0.658015666870755
144.473684210526	49.6842105263158	23.4736842105263	0.651728488461423
150	44	23.4736842105263	0.663590604322716
150	45.8947368421053	23.4736842105263	0.656754829856844

==> Plots/Data/points6D_1_3.dat <==
x	y	z	color
45	44	43.3684210526316	0.651467468501615
45	44	45.5789473684211	0.642211622902651
45	44	47.7894736842105	0.660929205584524
45	44	50	0.681008879449871
45	45.8947368421053	43.3684210526316	0.651197640235316
45	45.8947368421053	45.5789473684211	0.642094471947676
45	45.8947368421053	47.7894736842105	0.660506970983474
45	45.8947368421053	50	0.680413372198625
45	47.7894736842105	43.3684210526316	0.650934259200515
45	47.7894736842105	45.5789473684211	0.641979563865400
45	47.7894736842105	47.7894736842105	0.660089601992225
45	47.7894736842105	50	0.679824267041343
45	49.6842105263158	43.3684210526316	0.650677066350376
45	49.6842105263158	45.5789473684211	0.641866830923586
45	49.6842105263158	47.7894736842105	0.659676835827824
45	49.6842105263158	50	0.679241145948377
45	51.5789473684211	41.1578947368421	0.670716744043201
45	51.5789473684211	43.3684210526316	0.650425821181810
45	51.5789473684211	45.5789473684211	0.641756211140829
45	51.5789473684211	47.7894736842105	0.659268431235537
45	51.5789473684211	50	0.678663623152029
45	53.4736842105263	41.1578947368421	0.670171334219274
45	53.4736842105263	43.3684210526316	0.650180299783385
45	53.4736842105263	45.5789473684211	0.641647647669228
45	53.4736842105263	47.7894736842105	0.658864166160227
45	53.4736842105263	50	0.678091341586988
45	55.3684210526316	41.1578947368421	0.669637679927527
45	55.3684210526316	43.3684210526316	0.649940293150860
45	55.3684210526316	45.5789473684211	0.641541088261436
45	55.3684210526316	47.7894736842105	0.658463835743915
45	55.3684210526316	50	0.677523969829832
45	57.2631578947368	41.1578947368421	0.669115327840608
45	57.2631578947368	43.3684210526316	0.649705605725640
45	57.2631578947368	45.5789473684211	0.641436484808012
45	57.2631578947368	47.7894736842105	0.658067250594454
45	57.2631578947368	50	0.676961199453005
45	59.1578947368421	38.9473684210526	0.690258311497075
45	59.1578947368421	41.1578947368421	0.668603854583949
45	59.1578947368421	43.3684210526316	0.649476054120174
45	59.1578947368421	45.5789473684211	0.641333792933723
45	59.1578947368421	47.7894736842105	0.657674235281079
45	59.1578947368421	50	0.676402742725385
45	61.0526315789474	38.9473684210526	0.689477378262917
45	61.0526315789474	41.1578947368421	0.668102863905195
45	61.0526315789474	43.3684210526316	0.649251466001099
45	61.0526315789474	45.5789473684211	0.641232971643572
45	61.0526315789474	47.7894736842105	0.657284627020977
45	61.0526315789474	50	0.675848330604431
45	62.9473684210526	38.9473684210526	0.688712256492257
45	62.9473684210526	41.1578947368421	0.667611984189072
45	62.9473684210526	43.3684210526316	0.649031679106265
45	62.9473684210526	45.5789473684211	0.641133983011038
45	62.9473684210526	47.7894736842105	0.656898274527664
45	62.9473684210526	50	0.675297710975112
45	64.8421052631579	38.9473684210526	0.687962367596865
45	64.8421052631579	41.1578947368421	0.667130866266435
45	64.8421052631579	43.3684210526316	0.648816540376011
45	64.8421052631579	45.5789473684211	0.641036791902301
45	64.8421052631579	47.7894736842105	0.656515036997135
45	64.8421052631579	50	0.674750647098813
45	66.7368421052632	36.7368421052632	0.709948436421829
45	66.7368421052632	38.9473684210526	0.687227168173507
45	66.7368421052632	41.1578947368421	0.666659181475146
45	66.7368421052632	43.3684210526316	0.648605905182445
45	66.7368421052632	45.5789473684211	0.640941365731337
45	66.7368421052632	47.7894736842105	0.656134783211952
45	66.7368421052632	50	0.674206916241811
45	68.6315789473684	36.7368421052632	0.708954519638867
45	68.6315789473684	38.9473684210526	0.686506146991041
45	68.6315789473684	41.1578947368421	0.666196619937553
45	68.6315789473684	43.3684210526316	0.648399636643157
45	68.6315789473684	45.5789473684211	0.640847674241586
45	68.6315789473684	47.7894736842105	0.655757390746763
45	68.6315789473684	50	0.673666308458061
45	70.5263157894737	36.7368421052632	0.707979790253716
45	70.5263157894737	38.9473684210526	0.685798822308851
45	70.5263157894737	41.1578947368421	0.665742889025081
45	70.5263157894737	43.3684210526316	0.648197605008053
45	70.5263157894737	45.5789473684211	0.640755689310607
45	70.5263157894737	47.7894736842105	0.655382745261442
45	70.5263157894737	50	0.673128625505168
45	72.4210526315790	36.7368421052632	0.707023580916981
45	72.4210526315790	38.9473684210526	0.685104739482386
45	72.4210526315790	41.1578947368421	0.665297711985202
45	72.4210526315790	43.3684210526316	0.647999687109726
45	72.4210526315790	45.5789473684211	0.640665384774701
45	72.4210526315790	47.7894736842105	0.655010739870264
45	72.4210526315790	50	0.672593679875808
45	74.3157894736842	34.5263157894737	0.729775792277655
45	74.3157894736842	36.7368421052632	0.706085261929124
45	74.3157894736842	38.9473684210526	0.684423468818498
45	74.3157894736842	41.1578947368421	0.664860826709804
45	74.3157894736842	43.3684210526316	0.647805765869301
45	74.3157894736842	45.5789473684211	0.640576736270938
45	74.3157894736842	47.7894736842105	0.654641274577301
45	74.3157894736842	50	0.672061293929605
45	76.2105263157895	34.5263157894737	0.728583380288892
45	76.2105263157895	36.7368421052632	0.705164238284929
45	76.2105263157895	38.9473684210526	0.683754603648900
45	76.2105263157895	41.1578947368421	0.664431984627234
45	76.2105263157895	43.3684210526316	0.647615729850860
45	76.2105263157895	45.5789473684211	0.640489721094409
45	76.2105263157895	47.7894736842105	0.654274255769735
45	76.2105263157895	50	0.671531299112759
45	78.1052631578947	34.5263157894737	0.727413106831930
45	78.1052631578947	36.7368421052632	0.704259947014454
45	78.1052631578947	38.9473684210526	0.683097758594812
45	78.1052631578947	41.1578947368421	0.664010949702833
45	78.1052631578947	43.3684210526316	0.647429472858590
45	78.1052631578947	45.5789473684211	0.640404318068850
45	78.1052631578947	47.7894736842105	0.653909595761995
45	78.1052631578947	50	0.671003535254598
45	80	34.5263157894737	0.726264237003987
45	80	36.7368421052632	0.703371854784464
45	80	38.9473684210526	0.682452567999709
45	80	41.1578947368421	0.663597497535004
45	80	43.3684210526316	0.647246893571608
45	80	45.5789473684211	0.640320507429028
45	80	47.7894736842105	0.653547212384649
45	80	50	0.670477849931771
50.5263157894737	44	43.3684210526316	0.629707703818532
50.5263157894737	44	45.5789473684211	0.609280856388348
50.5263157894737	44	47.7894736842105	0.590650753768864
50.5263157894737	44	50	0.574280596058485
50.5263157894737	45.8947368421053	43.3684210526316	0.628863804357332
50.5263157894737	45.8947368421053	45.5789473684211	0.608697653815350
50.5263157894737	45.8947368421053	47.7894736842105	0.590317149732860
50.5263157894737	45.8947368421053	50	0.574206554995758
50.5263157894737	47.7894736842105	41.1578947368421	0.649678095565435
50.5263157894737	47.7894736842105	43.3684210526316	0.628039219029807
50.5263157894737	47.7894736842105	45.5789473684211	0.608127450306334
50.5263157894737	47.7894736842105	47.7894736842105	0.589990931143933
50.5263157894737	47.7894736842105	50	0.574134353342485
50.5263157894737	49.6842105263158	41.1578947368421	0.648604847581429
50.5263157894737	49.6842105263158	43.3684210526316	0.627233056884667
50.5263157894737	49.6842105263158	45.5789473684211	0.607569674307219
50.5263157894737	49.6842105263158	47.7894736842105	0.589671794092607
50.5263157894737	49.6842105263158	50	0.574063923918546
50.5263157894737	51.5789473684211	41.1578947368421	0.647555771652708
50.5263157894737	51.5789473684211	43.3684210526316	0.626444496343837
50.5263157894737	51.5789473684211	45.5789473684211	0.607023797688743
50.5263157894737	51.5789473684211	47.7894736842105	0.589359456938260
50.5263157894737	51.5789473684211	50	0.573995203962903
50.5263157894737	53.4736842105263	41.1578947368421	0.646529781962132
50.5263157894737	53.4736842105263	43.3684210526316	0.625672777579776
50.5263157894737	53.4736842105263	45.5789473684211	0.606489331036662
50.5263157894737	53.4736842105263	47.7894736842105	0.589053657937012
50.5263157894737	53.4736842105263	50	0.573928134685272
50.5263157894737	55.3684210526316	38.9473684210526	0.667832305172218
50.5263157894737	55.3684210526316	41.1578947368421	0.645525873243273
50.5263157894737	55.3684210526316	43.3684210526316	0.624917195965273
50.5263157894737	55.3684210526316	45.5789473684211	0.605965819599498
50.5263157894737	55.3684210526316	47.7894736842105	0.588754153197332
50.5263157894737	55.3684210526316	50	0.573862660878091
50.5263157894737	57.2631578947368	38.9473684210526	0.666585382340722
50.5263157894737	57.2631578947368	41.1578947368421	0.644543112423423
50.5263157894737	57.2631578947368	43.3684210526316	0.624177096413551
50.5263157894737	57.2631578947368	45.5789473684211	0.605452839782716
50.5263157894737	57.2631578947368	47.7894736842105	0.588460714908350
50.5263157894737	57.2631578947368	50	0.573798730578801
50.5263157894737	59.1578947368421	38.9473684210526	0.665365008564319
50.5263157894737	59.1578947368421	41.1578947368421	0.643580631373233
50.5263157894737	59.1578947368421	43.3684210526316	0.623451868462463
50.5263157894737	59.1578947368421	45.5789473684211	0.604949996100012
50.5263157894737	59.1578947368421	47.7894736842105	0.588173129796601
50.5263157894737	59.1578947368421	50	0.573736294774450
50.5263157894737	61.0526315789474	38.9473684210526	0.664170085691181
50.5263157894737	61.0526315789474	41.1578947368421	0.642637620586190
50.5263157894737	61.0526315789474	43.3684210526316	0.622740941984458
50.5263157894737	61.0526315789474	45.5789473684211	0.604456918509446
50.5263157894737	61.0526315789474	47.7894736842105	0.587891197775335
50.5263157894737	61.0526315789474	50	0.573675307142063
50.5263157894737	62.9473684210526	38.9473684210526	0.662999589027327
50.5263157894737	62.9473684210526	41.1578947368421	0.641713323643989
50.5263157894737	62.9473684210526	43.3684210526316	0.622043783425919
50.5263157894737	62.9473684210526	45.5789473684211	0.603973260075417
50.5263157894737	62.9473684210526	47.7894736842105	0.587614730757108
50.5263157894737	62.9473684210526	50	0.573615723819458
50.5263157894737	64.8421052631579	36.7368421052632	0.684570434336012
50.5263157894737	64.8421052631579	38.9473684210526	0.661852560522044
50.5263157894737	64.8421052631579	41.1578947368421	0.640807032349728
50.5263157894737	64.8421052631579	43.3684210526316	0.621359892496742
50.5263157894737	64.8421052631579	45.5789473684211	0.603498694908084
50.5263157894737	64.8421052631579	47.7894736842105	0.587343551605557
50.5263157894737	64.8421052631579	50	0.573557503202098
50.5263157894737	66.7368421052632	36.7368421052632	0.683188154908842
50.5263157894737	66.7368421052632	38.9473684210526	0.660728102758151
50.5263157894737	66.7368421052632	41.1578947368421	0.639918082431540
50.5263157894737	66.7368421052632	43.3684210526316	0.620688799244822
50.5263157894737	66.7368421052632	45.5789473684211	0.603032916340182
50.5263157894737	66.7368421052632	47.7894736842105	0.587077493206447
50.5263157894737	66.7368421052632	50	0.573500605762322
50.5263157894737	68.6315789473684	36.7368421052632	0.681833415970505
50.5263157894737	68.6315789473684	38.9473684210526	0.659625373632399
50.5263157894737	68.6315789473684	41.1578947368421	0.639045849735771
50.5263157894737	68.6315789473684	43.3684210526316	0.620030061461184
50.5263157894737	68.6315789473684	45.5789473684211	0.602575635307977
50.5263157894737	68.6315789473684	47.7894736842105	0.586816397641399
50.5263157894737	68.6315789473684	50	0.573444993887912
50.5263157894737	70.5263157894737	36.7368421052632	0.680505180594033
50.5263157894737	70.5263157894737	38.9473684210526	0.658543581630349
50.5263157894737	70.5263157894737	41.1578947368421	0.638189746842224
50.5263157894737	70.5263157894737	43.3684210526316	0.619383262370402
50.5263157894737	70.5263157894737	45.5789473684211	0.602126578908522
50.5263157894737	70.5263157894737	47.7894736842105	0.586560115450424
50.5263157894737	70.5263157894737	50	0.573390631737432
50.5263157894737	72.4210526315790	34.5263157894737	0.702606629988178
50.5263157894737	72.4210526315790	36.7368421052632	0.679202473803683
50.5263157894737	72.4210526315790	38.9473684210526	0.657481981615498
50.5263157894737	72.4210526315790	41.1578947368421	0.637349220044798
50.5263157894737	72.4210526315790	43.3684210526316	0.618748008568221
50.5263157894737	72.4210526315790	45.5789473684211	0.601685489109839
50.5263157894737	72.4210526315790	47.7894736842105	0.586308504971582
50.5263157894737	72.4210526315790	50	0.573337485110193
50.5263157894737	74.3157894736842	34.5263157894737	0.701069054471476
50.5263157894737	74.3157894736842	36.7368421052632	0.677924377484155
50.5263157894737	74.3157894736842	38.9473684210526	0.656439871065038
50.5263157894737	74.3157894736842	41.1578947368421	0.636523746649756
50.5263157894737	74.3157894736842	43.3684210526316	0.618123928174267
50.5263157894737	74.3157894736842	45.5789473684211	0.601252121594260
50.5263157894737	74.3157894736842	47.7894736842105	0.586061431747885
50.5263157894737	74.3157894736842	50	0.573285521328988
50.5263157894737	76.2105263157895	34.5263157894737	0.699560930722469
50.5263157894737	76.2105263157895	36.7368421052632	0.676670025820802
50.5263157894737	76.2105263157895	38.9473684210526	0.655416586694983
50.5263157894737	76.2105263157895	41.1578947368421	0.635712832551116
50.5263157894737	76.2105263157895	43.3684210526316	0.617510669172556
50.5263157894737	76.2105263157895	45.5789473684211	0.600826244718187
50.5263157894737	76.2105263157895	47.7894736842105	0.585818767993065
50.5263157894737	76.2105263157895	50	0.573234709134071
50.5263157894737	78.1052631578947	34.5263157894737	0.698081212400109
50.5263157894737	78.1052631578947	36.7368421052632	0.675438601204027
50.5263157894737	78.1052631578947	38.9473684210526	0.654411501425981
50.5263157894737	78.1052631578947	41.1578947368421	0.634916010048733
50.5263157894737	78.1052631578947	43.3684210526316	0.616907897916617
50.5263157894737	78.1052631578947	45.5789473684211	0.600407638573952
50.5263157894737	78.1052631578947	47.7894736842105	0.585580392109032
50.5263157894737	78.1052631578947	50	0.573185018587016
50.5263157894737	80	32.3157894736842	0.720733120160549
50.5263157894737	80	34.5263157894737	0.696628911241262
50.5263157894737	80	36.7368421052632	0.674229330540858
50.5263157894737	80	38.9473684210526	0.653424021648211
50.5263157894737	80	41.1578947368421	0.634132835879590
50.5263157894737	80	43.3684210526316	0.616315297779356
50.5263157894737	80	45.5789473684211	0.599996094141564
50.5263157894737	80	47.7894736842105	0.585346188248907
50.5263157894737	80	50	0.573136420983333
56.0526315789474	44	43.3684210526316	0.613513213072339
56.0526315789474	44	45.5789473684211	0.593242224683127
56.0526315789474	44	47.7894736842105	0.574393972577049
56.0526315789474	44	50	0.556897687462850
56.0526315789474	45.8947368421053	41.1578947368421	0.633807983672823
56.0526315789474	45.8947368421053	43.3684210526316	0.612280921503823
56.0526315789474	45.8947368421053	45.5789473684211	0.592254857175085
56.0526315789474	45.8947368421053	47.7894736842105	0.573630356815610
56.0526315789474	45.8947368421053	50	0.556341466038049
56.0526315789474	47.7894736842105	41.1578947368421	0.632341728795482
56.0526315789474	47.7894736842105	43.3684210526316	0.611077807041298
56.0526315789474	47.7894736842105	45.5789473684211	0.591290065369123
56.0526315789474	47.7894736842105	47.7894736842105	0.572883634751584
56.0526315789474	47.7894736842105	50	0.555797199221219
56.0526315789474	49.6842105263158	41.1578947368421	0.630910511464126
56.0526315789474	49.6842105263158	43.3684210526316	0.609902441335822
56.0526315789474	49.6842105263158	45.5789473684211	0.590346777843047
56.0526315789474	49.6842105263158	47.7894736842105	0.572153031926218
56.0526315789474	49.6842105263158	50	0.555264360967589
56.0526315789474	51.5789473684211	41.1578947368421	0.629512624231518
56.0526315789474	51.5789473684211	43.3684210526316	0.608753510785076
56.0526315789474	51.5789473684211	45.5789473684211	0.589424007879756
56.0526315789474	51.5789473684211	47.7894736842105	0.571437834052712
56.0526315789474	51.5789473684211	50	0.554742465284485
56.0526315789474	53.4736842105263	38.9473684210526	0.650178820254571
56.0526315789474	53.4736842105263	41.1578947368421	0.628146494199644
56.0526315789474	53.4736842105263	43.3684210526316	0.607629803697401
56.0526315789474	53.4736842105263	45.5789473684211	0.588520844076914
56.0526315789474	53.4736842105263	47.7894736842105	0.570737380408538
56.0526315789474	53.4736842105263	50	0.554231061879564
56.0526315789474	55.3684210526316	38.9473684210526	0.648581648548070
56.0526315789474	55.3684210526316	41.1578947368421	0.626810668350552
56.0526315789474	55.3684210526316	43.3684210526316	0.606530199282060
56.0526315789474	55.3684210526316	45.5789473684211	0.587636442285306
56.0526315789474	55.3684210526316	47.7894736842105	0.570051058157427
56.0526315789474	55.3684210526316	50	0.553729732417539
56.0526315789474	57.2631578947368	38.9473684210526	0.647020304412269
56.0526315789474	57.2631578947368	41.1578947368421	0.625503800905654
56.0526315789474	57.2631578947368	43.3684210526316	0.605453658153241
56.0526315789474	57.2631578947368	45.5789473684211	0.586770018649317
56.0526315789474	57.2631578947368	47.7894736842105	0.569378297443103
56.0526315789474	57.2631578947368	50	0.553238087282422
56.0526315789474	59.1578947368421	38.9473684210526	0.645493198001039
56.0526315789474	59.1578947368421	41.1578947368421	0.624224642376473
56.0526315789474	59.1578947368421	43.3684210526316	0.604399214097250
56.0526315789474	59.1578947368421	45.5789473684211	0.585920843567817
56.0526315789474	59.1578947368421	47.7894736842105	0.568718567127975
56.0526315789474	59.1578947368421	50	0.552755762762567
56.0526315789474	61.0526315789474	36.7368421052632	0.666560641470036
56.0526315789474	61.0526315789474	38.9473684210526	0.643998851649265
56.0526315789474	61.0526315789474	41.1578947368421	0.622972030034718
56.0526315789474	61.0526315789474	43.3684210526316	0.603365966900470
56.0526315789474	61.0526315789474	45.5789473684211	0.585088236428497
56.0526315789474	61.0526315789474	47.7894736842105	0.568071371074218
56.0526315789474	61.0526315789474	50	0.552282418591578
56.0526315789474	62.9473684210526	36.7368421052632	0.664836477537109
56.0526315789474	62.9473684210526	38.9473684210526	0.642535888991963
56.0526315789474	62.9473684210526	41.1578947368421	0.621744879580303
56.0526315789474	62.9473684210526	43.3684210526316	0.602353076073317
56.0526315789474	62.9473684210526	45.5789473684211	0.584271560996008
56.0526315789474	62.9473684210526	47.7894736842105	0.567436244883678
56.0526315789474	62.9473684210526	50	0.551817735790472
56.0526315789474	64.8421052631579	36.7368421052632	0.663148984987686
56.0526315789474	64.8421052631579	38.9473684210526	0.641103025419750
56.0526315789474	64.8421052631579	41.1578947368421	0.620542177826034
56.0526315789474	64.8421052631579	43.3684210526316	0.601359755335150
56.0526315789474	64.8421052631579	45.5789473684211	0.583470221355752
56.0526315789474	64.8421052631579	47.7894736842105	0.566812753028005
56.0526315789474	64.8421052631579	50	0.551361414766275
56.0526315789474	66.7368421052632	36.7368421052632	0.661496659671740
56.0526315789474	66.7368421052632	38.9473684210526	0.639699059673378
56.0526315789474	66.7368421052632	41.1578947368421	0.619362976249510
56.0526315789474	66.7368421052632	43.3684210526316	0.600385267748766
56.0526315789474	66.7368421052632	45.5789473684211	0.582683658332358
56.0526315789474	66.7368421052632	47.7894736842105	0.566200486312390
56.0526315789474	66.7368421052632	50	0.550913173630012
56.0526315789474	68.6315789473684	34.5263157894737	0.682991460633375
56.0526315789474	68.6315789473684	36.7368421052632	0.659878094084373
56.0526315789474	68.6315789473684	38.9473684210526	0.638322866413794
56.0526315789474	68.6315789473684	41.1578947368421	0.618206385288335
56.0526315789474	68.6315789473684	43.3684210526316	0.599428921412082
56.0526315789474	68.6315789473684	45.5789473684211	0.581911346315596
56.0526315789474	68.6315789473684	47.7894736842105	0.565599059625861
56.0526315789474	68.6315789473684	50	0.550472746703289
56.0526315789474	70.5263157894737	34.5263157894737	0.681143028238914
56.0526315789474	70.5263157894737	36.7368421052632	0.658291968885713
56.0526315789474	70.5263157894737	38.9473684210526	0.636973389631518
56.0526315789474	70.5263157894737	41.1578947368421	0.617071569275326
56.0526315789474	70.5263157894737	43.3684210526316	0.598490065629884
56.0526315789474	70.5263157894737	45.5789473684211	0.581152790437604
56.0526315789474	70.5263157894737	47.7894736842105	0.565008109938837
56.0526315789474	70.5263157894737	50	0.550039883187752
56.0526315789474	72.4210526315790	34.5263157894737	0.679332158034597
56.0526315789474	72.4210526315790	36.7368421052632	0.656737045360716
56.0526315789474	72.4210526315790	38.9473684210526	0.635649636781172
56.0526315789474	72.4210526315790	41.1578947368421	0.615957741927085
56.0526315789474	72.4210526315790	43.3684210526316	0.597568087500995
56.0526315789474	72.4210526315790	45.5789473684211	0.580407524054317
56.0526315789474	72.4210526315790	47.7894736842105	0.564427294514935
56.0526315789474	72.4210526315790	50	0.549614345975772
56.0526315789474	74.3157894736842	34.5263157894737	0.677557409608060
56.0526315789474	74.3157894736842	36.7368421052632	0.655212158693680
56.0526315789474	74.3157894736842	38.9473684210526	0.634350673545085
56.0526315789474	74.3157894736842	41.1578947368421	0.614864162312983
56.0526315789474	74.3157894736842	43.3684210526316	0.596662408866319
56.0526315789474	74.3157894736842	45.5789473684211	0.579675106491352
56.0526315789474	74.3157894736842	47.7894736842105	0.563856289309180
56.0526315789474	74.3157894736842	50	0.549195910584097
56.0526315789474	76.2105263157895	32.3157894736842	0.699503239999843
56.0526315789474	76.2105263157895	34.5263157894737	0.675817427923837
56.0526315789474	76.2105263157895	36.7368421052632	0.653716211951639
56.0526315789474	76.2105263157895	38.9473684210526	0.633075619144687
56.0526315789474	76.2105263157895	41.1578947368421	0.613790131242784
56.0526315789474	76.2105263157895	43.3684210526316	0.595772483571608
56.0526315789474	76.2105263157895	45.5789473684211	0.578955121020687
56.0526315789474	76.2105263157895	47.7894736842105	0.563294787528994
56.0526315789474	76.2105263157895	50	0.548784364194976
56.0526315789474	78.1052631578947	32.3157894736842	0.697532343644979
56.0526315789474	78.1052631578947	34.5263157894737	0.674110936456651
56.0526315789474	78.1052631578947	36.7368421052632	0.652248170686780
56.0526315789474	78.1052631578947	38.9473684210526	0.631823642130631
56.0526315789474	78.1052631578947	41.1578947368421	0.612734988020397
56.0526315789474	78.1052631578947	43.3684210526316	0.594897795005654
56.0526315789474	78.1052631578947	45.5789473684211	0.578247173039453
56.0526315789474	78.1052631578947	47.7894736842105	0.562742498337840
56.0526315789474	78.1052631578947	50	0.548379504791544
56.0526315789474	80	32.3157894736842	0.695599944001262
56.0526315789474	80	34.5263157894737	0.672436731020365
56.0526315789474	80	36.7368421052632	0.650807058081274
56.0526315789474	80	38.9473684210526	0.630593956592709
56.0526315789474	80	41.1578947368421	0.611698107518936
56.0526315789474	80	43.3684210526316	0.594037853880366
56.0526315789474	80	45.5789473684211	0.577550888426348
56.0526315789474	80	47.7894736842105	0.562199145684327
56.0526315789474	80	50	0.547981140376155
61.5789473684211	44	41.1578947368421	0.621320186541218
61.5789473684211	44	43.3684210526316	0.600077121105886
61.5789473684211	44	45.5789473684211	0.580246953412309
61.5789473684211	44	47.7894736842105	0.561714867460445
61.5789473684211	44	50	0.544383448990785
61.5789473684211	45.8947368421053	41.1578947368421	0.619522094037304
61.5789473684211	45.8947368421053	43.3684210526316	0.598546873128916
61.5789473684211	45.8947368421053	45.5789473684211	0.578957352258204
61.5789473684211	45.8947368421053	47.7894736842105	0.560642697141625
61.5789473684211	45.8947368421053	50	0.543509055748092
61.5789473684211	47.7894736842105	41.1578947368421	0.617769729617697
61.5789473684211	47.7894736842105	43.3684210526316	0.597054201094028
61.5789473684211	47.7894736842105	45.5789473684211	0.577698340341999
61.5789473684211	47.7894736842105	47.7894736842105	0.559595105947958
61.5789473684211	47.7894736842105	50	0.542654049828400
61.5789473684211	49.6842105263158	38.9473684210526	0.637979211980995
61.5789473684211	49.6842105263158	41.1578947368421	0.616060709800748
61.5789473684211	49.6842105263158	43.3684210526316	0.595597193688773
61.5789473684211	49.6842105263158	45.5789473684211	0.576468400254364
61.5789473684211	49.6842105263158	47.7894736842105	0.558570906109553
61.5789473684211	49.6842105263158	50	0.541817520188129
61.5789473684211	51.5789473684211	38.9473684210526	0.636038737720276
61.5789473684211	51.5789473684211	41.1578947368421	0.614392849271347
61.5789473684211	51.5789473684211	43.3684210526316	0.594174096373944
61.5789473684211	51.5789473684211	45.5789473684211	0.575266137384332
61.5789473684211	51.5789473684211	47.7894736842105	0.557569004677145
61.5789473684211	51.5789473684211	50	0.540998627493652
61.5789473684211	53.4736842105263	38.9473684210526	0.634145400713749
61.5789473684211	53.4736842105263	41.1578947368421	0.612764138253724
61.5789473684211	53.4736842105263	43.3684210526316	0.592783293627441
61.5789473684211	53.4736842105263	45.5789473684211	0.574090266120137
61.5789473684211	53.4736842105263	47.7894736842105	0.556588392949072
61.5789473684211	53.4736842105263	50	0.540196596187346
61.5789473684211	55.3684210526316	38.9473684210526	0.632296914189889
61.5789473684211	55.3684210526316	41.1578947368421	0.611172723146030
61.5789473684211	55.3684210526316	43.3684210526316	0.591423293734504
61.5789473684211	55.3684210526316	45.5789473684211	0.572939598019241
61.5789473684211	55.3684210526316	47.7894736842105	0.555628137399912
61.5789473684211	55.3684210526316	50	0.539410707675209
61.5789473684211	57.2631578947368	36.7368421052632	0.652837342113941
61.5789473684211	57.2631578947368	38.9473684210526	0.630491165950299
61.5789473684211	57.2631578947368	41.1578947368421	0.609616889853581
61.5789473684211	57.2631578947368	43.3684210526316	0.590092715686215
61.5789473684211	57.2631578947368	45.5789473684211	0.571813031609862
61.5789473684211	57.2631578947368	47.7894736842105	0.554687371854068
61.5789473684211	57.2631578947368	50	0.538640294444901
61.5789473684211	59.1578947368421	36.7368421052632	0.650801791156808
61.5789473684211	59.1578947368421	38.9473684210526	0.628726200164777
61.5789473684211	59.1578947368421	41.1578947368421	0.608095049370000
61.5789473684211	59.1578947368421	43.3684210526316	0.588790277835426
61.5789473684211	59.1578947368421	45.5789473684211	0.570709543553397
61.5789473684211	59.1578947368421	47.7894736842105	0.553765290698467
61.5789473684211	59.1578947368421	50	0.537884734960852
61.5789473684211	61.0526315789474	36.7368421052632	0.648812704632798
61.5789473684211	61.0526315789474	38.9473684210526	0.627000201559552
61.5789473684211	61.0526315789474	41.1578947368421	0.606605725242617
61.5789473684211	61.0526315789474	43.3684210526316	0.587514788026843
61.5789473684211	61.0526315789474	45.5789473684211	0.569628180949177
61.5789473684211	61.0526315789474	47.7894736842105	0.552861142968054
61.5789473684211	61.0526315789474	50	0.537143449212467
61.5789473684211	62.9473684210526	36.7368421052632	0.646868019580423
61.5789473684211	62.9473684210526	38.9473684210526	0.625311481621771
61.5789473684211	62.9473684210526	41.1578947368421	0.605147542626583
61.5789473684211	62.9473684210526	43.3684210526316	0.586265134970944
61.5789473684211	62.9473684210526	45.5789473684211	0.568568054603707
61.5789473684211	62.9473684210526	47.7894736842105	0.551974227168645
61.5789473684211	62.9473684210526	50	0.536415894814411
61.5789473684211	64.8421052631579	34.5263157894737	0.667764828457003
61.5789473684211	64.8421052631579	36.7368421052632	0.644965815253079
61.5789473684211	64.8421052631579	38.9473684210526	0.623658466512035
61.5789473684211	64.8421052631579	41.1578947368421	0.603719218685870
61.5789473684211	64.8421052631579	43.3684210526316	0.585040280673148
61.5789473684211	64.8421052631579	45.5789473684211	0.567528333118688
61.5789473684211	64.8421052631579	47.7894736842105	0.551103886726159
61.5789473684211	64.8421052631579	50	0.535701563576184
61.5789473684211	66.7368421052632	34.5263157894737	0.665633351275427
61.5789473684211	66.7368421052632	36.7368421052632	0.643104299801921
61.5789473684211	66.7368421052632	38.9473684210526	0.622039686431334
61.5789473684211	66.7368421052632	41.1578947368421	0.602319554142009
61.5789473684211	66.7368421052632	43.3684210526316	0.583839253762833
61.5789473684211	66.7368421052632	45.5789473684211	0.566508237677728
61.5789473684211	66.7368421052632	47.7894736842105	0.550249505970683
61.5789473684211	66.7368421052632	50	0.534999978472617
61.5789473684211	68.6315789473684	34.5263157894737	0.663548024611626
61.5789473684211	68.6315789473684	36.7368421052632	0.641281798527881
61.5789473684211	68.6315789473684	38.9473684210526	0.620453766232389
61.5789473684211	68.6315789473684	41.1578947368421	0.600947425805594
61.5789473684211	68.6315789473684	43.3684210526316	0.582661143593390
61.5789473684211	68.6315789473684	45.5789473684211	0.565507037432089
61.5789473684211	68.6315789473684	47.7894736842105	0.549410506579358
61.5789473684211	68.6315789473684	50	0.534310690958555
61.5789473684211	70.5263157894737	34.5263157894737	0.661506948083592
61.5789473684211	70.5263157894737	36.7368421052632	0.639496743481289
61.5789473684211	70.5263157894737	38.9473684210526	0.618899417100567
61.5789473684211	70.5263157894737	41.1578947368421	0.599601779953085
61.5789473684211	70.5263157894737	43.3684210526316	0.581505095005928
61.5789473684211	70.5263157894737	45.5789473684211	0.564524045402386
61.5789473684211	70.5263157894737	47.7894736842105	0.548586344414725
61.5789473684211	70.5263157894737	50	0.533633278580325
61.5789473684211	72.4210526315790	32.3157894736842	0.682782996791079
61.5789473684211	72.4210526315790	34.5263157894737	0.659508341352113
61.5789473684211	72.4210526315790	36.7368421052632	0.637747664223789
61.5789473684211	72.4210526315790	38.9473684210526	0.617375429158018
61.5789473684211	72.4210526315790	41.1578947368421	0.598281626433793
61.5789473684211	72.4210526315790	43.3684210526316	0.580370303666632
61.5789473684211	72.4210526315790	45.5789473684211	0.563558614826555
61.5789473684211	72.4210526315790	47.7894736842105	0.547776506705296
61.5789473684211	72.4210526315790	50	0.532967342844243
61.5789473684211	74.3157894736842	32.3157894736842	0.680554749750267
61.5789473684211	74.3157894736842	34.5263157894737	0.657550533878629
61.5789473684211	74.3157894736842	36.7368421052632	0.636033179596803
61.5789473684211	74.3157894736842	38.9473684210526	0.615880664867956
61.5789473684211	74.3157894736842	41.1578947368421	0.596986033410152
61.5789473684211	74.3157894736842	43.3684210526316	0.579256011901993
61.5789473684211	74.3157894736842	45.5789473684211	0.562610135895380
61.5789473684211	74.3157894736842	47.7894736842105	0.546980509523530
61.5789473684211	74.3157894736842	50	0.532312507308589
61.5789473684211	76.2105263157895	32.3157894736842	0.678372599165895
61.5789473684211	76.2105263157895	34.5263157894737	0.655631955780124
61.5789473684211	76.2105263157895	36.7368421052632	0.634351990364971
61.5789473684211	76.2105263157895	38.9473684210526	0.614414053135022
61.5789473684211	76.2105263157895	41.1578947368421	0.595714122649318
61.5789473684211	76.2105263157895	43.3684210526316	0.578161504967762
61.5789473684211	76.2105263157895	45.5789473684211	0.561678032825855
61.5789473684211	76.2105263157895	47.7894736842105	0.546197895523214
61.5789473684211	76.2105263157895	50	0.531668415870636
61.5789473684211	78.1052631578947	32.3157894736842	0.676234766345244
61.5789473684211	78.1052631578947	34.5263157894737	0.653751129640314
61.5789473684211	78.1052631578947	36.7368421052632	0.632702872622990
61.5789473684211	78.1052631578947	38.9473684210526	0.612974584013426
61.5789473684211	78.1052631578947	41.1578947368421	0.594465065296493
61.5789473684211	78.1052631578947	43.3684210526316	0.577086107697120
61.5789473684211	78.1052631578947	45.5789473684211	0.560761761230119
61.5789473684211	78.1052631578947	47.7894736842105	0.545428231903914
61.5789473684211	78.1052631578947	50	0.531034731224506
61.5789473684211	80	30.1052631578947	0.697911115313725
61.5789473684211	80	32.3157894736842	0.674139576735217
61.5789473684211	80	34.5263157894737	0.651906663157366
61.5789473684211	80	36.7368421052632	0.631084671870742
61.5789473684211	80	38.9473684210526	0.611561303947557
61.5789473684211	80	41.1578947368421	0.593238078070577
61.5789473684211	80	43.3684210526316	0.576029181481529
61.5789473684211	80	45.5789473684211	0.559860805743838
61.5789473684211	80	47.7894736842105	0.544671108574894
61.5789473684211	80	50	0.530411133469187
67.1052631578947	44	41.1578947368421	0.609104377262385
67.1052631578947	44	43.3684210526316	0.588436329585199
67.1052631578947	44	45.5789473684211	0.569101197135935
67.1052631578947	44	47.7894736842105	0.550986499286610
67.1052631578947	44	50	0.533993727493636
67.1052631578947	45.8947368421053	38.9473684210526	0.628896071101245
67.1052631578947	45.8947368421053	41.1578947368421	0.607065805529605
67.1052631578947	45.8947368421053	43.3684210526316	0.586664926220628
67.1052631578947	45.8947368421053	45.5789473684211	0.567569485296715
67.1052631578947	45.8947368421053	47.7894736842105	0.549670688162684
67.1052631578947	45.8947368421053	50	0.532873233807678
67.1052631578947	47.7894736842105	38.9473684210526	0.626622062351585
67.1052631578947	47.7894736842105	41.1578947368421	0.605080751128151
67.1052631578947	47.7894736842105	43.3684210526316	0.584938488997001
67.1052631578947	47.7894736842105	45.5789473684211	0.566075382307596
67.1052631578947	47.7894736842105	47.7894736842105	0.548386136656328
67.1052631578947	47.7894736842105	50	0.531778503749897
67.1052631578947	49.6842105263158	38.9473684210526	0.624408067825191
67.1052631578947	49.6842105263158	41.1578947368421	0.603146350693074
67.1052631578947	49.6842105263158	43.3684210526316	0.583254664442474
67.1052631578947	49.6842105263158	45.5789473684211	0.564616962782969
67.1052631578947	49.6842105263158	47.7894736842105	0.547131279865119
67.1052631578947	49.6842105263158	50	0.530708276831432
67.1052631578947	51.5789473684211	38.9473684210526	0.622250911813790
67.1052631578947	51.5789473684211	41.1578947368421	0.601259982549761
67.1052631578947	51.5789473684211	43.3684210526316	0.581611295252613
67.1052631578947	51.5789473684211	45.5789473684211	0.563192459862989
67.1052631578947	51.5789473684211	47.7894736842105	0.545904680182875
67.1052631578947	51.5789473684211	50	0.529661393869850
67.1052631578947	53.4736842105263	36.7368421052632	0.642315452880969
67.1052631578947	53.4736842105263	38.9473684210526	0.620147681046401
67.1052631578947	53.4736842105263	41.1578947368421	0.599419238854600
67.1052631578947	53.4736842105263	43.3684210526316	0.580006397852723
67.1052631578947	53.4736842105263	45.5789473684211	0.561800247214666
67.1052631578947	53.4736842105263	47.7894736842105	0.544705012948636
67.1052631578947	53.4736842105263	50	0.528636785646488
67.1052631578947	55.3684210526316	36.7368421052632	0.639979411550797
67.1052631578947	55.3684210526316	38.9473684210526	0.618095695213380
67.1052631578947	55.3684210526316	41.1578947368421	0.597621901776980
67.1052631578947	55.3684210526316	43.3684210526316	0.578438143198641
67.1052631578947	55.3684210526316	45.5789473684211	0.560438823618510
67.1052631578947	55.3684210526316	47.7894736842105	0.543531054148019
67.1052631578947	55.3684210526316	50	0.527633463179090
67.1052631578947	57.2631578947368	36.7368421052632	0.637700747458858
67.1052631578947	57.2631578947368	38.9473684210526	0.616092481647639
67.1052631578947	57.2631578947368	41.1578947368421	0.595865923021857
67.1052631578947	57.2631578947368	43.3684210526316	0.576904840256356
67.1052631578947	57.2631578947368	45.5789473684211	0.559106799695358
67.1052631578947	57.2631578947368	47.7894736842105	0.542381669814472
67.1052631578947	57.2631578947368	50	0.526650509333074
67.1052631578947	59.1578947368421	36.7368421052632	0.635476709149356
67.1052631578947	59.1578947368421	38.9473684210526	0.614135753462800
67.1052631578947	59.1578947368421	41.1578947368421	0.594149406132380
67.1052631578947	59.1578947368421	43.3684210526316	0.575404921712613
67.1052631578947	59.1578947368421	45.5789473684211	0.557802886416769
67.1052631578947	59.1578947368421	47.7894736842105	0.541255806848034
67.1052631578947	59.1578947368421	50	0.525687071549708
67.1052631578947	61.0526315789474	34.5263157894737	0.655838672729510
67.1052631578947	61.0526315789474	36.7368421052632	0.633304748689583
67.1052631578947	61.0526315789474	38.9473684210526	0.612223390584195
67.1052631578947	61.0526315789474	41.1578947368421	0.592470591120755
67.1052631578947	61.0526315789474	43.3684210526316	0.573936931555235
67.1052631578947	61.0526315789474	45.5789473684211	0.556525885111157
67.1052631578947	61.0526315789474	47.7894736842105	0.540152485023569
67.1052631578947	61.0526315789474	50	0.524742355512048
67.1052631578947	62.9473684210526	34.5263157894737	0.653435401260414
67.1052631578947	62.9473684210526	36.7368421052632	0.631182501309487
67.1052631578947	62.9473684210526	38.9473684210526	0.610353423214954
67.1052631578947	62.9473684210526	41.1578947368421	0.590827841060438
67.1052631578947	62.9473684210526	43.3684210526316	0.572499514229637
67.1052631578947	62.9473684210526	45.5789473684211	0.555274678731652
67.1052631578947	62.9473684210526	47.7894736842105	0.539070790002992
67.1052631578947	62.9473684210526	50	0.523815619602848
67.1052631578947	64.8421052631579	34.5263157894737	0.651087692265181
67.1052631578947	64.8421052631579	36.7368421052632	0.629107767595717
67.1052631578947	64.8421052631579	38.9473684210526	0.608524017363140
67.1052631578947	64.8421052631579	41.1578947368421	0.589219630339666
67.1052631578947	64.8421052631579	43.3684210526316	0.571091405131369
67.1052631578947	64.8421052631579	45.5789473684211	0.554048224194140
67.1052631578947	64.8421052631579	47.7894736842105	0.538009867199564
67.1052631578947	64.8421052631579	50	0.522906170035000
67.1052631578947	66.7368421052632	34.5263157894737	0.648793093892848
67.1052631578947	66.7368421052632	36.7368421052632	0.627078497857147
67.1052631578947	66.7368421052632	38.9473684210526	0.606733462122379
67.1052631578947	66.7368421052632	41.1578947368421	0.587644534329464
67.1052631578947	66.7368421052632	43.3684210526316	0.569711422236943
67.1052631578947	66.7368421052632	45.5789473684211	0.552845545627672
67.1052631578947	66.7368421052632	47.7894736842105	0.536968916369063
67.1052631578947	66.7368421052632	50	0.522013356555980
67.1052631578947	68.6315789473684	32.3157894736842	0.669474465166146
67.1052631578947	68.6315789473684	34.5263157894737	0.646549319317411
67.1052631578947	68.6315789473684	36.7368421052632	0.625092778345280
67.1052631578947	68.6315789473684	38.9473684210526	0.604980158451513
67.1052631578947	68.6315789473684	41.1578947368421	0.586101220261759
67.1052631578947	68.6315789473684	43.3684210526316	0.568358458709187
67.1052631578947	68.6315789473684	45.5789473684211	0.551665728406466
67.1052631578947	68.6315789473684	47.7894736842105	0.535947186823976
67.1052631578947	68.6315789473684	50	0.521136568644594
67.1052631578947	70.5263157894737	32.3157894736842	0.666999969081383
67.1052631578947	70.5263157894737	34.5263157894737	0.644354231791839
67.1052631578947	70.5263157894737	36.7368421052632	0.623148819066306
67.1052631578947	70.5263157894737	38.9473684210526	0.603262609241609
67.1052631578947	70.5263157894737	41.1578947368421	0.584588439147507
67.1052631578947	70.5263157894737	43.3684210526316	0.567031476340647
67.1052631578947	70.5263157894737	45.5789473684211	0.550507913854479
67.1052631578947	70.5263157894737	47.7894736842105	0.534943973184158
67.1052631578947	70.5263157894737	50	0.520275232131840
67.1052631578947	72.4210526315790	32.3157894736842	0.664579789144374
67.1052631578947	72.4210526315790	34.5263157894737	0.642205831396481
67.1052631578947	72.4210526315790	36.7368421052632	0.621244942964848
67.1052631578947	72.4210526315790	38.9473684210526	0.601579410493266
67.1052631578947	72.4210526315790	41.1578947368421	0.583105018592413
67.1052631578947	72.4210526315790	43.3684210526316	0.565729499720819
67.1052631578947	72.4210526315790	45.5789473684211	0.549371294531233
67.1052631578947	72.4210526315790	47.7894736842105	0.533958611591368
67.1052631578947	72.4210526315790	50	0.519428806188710
67.1052631578947	74.3157894736842	32.3157894736842	0.662211693768849
67.1052631578947	74.3157894736842	34.5263157894737	0.640102243252342
67.1052631578947	74.3157894736842	36.7368421052632	0.619379576294600
67.1052631578947	74.3157894736842	38.9473684210526	0.599929243455385
67.1052631578947	74.3157894736842	41.1578947368421	0.581649856390514
67.1052631578947	74.3157894736842	43.3684210526316	0.564451611031040
67.1052631578947	74.3157894736842	45.5789473684211	0.548255110021985
67.1052631578947	74.3157894736842	47.7894736842105	0.532990476326536
67.1052631578947	74.3157894736842	50	0.518596780632739
67.1052631578947	76.2105263157895	30.1052631578947	0.683232579266251
67.1052631578947	76.2105263157895	32.3157894736842	0.659893589790459
67.1052631578947	76.2105263157895	34.5263157894737	0.638041707005724
67.1052631578947	76.2105263157895	36.7368421052632	0.617551240019912
67.1052631578947	76.2105263157895	38.9473684210526	0.598310867599741
67.1052631578947	76.2105263157895	41.1578947368421	0.580221914794409
67.1052631578947	76.2105263157895	43.3684210526316	0.563196945385733
67.1052631578947	76.2105263157895	45.5789473684211	0.547158643167173
67.1052631578947	76.2105263157895	47.7894736842105	0.532038976778016
67.1052631578947	76.2105263157895	50	0.517778673512493
67.1052631578947	78.1052631578947	30.1052631578947	0.680683590710161
67.1052631578947	78.1052631578947	32.3157894736842	0.657623510970951
67.1052631578947	78.1052631578947	34.5263157894737	0.636022567420266
67.1052631578947	78.1052631578947	36.7368421052632	0.615758542116129
67.1052631578947	78.1052631578947	38.9473684210526	0.596723114324704
67.1052631578947	78.1052631578947	41.1578947368421	0.578820215376229
67.1052631578947	78.1052631578947	43.3684210526316	0.561964686650947
67.1052631578947	78.1052631578947	45.5789473684211	0.546081216675849
67.1052631578947	78.1052631578947	47.7894736842105	0.531103554716812
67.1052631578947	78.1052631578947	50	0.516974028935273
67.1052631578947	80	30.1052631578947	0.678188084809634
67.1052631578947	80	32.3157894736842	0.655399607694689
67.1052631578947	80	34.5263157894737	0.634043265936932
67.1052631578947	80	36.7368421052632	0.614000170656116
67.1052631578947	80	38.9473684210526	0.595164881297292
67.1052631578947	80	41.1578947368421	0.577443834406104
67.1052631578947	80	43.3684210526316	0.560754063681297
67.1052631578947	80	45.5789473684211	0.545022190075914
67.1052631578947	80	47.7894736842105	0.530183681841206
67.1052631578947	80	50	0.516182415108388
72.6315789473684	44	38.9473684210526	0.619707707530692
72.6315789473684	44	41.1578947368421	0.598207255993601
72.6315789473684	44	43.3684210526316	0.578096960280200
72.6315789473684	44	45.5789473684211	0.559254833279078
72.6315789473684	44	47.7894736842105	0.541573132274454
72.6315789473684	44	50	0.524956561338935
72.6315789473684	45.8947368421053	38.9473684210526	0.617168785332544
72.6315789473684	45.8947368421053	41.1578947368421	0.595967100909161
72.6315789473684	45.8947368421053	43.3684210526316	0.576124078956447
72.6315789473684	45.8947368421053	45.5789473684211	0.557521820793345
72.6315789473684	45.8947368421053	47.7894736842105	0.540056094086104
72.6315789473684	45.8947368421053	50	0.523634635805270
72.6315789473684	47.7894736842105	38.9473684210526	0.614700698622818
72.6315789473684	47.7894736842105	41.1578947368421	0.593787437888643
72.6315789473684	47.7894736842105	43.3684210526316	0.574202781270224
72.6315789473684	47.7894736842105	45.5789473684211	0.555832696952233
72.6315789473684	47.7894736842105	47.7894736842105	0.538576279124854
72.6315789473684	47.7894736842105	50	0.522344144335325
72.6315789473684	49.6842105263158	36.7368421052632	0.634358738200790
72.6315789473684	49.6842105263158	38.9473684210526	0.612299494272932
72.6315789473684	49.6842105263158	41.1578947368421	0.591664960388985
72.6315789473684	49.6842105263158	43.3684210526316	0.572330304781479
72.6315789473684	49.6842105263158	45.5789473684211	0.554185158660321
72.6315789473684	49.6842105263158	47.7894736842105	0.537131773250220
72.6315789473684	49.6842105263158	50	0.521083503061882
72.6315789473684	51.5789473684211	36.7368421052632	0.631719655374854
72.6315789473684	51.5789473684211	38.9473684210526	0.609961561332123
72.6315789473684	51.5789473684211	41.1578947368421	0.589596644531757
72.6315789473684	51.5789473684211	43.3684210526316	0.570504120383091
72.6315789473684	51.5789473684211	45.5789473684211	0.552577095110248
72.6315789473684	51.5789473684211	47.7894736842105	0.535720820341880
72.6315789473684	51.5789473684211	50	0.519851257437000
72.6315789473684	53.4736842105263	36.7368421052632	0.629150476113869
72.6315789473684	53.4736842105263	38.9473684210526	0.607683590944704
72.6315789473684	53.4736842105263	41.1578947368421	0.587579716255527
72.6315789473684	53.4736842105263	43.3684210526316	0.568721905389598
72.6315789473684	53.4736842105263	45.5789473684211	0.551006565762989
72.6315789473684	53.4736842105263	47.7894736842105	0.534341804326431
72.6315789473684	53.4736842105263	50	0.518646067618265
72.6315789473684	55.3684210526316	36.7368421052632	0.626647579428814
72.6315789473684	55.3684210526316	38.9473684210526	0.605462542145480
72.6315789473684	55.3684210526316	41.1578947368421	0.585611623259316
72.6315789473684	55.3684210526316	43.3684210526316	0.566981520531527
72.6315789473684	55.3684210526316	45.5789473684211	0.549471781508980
72.6315789473684	55.3684210526316	47.7894736842105	0.532993233789200
72.6315789473684	55.3684210526316	50	0.517466695948366
72.6315789473684	57.2631578947368	34.5263157894737	0.646550079674851
72.6315789473684	57.2631578947368	36.7368421052632	0.624207632161973
72.6315789473684	57.2631578947368	38.9473684210526	0.603295612506125
72.6315789473684	57.2631578947368	41.1578947368421	0.583690010903148
72.6315789473684	57.2631578947368	43.3684210526316	0.565280990177826
72.6315789473684	57.2631578947368	45.5789473684211	0.547971088460072
72.6315789473684	57.2631578947368	47.7894736842105	0.531673728725420
72.6315789473684	57.2631578947368	50	0.516311996168047
72.6315789473684	59.1578947368421	34.5263157894737	0.643874912225963
72.6315789473684	59.1578947368421	36.7368421052632	0.621827558159099
72.6315789473684	59.1578947368421	38.9473684210526	0.601180212812133
72.6315789473684	59.1578947368421	41.1578947368421	0.581812701399099
72.6315789473684	59.1578947368421	43.3684210526316	0.563618485244569
72.6315789473684	59.1578947368421	45.5789473684211	0.546502953932198
72.6315789473684	59.1578947368421	47.7894736842105	0.530382009073973
72.6315789473684	59.1578947368421	50	0.515180904074159
72.6315789473684	61.0526315789474	34.5263157894737	0.641265900961347
72.6315789473684	61.0526315789474	36.7368421052632	0.619504511569877
72.6315789473684	61.0526315789474	38.9473684210526	0.599113945109968
72.6315789473684	61.0526315789474	41.1578947368421	0.579977675755884
72.6315789473684	61.0526315789474	43.3684210526316	0.561992308353198
72.6315789473684	61.0526315789474	45.5789473684211	0.545065954263773
72.6315789473684	61.0526315789474	47.7894736842105	0.529116884745742
72.6315789473684	61.0526315789474	50	0.514072429390058
72.6315789473684	62.9473684210526	34.5263157894737	0.638719918118998
72.6315789473684	62.9473684210526	36.7368421052632	0.617235853617739
72.6315789473684	62.9473684210526	38.9473684210526	0.597094583588877
72.6315789473684	62.9473684210526	41.1578947368421	0.578183058041251
72.6315789473684	62.9473684210526	43.3684210526316	0.560400880883643
72.6315789473684	62.9473684210526	45.5789473684211	0.543658764181442
72.6315789473684	62.9473684210526	47.7894736842105	0.527877246912549
72.6315789473684	62.9473684210526	50	0.512985648659078
72.6315789473684	64.8421052631579	32.3157894736842	0.658888545998961
72.6315789473684	64.8421052631579	34.5263157894737	0.636234060459627
72.6315789473684	64.8421052631579	36.7368421052632	0.615019132301378
72.6315789473684	64.8421052631579	38.9473684210526	0.595120057860098
72.6315789473684	64.8421052631579	41.1578947368421	0.576427101606141
72.6315789473684	64.8421052631579	43.3684210526316	0.558842731632404
72.6315789473684	64.8421052631579	45.5789473684211	0.542280147477253
72.6315789473684	64.8421052631579	47.7894736842105	0.526662060365083
72.6315789473684	64.8421052631579	50	0.511919699006061
72.6315789473684	66.7368421052632	32.3157894736842	0.656169158226753
72.6315789473684	66.7368421052632	34.5263157894737	0.633805627649776
72.6315789473684	66.7368421052632	36.7368421052632	0.612852064586507
72.6315789473684	66.7368421052632	38.9473684210526	0.593188438274141
72.6315789473684	66.7368421052632	41.1578947368421	0.574708176977845
72.6315789473684	66.7368421052632	43.3684210526316	0.557316486837005
72.6315789473684	66.7368421052632	45.5789473684211	0.540928948803016
72.6315789473684	66.7368421052632	47.7894736842105	0.525470356782065
72.6315789473684	66.7368421052632	50	0.510873772639249
72.6315789473684	68.6315789473684	32.3157894736842	0.653513197153508
72.6315789473684	68.6315789473684	34.5263157894737	0.631432103243311
72.6315789473684	68.6315789473684	36.7368421052632	0.610732520723167
72.6315789473684	68.6315789473684	38.9473684210526	0.591297922979104
72.6315789473684	68.6315789473684	41.1578947368421	0.573024761179981
72.6315789473684	68.6315789473684	43.3684210526316	0.555820861369344
72.6315789473684	68.6315789473684	45.5789473684211	0.539604086421003
72.6315789473684	68.6315789473684	47.7894736842105	0.524301228779863
72.6315789473684	68.6315789473684	50	0.509847111986626
72.6315789473684	70.5263157894737	32.3157894736842	0.650917889230669
72.6315789473684	70.5263157894737	34.5263157894737	0.629111137888953
72.6315789473684	70.5263157894737	36.7368421052632	0.608658510385596
72.6315789473684	70.5263157894737	38.9473684210526	0.589446826473027
72.6315789473684	70.5263157894737	41.1578947368421	0.571375428277765
72.6315789473684	70.5263157894737	43.3684210526316	0.554354650933549
72.6315789473684	70.5263157894737	45.5789473684211	0.538304545776988
72.6315789473684	70.5263157894737	47.7894736842105	0.523153824633634
72.6315789473684	70.5263157894737	50	0.508839005378438
72.6315789473684	72.4210526315790	30.1052631578947	0.671372311032020
72.6315789473684	72.4210526315790	32.3157894736842	0.648380643280513
72.6315789473684	72.4210526315790	34.5263157894737	0.626840534453117
72.6315789473684	72.4210526315790	36.7368421052632	0.606628170381620
72.6315789473684	72.4210526315790	38.9473684210526	0.587633569443889
72.6315789473684	72.4210526315790	41.1578947368421	0.569758840980087
72.6315789473684	72.4210526315790	43.3684210526316	0.552916725130763
72.6315789473684	72.4210526315790	45.5789473684211	0.537029373783447
72.6315789473684	72.4210526315790	47.7894736842105	0.522027343578677
72.6315789473684	72.4210526315790	50	0.507848783201898
72.6315789473684	74.3157894736842	30.1052631578947	0.668602419130175
72.6315789473684	74.3157894736842	32.3157894736842	0.645899034486508
72.6315789473684	74.3157894736842	34.5263157894737	0.624618234797443
72.6315789473684	74.3157894736842	36.7368421052632	0.604639753719146
72.6315789473684	74.3157894736842	38.9473684210526	0.585856669723849
72.6315789473684	74.3157894736842	41.1578947368421	0.568173743156711
72.6315789473684	74.3157894736842	43.3684210526316	0.551506021275154
72.6315789473684	74.3157894736842	45.5789473684211	0.535777673718507
72.6315789473684	74.3157894736842	47.7894736842105	0.520921031615183
72.6315789473684	74.3157894736842	50	0.506875814465756
72.6315789473684	76.2105263157895	30.1052631578947	0.665893940274077
72.6315789473684	76.2105263157895	32.3157894736842	0.643470790134904
72.6315789473684	76.2105263157895	34.5263157894737	0.622442307991383
72.6315789473684	76.2105263157895	36.7368421052632	0.602691619850610
72.6315789473684	76.2105263157895	38.9473684210526	0.584114734211369
72.6315789473684	76.2105263157895	41.1578947368421	0.566618953150992
72.6315789473684	76.2105263157895	43.3684210526316	0.550121538863363
72.6315789473684	76.2105263157895	45.5789473684211	0.534548600660820
72.6315789473684	76.2105263157895	47.7894736842105	0.519834177751345
72.6315789473684	76.2105263157895	50	0.505919503721986
72.6315789473684	78.1052631578947	30.1052631578947	0.663244364839402
72.6315789473684	78.1052631578947	32.3157894736842	0.641093776879285
72.6315789473684	78.1052631578947	34.5263157894737	0.620310939773917
72.6315789473684	78.1052631578947	36.7368421052632	0.600782225943612
72.6315789473684	78.1052631578947	38.9473684210526	0.582406451637181
72.6315789473684	78.1052631578947	41.1578947368421	0.565093357786602
72.6315789473684	78.1052631578947	43.3684210526316	0.548762334614406
72.6315789473684	78.1052631578947	45.5789473684211	0.533341357392584
72.6315789473684	78.1052631578947	47.7894736842105	0.518766110629609
72.6315789473684	78.1052631578947	50	0.504979288299754
72.6315789473684	80	27.8947368421053	0.684002735429802
72.6315789473684	80	30.1052631578947	0.660651336056942
72.6315789473684	80	32.3157894736842	0.638765989334208
72.6315789473684	80	34.5263157894737	0.618222423106329
72.6315789473684	80	36.7368421052632	0.598910119048605
72.6315789473684	80	38.9473684210526	0.580730586068443
72.6315789473684	80	41.1578947368421	0.563595906981826
72.6315789473684	80	43.3684210526316	0.547427518009283
72.6315789473684	80	45.5789473684211	0.532155190712879
72.6315789473684	80	47.7894736842105	0.517716195488926
72.6315789473684	80	50	0.504054635813400
78.1578947368421	44	38.9473684210526	0.609250484929939
78.1578947368421	44	41.1578947368421	0.588341302390322
78.1578947368421	44	43.3684210526316	0.568760374431337
78.1578947368421	44	45.5789473684211	0.550391898718305
78.1578947368421	44	47.7894736842105	0.533133216467832
78.1578947368421	44	50	0.516893109378776
78.1578947368421	45.8947368421053	36.7368421052632	0.628573343827776
78.1578947368421	45.8947368421053	38.9473684210526	0.606539334738354
78.1578947368421	45.8947368421053	41.1578947368421	0.585928848007019
78.1578947368421	45.8947368421053	43.3684210526316	0.566615502575897
78.1578947368421	45.8947368421053	45.5789473684211	0.548487429371711
78.1578947368421	45.8947368421053	47.7894736842105	0.531445346910076
78.1578947368421	45.8947368421053	50	0.515400950823129
78.1578947368421	47.7894736842105	36.7368421052632	0.625617638429482
78.1578947368421	47.7894736842105	38.9473684210526	0.603905659259002
78.1578947368421	47.7894736842105	41.1578947368421	0.583583196785216
78.1578947368421	47.7894736842105	43.3684210526316	0.564528208285831
78.1578947368421	47.7894736842105	45.5789473684211	0.546632539304072
78.1578947368421	47.7894736842105	47.7894736842105	0.529800103699323
78.1578947368421	47.7894736842105	50	0.513945358934030
78.1578947368421	49.6842105263158	36.7368421052632	0.622746583306495
78.1578947368421	49.6842105263158	38.9473684210526	0.601345059839836
78.1578947368421	49.6842105263158	41.1578947368421	0.581300630274116
78.1578947368421	49.6842105263158	43.3684210526316	0.562495348255701
78.1578947368421	49.6842105263158	45.5789473684211	0.544824573101822
78.1578947368421	49.6842105263158	47.7894736842105	0.528195246547576
78.1578947368421	49.6842105263158	50	0.512524447629824
78.1578947368421	51.5789473684211	36.7368421052632	0.619955433801274
78.1578947368421	51.5789473684211	38.9473684210526	0.598853522648070
78.1578947368421	51.5789473684211	41.1578947368421	0.579077751418852
78.1578947368421	51.5789473684211	43.3684210526316	0.560514047726443
78.1578947368421	51.5789473684211	45.5789473684211	0.543061099693160
78.1578947368421	51.5789473684211	47.7894736842105	0.526628722405351
78.1578947368421	51.5789473684211	50	0.511136486823460
78.1578947368421	53.4736842105263	34.5263157894737	0.639473380298794
78.1578947368421	53.4736842105263	36.7368421052632	0.617239851625626
78.1578947368421	53.4736842105263	38.9473684210526	0.596427373273838
78.1578947368421	53.4736842105263	41.1578947368421	0.576911446944206
78.1578947368421	53.4736842105263	43.3684210526316	0.558581669287168
78.1578947368421	53.4736842105263	45.5789473684211	0.541339886467155
78.1578947368421	53.4736842105263	47.7894736842105	0.525098644003704
78.1578947368421	53.4736842105263	50	0.509779884657122
78.1578947368421	55.3684210526316	34.5263157894737	0.636517159984524
78.1578947368421	55.3684210526316	36.7368421052632	0.614595858123618
78.1578947368421	55.3684210526316	38.9473684210526	0.594063238023910
78.1578947368421	55.3684210526316	41.1578947368421	0.574798855251870
78.1578947368421	55.3684210526316	43.3684210526316	0.556695786226908
78.1578947368421	55.3684210526316	45.5789473684211	0.539658877149822
78.1578947368421	55.3684210526316	47.7894736842105	0.523603271497772
78.1578947368421	55.3684210526316	50	0.508453172294333
78.1578947368421	57.2631578947368	34.5263157894737	0.633639290340921
78.1578947368421	57.2631578947368	36.7368421052632	0.612019794235907
78.1578947368421	57.2631578947368	38.9473684210526	0.591758010732255
78.1578947368421	57.2631578947368	41.1578947368421	0.572737338868093
78.1578947368421	57.2631578947368	43.3684210526316	0.554854159644305
78.1578947368421	57.2631578947368	45.5789473684211	0.538016172785315
78.1578947368421	57.2631578947368	47.7894736842105	0.522140996675258
78.1578947368421	57.2631578947368	50	0.507154990828277
78.1578947368421	59.1578947368421	34.5263157894737	0.630835798566401
78.1578947368421	59.1578947368421	36.7368421052632	0.609508286023086
78.1578947368421	59.1578947368421	38.9473684210526	0.589508824151046
78.1578947368421	59.1578947368421	41.1578947368421	0.570724460672455
78.1578947368421	59.1578947368421	43.3684210526316	0.553054718682247
78.1578947368421	59.1578947368421	45.5789473684211	0.536410015300932
78.1578947368421	59.1578947368421	47.7894736842105	0.520710329300589
78.1578947368421	59.1578947368421	50	0.505884079953179
78.1578947368421	61.0526315789474	32.3157894736842	0.650570698891898
78.1578947368421	61.0526315789474	34.5263157894737	0.628103016563222
78.1578947368421	61.0526315789474	36.7368421052632	0.607058214829754
78.1578947368421	61.0526315789474	38.9473684210526	0.587313025168867
78.1578947368421	61.0526315789474	41.1578947368421	0.568757963288467
78.1578947368421	61.0526315789474	43.3684210526316	0.551295543377529
78.1578947368421	61.0526315789474	45.5789473684211	0.534838773235762
78.1578947368421	61.0526315789474	47.7894736842105	0.519309885248530
78.1578947368421	61.0526315789474	50	0.504639268113739
78.1578947368421	62.9473684210526	32.3157894736842	0.647600160462800
78.1578947368421	62.9473684210526	34.5263157894737	0.625437549683902
78.1578947368421	62.9473684210526	36.7368421052632	0.604666691345717
78.1578947368421	62.9473684210526	38.9473684210526	0.585168153245639
78.1578947368421	62.9473684210526	41.1578947368421	0.566835751133763
78.1578947368421	62.9473684210526	43.3684210526316	0.549574849711759
78.1578947368421	62.9473684210526	45.5789473684211	0.533300929291810
78.1578947368421	62.9473684210526	47.7894736842105	0.517938376145991
78.1578947368421	62.9473684210526	50	0.503419463901008
78.1578947368421	64.8421052631579	32.3157894736842	0.644703354268714
78.1578947368421	64.8421052631579	34.5263157894737	0.622836249469986
78.1578947368421	64.8421052631579	36.7368421052632	0.602331032958053
78.1578947368421	64.8421052631579	38.9473684210526	0.583071921566177
78.1578947368421	64.8421052631579	41.1578947368421	0.564955874719813
78.1578947368421	64.8421052631579	43.3684210526316	0.547890976525399
78.1578947368421	64.8421052631579	45.5789473684211	0.531795069428673
78.1578947368421	64.8421052631579	47.7894736842105	0.516594600291981
78.1578947368421	64.8421052631579	50	0.502223648505162
78.1578947368421	66.7368421052632	32.3157894736842	0.641876846648329
78.1578947368421	66.7368421052632	34.5263157894737	0.620296189776520
78.1578947368421	66.7368421052632	36.7368421052632	0.600048743896525
78.1578947368421	66.7368421052632	38.9473684210526	0.581022200503293
78.1578947368421	66.7368421052632	41.1578947368421	0.563116516864104
78.1578947368421	66.7368421052632	43.3684210526316	0.546242374016926
78.1578947368421	66.7368421052632	45.5789473684211	0.530319873272276
78.1578947368421	66.7368421052632	47.7894736842105	0.515277434666305
78.1578947368421	66.7368421052632	50	0.501050869069047
78.1578947368421	68.6315789473684	32.3157894736842	0.639117443577939
78.1578947368421	68.6315789473684	34.5263157894737	0.617814645781788
78.1578947368421	68.6315789473684	36.7368421052632	0.597817497761614
78.1578947368421	68.6315789473684	38.9473684210526	0.579017003052488
78.1578947368421	68.6315789473684	41.1578947368421	0.561315980536185
78.1578947368421	68.6315789473684	43.3684210526316	0.544627593597102
78.1578947368421	68.6315789473684	45.5789473684211	0.528874105647719
78.1578947368421	68.6315789473684	47.7894736842105	0.513985827870184
78.1578947368421	68.6315789473684	50	0.499900232813164
78.1578947368421	70.5263157894737	30.1052631578947	0.658853286243902
78.1578947368421	70.5263157894737	32.3157894736842	0.636422168399720
78.1578947368421	70.5263157894737	34.5263157894737	0.615389075467182
78.1578947368421	70.5263157894737	36.7368421052632	0.595635122094165
78.1578947368421	70.5263157894737	38.9473684210526	0.577054471957424
78.1578947368421	70.5263157894737	41.1578947368421	0.559552678105903
78.1578947368421	70.5263157894737	43.3684210526316	0.543045278907016
78.1578947368421	70.5263157894737	45.5789473684211	0.527456609078100
78.1578947368421	70.5263157894737	47.7894736842105	0.512718793868149
78.1578947368421	70.5263157894737	50	0.498770901824308
78.1578947368421	72.4210526315790	30.1052631578947	0.655928389581680
78.1578947368421	72.4210526315790	32.3157894736842	0.633788242123748
78.1578947368421	72.4210526315790	34.5263157894737	0.613017103220973
78.1578947368421	72.4210526315790	36.7368421052632	0.593499584702025
78.1578947368421	72.4210526315790	38.9473684210526	0.575132868291607
78.1578947368421	72.4210526315790	41.1578947368421	0.557825121800180
78.1578947368421	72.4210526315790	43.3684210526316	0.541494157839843
78.1578947368421	72.4210526315790	45.5789473684211	0.526066297116995
78.1578947368421	72.4210526315790	47.7894736842105	0.511475406421851
78.1578947368421	72.4210526315790	50	0.497662088417578
78.1578947368421	74.3157894736842	30.1052631578947	0.653070713323805
78.1578947368421	74.3157894736842	32.3157894736842	0.631213065949994
78.1578947368421	74.3157894736842	34.5263157894737	0.610696505275781
78.1578947368421	74.3157894736842	36.7368421052632	0.591408981504871
78.1578947368421	74.3157894736842	38.9473684210526	0.573250561299376
78.1578947368421	74.3157894736842	41.1578947368421	0.556131915205676
78.1578947368421	74.3157894736842	43.3684210526316	0.539973035431816
78.1578947368421	74.3157894736842	45.5789473684211	0.524702148403304
78.1578947368421	74.3157894736842	47.7894736842105	0.510254794123770
78.1578947368421	74.3157894736842	50	0.496573050995770
78.1578947368421	76.2105263157895	30.1052631578947	0.650277412788181
78.1578947368421	76.2105263157895	32.3157894736842	0.628694205712643
78.1578947368421	76.2105263157895	34.5263157894737	0.608425196735304
78.1578947368421	76.2105263157895	36.7368421052632	0.589361525695993
78.1578947368421	76.2105263157895	38.9473684210526	0.571406019330105
78.1578947368421	76.2105263157895	41.1578947368421	0.554471745680024
78.1578947368421	76.2105263157895	43.3684210526316	0.538480787508771
78.1578947368421	76.2105263157895	45.5789473684211	0.523363201344428
78.1578947368421	76.2105263157895	47.7894736842105	0.509056135952998
78.1578947368421	76.2105263157895	50	0.495503090341865
78.1578947368421	78.1052631578947	27.8947368421053	0.670269272175107
78.1578947368421	78.1052631578947	30.1052631578947	0.647545822105218

==> Plots/Data/points6D_1_4.dat <==
x	y	z	color
78.1578947368421	78.1052631578947	32.3157894736842	0.626229377995071
78.1578947368421	78.1052631578947	34.5263157894737	0.606201219983531
78.1578947368421	78.1052631578947	36.7368421052632	0.587355538050605
78.1578947368421	78.1052631578947	38.9473684210526	0.569597801724868
78.1578947368421	78.1052631578947	41.1578947368421	0.552843377555243
78.1578947368421	78.1052631578947	43.3684210526316	0.537016354991917
78.1578947368421	78.1052631578947	45.5789473684211	0.522048549347956
78.1578947368421	78.1052631578947	47.7894736842105	0.507878657287044
78.1578947368421	78.1052631578947	50	0.494451546290000
78.1578947368421	80	27.8947368421053	0.667309081500826
78.1578947368421	80	30.1052631578947	0.644873439313242
78.1578947368421	80	32.3157894736842	0.623816437701901
78.1578947368421	80	34.5263157894737	0.604022734300741
78.1578947368421	80	36.7368421052632	0.585389438235801
78.1578947368421	80	38.9473684210526	0.567824551535851
78.1578947368421	80	41.1578947368421	0.551245646034195
78.1578947368421	80	43.3684210526316	0.535578738780695
78.1578947368421	80	45.5789473684211	0.520757336533813
78.1578947368421	80	47.7894736842105	0.506721626313315
78.1578947368421	80	50	0.493417794728316
83.6842105263158	44	36.7368421052632	0.621418345093288
83.6842105263158	44	38.9473684210526	0.599665783286029
83.6842105263158	44	41.1578947368421	0.579310367434998
83.6842105263158	44	43.3684210526316	0.560227978039010
83.6842105263158	44	45.5789473684211	0.542308624198195
83.6842105263158	44	47.7894736842105	0.525454553490633
83.6842105263158	44	50	0.509578661729566
83.6842105263158	45.8947368421053	36.7368421052632	0.618224269939735
83.6842105263158	45.8947368421053	38.9473684210526	0.596805359799831
83.6842105263158	45.8947368421053	41.1578947368421	0.576748483448217
83.6842105263158	45.8947368421053	43.3684210526316	0.557933956364751
83.6842105263158	45.8947368421053	45.5789473684211	0.540255584288751
83.6842105263158	45.8947368421053	47.7894736842105	0.523618878730759
83.6842105263158	45.8947368421053	50	0.507939553241355
83.6842105263158	47.7894736842105	36.7368421052632	0.615126384665205
83.6842105263158	47.7894736842105	38.9473684210526	0.594028454629465
83.6842105263158	47.7894736842105	41.1578947368421	0.574259158399007
83.6842105263158	47.7894736842105	43.3684210526316	0.555702986946840
83.6842105263158	47.7894736842105	45.5789473684211	0.538257327042509
83.6842105263158	47.7894736842105	47.7894736842105	0.521830774179492
83.6842105263158	47.7894736842105	50	0.506341708816417
83.6842105263158	49.6842105263158	36.7368421052632	0.612119035784601
83.6842105263158	49.6842105263158	38.9473684210526	0.591330254022386
83.6842105263158	49.6842105263158	41.1578947368421	0.571838289114653
83.6842105263158	49.6842105263158	43.3684210526316	0.553531569984641
83.6842105263158	49.6842105263158	45.5789473684211	0.536310866656064
83.6842105263158	49.6842105263158	47.7894736842105	0.520087693219529
83.6842105263158	49.6842105263158	50	0.504782958162769
83.6842105263158	51.5789473684211	34.5263157894737	0.631075715555217
83.6842105263158	51.5789473684211	36.7368421052632	0.609197075348415
83.6842105263158	51.5789473684211	38.9473684210526	0.588706369371663
83.6842105263158	51.5789473684211	41.1578947368421	0.569482130544411
83.6842105263158	51.5789473684211	43.3684210526316	0.551416507694143
83.6842105263158	51.5789473684211	45.5789473684211	0.534413472199795
83.6842105263158	51.5789473684211	47.7894736842105	0.518387304355778
83.6842105263158	51.5789473684211	50	0.503261312481338
83.6842105263158	53.4736842105263	34.5263157894737	0.627913662658132
83.6842105263158	53.4736842105263	36.7368421052632	0.606355800423179
83.6842105263158	53.4736842105263	38.9473684210526	0.586152786743020
83.6842105263158	53.4736842105263	41.1578947368421	0.567187253575088
83.6842105263158	53.4736842105263	43.3684210526316	0.549354868993169
83.6842105263158	53.4736842105263	45.5789473684211	0.532562638021198
83.6842105263158	53.4736842105263	47.7894736842105	0.516727466397437
83.6842105263158	53.4736842105263	50	0.501774943656667
83.6842105263158	55.3684210526316	34.5263157894737	0.624839233196045
83.6842105263158	55.3684210526316	36.7368421052632	0.603590901583506
83.6842105263158	55.3684210526316	38.9473684210526	0.583665823873347
83.6842105263158	55.3684210526316	41.1578947368421	0.564950509057257
83.6842105263158	55.3684210526316	43.3684210526316	0.547343959359734
83.6842105263158	55.3684210526316	45.5789473684211	0.530756058463567
83.6842105263158	55.3684210526316	47.7894736842105	0.515106207243020
83.6842105263158	55.3684210526316	50	0.500322166456497
83.6842105263158	57.2631578947368	34.5263157894737	0.621847792281887
83.6842105263158	57.2631578947368	36.7368421052632	0.600898418823324
83.6842105263158	57.2631578947368	38.9473684210526	0.581242093326133
83.6842105263158	57.2631578947368	41.1578947368421	0.562768996953697
83.6842105263158	57.2631578947368	43.3684210526316	0.545381294960204
83.6842105263158	57.2631578947368	45.5789473684211	0.528991606148944
83.6842105263158	57.2631578947368	47.7894736842105	0.513521705643149
83.6842105263158	57.2631578947368	50	0.498901423219548
83.6842105263158	59.1578947368421	32.3157894736842	0.640979144256214
83.6842105263158	59.1578947368421	34.5263157894737	0.618935074444527
83.6842105263158	59.1578947368421	36.7368421052632	0.598274703617242
83.6842105263158	59.1578947368421	38.9473684210526	0.578878470755317
83.6842105263158	59.1578947368421	41.1578947368421	0.560640039741257
83.6842105263158	59.1578947368421	43.3684210526316	0.543464580325719
83.6842105263158	59.1578947368421	45.5789473684211	0.527267313225054
83.6842105263158	59.1578947368421	47.7894736842105	0.511972275441147
83.6842105263158	59.1578947368421	50	0.497511270614926
83.6842105263158	61.0526315789474	32.3157894736842	0.637830060595525
83.6842105263158	61.0526315789474	34.5263157894737	0.616097144357255
83.6842105263158	61.0526315789474	36.7368421052632	0.595716386112601
83.6842105263158	61.0526315789474	38.9473684210526	0.576572067434583
83.6842105263158	61.0526315789474	41.1578947368421	0.558561159367158
83.6842105263158	61.0526315789474	43.3684210526316	0.541591688995959
83.6842105263158	61.0526315789474	45.5789473684211	0.525581355092645
83.6842105263158	61.0526315789474	47.7894736842105	0.510456351888455
83.6842105263158	61.0526315789474	50	0.496150368137221
83.6842105263158	62.9473684210526	32.3157894736842	0.634762325511761
83.6842105263158	62.9473684210526	34.5263157894737	0.613330362755111
83.6842105263158	62.9473684210526	36.7368421052632	0.593220346627223
83.6842105263158	62.9473684210526	38.9473684210526	0.574320206369386
83.6842105263158	62.9473684210526	41.1578947368421	0.556530057193215
83.6842105263158	62.9473684210526	43.3684210526316	0.539760646659141
83.6842105263158	62.9473684210526	45.5789473684211	0.523932036220816
83.6842105263158	62.9473684210526	47.7894736842105	0.508972479707690
83.6842105263158	62.9473684210526	50	0.494817468064412
83.6842105263158	64.8421052631579	32.3157894736842	0.631772003355858
83.6842105263158	64.8421052631579	34.5263157894737	0.610631356726824
83.6842105263158	64.8421052631579	36.7368421052632	0.590783690780636
83.6842105263158	64.8421052631579	38.9473684210526	0.572120401434965
83.6842105263158	64.8421052631579	41.1578947368421	0.554544596465627
83.6842105263158	64.8421052631579	43.3684210526316	0.537969616403489
83.6842105263158	64.8421052631579	45.5789473684211	0.522317777729668
83.6842105263158	64.8421052631579	47.7894736842105	0.507519302635843
83.6842105263158	64.8421052631579	50	0.493511406655369
83.6842105263158	66.7368421052632	30.1052631578947	0.651097307068990
83.6842105263158	66.7368421052632	32.3157894736842	0.628855442862318
83.6842105263158	66.7368421052632	34.5263157894737	0.607996993714167
83.6842105263158	66.7368421052632	36.7368421052632	0.588403727707470
83.6842105263158	66.7368421052632	38.9473684210526	0.569970339083384
83.6842105263158	66.7368421052632	41.1578947368421	0.552602786930635
83.6842105263158	66.7368421052632	43.3684210526316	0.536216885764006
83.6842105263158	66.7368421052632	45.5789473684211	0.520737106476611
83.6842105263158	66.7368421052632	47.7894736842105	0.506095554227557
83.6842105263158	66.7368421052632	50	0.492231096403222
83.6842105263158	68.6315789473684	30.1052631578947	0.647947213938211
83.6842105263158	68.6315789473684	32.3157894736842	0.626009249848512
83.6842105263158	68.6315789473684	34.5263157894737	0.605424358668724
83.6842105263158	68.6315789473684	36.7368421052632	0.586077950898170
83.6842105263158	68.6315789473684	38.9473684210526	0.567867862242295
83.6842105263158	68.6315789473684	41.1578947368421	0.550702771282266
83.6842105263158	68.6315789473684	43.3684210526316	0.534500855303103
83.6842105263158	68.6315789473684	45.5789473684211	0.519188645428184
83.6842105263158	68.6315789473684	47.7894736842105	0.504700049736300
83.6842105263158	68.6315789473684	50	0.490975519192449
83.6842105263158	70.5263157894737	30.1052631578947	0.644873730760811
83.6842105263158	70.5263157894737	32.3157894736842	0.623230263166960
83.6842105263158	70.5263157894737	34.5263157894737	0.602910733910073
83.6842105263158	70.5263157894737	36.7368421052632	0.583804021289585
83.6842105263158	70.5263157894737	38.9473684210526	0.565810956092110
83.6842105263158	70.5263157894737	41.1578947368421	0.548842813181440
83.6842105263158	70.5263157894737	43.3684210526316	0.532820028507710
83.6842105263158	70.5263157894737	45.5789473684211	0.517671105135906
83.6842105263158	70.5263157894737	47.7894736842105	0.503331678921801
83.6842105263158	70.5263157894737	50	0.489743720232958
83.6842105263158	72.4210526315790	30.1052631578947	0.641873425566605
83.6842105263158	72.4210526315790	32.3157894736842	0.620515533450209
83.6842105263158	72.4210526315790	34.5263157894737	0.600453581305305
83.6842105263158	72.4210526315790	36.7368421052632	0.581579752290601
83.6842105263158	72.4210526315790	38.9473684210526	0.563797735459999
83.6842105263158	72.4210526315790	41.1578947368421	0.547021286628632
83.6842105263158	72.4210526315790	43.3684210526316	0.531173002821145
83.6842105263158	72.4210526315790	45.5789473684211	0.516183276164351
83.6842105263158	72.4210526315790	47.7894736842105	0.501989399656871
83.6842105263158	72.4210526315790	50	0.488534802665092
83.6842105263158	74.3157894736842	27.8947368421053	0.661410260258339
83.6842105263158	74.3157894736842	30.1052631578947	0.638943094167892
83.6842105263158	74.3157894736842	32.3157894736842	0.617862304263031
83.6842105263158	74.3157894736842	34.5263157894737	0.598050526451477
83.6842105263158	74.3157894736842	36.7368421052632	0.579403096478813
83.6842105263158	74.3157894736842	38.9473684210526	0.561826433611272
83.6842105263158	74.3157894736842	41.1578947368421	0.545236666507207
83.6842105263158	74.3157894736842	43.3684210526316	0.529558461657101
83.6842105263158	74.3157894736842	45.5789473684211	0.514724022343873
83.6842105263158	74.3157894736842	47.7894736842105	0.500672232226872
83.6842105263158	74.3157894736842	50	0.487347922746280
83.6842105263158	76.2105263157895	27.8947368421053	0.658248459392036
83.6842105263158	76.2105263157895	30.1052631578947	0.636079740152603
83.6842105263158	76.2105263157895	32.3157894736842	0.615267995337860
83.6842105263158	76.2105263157895	34.5263157894737	0.595699344592984
83.6842105263158	76.2105263157895	36.7368421052632	0.577272133745879
83.6842105263158	76.2105263157895	38.9473684210526	0.559895392253105
83.6842105263158	76.2105263157895	41.1578947368421	0.543487520143145
83.6842105263158	76.2105263157895	43.3684210526316	0.527975167266868
83.6842105263158	76.2105263157895	45.5789473684211	0.513292274740197
83.6842105263158	76.2105263157895	47.7894736842105	0.499379254231669
83.6842105263158	76.2105263157895	50	0.486182285543888
83.6842105263158	78.1052631578947	27.8947368421053	0.655159611918490
83.6842105263158	78.1052631578947	30.1052631578947	0.633280557054853
83.6842105263158	78.1052631578947	32.3157894736842	0.612730187619741
83.6842105263158	78.1052631578947	34.5263157894737	0.593397948047223
83.6842105263158	78.1052631578947	36.7368421052632	0.575185060703358
83.6842105263158	78.1052631578947	38.9473684210526	0.558003052593948
83.6842105263158	78.1052631578947	41.1578947368421	0.541772499750456
83.6842105263158	78.1052631578947	43.3684210526316	0.526421954350548
83.6842105263158	78.1052631578947	45.5789473684211	0.511887026249470
83.6842105263158	78.1052631578947	47.7894736842105	0.498109596013521
83.6842105263158	78.1052631578947	50	0.485037141070177
83.6842105263158	80	27.8947368421053	0.652140662245711
83.6842105263158	80	30.1052631578947	0.630542912421531
83.6842105263158	80	32.3157894736842	0.610246609888501
83.6842105263158	80	34.5263157894737	0.591144374946118
83.6842105263158	80	36.7368421052632	0.573140181189121
83.6842105263158	80	38.9473684210526	0.556147947325371
83.6842105263158	80	41.1578947368421	0.540090335650998
83.6842105263158	80	43.3684210526316	0.524897724319217
83.6842105263158	80	45.5789473684211	0.510507326740878
83.6842105263158	80	47.7894736842105	0.496862436545674
83.6842105263158	80	50	0.483911780804738
89.2105263157895	44	36.7368421052632	0.611988077056638
89.2105263157895	44	38.9473684210526	0.590810141781765
89.2105263157895	44	41.1578947368421	0.570973103399343
89.2105263157895	44	43.3684210526316	0.552359132482950
89.2105263157895	44	45.5789473684211	0.534863610213497
89.2105263157895	44	47.7894736842105	0.518393374812521
89.2105263157895	44	50	0.502865240488674
89.2105263157895	45.8947368421053	36.7368421052632	0.608664148660907
89.2105263157895	45.8947368421053	38.9473684210526	0.587818944596405
89.2105263157895	45.8947368421053	41.1578947368421	0.568280141412829
89.2105263157895	45.8947368421053	43.3684210526316	0.549934190939940
89.2105263157895	45.8947368421053	45.5789473684211	0.532680146375331
89.2105263157895	45.8947368421053	47.7894736842105	0.516428007879829
89.2105263157895	45.8947368421053	50	0.501097322866465
89.2105263157895	47.7894736842105	34.5263157894737	0.627364616358160
89.2105263157895	47.7894736842105	36.7368421052632	0.605442196660675
89.2105263157895	47.7894736842105	38.9473684210526	0.584916800628203
89.2105263157895	47.7894736842105	41.1578947368421	0.565665020589683
89.2105263157895	47.7894736842105	43.3684210526316	0.547577334673447
89.2105263157895	47.7894736842105	45.5789473684211	0.530556255628102
89.2105263157895	47.7894736842105	47.7894736842105	0.514514767733087
89.2105263157895	47.7894736842105	50	0.499375002167396
89.2105263157895	49.6842105263158	34.5263157894737	0.623895186992681
89.2105263157895	49.6842105263158	36.7368421052632	0.602316150055030
89.2105263157895	49.6842105263158	38.9473684210526	0.582098507848182
89.2105263157895	49.6842105263158	41.1578947368421	0.563123277008130
89.2105263157895	49.6842105263158	43.3684210526316	0.545284728862779
89.2105263157895	49.6842105263158	45.5789473684211	0.528488641069952
89.2105263157895	49.6842105263158	47.7894736842105	0.512650818811583
89.2105263157895	49.6842105263158	50	0.497695839616297
89.2105263157895	51.5789473684211	34.5263157894737	0.620529128325357
89.2105263157895	51.5789473684211	36.7368421052632	0.599280485258063
89.2105263157895	51.5789473684211	38.9473684210526	0.579359327609489
89.2105263157895	51.5789473684211	41.1578947368421	0.560650839782032
89.2105263157895	51.5789473684211	43.3684210526316	0.543052872597876
89.2105263157895	51.5789473684211	45.5789473684211	0.526474289829521
89.2105263157895	51.5789473684211	47.7894736842105	0.510833567356178
89.2105263157895	51.5789473684211	50	0.496057602370277
89.2105263157895	53.4736842105263	34.5263157894737	0.617260560284626
89.2105263157895	53.4736842105263	36.7368421052632	0.596330160188547
89.2105263157895	53.4736842105263	38.9473684210526	0.576694929315592
89.2105263157895	53.4736842105263	41.1578947368421	0.558243984492927
89.2105263157895	53.4736842105263	43.3684210526316	0.540878559604949
89.2105263157895	53.4736842105263	45.5789473684211	0.524510439887558
89.2105263157895	53.4736842105263	47.7894736842105	0.509060633346330
89.2105263157895	53.4736842105263	50	0.494458239764468
89.2105263157895	55.3684210526316	32.3157894736842	0.636092507984877
89.2105263157895	55.3684210526316	34.5263157894737	0.614084105390823
89.2105263157895	55.3684210526316	36.7368421052632	0.593460558214540
89.2105263157895	55.3684210526316	38.9473684210526	0.574101343312929
89.2105263157895	55.3684210526316	41.1578947368421	0.555899293506130
89.2105263157895	55.3684210526316	43.3684210526316	0.538758844748661
89.2105263157895	55.3684210526316	45.5789473684211	0.522594551755631
89.2105263157895	55.3684210526316	47.7894736842105	0.507329826527529
89.2105263157895	55.3684210526316	50	0.492895863006168
89.2105263157895	57.2631578947368	32.3157894736842	0.632673528049205
89.2105263157895	57.2631578947368	34.5263157894737	0.610994831602468
89.2105263157895	57.2631578947368	36.7368421052632	0.590667440206155
89.2105263157895	57.2631578947368	38.9473684210526	0.571574920556590
89.2105263157895	57.2631578947368	41.1578947368421	0.553613621960859
89.2105263157895	57.2631578947368	43.3684210526316	0.536691015299201
89.2105263157895	57.2631578947368	45.5789473684211	0.520724284164154
89.2105263157895	57.2631578947368	47.7894736842105	0.505639125817347
89.2105263157895	57.2631578947368	50	0.491368727719012
89.2105263157895	59.1578947368421	32.3157894736842	0.629348761626463
89.2105263157895	59.1578947368421	34.5263157894737	0.607988203221983
89.2105263157895	59.1578947368421	36.7368421052632	0.587946903305164
89.2105263157895	59.1578947368421	38.9473684210526	0.569112297892021
89.2105263157895	59.1578947368421	41.1578947368421	0.551384068469080
89.2105263157895	59.1578947368421	43.3684210526316	0.534672566156636
89.2105263157895	59.1578947368421	45.5789473684211	0.518897473082500
89.2105263157895	59.1578947368421	47.7894736842105	0.503986661521209
89.2105263157895	59.1578947368421	50	0.489875218858652
89.2105263157895	61.0526315789474	32.3157894736842	0.626113346119207
89.2105263157895	61.0526315789474	34.5263157894737	0.605060038513941
89.2105263157895	61.0526315789474	36.7368421052632	0.585295345294526
89.2105263157895	61.0526315789474	38.9473684210526	0.566710368023101
89.2105263157895	61.0526315789474	41.1578947368421	0.549207949746840
89.2105263157895	61.0526315789474	43.3684210526316	0.532701178382668
89.2105263157895	61.0526315789474	45.5789473684211	0.517112113525922
89.2105263157895	61.0526315789474	47.7894736842105	0.502370699899563
89.2105263157895	61.0526315789474	50	0.488413837614250
89.2105263157895	62.9473684210526	30.1052631578947	0.645096758743007
89.2105263157895	62.9473684210526	32.3157894736842	0.622962792832219
89.2105263157895	62.9473684210526	34.5263157894737	0.602206472947524
89.2105263157895	62.9473684210526	36.7368421052632	0.582709433664450
89.2105263157895	62.9473684210526	38.9473684210526	0.564366253414080
89.2105263157895	62.9473684210526	41.1578947368421	0.547082778549331
89.2105263157895	62.9473684210526	43.3684210526316	0.530774700513050
89.2105263157895	62.9473684210526	45.5789473684211	0.515366343707030
89.2105263157895	62.9473684210526	47.7894736842105	0.500789629714530
89.2105263157895	62.9473684210526	50	0.486983189982646
89.2105263157895	64.8421052631579	30.1052631578947	0.641707678266159
89.2105263157895	64.8421052631579	32.3157894736842	0.619892948857929
89.2105263157895	64.8421052631579	34.5263157894737	0.599423927177671
89.2105263157895	64.8421052631579	36.7368421052632	0.580186078639327
89.2105263157895	64.8421052631579	38.9473684210526	0.562077283512085
89.2105263157895	64.8421052631579	41.1578947368421	0.545006244396832
89.2105263157895	64.8421052631579	43.3684210526316	0.528891132220711
89.2105263157895	64.8421052631579	45.5789473684211	0.513658431170635
89.2105263157895	64.8421052631579	47.7894736842105	0.499241950452101
89.2105263157895	64.8421052631579	50	0.485581976759181
89.2105263157895	66.7368421052632	30.1052631578947	0.638405961584756
89.2105263157895	66.7368421052632	32.3157894736842	0.616899963774845
89.2105263157895	66.7368421052632	34.5263157894737	0.596709079039758
89.2105263157895	66.7368421052632	36.7368421052632	0.577722409562552
89.2105263157895	66.7368421052632	38.9473684210526	0.559840974787071
89.2105263157895	66.7368421052632	41.1578947368421	0.542976196670529
89.2105263157895	66.7368421052632	43.3684210526316	0.527048609976442
89.2105263157895	66.7368421052632	45.5789473684211	0.511986760615098
89.2105263157895	66.7368421052632	47.7894736842105	0.497726261969976
89.2105263157895	66.7368421052632	50	0.484208984734542
89.2105263157895	68.6315789473684	30.1052631578947	0.635187459986433
89.2105263157895	68.6315789473684	32.3157894736842	0.613980260438423
89.2105263157895	68.6315789473684	34.5263157894737	0.594058838960355
89.2105263157895	68.6315789473684	36.7368421052632	0.575315754141976
89.2105263157895	68.6315789473684	38.9473684210526	0.557655013174049
89.2105263157895	68.6315789473684	41.1578947368421	0.540990629730557
89.2105263157895	68.6315789473684	43.3684210526316	0.525245394415284
89.2105263157895	68.6315789473684	45.5789473684211	0.510349823154728
89.2105263157895	68.6315789473684	47.7894736842105	0.496241255364261
89.2105263157895	68.6315789473684	50	0.482863078923280
89.2105263157895	70.5263157894737	27.8947368421053	0.654340523107959
89.2105263157895	70.5263157894737	30.1052631578947	0.632048315987230
89.2105263157895	70.5263157894737	32.3157894736842	0.611130509267865
89.2105263157895	70.5263157894737	34.5263157894737	0.591470328288995
89.2105263157895	70.5263157894737	36.7368421052632	0.572963620143663
89.2105263157895	70.5263157894737	38.9473684210526	0.555517238572989
89.2105263157895	70.5263157894737	41.1578947368421	0.539047669767482
89.2105263157895	70.5263157894737	43.3684210526316	0.523479859166076
89.2105263157895	70.5263157894737	45.5789473684211	0.508746206819094
89.2105263157895	70.5263157894737	47.7894736842105	0.494785704883003
89.2105263157895	70.5263157894737	50	0.481543195678873
89.2105263157895	72.4210526315790	27.8947368421053	0.650966001104193
89.2105263157895	72.4210526315790	30.1052631578947	0.628984936328394
89.2105263157895	72.4210526315790	32.3157894736842	0.608347605532365
89.2105263157895	72.4210526315790	34.5263157894737	0.588940860138550
89.2105263157895	72.4210526315790	36.7368421052632	0.570663679190110
89.2105263157895	72.4210526315790	38.9473684210526	0.553425631118876
89.2105263157895	72.4210526315790	41.1578947368421	0.537145563146139
89.2105263157895	72.4210526315790	43.3684210526316	0.521750480941522
89.2105263157895	72.4210526315790	45.5789473684211	0.507174588118628
89.2105263157895	72.4210526315790	47.7894736842105	0.493358460742665
89.2105263157895	72.4210526315790	50	0.480248336573893
89.2105263157895	74.3157894736842	27.8947368421053	0.647673575413614
89.2105263157895	74.3157894736842	30.1052631578947	0.625993968070356
89.2105263157895	74.3157894736842	32.3157894736842	0.605628649221501
89.2105263157895	74.3157894736842	34.5263157894737	0.586467922388910
89.2105263157895	74.3157894736842	36.7368421052632	0.568413752374838
89.2105263157895	74.3157894736842	38.9473684210526	0.551378298980812
89.2105263157895	74.3157894736842	41.1578947368421	0.535282666039471
89.2105263157895	74.3157894736842	43.3684210526316	0.520055830718607
89.2105263157895	74.3157894736842	45.5789473684211	0.505633724533135
89.2105263157895	74.3157894736842	47.7894736842105	0.491958442726589
89.2105263157895	74.3157894736842	50	0.478977562943130
89.2105263157895	76.2105263157895	27.8947368421053	0.644459620026694
89.2105263157895	76.2105263157895	30.1052631578947	0.623072277362810
89.2105263157895	76.2105263157895	32.3157894736842	0.602970927150678
89.2105263157895	76.2105263157895	34.5263157894737	0.584049162563443
89.2105263157895	76.2105263157895	36.7368421052632	0.566211797450782
89.2105263157895	76.2105263157895	38.9473684210526	0.549373467486979
89.2105263157895	76.2105263157895	41.1578947368421	0.533457435181791
89.2105263157895	76.2105263157895	43.3684210526316	0.518394565865790
89.2105263157895	76.2105263157895	45.5789473684211	0.504122447802193
89.2105263157895	76.2105263157895	47.7894736842105	0.490584634463288
89.2105263157895	76.2105263157895	50	0.477729991003373
89.2105263157895	78.1052631578947	25.6842105263158	0.663798977076481
89.2105263157895	78.1052631578947	27.8947368421053	0.641320743987346
89.2105263157895	78.1052631578947	30.1052631578947	0.620216930535672
89.2105263157895	78.1052631578947	32.3157894736842	0.600371897006861
89.2105263157895	78.1052631578947	34.5263157894737	0.581682374332753
89.2105263157895	78.1052631578947	36.7368421052632	0.564055897387292
89.2105263157895	78.1052631578947	38.9473684210526	0.547409469403515
89.2105263157895	78.1052631578947	41.1578947368421	0.531668419596963
89.2105263157895	78.1052631578947	43.3684210526316	0.516765423095329
89.2105263157895	78.1052631578947	45.5789473684211	0.502639657914823
89.2105263157895	78.1052631578947	47.7894736842105	0.489236078297889
89.2105263157895	78.1052631578947	50	0.476504787476590
89.2105263157895	80	25.6842105263158	0.660427133403011
89.2105263157895	80	27.8947368421053	0.638253771338489
89.2105263157895	80	30.1052631578947	0.617425177209971
89.2105263157895	80	32.3157894736842	0.597829173084650
89.2105263157895	80	34.5263157894737	0.579365485437332
89.2105263157895	80	36.7368421052632	0.561944250121496
89.2105263157895	80	38.9473684210526	0.545484736221140
89.2105263157895	80	41.1578947368421	0.529914253178602
89.2105263157895	80	43.3684210526316	0.515167212137157
89.2105263157895	80	45.5789473684211	0.501184317711017
89.2105263157895	80	47.7894736842105	0.487911870682907
89.2105263157895	80	50	0.475301165654069
94.7368421052632	44	34.5263157894737	0.625272281567250
94.7368421052632	44	36.7368421052632	0.603215555654415
94.7368421052632	44	38.9473684210526	0.582574754203606
94.7368421052632	44	41.1578947368421	0.563223477099431
94.7368421052632	44	43.3684210526316	0.545049652524097
94.7368421052632	44	45.5789473684211	0.527953604797987
94.7368421052632	44	47.7894736842105	0.511846424497065
94.7368421052632	44	50	0.496648587968656
94.7368421052632	45.8947368421053	34.5263157894737	0.621463506057543
94.7368421052632	45.8947368421053	36.7368421052632	0.599777141309910
94.7368421052632	45.8947368421053	38.9473684210526	0.579467986591322
94.7368421052632	45.8947368421053	41.1578947368421	0.560414476265359
94.7368421052632	45.8947368421053	43.3684210526316	0.542508676838536
94.7368421052632	45.8947368421053	45.5789473684211	0.525654468972068
94.7368421052632	45.8947368421053	47.7894736842105	0.509766010976461
94.7368421052632	45.8947368421053	50	0.494766435087457
94.7368421052632	47.7894736842105	34.5263157894737	0.617777169909644
94.7368421052632	47.7894736842105	36.7368421052632	0.596446016375491
94.7368421052632	47.7894736842105	38.9473684210526	0.576455366846440
94.7368421052632	47.7894736842105	41.1578947368421	0.557688189187673
94.7368421052632	47.7894736842105	43.3684210526316	0.540040437828614
94.7368421052632	47.7894736842105	45.5789473684211	0.523419340526745
94.7368421052632	47.7894736842105	47.7894736842105	0.507741947739896
94.7368421052632	47.7894736842105	50	0.492933899658475
94.7368421052632	49.6842105263158	34.5263157894737	0.614205757040104
94.7368421052632	49.6842105263158	36.7368421052632	0.593215719074360
94.7368421052632	49.6842105263158	38.9473684210526	0.573531328549474
94.7368421052632	49.6842105263158	41.1578947368421	0.555039812561479
94.7368421052632	49.6842105263158	43.3684210526316	0.537640784799507
94.7368421052632	49.6842105263158	45.5789473684211	0.521244628655176
94.7368421052632	49.6842105263158	47.7894736842105	0.505771125761958
94.7368421052632	49.6842105263158	50	0.491148288398065
94.7368421052632	51.5789473684211	32.3157894736842	0.632799407239975
94.7368421052632	51.5789473684211	34.5263157894737	0.610742442910831
94.7368421052632	51.5789473684211	36.7368421052632	0.590080374732203
94.7368421052632	51.5789473684211	38.9473684210526	0.570690804998994
94.7368421052632	51.5789473684211	41.1578947368421	0.552464969379966
94.7368421052632	51.5789473684211	43.3684210526316	0.535305931423118
94.7368421052632	51.5789473684211	45.5789473684211	0.519127054482276
94.7368421052632	51.5789473684211	47.7894736842105	0.503850703398814
94.7368421052632	51.5789473684211	50	0.489407137428463
94.7368421052632	53.4736842105263	32.3157894736842	0.629086322971991
94.7368421052632	53.4736842105263	34.5263157894737	0.607381010084155
94.7368421052632	53.4736842105263	36.7368421052632	0.587034624713535
94.7368421052632	53.4736842105263	38.9473684210526	0.567929169222221
94.7368421052632	53.4736842105263	41.1578947368421	0.549959658153895
94.7368421052632	53.4736842105263	43.3684210526316	0.533032412649843
94.7368421052632	53.4736842105263	45.5789473684211	0.517063614429156
94.7368421052632	53.4736842105263	47.7894736842105	0.501978075187023
94.7368421052632	53.4736842105263	50	0.487708185670542
94.7368421052632	55.3684210526316	32.3157894736842	0.625482664735050
94.7368421052632	55.3684210526316	34.5263157894737	0.604115776534308
94.7368421052632	55.3684210526316	36.7368421052632	0.584073566024408
94.7368421052632	55.3684210526316	38.9473684210526	0.565242182936460
94.7368421052632	55.3684210526316	41.1578947368421	0.547520209666360
94.7368421052632	55.3684210526316	43.3684210526316	0.530817047981688
94.7368421052632	55.3684210526316	45.5789473684211	0.515051548960777
94.7368421052632	55.3684210526316	47.7894736842105	0.500150845207003
94.7368421052632	55.3684210526316	50	0.486049352113302
94.7368421052632	57.2631578947368	32.3157894736842	0.621982392290492
94.7368421052632	57.2631578947368	34.5263157894737	0.600941534436662
94.7368421052632	57.2631578947368	36.7368421052632	0.581192699685344
94.7368421052632	57.2631578947368	38.9473684210526	0.562625952877274
94.7368421052632	57.2631578947368	41.1578947368421	0.545143249934652
94.7368421052632	57.2631578947368	43.3684210526316	0.528656909989609
94.7368421052632	57.2631578947368	45.5789473684211	0.513088315774694
94.7368421052632	57.2631578947368	47.7894736842105	0.498366804214742
94.7368421052632	57.2631578947368	50	0.484428716285673
94.7368421052632	59.1578947368421	30.1052631578947	0.640686601527304
94.7368421052632	59.1578947368421	32.3157894736842	0.618579961016767
94.7368421052632	59.1578947368421	34.5263157894737	0.597853497622626
94.7368421052632	59.1578947368421	36.7368421052632	0.578387886365220
94.7368421052632	59.1578947368421	38.9473684210526	0.560076893231334
94.7368421052632	59.1578947368421	41.1578947368421	0.542825668320184
94.7368421052632	59.1578947368421	43.3684210526316	0.526549297183746
94.7368421052632	59.1578947368421	45.5789473684211	0.511171566678651
94.7368421052632	59.1578947368421	47.7894736842105	0.496623909905538
94.7368421052632	59.1578947368421	50	0.482844501391524
94.7368421052632	61.0526315789474	30.1052631578947	0.637039600429517
94.7368421052632	61.0526315789474	32.3157894736842	0.615270268110310
94.7368421052632	61.0526315789474	34.5263157894737	0.594847256247622
94.7368421052632	61.0526315789474	36.7368421052632	0.575655308065017
94.7368421052632	61.0526315789474	38.9473684210526	0.557591693160406
94.7368421052632	61.0526315789474	41.1578947368421	0.540564589935409
94.7368421052632	61.0526315789474	43.3684210526316	0.524491710519662
94.7368421052632	61.0526315789474	45.5789473684211	0.509299127551697
94.7368421052632	61.0526315789474	47.7894736842105	0.494920269797480
94.7368421052632	61.0526315789474	50	0.481295059673587
94.7368421052632	62.9473684210526	30.1052631578947	0.633492447098545
94.7368421052632	62.9473684210526	32.3157894736842	0.612048606006604
94.7368421052632	62.9473684210526	34.5263157894737	0.591918737499050
94.7368421052632	62.9473684210526	36.7368421052632	0.572991434872557
94.7368421052632	62.9473684210526	38.9473684210526	0.555167288596549
94.7368421052632	62.9473684210526	41.1578947368421	0.538357351658611
94.7368421052632	62.9473684210526	43.3684210526316	0.522481832959826
94.7368421052632	62.9473684210526	45.5789473684211	0.507468980898067
94.7368421052632	62.9473684210526	47.7894736842105	0.493254126319117
94.7368421052632	62.9473684210526	50	0.479778859653838
94.7368421052632	64.8421052631579	30.1052631578947	0.630040105900659
94.7368421052632	64.8421052631579	32.3157894736842	0.608910621874690
94.7368421052632	64.8421052631579	34.5263157894737	0.589064171390312
94.7368421052632	64.8421052631579	36.7368421052632	0.570392995991430
94.7368421052632	64.8421052631579	38.9473684210526	0.552800837640571
94.7368421052632	64.8421052631579	41.1578947368421	0.536201481194863
94.7368421052632	64.8421052631579	43.3684210526316	0.520517511616539
94.7368421052632	64.8421052631579	45.5789473684211	0.505679250593240
94.7368421052632	64.8421052631579	47.7894736842105	0.491623843761924
94.7368421052632	64.8421052631579	50	0.478294474962310
94.7368421052632	66.7368421052632	27.8947368421053	0.648873921118913
94.7368421052632	66.7368421052632	30.1052631578947	0.626677915853686
94.7368421052632	66.7368421052632	32.3157894736842	0.605852282247468
94.7368421052632	66.7368421052632	34.5263157894737	0.586280060860126
94.7368421052632	66.7368421052632	36.7368421052632	0.567856954391398
94.7368421052632	66.7368421052632	38.9473684210526	0.550489699016142
94.7368421052632	66.7368421052632	41.1578947368421	0.534094678722211
94.7368421052632	66.7368421052632	43.3684210526316	0.518596742087303
94.7368421052632	66.7368421052632	45.5789473684211	0.503928188493085
94.7368421052632	66.7368421052632	47.7894736842105	0.490027896818613
94.7368421052632	66.7368421052632	50	0.476840574517479
94.7368421052632	68.6315789473684	27.8947368421053	0.645271442521215
94.7368421052632	68.6315789473684	30.1052631578947	0.623401553875357
94.7368421052632	68.6315789473684	32.3157894736842	0.602869842016444
94.7368421052632	68.6315789473684	34.5263157894737	0.583563155534194
94.7368421052632	68.6315789473684	36.7368421052632	0.565380484542320
94.7368421052632	68.6315789473684	38.9473684210526	0.548231413127845
94.7368421052632	68.6315789473684	41.1578947368421	0.532034800742678
94.7368421052632	68.6315789473684	43.3684210526316	0.516717654661342
94.7368421052632	68.6315789473684	45.5789473684211	0.502214162634106
94.7368421052632	68.6315789473684	47.7894736842105	0.488464860476574
94.7368421052632	68.6315789473684	50	0.475415913862263
94.7368421052632	70.5263157894737	27.8947368421053	0.641761520374029
94.7368421052632	70.5263157894737	30.1052631578947	0.620207002483872
94.7368421052632	70.5263157894737	32.3157894736842	0.599959817152697
94.7368421052632	70.5263157894737	34.5263157894737	0.580910428616787
94.7368421052632	70.5263157894737	36.7368421052632	0.562960952785677
94.7368421052632	70.5263157894737	38.9473684210526	0.546023685348476
94.7368421052632	70.5263157894737	41.1578947368421	0.530019845822229
94.7368421052632	70.5263157894737	43.3684210526316	0.514878502130373
94.7368421052632	70.5263157894737	45.5789473684211	0.500535646798728
94.7368421052632	70.5263157894737	47.7894736842105	0.486933401074612
94.7368421052632	70.5263157894737	50	0.474019327492569
94.7368421052632	72.4210526315790	27.8947368421053	0.638339837607644
94.7368421052632	72.4210526315790	30.1052631578947	0.617090521312309
94.7368421052632	72.4210526315790	32.3157894736842	0.597118960623172
94.7368421052632	72.4210526315790	34.5263157894737	0.578319056468878
94.7368421052632	72.4210526315790	36.7368421052632	0.560595899972111
94.7368421052632	72.4210526315790	38.9473684210526	0.543864371223091
94.7368421052632	72.4210526315790	41.1578947368421	0.528047941956146
94.7368421052632	72.4210526315790	43.3684210526316	0.513077648980727
94.7368421052632	72.4210526315790	45.5789473684211	0.498891211256697
94.7368421052632	72.4210526315790	47.7894736842105	0.485432268362593
94.7368421052632	72.4210526315790	50	0.472649722042019
94.7368421052632	74.3157894736842	25.6842105263158	0.657320641748388
94.7368421052632	74.3157894736842	27.8947368421053	0.635002372142434
94.7368421052632	74.3157894736842	30.1052631578947	0.614048621903702
94.7368421052632	74.3157894736842	32.3157894736842	0.594344241058413
94.7368421052632	74.3157894736842	34.5263157894737	0.575786400501833
94.7368421052632	74.3157894736842	36.7368421052632	0.558283026053744
94.7368421052632	74.3157894736842	38.9473684210526	0.541751463327861
94.7368421052632	74.3157894736842	41.1578947368421	0.526117335338723
94.7368421052632	74.3157894736842	43.3684210526316	0.511313561779756
94.7368421052632	74.3157894736842	45.5789473684211	0.497279514523979
94.7368421052632	74.3157894736842	47.7894736842105	0.483960288429209
94.7368421052632	74.3157894736842	50	0.471306070208183
94.7368421052632	76.2105263157895	25.6842105263158	0.653746348859050
94.7368421052632	76.2105263157895	27.8947368421053	0.631745370401263
94.7368421052632	76.2105263157895	30.1052631578947	0.611078045339270
94.7368421052632	76.2105263157895	32.3157894736842	0.591632823798822
94.7368421052632	76.2105263157895	34.5263157894737	0.573309991074664
94.7368421052632	76.2105263157895	36.7368421052632	0.556020176369348
94.7368421052632	76.2105263157895	38.9473684210526	0.539683079563137
94.7368421052632	76.2105263157895	41.1578947368421	0.524226380350954
94.7368421052632	76.2105263157895	43.3684210526316	0.509584800598772
94.7368421052632	76.2105263157895	45.5789473684211	0.495699296005293
94.7368421052632	76.2105263157895	47.7894736842105	0.482516357384107
94.7368421052632	76.2105263157895	50	0.469987405323500
94.7368421052632	78.1052631578947	25.6842105263158	0.650258920691317
94.7368421052632	78.1052631578947	27.8947368421053	0.628565323754832
94.7368421052632	78.1052631578947	30.1052631578947	0.608175742322500
94.7368421052632	78.1052631578947	32.3157894736842	0.588982054004711
94.7368421052632	78.1052631578947	34.5263157894737	0.570887513131333
94.7368421052632	78.1052631578947	36.7368421052632	0.553805329400938
94.7368421052632	78.1052631578947	38.9473684210526	0.537657452694102
94.7368421052632	78.1052631578947	41.1578947368421	0.522373530608479
94.7368421052632	78.1052631578947	43.3684210526316	0.507890011338856
94.7368421052632	78.1052631578947	45.5789473684211	0.494149369406807
94.7368421052632	78.1052631578947	47.7894736842105	0.481099435697888
94.7368421052632	78.1052631578947	50	0.468692816488713
94.7368421052632	80	25.6842105263158	0.646854574085506
94.7368421052632	80	27.8947368421053	0.625458947515723
94.7368421052632	80	30.1052631578947	0.605338855399566
94.7368421052632	80	32.3157894736842	0.586389441563396
94.7368421052632	80	34.5263157894737	0.568516793354522
94.7368421052632	80	36.7368421052632	0.551636585813814
94.7368421052632	80	38.9473684210526	0.535672920980433
94.7368421052632	80	41.1578947368421	0.520557330935696
94.7368421052632	80	43.3684210526316	0.506227918845882
94.7368421052632	80	45.5789473684211	0.492628616822457
94.7368421052632	80	47.7894736842105	0.479708543117814
94.7368421052632	80	50	0.467421444198820
100.263157894737	44	34.5263157894737	0.616512500152987
100.263157894737	44	36.7368421052632	0.595012334948101
100.263157894737	44	38.9473684210526	0.574874738283284
100.263157894737	44	41.1578947368421	0.555979454078554
100.263157894737	44	43.3684210526316	0.538219688136179
100.263157894737	44	45.5789473684211	0.521500312241542
100.263157894737	44	47.7894736842105	0.505736345682663
100.263157894737	44	50	0.490851666105303
100.263157894737	45.8947368421053	34.5263157894737	0.612604096225327
100.263157894737	45.8947368421053	36.7368421052632	0.591472280661953
100.263157894737	45.8947368421053	38.9473684210526	0.571665093908363
100.263157894737	45.8947368421053	41.1578947368421	0.553066948467018
100.263157894737	45.8947368421053	43.3684210526316	0.535575054659523
100.263157894737	45.8947368421053	45.5789473684211	0.519097732232000
100.263157894737	45.8947368421053	47.7894736842105	0.503552980016464
100.263157894737	45.8947368421053	50	0.488867259406065
100.263157894737	47.7894736842105	32.3157894736842	0.631015964200783
100.263157894737	47.7894736842105	34.5263157894737	0.608823208248051
100.263157894737	47.7894736842105	36.7368421052632	0.588044414889679
100.263157894737	47.7894736842105	38.9473684210526	0.568554306959324
100.263157894737	47.7894736842105	41.1578947368421	0.550241670831168
100.263157894737	47.7894736842105	43.3684210526316	0.533007475494429
100.263157894737	47.7894736842105	45.5789473684211	0.516763282679926
100.263157894737	47.7894736842105	47.7894736842105	0.501429897488763
100.263157894737	47.7894736842105	50	0.486936218727055
100.263157894737	49.6842105263158	32.3157894736842	0.626977016768746
100.263157894737	49.6842105263158	34.5263157894737	0.605161928625778
100.263157894737	49.6842105263158	36.7368421052632	0.584721909038142
100.263157894737	49.6842105263158	38.9473684210526	0.565536468065408
100.263157894737	49.6842105263158	41.1578947368421	0.547498497685779
100.263157894737	49.6842105263158	43.3684210526316	0.530512501294952
100.263157894737	49.6842105263158	45.5789473684211	0.514493094346920
100.263157894737	49.6842105263158	47.7894736842105	0.499363729538615
100.263157894737	49.6842105263158	50	0.485055608843583
100.263157894737	51.5789473684211	32.3157894736842	0.623065767594611
100.263157894737	51.5789473684211	34.5263157894737	0.601613082324012
100.263157894737	51.5789473684211	36.7368421052632	0.581498559303843
100.263157894737	51.5789473684211	38.9473684210526	0.562606202171105
100.263157894737	51.5789473684211	41.1578947368421	0.544832763592339
100.263157894737	51.5789473684211	43.3684210526316	0.528086076217443
100.263157894737	51.5789473684211	45.5789473684211	0.512283636673164
100.263157894737	51.5789473684211	47.7894736842105	0.497351399554962
100.263157894737	51.5789473684211	50	0.483222746521477
100.263157894737	53.4736842105263	32.3157894736842	0.619274654049236
100.263157894737	53.4736842105263	34.5263157894737	0.598170136979781
100.263157894737	53.4736842105263	36.7368421052632	0.578368710675729
100.263157894737	53.4736842105263	38.9473684210526	0.559758604075941
100.263157894737	53.4736842105263	41.1578947368421	0.542240206325120
100.263157894737	53.4736842105263	43.3684210526316	0.525724491154364
100.263157894737	53.4736842105263	45.5789473684211	0.510131677801078
100.263157894737	53.4736842105263	47.7894736842105	0.495390088637209
100.263157894737	53.4736842105263	50	0.481435171142974
100.263157894737	55.3684210526316	30.1052631578947	0.637757305412624
100.263157894737	55.3684210526316	32.3157894736842	0.615596777891159
100.263157894737	55.3684210526316	34.5263157894737	0.594827126640125
100.263157894737	55.3684210526316	36.7368421052632	0.575327192385826
100.263157894737	55.3684210526316	38.9473684210526	0.556989183626523
100.263157894737	55.3684210526316	41.1578947368421	0.539716920202840
100.263157894737	55.3684210526316	43.3684210526316	0.523424343896672
100.263157894737	55.3684210526316	45.5789473684211	0.508034250493514
100.263157894737	55.3684210526316	47.7894736842105	0.493477206382165
100.263157894737	55.3684210526316	50	0.479690619627065
100.263157894737	57.2631578947368	30.1052631578947	0.633827783308477
100.263157894737	57.2631578947368	32.3157894736842	0.612025828210658
100.263157894737	57.2631578947368	34.5263157894737	0.591578586687410
100.263157894737	57.2631578947368	36.7368421052632	0.572369262767167
100.263157894737	57.2631578947368	38.9473684210526	0.554293818848055
100.263157894737	57.2631578947368	41.1578947368421	0.537259316142846
100.263157894737	57.2631578947368	43.3684210526316	0.521182505004942
100.263157894737	57.2631578947368	45.5789473684211	0.505988622912246
100.263157894737	57.2631578947368	47.7894736842105	0.491610365818235
100.263157894737	57.2631578947368	50	0.477987004895385
100.263157894737	59.1578947368421	30.1052631578947	0.630012794867344
100.263157894737	59.1578947368421	32.3157894736842	0.608556015400871
100.263157894737	59.1578947368421	34.5263157894737	0.588419498011303
100.263157894737	59.1578947368421	36.7368421052632	0.569490561895573
100.263157894737	59.1578947368421	38.9473684210526	0.551668715651406
100.263157894737	59.1578947368421	41.1578947368421	0.534864087287806
100.263157894737	59.1578947368421	43.3684210526316	0.518996088416363
100.263157894737	59.1578947368421	45.5789473684211	0.503992273431443
100.263157894737	59.1578947368421	47.7894736842105	0.489787361784892
100.263157894737	59.1578947368421	50	0.476322397285301
100.263157894737	61.0526315789474	30.1052631578947	0.626306191066091
100.263157894737	61.0526315789474	32.3157894736842	0.605182014292076
100.263157894737	61.0526315789474	34.5263157894737	0.585345238873036
100.263157894737	61.0526315789474	36.7368421052632	0.566687070713392
100.263157894737	61.0526315789474	38.9473684210526	0.549110373021038
100.263157894737	61.0526315789474	41.1578947368421	0.532528179281129
100.263157894737	61.0526315789474	43.3684210526316	0.516862426005603
100.263157894737	61.0526315789474	45.5789473684211	0.502042868822212
100.263157894737	61.0526315789474	47.7894736842105	0.488006152192442
100.263157894737	61.0526315789474	50	0.474695008428371
100.263157894737	62.9473684210526	27.8947368421053	0.644879660702553
100.263157894737	62.9473684210526	30.1052631578947	0.622702308984420
100.263157894737	62.9473684210526	32.3157894736842	0.601898914946295
100.263157894737	62.9473684210526	34.5263157894737	0.582351543207326
100.263157894737	62.9473684210526	36.7368421052632	0.563955075583368
100.263157894737	62.9473684210526	38.9473684210526	0.546615552798580
100.263157894737	62.9473684210526	41.1578947368421	0.530248764443549
100.263157894737	62.9473684210526	43.3684210526316	0.514779045466247
100.263157894737	62.9473684210526	45.5789473684211	0.500138245270272
100.263157894737	62.9473684210526	47.7894736842105	0.486264841704000
100.263157894737	62.9473684210526	50	0.473103177203301
100.263157894737	64.8421052631579	27.8947368421053	0.641029588535697
100.263157894737	64.8421052631579	30.1052631578947	0.619195921227408
100.263157894737	64.8421052631579	32.3157894736842	0.598702179891984
100.263157894737	64.8421052631579	34.5263157894737	0.579434464342256
100.263157894737	64.8421052631579	36.7368421052632	0.561291137416986
100.263157894737	64.8421052631579	38.9473684210526	0.544181253341337
100.263157894737	64.8421052631579	41.1578947368421	0.528023219241766
100.263157894737	64.8421052631579	43.3684210526316	0.512743650996453
100.263157894737	64.8421052631579	45.5789473684211	0.498276391787834
100.263157894737	64.8421052631579	47.7894736842105	0.484561667465725
100.263157894737	64.8421052631579	50	0.471545357444164
100.263157894737	66.7368421052632	27.8947368421053	0.637284178399452
100.263157894737	66.7368421052632	30.1052631578947	0.615782191835969
100.263157894737	66.7368421052632	32.3157894736842	0.595587606801633
100.263157894737	66.7368421052632	34.5263157894737	0.576590343302942
100.263157894737	66.7368421052632	36.7368421052632	0.558692064676666
100.263157894737	66.7368421052632	38.9473684210526	0.541804686465120
100.263157894737	66.7368421052632	41.1578947368421	0.525849104549607
100.263157894737	66.7368421052632	43.3684210526316	0.510754106365069
100.263157894737	66.7368421052632	45.5789473684211	0.496455435659276
100.263157894737	66.7368421052632	47.7894736842105	0.482894986578047
100.263157894737	66.7368421052632	50	0.470020107141413
100.263157894737	68.6315789473684	27.8947368421053	0.633638265712301
100.263157894737	68.6315789473684	30.1052631578947	0.612456637701773
100.263157894737	68.6315789473684	32.3157894736842	0.592551295792337
100.263157894737	68.6315789473684	34.5263157894737	0.573815781012438
100.263157894737	68.6315789473684	36.7368421052632	0.556154889674645
100.263157894737	68.6315789473684	38.9473684210526	0.539483257184465
100.263157894737	68.6315789473684	41.1578947368421	0.523724148289564
100.263157894737	68.6315789473684	43.3684210526316	0.508808420008350
100.263157894737	68.6315789473684	45.5789473684211	0.494673629622850
100.263157894737	68.6315789473684	47.7894736842105	0.481263265053930
100.263157894737	68.6315789473684	50	0.468526078918664
100.263157894737	70.5263157894737	25.6842105263158	0.652320911242741
100.263157894737	70.5263157894737	27.8947368421053	0.630087058615017
100.263157894737	70.5263157894737	30.1052631578947	0.609215094674215
100.263157894737	70.5263157894737	32.3157894736842	0.589589620671278
100.263157894737	70.5263157894737	34.5263157894737	0.571107613821549
100.263157894737	70.5263157894737	36.7368421052632	0.553676847690408
100.263157894737	70.5263157894737	38.9473684210526	0.537214545846519
100.263157894737	70.5263157894737	41.1578947368421	0.521646230112734
100.263157894737	70.5263157894737	43.3684210526316	0.506904731866793
100.263157894737	70.5263157894737	45.5789473684211	0.492929340541071
100.263157894737	70.5263157894737	47.7894736842105	0.479665068053040
100.263157894737	70.5263157894737	50	0.467062011604735
100.263157894737	72.4210526315790	25.6842105263158	0.648528072107085
100.263157894737	72.4210526315790	27.8947368421053	0.626626102678125
100.263157894737	72.4210526315790	30.1052631578947	0.606053687684639
100.263157894737	72.4210526315790	32.3157894736842	0.586699203562356
100.263157894737	72.4210526315790	34.5263157894737	0.568462891894625
100.263157894737	72.4210526315790	36.7368421052632	0.551255358508350
100.263157894737	72.4210526315790	38.9473684210526	0.534996292322024
100.263157894737	72.4210526315790	41.1578947368421	0.519613367831893
100.263157894737	72.4210526315790	43.3684210526316	0.505041301719611
100.263157894737	72.4210526315790	45.5789473684211	0.491221039353147
100.263157894737	72.4210526315790	47.7894736842105	0.478099051215407
100.263157894737	72.4210526315790	50	0.465626722750007
100.263157894737	74.3157894736842	25.6842105263158	0.644832267033145
100.263157894737	74.3157894736842	27.8947368421053	0.623251249724483
100.263157894737	74.3157894736842	30.1052631578947	0.602968804324476
100.263157894737	74.3157894736842	32.3157894736842	0.583876892442831
100.263157894737	74.3157894736842	34.5263157894737	0.565878860055678
100.263157894737	74.3157894736842	36.7368421052632	0.548888010042273
100.263157894737	74.3157894736842	38.9473684210526	0.532826381971443
100.263157894737	74.3157894736842	41.1578947368421	0.517623705368531
100.263157894737	74.3157894736842	43.3684210526316	0.503216498813415
100.263157894737	74.3157894736842	45.5789473684211	0.489547292136043
100.263157894737	74.3157894736842	47.7894736842105	0.476563952946383
100.263157894737	74.3157894736842	50	0.464219101960298
100.263157894737	76.2105263157895	25.6842105263158	0.641229047696612
100.263157894737	76.2105263157895	27.8947368421053	0.619958630200028
100.263157894737	76.2105263157895	30.1052631578947	0.599957071404715
100.263157894737	76.2105263157895	32.3157894736842	0.581119741194353
100.263157894737	76.2105263157895	34.5263157894737	0.563352940762352
100.263157894737	76.2105263157895	36.7368421052632	0.546572543766204
100.263157894737	76.2105263157895	38.9473684210526	0.530702833148855
100.263157894737	76.2105263157895	41.1578947368421	0.515675502012353
100.263157894737	76.2105263157895	43.3684210526316	0.501428792613629
100.263157894737	76.2105263157895	45.5789473684211	0.487906752127866
100.263157894737	76.2105263157895	47.7894736842105	0.475058587527857
100.263157894737	76.2105263157895	50	0.462838104941159
100.263157894737	78.1052631578947	23.4736842105263	0.660037641224596
100.263157894737	78.1052631578947	25.6842105263158	0.637714262169337
100.263157894737	78.1052631578947	27.8947368421053	0.616744628615416
100.263157894737	78.1052631578947	30.1052631578947	0.597015334098436
100.263157894737	78.1052631578947	32.3157894736842	0.578424991834637
100.263157894737	78.1052631578947	34.5263157894737	0.560882718926970
100.263157894737	78.1052631578947	36.7368421052632	0.544306841714563
100.263157894737	78.1052631578947	38.9473684210526	0.528623786042895
100.263157894737	78.1052631578947	41.1578947368421	0.513767122822766
100.263157894737	78.1052631578947	43.3684210526316	0.499676744533446
100.263157894737	78.1052631578947	45.5789473684211	0.486298152589654
100.263157894737	78.1052631578947	47.7894736842105	0.473581838949739
100.263157894737	78.1052631578947	50	0.461482748161787
100.263157894737	80	23.4736842105263	0.656284980675828
100.263157894737	80	25.6842105263158	0.634284029087445
100.263157894737	80	27.8947368421053	0.613605861654981
100.263157894737	80	30.1052631578947	0.594140637329306
100.263157894737	80	32.3157894736842	0.575790058647059
100.263157894737	80	34.5263157894737	0.558465928346628
100.263157894737	80	36.7368421052632	0.542088914850529
100.263157894737	80	38.9473684210526	0.526587492684271
100.263157894737	80	41.1578947368421	0.511897030027456
100.263157894737	80	43.3684210526316	0.497959000516849
100.263157894737	80	45.5789473684211	0.484720300400113
100.263157894737	80	47.7894736842105	0.472132655371452
100.263157894737	80	50	0.460152104061216
105.789473684211	44	32.3157894736842	0.630706855027232
105.789473684211	44	34.5263157894737	0.608285832325755
105.789473684211	44	36.7368421052632	0.587307429758212
105.789473684211	44	38.9473684210526	0.567642358120836
105.789473684211	44	41.1578947368421	0.549175992167228
105.789473684211	44	43.3684210526316	0.531806386966069
105.789473684211	44	45.5789473684211	0.515442604247298
105.789473684211	44	47.7894736842105	0.500003294280192
105.789473684211	44	50	0.485415489427500
105.789473684211	45.8947368421053	32.3157894736842	0.626301126716748
105.789473684211	45.8947368421053	34.5263157894737	0.604288786757390
105.789473684211	45.8947368421053	36.7368421052632	0.583676608903088
105.789473684211	45.8947368421053	38.9473684210526	0.564340575295392
105.789473684211	45.8947368421053	41.1578947368421	0.546170573699546
105.789473684211	45.8947368421053	43.3684210526316	0.529068537898448
105.789473684211	45.8947368421053	45.5789473684211	0.512946875477809
105.789473684211	45.8947368421053	47.7894736842105	0.497727133073537
105.789473684211	45.8947368421053	50	0.483338858768559
105.789473684211	47.7894736842105	32.3157894736842	0.622045406935182
105.789473684211	47.7894736842105	34.5263157894737	0.600423942174140
105.789473684211	47.7894736842105	36.7368421052632	0.580162510758624
105.789473684211	47.7894736842105	38.9473684210526	0.561142019622861
105.789473684211	47.7894736842105	41.1578947368421	0.543256580983441
105.789473684211	47.7894736842105	43.3684210526316	0.526411766002755
105.789473684211	47.7894736842105	45.5789473684211	0.510523125435995
105.789473684211	47.7894736842105	47.7894736842105	0.495514931377623
105.789473684211	47.7894736842105	50	0.481319102969196
105.789473684211	49.6842105263158	32.3157894736842	0.617930127027097
105.789473684211	49.6842105263158	34.5263157894737	0.596683023573244
105.789473684211	49.6842105263158	36.7368421052632	0.576757961521423
105.789473684211	49.6842105263158	38.9473684210526	0.558040458151423
105.789473684211	49.6842105263158	41.1578947368421	0.540428587730353
105.789473684211	49.6842105263158	43.3684210526316	0.523831338886766
105.789473684211	49.6842105263158	45.5789473684211	0.508167220484022
105.789473684211	49.6842105263158	47.7894736842105	0.493363073734132
105.789473684211	49.6842105263158	50	0.479353056267375
105.789473684211	51.5789473684211	30.1052631578947	0.636244673179543
105.789473684211	51.5789473684211	32.3157894736842	0.613946621982186
105.789473684211	51.5789473684211	34.5263157894737	0.593058527421609
105.789473684211	51.5789473684211	36.7368421052632	0.573456448030616
105.789473684211	51.5789473684211	38.9473684210526	0.555030225243181
105.789473684211	51.5789473684211	41.1578947368421	0.537681656052187
105.789473684211	51.5789473684211	43.3684210526316	0.521322945576988
105.789473684211	51.5789473684211	45.5789473684211	0.505875391341951
105.789473684211	51.5789473684211	47.7894736842105	0.491268260266248
105.789473684211	51.5789473684211	50	0.477437826652440
105.789473684211	53.4736842105263	30.1052631578947	0.632001424228840
105.789473684211	53.4736842105263	32.3157894736842	0.610087018011104
105.789473684211	53.4736842105263	34.5263157894737	0.589543626561840
105.789473684211	53.4736842105263	36.7368421052632	0.570252037041250
105.789473684211	53.4736842105263	38.9473684210526	0.552106153817188
105.789473684211	53.4736842105263	41.1578947368421	0.535011277722640
105.789473684211	53.4736842105263	43.3684210526316	0.518882646201787
105.789473684211	53.4736842105263	45.5789473684211	0.503644189879818
105.789473684211	53.4736842105263	47.7894736842105	0.489227469494953
105.789473684211	53.4736842105263	50	0.475570763805203
105.789473684211	55.3684210526316	30.1052631578947	0.627890220137165
105.789473684211	55.3684210526316	32.3157894736842	0.606344137342551
105.789473684211	55.3684210526316	34.5263157894737	0.586132089583991
105.789473684211	55.3684210526316	36.7368421052632	0.567139306698936
105.789473684211	55.3684210526316	38.9473684210526	0.549263516922626
105.789473684211	55.3684210526316	41.1578947368421	0.532413324214670
105.789473684211	55.3684210526316	43.3684210526316	0.516506829153683
105.789473684211	55.3684210526316	45.5789473684211	0.501470452301524
105.789473684211	55.3684210526316	47.7894736842105	0.487237926631496
105.789473684211	55.3684210526316	50	0.473749431740081
105.789473684211	57.2631578947368	30.1052631578947	0.623903492559424
105.789473684211	57.2631578947368	32.3157894736842	0.602711417132223
105.789473684211	57.2631578947368	34.5263157894737	0.582818212065177
105.789473684211	57.2631578947368	36.7368421052632	0.564113288035335
105.789473684211	57.2631578947368	38.9473684210526	0.546497977804443
105.789473684211	57.2631578947368	41.1578947368421	0.529884003959305
105.789473684211	57.2631578947368	43.3684210526316	0.514192174410857
105.789473684211	57.2631578947368	45.5789473684211	0.499351267596381
105.789473684211	57.2631578947368	47.7894736842105	0.485297076386045
105.789473684211	57.2631578947368	50	0.471971585327427
105.789473684211	59.1578947368421	27.8947368421053	0.642270908615916
105.789473684211	59.1578947368421	30.1052631578947	0.620034310783586
105.789473684211	59.1578947368421	32.3157894736842	0.599182840016308
105.789473684211	59.1578947368421	34.5263157894737	0.579596757613349
105.789473684211	59.1578947368421	36.7368421052632	0.561169414750658
105.789473684211	59.1578947368421	38.9473684210526	0.543805546998803
105.789473684211	59.1578947368421	41.1578947368421	0.527419825587340
105.789473684211	59.1578947368421	43.3684210526316	0.511935621965625
105.789473684211	59.1578947368421	45.5789473684211	0.497283950361630
105.789473684211	59.1578947368421	47.7894736842105	0.483402559526262
105.789473684211	59.1578947368421	50	0.470235150039716
105.789473684211	61.0526315789474	27.8947368421053	0.638148640592378
105.789473684211	61.0526315789474	30.1052631578947	0.616276311151497
105.789473684211	61.0526315789474	32.3157894736842	0.595752874335953
105.789473684211	61.0526315789474	34.5263157894737	0.576462907062693
105.789473684211	61.0526315789474	36.7368421052632	0.558303479893460
105.789473684211	61.0526315789474	38.9473684210526	0.541182545284938
105.789473684211	61.0526315789474	41.1578947368421	0.525017566159539
105.789473684211	61.0526315789474	43.3684210526316	0.509734344514485
105.789473684211	61.0526315789474	45.5789473684211	0.495266017274980
105.789473684211	61.0526315789474	47.7894736842105	0.481552192569377
105.789473684211	61.0526315789474	50	0.468538204393247
105.789473684211	62.9473684210526	27.8947368421053	0.634145205908055
105.789473684211	62.9473684210526	30.1052631578947	0.612623636094637
105.789473684211	62.9473684210526	32.3157894736842	0.592416422442213
105.789473684211	62.9473684210526	34.5263157894737	0.573412214487539
105.789473684211	62.9473684210526	36.7368421052632	0.555511598315490
105.789473684211	62.9473684210526	38.9473684210526	0.538625571545070
105.789473684211	62.9473684210526	41.1578947368421	0.522674243581069
105.789473684211	62.9473684210526	43.3684210526316	0.507585723725385
105.789473684211	62.9473684210526	45.5789473684211	0.493295166633236
105.789473684211	62.9473684210526	47.7894736842105	0.479743950108168
105.789473684211	62.9473684210526	50	0.466878964657004
105.789473684211	64.8421052631579	27.8947368421053	0.630254387231884
105.789473684211	64.8421052631579	30.1052631578947	0.609070881239587
105.789473684211	64.8421052631579	32.3157894736842	0.589168775790814
105.789473684211	64.8421052631579	34.5263157894737	0.570440568951772
105.789473684211	64.8421052631579	36.7368421052632	0.552790173989136
105.789473684211	64.8421052631579	38.9473684210526	0.536131474760598
105.789473684211	64.8421052631579	41.1578947368421	0.520387092545119
105.789473684211	64.8421052631579	43.3684210526316	0.505487329524516
105.789473684211	64.8421052631579	45.5789473684211	0.491369260480767
105.789473684211	64.8421052631579	47.7894736842105	0.477975949363178
105.789473684211	64.8421052631579	50	0.465255771478865
105.789473684211	66.7368421052632	25.6842105263158	0.648694149950278
105.789473684211	66.7368421052632	27.8947368421053	0.626470442227606
105.789473684211	66.7368421052632	30.1052631578947	0.605613049322463
105.789473684211	66.7368421052632	32.3157894736842	0.586005575772437
105.789473684211	66.7368421052632	34.5263157894737	0.567544161108232
105.789473684211	66.7368421052632	36.7368421052632	0.550135871440641
105.789473684211	66.7368421052632	38.9473684210526	0.533697329512405
105.789473684211	66.7368421052632	41.1578947368421	0.518153543468734
105.789473684211	66.7368421052632	43.3684210526316	0.503436901945093
105.789473684211	66.7368421052632	45.5789473684211	0.489486308936949
105.789473684211	66.7368421052632	47.7894736842105	0.476246436626359
105.789473684211	66.7368421052632	50	0.463667078141787
105.789473684211	68.6315789473684	25.6842105263158	0.644662821003367
105.789473684211	68.6315789473684	27.8947368421053	0.622788056013910
105.789473684211	68.6315789473684	30.1052631578947	0.602245509877307
105.789473684211	68.6315789473684	32.3157894736842	0.582922779412094
105.789473684211	68.6315789473684	34.5263157894737	0.564719453919668
105.789473684211	68.6315789473684	36.7368421052632	0.547545590684205
105.789473684211	68.6315789473684	38.9473684210526	0.531320414464328
105.789473684211	68.6315789473684	41.1578947368421	0.515971203978068
105.789473684211	68.6315789473684	43.3684210526316	0.501432335160612
105.789473684211	68.6315789473684	45.5789473684211	0.487644456399774
105.789473684211	68.6315789473684	47.7894736842105	0.474553775319495
105.789473684211	68.6315789473684	50	0.462111440212343
105.789473684211	70.5263157894737	25.6842105263158	0.640740258288410
105.789473684211	70.5263157894737	27.8947368421053	0.619202299475064
105.789473684211	70.5263157894737	30.1052631578947	0.598963963843811
105.789473684211	70.5263157894737	32.3157894736842	0.579916629221410
105.789473684211	70.5263157894737	34.5263157894737	0.561963156898499
105.789473684211	70.5263157894737	36.7368421052632	0.545016445147761
105.789473684211	70.5263157894737	38.9473684210526	0.528998193398060
105.789473684211	70.5263157894737	41.1578947368421	0.513837842575760
105.789473684211	70.5263157894737	43.3684210526316	0.499471663389193
105.789473684211	70.5263157894737	45.5789473684211	0.485841969357577
105.789473684211	70.5263157894737	47.7894736842105	0.472896435437556
105.789473684211	70.5263157894737	50	0.460587506384099
105.789473684211	72.4210526315790	25.6842105263158	0.636921204280352
105.789473684211	72.4210526315790	27.8947368421053	0.615708592572511
105.789473684211	72.4210526315790	30.1052631578947	0.595764412384910
105.789473684211	72.4210526315790	32.3157894736842	0.576983626608646
105.789473684211	72.4210526315790	34.5263157894737	0.559272203364038
105.789473684211	72.4210526315790	36.7368421052632	0.542545742166476
105.789473684211	72.4210526315790	38.9473684210526	0.526728298439708
105.789473684211	72.4210526315790	41.1578947368421	0.511751374184224
105.789473684211	72.4210526315790	43.3684210526316	0.497553048407592
105.789473684211	72.4210526315790	45.5789473684211	0.484077225585082
105.789473684211	72.4210526315790	47.7894736842105	0.471272984184949
105.789473684211	72.4210526315790	50	0.459094010350749
105.789473684211	74.3157894736842	25.6842105263158	0.633200770306019
105.789473684211	74.3157894736842	27.8947368421053	0.612302671949288
105.789473684211	74.3157894736842	30.1052631578947	0.592643129322183
105.789473684211	74.3157894736842	32.3157894736842	0.574120508349279
105.789473684211	74.3157894736842	34.5263157894737	0.556643730297982
105.789473684211	74.3157894736842	36.7368421052632	0.540130965689218
105.789473684211	74.3157894736842	38.9473684210526	0.524508515176780
105.789473684211	74.3157894736842	41.1578947368421	0.509709847308165
105.789473684211	74.3157894736842	43.3684210526316	0.495674768455597
105.789473684211	74.3157894736842	45.5789473684211	0.482348704535959
105.789473684211	74.3157894736842	47.7894736842105	0.469682077643460
105.789473684211	74.3157894736842	50	0.457629763570324
105.789473684211	76.2105263157895	23.4736842105263	0.651488143870119
105.789473684211	76.2105263157895	25.6842105263158	0.629574402741496
105.789473684211	76.2105263157895	27.8947368421053	0.608980562234184
105.789473684211	76.2105263157895	30.1052631578947	0.589596636692650
105.789473684211	76.2105263157895	32.3157894736842	0.571324225699851
105.789473684211	76.2105263157895	34.5263157894737	0.554075060446009
105.789473684211	76.2105263157895	36.7368421052632	0.537769760899684
105.789473684211	76.2105263157895	38.9473684210526	0.522336769412051
105.789473684211	76.2105263157895	41.1578947368421	0.507711432600258
105.789473684211	76.2105263157895	43.3684210526316	0.493835208346082
105.789473684211	76.2105263157895	45.5789473684211	0.480654978773587
105.789473684211	76.2105263157895	47.7894736842105	0.468122453335893
105.789473684211	76.2105263157895	50	0.456193648803439
105.789473684211	78.1052631578947	23.4736842105263	0.647626029528384
105.789473684211	78.1052631578947	25.6842105263158	0.626037853013996
105.789473684211	78.1052631578947	27.8947368421053	0.605738550546509
105.789473684211	78.1052631578947	30.1052631578947	0.586621683008763
105.789473684211	78.1052631578947	32.3157894736842	0.568591925803229
105.789473684211	78.1052631578947	34.5263157894737	0.551563686368262
105.789473684211	78.1052631578947	36.7368421052632	0.535459920500264

==> Plots/Data/points6D_1_5.dat <==
x	y	z	color
105.789473684211	78.1052631578947	38.9473684210526	0.520211115340054
105.789473684211	78.1052631578947	41.1578947368421	0.505754412647146
105.789473684211	78.1052631578947	43.3684210526316	0.492032850624350
105.789473684211	78.1052631578947	45.5789473684211	0.478994706305914
105.789473684211	78.1052631578947	47.7894736842105	0.466592923570187
105.789473684211	78.1052631578947	50	0.454784614326374
105.789473684211	80	23.4736842105263	0.643860252132801
105.789473684211	80	25.6842105263158	0.622587150903076
105.789473684211	80	27.8947368421053	0.602573163779694
105.789473684211	80	30.1052631578947	0.583715223867809
105.789473684211	80	32.3157894736842	0.565920935087305
105.789473684211	80	34.5263157894737	0.549107256186814
105.789473684211	80	36.7368421052632	0.533199372444898
105.789473684211	80	38.9473684210526	0.518129724964274
105.789473684211	80	41.1578947368421	0.503837172820507
105.789473684211	80	43.3684210526316	0.490266267643845
105.789473684211	80	45.5789473684211	0.477366623710399
105.789473684211	80	47.7894736842105	0.465092369465937
105.789473684211	80	50	0.453401668734508
111.315789473684	44	32.3157894736842	0.622409899086323
111.315789473684	44	34.5263157894737	0.600530893539541
111.315789473684	44	36.7368421052632	0.580042864978201
111.315789473684	44	38.9473684210526	0.560822543742740
111.315789473684	44	41.1578947368421	0.542760481224191
111.315789473684	44	43.3684210526316	0.525759200421370
111.315789473684	44	45.5789473684211	0.509731632311739
111.315789473684	44	47.7894736842105	0.494599788343178
111.315789473684	44	50	0.480293628922352
111.315789473684	45.8947368421053	32.3157894736842	0.617928054198381
111.315789473684	45.8947368421053	34.5263157894737	0.596454601759899
111.315789473684	45.8947368421053	36.7368421052632	0.576330579408118
111.315789473684	45.8947368421053	38.9473684210526	0.557437807818173
111.315789473684	45.8947368421053	41.1578947368421	0.539671205097739
111.315789473684	45.8947368421053	43.3684210526316	0.522937054315401
111.315789473684	45.8947368421053	45.5789473684211	0.507151535767617
111.315789473684	45.8947368421053	47.7894736842105	0.492239478467537
111.315789473684	45.8947368421053	50	0.478133294008731
111.315789473684	47.7894736842105	32.3157894736842	0.613600660457301
111.315789473684	47.7894736842105	34.5263157894737	0.592514848816188
111.315789473684	47.7894736842105	36.7368421052632	0.572739226695953
111.315789473684	47.7894736842105	38.9473684210526	0.554160366631134
111.315789473684	47.7894736842105	41.1578947368421	0.536677270903671
111.315789473684	47.7894736842105	43.3684210526316	0.520199745781433
111.315789473684	47.7894736842105	45.5789473684211	0.504647021483280
111.315789473684	47.7894736842105	47.7894736842105	0.489946576080153
111.315789473684	47.7894736842105	50	0.476033129418247
111.315789473684	49.6842105263158	30.1052631578947	0.631528215143119
111.315789473684	49.6842105263158	32.3157894736842	0.609417783737543
111.315789473684	49.6842105263158	34.5263157894737	0.588703014104711
111.315789473684	49.6842105263158	36.7368421052632	0.569261307418947
111.315789473684	49.6842105263158	38.9473684210526	0.550983681247506
111.315789473684	49.6842105263158	41.1578947368421	0.533772965365188
111.315789473684	49.6842105263158	43.3684210526316	0.517542273603776
111.315789473684	49.6842105263158	45.5789473684211	0.502213704225759
111.315789473684	49.6842105263158	47.7894736842105	0.487717230367665
111.315789473684	49.6842105263158	50	0.473989749272174
111.315789473684	51.5789473684211	30.1052631578947	0.627085212462641
111.315789473684	51.5789473684211	32.3157894736842	0.605370433487132
111.315789473684	51.5789473684211	34.5263157894737	0.585011285465852
111.315789473684	51.5789473684211	36.7368421052632	0.565890016960768
111.315789473684	51.5789473684211	38.9473684210526	0.547901811570057
111.315789473684	51.5789473684211	41.1578947368421	0.530953092668991
111.315789473684	51.5789473684211	43.3684210526316	0.514960084771480
111.315789473684	51.5789473684211	45.5789473684211	0.499847587807666
111.315789473684	51.5789473684211	47.7894736842105	0.485547928858414
111.315789473684	51.5789473684211	50	0.472000062436736
111.315789473684	53.4736842105263	30.1052631578947	0.622786025670544
111.315789473684	53.4736842105263	32.3157894736842	0.601450444841727
111.315789473684	53.4736842105263	34.5263157894737	0.581432559108235
111.315789473684	53.4736842105263	36.7368421052632	0.562619160245680
111.315789473684	53.4736842105263	38.9473684210526	0.544909343447336
111.315789473684	53.4736842105263	41.1578947368421	0.528212911961174
111.315789473684	53.4736842105263	43.3684210526316	0.512449020730323
111.315789473684	53.4736842105263	45.5789473684211	0.497545018750530
111.315789473684	53.4736842105263	47.7894736842105	0.483435457383078
111.315789473684	53.4736842105263	50	0.470061237853970
111.315789473684	55.3684210526316	30.1052631578947	0.618622094137461
111.315789473684	55.3684210526316	32.3157894736842	0.597650378854233
111.315789473684	55.3684210526316	34.5263157894737	0.577960354805013
111.315789473684	55.3684210526316	36.7368421052632	0.559443079401018
111.315789473684	55.3684210526316	38.9473684210526	0.542001326768465
111.315789473684	55.3684210526316	41.1578947368421	0.525548084211123
111.315789473684	55.3684210526316	43.3684210526316	0.510005271648806
111.315789473684	55.3684210526316	45.5789473684211	0.495302646823833
111.315789473684	55.3684210526316	47.7894736842105	0.481376865949968
111.315789473684	55.3684210526316	50	0.468170674972578
111.315789473684	57.2631578947368	27.8947368421053	0.636573016602649
111.315789473684	57.2631578947368	30.1052631578947	0.614585604799752
111.315789473684	57.2631578947368	32.3157894736842	0.593963437560921
111.315789473684	57.2631578947368	34.5263157894737	0.574588743612829
111.315789473684	57.2631578947368	36.7368421052632	0.556356592031991
111.315789473684	57.2631578947368	38.9473684210526	0.539173222584767
111.315789473684	57.2631578947368	41.1578947368421	0.522954626779885
111.315789473684	57.2631578947368	43.3684210526316	0.507625337280505
111.315789473684	57.2631578947368	45.5789473684211	0.493117391247784
111.315789473684	57.2631578947368	47.7894736842105	0.479369439495805
111.315789473684	57.2631578947368	50	0.466325978385427
111.315789473684	59.1578947368421	27.8947368421053	0.632283720498771
111.315789473684	59.1578947368421	30.1052631578947	0.610669406527118
111.315789473684	59.1578947368421	32.3157894736842	0.590383391283500
111.315789473684	59.1578947368421	34.5263157894737	0.571312285930446
111.315789473684	59.1578947368421	36.7368421052632	0.553354938268107
111.315789473684	59.1578947368421	38.9473684210526	0.536420857699781
111.315789473684	59.1578947368421	41.1578947368421	0.520428874368502
111.315789473684	59.1578947368421	43.3684210526316	0.505305993293263
111.315789473684	59.1578947368421	45.5789473684211	0.490986411593478
111.315789473684	59.1578947368421	47.7894736842105	0.477410672682915
111.315789473684	59.1578947368421	50	0.464524935960561
111.315789473684	61.0526315789474	27.8947368421053	0.628122500992566
111.315789473684	61.0526315789474	30.1052631578947	0.606866936546061
111.315789473684	61.0526315789474	32.3157894736842	0.586904516088030
111.315789473684	61.0526315789474	34.5263157894737	0.568125978149843
111.315789473684	61.0526315789474	36.7368421052632	0.550433735106547
111.315789473684	61.0526315789474	38.9473684210526	0.533740385477979
111.315789473684	61.0526315789474	41.1578947368421	0.517967445283397
111.315789473684	61.0526315789474	43.3684210526316	0.503044262158039
111.315789473684	61.0526315789474	45.5789473684211	0.488907082603862
111.315789473684	61.0526315789474	47.7894736842105	0.475498248076143
111.315789473684	61.0526315789474	50	0.462765499891930
111.315789473684	62.9473684210526	27.8947368421053	0.624082426735897
111.315789473684	62.9473684210526	30.1052631578947	0.603172156919326
111.315789473684	62.9473684210526	32.3157894736842	0.583521539725990
111.315789473684	62.9473684210526	34.5263157894737	0.565025206490948
111.315789473684	62.9473684210526	36.7368421052632	0.547588936862241
111.315789473684	62.9473684210526	38.9473684210526	0.531128251862636
111.315789473684	62.9473684210526	41.1578947368421	0.515567212159413
111.315789473684	62.9473684210526	43.3684210526316	0.500837387863451
111.315789473684	62.9473684210526	45.5789473684211	0.486876972306724
111.315789473684	62.9473684210526	47.7894736842105	0.473630017159366
111.315789473684	62.9473684210526	50	0.461045770204737
111.315789473684	64.8421052631579	25.6842105263158	0.642076347712134
111.315789473684	64.8421052631579	27.8947368421053	0.620157113192481
111.315789473684	64.8421052631579	30.1052631578947	0.599579499460990
111.315789473684	64.8421052631579	32.3157894736842	0.580229594699132
111.315789473684	64.8421052631579	34.5263157894737	0.562005706876066
111.315789473684	64.8421052631579	36.7368421052632	0.544816800757263
111.315789473684	64.8421052631579	38.9473684210526	0.528581165781648
111.315789473684	64.8421052631579	41.1578947368421	0.513225276440922
111.315789473684	64.8421052631579	43.3684210526316	0.498682813858080
111.315789473684	64.8421052631579	45.5789473684211	0.484893822907147
111.315789473684	64.8421052631579	47.7894736842105	0.471803983751054
111.315789473684	64.8421052631579	50	0.459363980335825
111.315789473684	66.7368421052632	25.6842105263158	0.637904613220154
111.315789473684	66.7368421052632	27.8947368421053	0.616340666203534
111.315789473684	66.7368421052632	30.1052631578947	0.596083817765840
111.315789473684	66.7368421052632	32.3157894736842	0.577024177339073
111.315789473684	66.7368421052632	34.5263157894737	0.559063529909094
111.315789473684	66.7368421052632	36.7368421052632	0.542113856858206
111.315789473684	66.7368421052632	38.9473684210526	0.526096073268950
111.315789473684	66.7368421052632	41.1578947368421	0.510938946047757
111.315789473684	66.7368421052632	43.3684210526316	0.496578163730248
111.315789473684	66.7368421052632	45.5789473684211	0.482955534038888
111.315789473684	66.7368421052632	47.7894736842105	0.470018289457193
111.315789473684	66.7368421052632	50	0.457718484477311
111.315789473684	68.6315789473684	25.6842105263158	0.633849062892249
111.315789473684	68.6315789473684	27.8947368421053	0.612627632706719
111.315789473684	68.6315789473684	30.1052631578947	0.592680345268726
111.315789473684	68.6315789473684	32.3157894736842	0.573901111990621
111.315789473684	68.6315789473684	34.5263157894737	0.556195010190771
111.315789473684	68.6315789473684	36.7368421052632	0.539476881710242
111.315789473684	68.6315789473684	38.9473684210526	0.523670134747701
111.315789473684	68.6315789473684	41.1578947368421	0.508705715753447
111.315789473684	68.6315789473684	43.3684210526316	0.494521224220834
111.315789473684	68.6315789473684	45.5789473684211	0.481060148027531
111.315789473684	68.6315789473684	47.7894736842105	0.468271200862860
111.315789473684	68.6315789473684	50	0.456107746425815
111.315789473684	70.5263157894737	25.6842105263158	0.629903906341619
111.315789473684	70.5263157894737	27.8947368421053	0.609012957539645
111.315789473684	70.5263157894737	30.1052631578947	0.589364658439043
111.315789473684	70.5263157894737	32.3157894736842	0.570856519546124
111.315789473684	70.5263157894737	34.5263157894737	0.553396739334190
111.315789473684	70.5263157894737	36.7368421052632	0.536902875128762
111.315789473684	70.5263157894737	38.9473684210526	0.521300705016449
111.315789473684	70.5263157894737	41.1578947368421	0.506523249883982
111.315789473684	70.5263157894737	43.3684210526316	0.492509930233603
111.315789473684	70.5263157894737	45.5789473684211	0.479205836877266
111.315789473684	70.5263157894737	47.7894736842105	0.466561098214317
111.315789473684	70.5263157894737	50	0.454530329723178
111.315789473684	72.4210526315790	23.4736842105263	0.647958916666722
111.315789473684	72.4210526315790	25.6842105263158	0.626063771388109
111.315789473684	72.4210526315790	27.8947368421053	0.605491945442051
111.315789473684	72.4210526315790	30.1052631578947	0.586132644367731
111.315789473684	72.4210526315790	32.3157894736842	0.567886789705615
111.315789473684	72.4210526315790	34.5263157894737	0.550665542151943
111.315789473684	72.4210526315790	36.7368421052632	0.534389039699914
111.315789473684	72.4210526315790	38.9473684210526	0.518985315556137
111.315789473684	72.4210526315790	41.1578947368421	0.504389367010601
111.315789473684	72.4210526315790	43.3684210526316	0.490542351563203
111.315789473684	72.4210526315790	45.5789473684211	0.477390890740781
111.315789473684	72.4210526315790	47.7894736842105	0.464886465384449
111.315789473684	72.4210526315790	50	0.452984888909759
111.315789473684	74.3157894736842	23.4736842105263	0.643877844101554
111.315789473684	74.3157894736842	25.6842105263158	0.622323664650714
111.315789473684	74.3157894736842	27.8947368421053	0.602060227518593
111.315789473684	74.3157894736842	30.1052631578947	0.582980472127421
111.315789473684	74.3157894736842	32.3157894736842	0.564988556440675
111.315789473684	74.3157894736842	34.5263157894737	0.547998455573098
111.315789473684	74.3157894736842	36.7368421052632	0.531932762614801
111.315789473684	74.3157894736842	38.9473684210526	0.516721658838077
111.315789473684	74.3157894736842	41.1578947368421	0.502302026363064
111.315789473684	74.3157894736842	43.3684210526316	0.488616681106248
111.315789473684	74.3157894736842	45.5789473684211	0.475613707670559
111.315789473684	74.3157894736842	47.7894736842105	0.463245880947659
111.315789473684	74.3157894736842	50	0.451470161740126
111.315789473684	76.2105263157895	23.4736842105263	0.639903701792464
111.315789473684	76.2105263157895	25.6842105263158	0.618678936695972
111.315789473684	76.2105263157895	27.8947368421053	0.598713731544284
111.315789473684	76.2105263157895	30.1052631578947	0.579904567386565
111.315789473684	76.2105263157895	32.3157894736842	0.562158676224026
111.315789473684	76.2105263157895	34.5263157894737	0.545392709919011
111.315789473684	76.2105263157895	36.7368421052632	0.529531599521890
111.315789473684	76.2105263157895	38.9473684210526	0.514507574363831
111.315789473684	76.2105263157895	41.1578947368421	0.500259315733158
111.315789473684	76.2105263157895	43.3684210526316	0.486731224357886
111.315789473684	76.2105263157895	45.5789473684211	0.473872784481556
111.315789473684	76.2105263157895	47.7894736842105	0.461638010217594
111.315789473684	76.2105263157895	50	0.449984962234383
111.315789473684	78.1052631578947	23.4736842105263	0.636031532534570
111.315789473684	78.1052631578947	25.6842105263158	0.615125251121457
111.315789473684	78.1052631578947	27.8947368421053	0.595448655592838
111.315789473684	78.1052631578947	30.1052631578947	0.576901589840444
111.315789473684	78.1052631578947	32.3157894736842	0.559394208655690
111.315789473684	78.1052631578947	34.5263157894737	0.542845712224981
111.315789473684	78.1052631578947	36.7368421052632	0.527183260131348
111.315789473684	78.1052631578947	38.9473684210526	0.512341036209643
111.315789473684	78.1052631578947	41.1578947368421	0.498259440673782
111.315789473684	78.1052631578947	43.3684210526316	0.484884390026699
111.315789473684	78.1052631578947	45.5789473684211	0.472166708581363
111.315789473684	78.1052631578947	47.7894736842105	0.460061598123509
111.315789473684	78.1052631578947	50	0.448528174457767
111.315789473684	80	21.2631578947368	0.654164166851618
111.315789473684	80	23.4736842105263	0.632256710368417
111.315789473684	80	25.6842105263158	0.611658557050515
111.315789473684	80	27.8947368421053	0.592261444548794
111.315789473684	80	30.1052631578947	0.573968413089341
111.315789473684	80	32.3157894736842	0.556692399173196
111.315789473684	80	34.5263157894737	0.540355031342583
111.315789473684	80	36.7368421052632	0.524885595345497
111.315789473684	80	38.9473684210526	0.510220141882540
111.315789473684	80	41.1578947368421	0.496300714828288
111.315789473684	80	43.3684210526316	0.483074681625888
111.315789473684	80	45.5789473684211	0.470494150645460
111.315789473684	80	47.7894736842105	0.458515462819615
111.315789473684	80	50	0.447098746937095
116.842105263158	44	32.3157894736842	0.614565701585270
116.842105263158	44	34.5263157894737	0.593196639319935
116.842105263158	44	36.7368421052632	0.573170587906959
116.842105263158	44	38.9473684210526	0.554369817698347
116.842105263158	44	41.1578947368421	0.536689653723436
116.842105263158	44	43.3684210526316	0.520036747134992
116.842105263158	44	45.5789473684211	0.504327610951722
116.842105263158	44	47.7894736842105	0.489487374608660
116.842105263158	44	50	0.475448720495653
116.842105263158	45.8947368421053	30.1052631578947	0.632411994495548
116.842105263158	45.8947368421053	32.3157894736842	0.610015886999818
116.842105263158	45.8947368421053	34.5263157894737	0.589049207168298
116.842105263158	45.8947368421053	36.7368421052632	0.569384868156263
116.842105263158	45.8947368421053	38.9473684210526	0.550910060572992
116.842105263158	45.8947368421053	41.1578947368421	0.533524338279816
116.842105263158	45.8947368421053	43.3684210526316	0.517138000346925
116.842105263158	45.8947368421053	45.5789473684211	0.501670717608470
116.842105263158	45.8947368421053	47.7894736842105	0.487050362189289
116.842105263158	45.8947368421053	50	0.473212006222699
116.842105263158	47.7894736842105	30.1052631578947	0.627592619592576
116.842105263158	47.7894736842105	32.3157894736842	0.605624635558538
116.842105263158	47.7894736842105	34.5263157894737	0.585042341949813
116.842105263158	47.7894736842105	36.7368421052632	0.565724001825404
116.842105263158	47.7894736842105	38.9473684210526	0.547561395399707
116.842105263158	47.7894736842105	41.1578947368421	0.530458028698120
116.842105263158	47.7894736842105	43.3684210526316	0.514327616234213
116.842105263158	47.7894736842105	45.5789473684211	0.499092790533853
116.842105263158	47.7894736842105	47.7894736842105	0.484684000321544
116.842105263158	47.7894736842105	50	0.471038566305143
116.842105263158	49.6842105263158	30.1052631578947	0.622940644555276
116.842105263158	49.6842105263158	32.3157894736842	0.601381669657004
116.842105263158	49.6842105263158	34.5263157894737	0.581167097281387
116.842105263158	49.6842105263158	36.7368421052632	0.562180181720925
116.842105263158	49.6842105263158	38.9473684210526	0.544316993328622
116.842105263158	49.6842105263158	41.1578947368421	0.527484739177569
116.842105263158	49.6842105263158	43.3684210526316	0.511600337786109
116.842105263158	49.6842105263158	45.5789473684211	0.496589204644423
116.842105263158	49.6842105263158	47.7894736842105	0.482384213435707
116.842105263158	49.6842105263158	50	0.468924804324327
116.842105263158	51.5789473684211	30.1052631578947	0.618445375909176
116.842105263158	51.5789473684211	32.3157894736842	0.597277693157058
116.842105263158	51.5789473684211	34.5263157894737	0.577415370415771
116.842105263158	51.5789473684211	36.7368421052632	0.558746328058800
116.842105263158	51.5789473684211	38.9473684210526	0.541170654502423
116.842105263158	51.5789473684211	41.1578947368421	0.524599029245244
116.842105263158	51.5789473684211	43.3684210526316	0.508951381930578
116.842105263158	51.5789473684211	45.5789473684211	0.494155747665410
116.842105263158	51.5789473684211	47.7894736842105	0.480147286250100
116.842105263158	51.5789473684211	50	0.466867438882478
116.842105263158	53.4736842105263	27.8947368421053	0.636279379604912
116.842105263158	53.4736842105263	30.1052631578947	0.614097120710104
116.842105263158	53.4736842105263	32.3157894736842	0.593304268281488
116.842105263158	53.4736842105263	34.5263157894737	0.573779797391332
116.842105263158	53.4736842105263	36.7368421052632	0.555415998837133
116.842105263158	53.4736842105263	38.9473684210526	0.538116731183556
116.842105263158	53.4736842105263	41.1578947368421	0.521795937617458
116.842105263158	53.4736842105263	43.3684210526316	0.506376382467780
116.842105263158	53.4736842105263	45.5789473684211	0.491788570762379
116.842105263158	53.4736842105263	47.7894736842105	0.477969820959909
116.842105263158	53.4736842105263	50	0.464863466396924
116.842105263158	55.3684210526316	27.8947368421053	0.631669983980510
116.842105263158	55.3684210526316	30.1052631578947	0.609887063971578
116.842105263158	55.3684210526316	32.3157894736842	0.589453711483341
116.842105263158	55.3684210526316	34.5263157894737	0.570253664230777
116.842105263158	55.3684210526316	36.7368421052632	0.552183313839301
116.842105263158	55.3684210526316	38.9473684210526	0.535150062502055
116.842105263158	55.3684210526316	41.1578947368421	0.519070926003263
116.842105263158	55.3684210526316	43.3684210526316	0.503871341537352
116.842105263158	55.3684210526316	45.5789473684211	0.489484146519749
116.842105263158	55.3684210526316	47.7894736842105	0.475848700768288
116.842105263158	55.3684210526316	50	0.462910129382981
116.842105263158	57.2631578947368	27.8947368421053	0.627207103923622
116.842105263158	57.2631578947368	30.1052631578947	0.605807164513173
116.842105263158	57.2631578947368	32.3157894736842	0.585719004847213
116.842105263158	57.2631578947368	34.5263157894737	0.566830831292776
116.842105263158	57.2631578947368	36.7368421052632	0.549042889820147
116.842105263158	57.2631578947368	38.9473684210526	0.532265918747055
116.842105263158	57.2631578947368	41.1578947368421	0.516419831080675
116.842105263158	57.2631578947368	43.3684210526316	0.501432588106611
116.842105263158	57.2631578947368	45.5789473684211	0.487239232968370
116.842105263158	57.2631578947368	47.7894736842105	0.473781058643110
116.842105263158	57.2631578947368	50	0.461004889262108
116.842105263158	59.1578947368421	27.8947368421053	0.622882299423231
116.842105263158	59.1578947368421	30.1052631578947	0.601850065973914
116.842105263158	59.1578947368421	32.3157894736842	0.582093720293549
116.842105263158	59.1578947368421	34.5263157894737	0.563505668478162
116.842105263158	59.1578947368421	36.7368421052632	0.545989784930981
116.842105263158	59.1578947368421	38.9473684210526	0.529459953550472
116.842105263158	59.1578947368421	41.1578947368421	0.513838823237423
116.842105263158	59.1578947368421	43.3684210526316	0.499056742274747
116.842105263158	59.1578947368421	45.5789473684211	0.485050842627822
116.842105263158	59.1578947368421	47.7894736842105	0.471764250408838
116.842105263158	59.1578947368421	50	0.459145402926576
116.842105263158	61.0526315789474	25.6842105263158	0.640724602453995
116.842105263158	61.0526315789474	27.8947368421053	0.618687838173536
116.842105263158	61.0526315789474	30.1052631578947	0.598009020392099
116.842105263158	61.0526315789474	32.3157894736842	0.578571954405211
116.842105263158	61.0526315789474	34.5263157894737	0.560272999452095
116.842105263158	61.0526315789474	36.7368421052632	0.543019450826479
116.842105263158	61.0526315789474	38.9473684210526	0.526728162639185
116.842105263158	61.0526315789474	41.1578947368421	0.511324370946612
116.842105263158	61.0526315789474	43.3684210526316	0.496740684425718
116.842105263158	61.0526315789474	45.5789473684211	0.482916215732518
116.842105263158	61.0526315789474	47.7894736842105	0.469795831457685
116.842105263158	61.0526315789474	50	0.457329502442331
116.842105263158	62.9473684210526	25.6842105263158	0.636276539813572
116.842105263158	62.9473684210526	27.8947368421053	0.614616618059436
116.842105263158	62.9473684210526	30.1052631578947	0.594277822261825
116.842105263158	62.9473684210526	32.3157894736842	0.575148272120635
116.842105263158	62.9473684210526	34.5263157894737	0.557128053400339
116.842105263158	62.9473684210526	36.7368421052632	0.540127691197425
116.842105263158	62.9473684210526	38.9473684210526	0.524066848086832
116.842105263158	62.9473684210526	41.1578947368421	0.508873209864424
116.842105263158	62.9473684210526	43.3684210526316	0.494481528447538
116.842105263158	62.9473684210526	45.5789473684211	0.480832796969150
116.842105263158	62.9473684210526	47.7894736842105	0.467873536500380
116.842105263158	62.9473684210526	50	0.455555177389059
116.842105263158	64.8421052631579	25.6842105263158	0.631959517861474
116.842105263158	64.8421052631579	27.8947368421053	0.610662100053295
116.842105263158	64.8421052631579	30.1052631578947	0.590650751373996
116.842105263158	64.8421052631579	32.3157894736842	0.571817657870121
116.842105263158	64.8421052631579	34.5263157894737	0.554066423116964
116.842105263158	64.8421052631579	36.7368421052632	0.537310625708888
116.842105263158	64.8421052631579	38.9473684210526	0.521472587196142
116.842105263158	64.8421052631579	41.1578947368421	0.506482315906987
116.842105263158	64.8421052631579	43.3684210526316	0.492276598380921
116.842105263158	64.8421052631579	45.5789473684211	0.478798215177507
116.842105263158	64.8421052631579	47.7894736842105	0.465995261883874
116.842105263158	64.8421052631579	50	0.453820559428726
116.842105263158	66.7368421052632	25.6842105263158	0.627766629556421
116.842105263158	66.7368421052632	27.8947368421053	0.606818249877176
116.842105263158	66.7368421052632	30.1052631578947	0.587122523062340
116.842105263158	66.7368421052632	32.3157894736842	0.568575472993644
116.842105263158	66.7368421052632	34.5263157894737	0.551084028440967
116.842105263158	66.7368421052632	36.7368421052632	0.534564658509465
116.842105263158	66.7368421052632	38.9473684210526	0.518942205300550
116.842105263158	66.7368421052632	41.1578947368421	0.504148881698002
116.842105263158	66.7368421052632	43.3684210526316	0.490123407975128
116.842105263158	66.7368421052632	45.5789473684211	0.476810265565224
116.842105263158	66.7368421052632	47.7894736842105	0.464159050088103
116.842105263158	66.7368421052632	50	0.452123908766987
116.842105263158	68.6315789473684	23.4736842105263	0.645636555887788
116.842105263158	68.6315789473684	25.6842105263158	0.623691494770490
116.842105263158	68.6315789473684	27.8947368421053	0.603079487082270
116.842105263158	68.6315789473684	30.1052631578947	0.583688244723044
116.842105263158	68.6315789473684	32.3157894736842	0.565417418486360
116.842105263158	68.6315789473684	34.5263157894737	0.548177084234303
116.842105263158	68.6315789473684	36.7368421052632	0.531886450625191
116.842105263158	68.6315789473684	38.9473684210526	0.516472751899472
116.842105263158	68.6315789473684	41.1578947368421	0.501870295885777
116.842105263158	68.6315789473684	43.3684210526316	0.488019642720477
116.842105263158	68.6315789473684	45.5789473684211	0.474866894065658
116.842105263158	68.6315789473684	47.7894736842105	0.462363076081568
116.842105263158	68.6315789473684	50	0.450463602230237
116.842105263158	70.5263157894737	23.4736842105263	0.641314405720354
116.842105263158	70.5263157894737	25.6842105263158	0.619728207914598
116.842105263158	70.5263157894737	27.8947368421053	0.599440640434574
116.842105263158	70.5263157894737	30.1052631578947	0.580343377674622
116.842105263158	70.5263157894737	32.3157894736842	0.562339502284120
116.842105263158	70.5263157894737	34.5263157894737	0.545342072233741
116.842105263158	70.5263157894737	36.7368421052632	0.529272895670144
116.842105263158	70.5263157894737	38.9473684210526	0.514061479642296
116.842105263158	70.5263157894737	41.1578947368421	0.499644124914198
116.842105263158	70.5263157894737	43.3684210526316	0.485963144000459
116.842105263158	70.5263157894737	45.5789473684211	0.472966183531157
116.842105263158	70.5263157894737	47.7894736842105	0.460605635269829
116.842105263158	70.5263157894737	50	0.448838122728001
116.842105263158	72.4210526315790	23.4736842105263	0.637111430568941
116.842105263158	72.4210526315790	25.6842105263158	0.615871291942886
116.842105263158	72.4210526315790	27.8947368421053	0.595896908686364
116.842105263158	72.4210526315790	30.1052631578947	0.577083703583828
116.842105263158	72.4210526315790	32.3157894736842	0.559338010434934
116.842105263158	72.4210526315790	34.5263157894737	0.542575716221742
116.842105263158	72.4210526315790	36.7368421052632	0.526721098401319
116.842105263158	72.4210526315790	38.9473684210526	0.511705825757344
116.842105263158	72.4210526315790	41.1578947368421	0.497468096901495
116.842105263158	72.4210526315790	43.3684210526316	0.483951895065784
116.842105263158	72.4210526315790	45.5789473684211	0.471106341504999
116.842105263158	72.4210526315790	47.7894736842105	0.458885132814955
116.842105263158	72.4210526315790	50	0.447246049908306
116.842105263158	74.3157894736842	23.4736842105263	0.633021817560078
116.842105263158	74.3157894736842	25.6842105263158	0.612115657821449
116.842105263158	74.3157894736842	27.8947368421053	0.592443825966913
116.842105263158	74.3157894736842	30.1052631578947	0.573905294812125
116.842105263158	74.3157894736842	32.3157894736842	0.556409481610485
116.842105263158	74.3157894736842	34.5263157894737	0.539874960052834
116.842105263158	74.3157894736842	36.7368421052632	0.524228355722708
116.842105263158	74.3157894736842	38.9473684210526	0.509403395587952
116.842105263158	74.3157894736842	41.1578947368421	0.495340087336913
116.842105263158	74.3157894736842	43.3684210526316	0.481984008580894
116.842105263158	74.3157894736842	45.5789473684211	0.469285689356771
116.842105263158	74.3157894736842	47.7894736842105	0.457200074139736
116.842105263158	74.3157894736842	50	0.445686051844583
116.842105263158	76.2105263157895	21.2631578947368	0.650937107520272
116.842105263158	76.2105263157895	23.4736842105263	0.629040162012524
116.842105263158	76.2105263157895	25.6842105263158	0.608456568696936
116.842105263158	76.2105263157895	27.8947368421053	0.589077231150911
116.842105263158	76.2105263157895	30.1052631578947	0.570804488141897
116.842105263158	76.2105263157895	32.3157894736842	0.553550684499898
116.842105263158	76.2105263157895	34.5263157894737	0.537236948146402
116.842105263158	76.2105263157895	36.7368421052632	0.521792139806731
116.842105263158	76.2105263157895	38.9473684210526	0.507151947951627
116.842105263158	76.2105263157895	41.1578947368421	0.493258106351405
116.842105263158	76.2105263157895	43.3684210526316	0.480057715532942
116.842105263158	76.2105263157895	45.5789473684211	0.467502652599816
116.842105263158	76.2105263157895	47.7894736842105	0.455549056459670
116.842105263158	76.2105263157895	50	0.444156877617950
116.842105263158	78.1052631578947	21.2631578947368	0.646714123170949
116.842105263158	78.1052631578947	23.4736842105263	0.625161430182526
116.842105263158	78.1052631578947	25.6842105263158	0.604889608123033
116.842105263158	78.1052631578947	27.8947368421053	0.585793240665191
116.842105263158	78.1052631578947	30.1052631578947	0.567777861427233
116.842105263158	78.1052631578947	32.3157894736842	0.550758597700047
116.842105263158	78.1052631578947	34.5263157894737	0.534659008117806
116.842105263158	78.1052631578947	36.7368421052632	0.519410083052885
116.842105263158	78.1052631578947	38.9473684210526	0.504949382082335
116.842105263158	78.1052631578947	41.1578947368421	0.491220287356198
116.842105263158	78.1052631578947	43.3684210526316	0.478171355325583
116.842105263158	78.1052631578947	45.5789473684211	0.465755752237318
116.842105263158	78.1052631578947	47.7894736842105	0.453930761209844
116.842105263158	78.1052631578947	50	0.442657350679488
116.842105263158	80	21.2631578947368	0.642600971818765
116.842105263158	80	23.4736842105263	0.621380926171030
116.842105263158	80	25.6842105263158	0.601410651803252
116.842105263158	80	27.8947368421053	0.582588224278269
116.842105263158	80	30.1052631578947	0.564822212784467
116.842105263158	80	32.3157894736842	0.548030391776006
116.842105263158	80	34.5263157894737	0.532138635269924
116.842105263158	80	36.7368421052632	0.517079964646217
116.842105263158	80	38.9473684210526	0.502793725952414
116.842105263158	80	41.1578947368421	0.489224876874244
116.842105263158	80	43.3684210526316	0.476323366906714
116.842105263158	80	45.5789473684211	0.464043597006560
116.842105263158	80	47.7894736842105	0.452343947253671
116.842105263158	80	50	0.441186362894400
122.368421052632	44	30.1052631578947	0.629441644967731
122.368421052632	44	32.3157894736842	0.607128274965491
122.368421052632	44	34.5263157894737	0.586240110168067
122.368421052632	44	36.7368421052632	0.566650264035688
122.368421052632	44	38.9473684210526	0.548246121271619
122.368421052632	44	41.1578947368421	0.530927421773362
122.368421052632	44	43.3684210526316	0.514604641381994
122.368421052632	44	45.5789473684211	0.499197617686556
122.368421052632	44	47.7894736842105	0.484634379120892
122.368421052632	44	50	0.470850143470511
122.368421052632	45.8947368421053	30.1052631578947	0.624386372666819
122.368421052632	45.8947368421053	32.3157894736842	0.602517564070261
122.368421052632	45.8947368421053	34.5263157894737	0.582028585119382
122.368421052632	45.8947368421053	36.7368421052632	0.562798098504952
122.368421052632	45.8947368421053	38.9473684210526	0.544718249058443
122.368421052632	45.8947368421053	41.1578947368421	0.527692875299151
122.368421052632	45.8947368421053	43.3684210526316	0.511635994767967
122.368421052632	45.8947368421053	45.5789473684211	0.496470515967635
122.368421052632	45.8947368421053	47.7894736842105	0.482127138726895
122.368421052632	45.8947368421053	50	0.468543411931000
122.368421052632	47.7894736842105	30.1052631578947	0.619514186997568
122.368421052632	47.7894736842105	32.3157894736842	0.598069232314793
122.368421052632	47.7894736842105	34.5263157894737	0.577961377228415
122.368421052632	47.7894736842105	36.7368421052632	0.559074446733717
122.368421052632	47.7894736842105	38.9473684210526	0.541305022707636
122.368421052632	47.7894736842105	41.1578947368421	0.524560771347476
122.368421052632	47.7894736842105	43.3684210526316	0.508759023737558
122.368421052632	47.7894736842105	45.5789473684211	0.493825566413609
122.368421052632	47.7894736842105	47.7894736842105	0.479693606929514
122.368421052632	47.7894736842105	50	0.466302885891257
122.368421052632	49.6842105263158	27.8947368421053	0.637275229824507
122.368421052632	49.6842105263158	30.1052631578947	0.614812910770506
122.368421052632	49.6842105263158	32.3157894736842	0.593772678638903
122.368421052632	49.6842105263158	34.5263157894737	0.574029232426146
122.368421052632	49.6842105263158	36.7368421052632	0.555471210087750
122.368421052632	49.6842105263158	38.9473684210526	0.537999338183327
122.368421052632	49.6842105263158	41.1578947368421	0.521524864878836
122.368421052632	49.6842105263158	43.3684210526316	0.505968227471009
122.368421052632	49.6842105263158	45.5789473684211	0.491257914911055
122.368421052632	49.6842105263158	47.7894736842105	0.477329493179396
122.368421052632	49.6842105263158	50	0.464124767235771
122.368421052632	51.5789473684211	27.8947368421053	0.632303538220756
122.368421052632	51.5789473684211	30.1052631578947	0.610271550952828
122.368421052632	51.5789473684211	32.3157894736842	0.589618319464758
122.368421052632	51.5789473684211	34.5263157894737	0.570223773822959
122.368421052632	51.5789473684211	36.7368421052632	0.551981048498127
122.368421052632	51.5789473684211	38.9473684210526	0.534794749327044
122.368421052632	51.5789473684211	41.1578947368421	0.518579482929262
122.368421052632	51.5789473684211	43.3684210526316	0.503258603839088
122.368421052632	51.5789473684211	45.5789473684211	0.488763143053474
122.368421052632	51.5789473684211	47.7894736842105	0.475030888398971
122.368421052632	51.5789473684211	50	0.462005592472391
122.368421052632	53.4736842105263	27.8947368421053	0.627500637284877
122.368421052632	53.4736842105263	30.1052631578947	0.605880148132034
122.368421052632	53.4736842105263	32.3157894736842	0.585597460597740
122.368421052632	53.4736842105263	34.5263157894737	0.566537392277759
122.368421052632	53.4736842105263	36.7368421052632	0.548597286638938
122.368421052632	53.4736842105263	38.9473684210526	0.531685387146388
122.368421052632	53.4736842105263	41.1578947368421	0.515719454960435
122.368421052632	53.4736842105263	43.3684210526316	0.500625589124382
122.368421052632	53.4736842105263	45.5789473684211	0.486337215833120
122.368421052632	53.4736842105263	47.7894736842105	0.472794219478957
122.368421052632	53.4736842105263	50	0.459942193058834
122.368421052632	55.3684210526316	27.8947368421053	0.622856142492884
122.368421052632	55.3684210526316	30.1052631578947	0.601629649422816
122.368421052632	55.3684210526316	32.3157894736842	0.581702188928039
122.368421052632	55.3684210526316	34.5263157894737	0.562963153765056
122.368421052632	55.3684210526316	36.7368421052632	0.545313834414074
122.368421052632	55.3684210526316	38.9473684210526	0.528665891339210
122.368421052632	55.3684210526316	41.1578947368421	0.512940053709267
122.368421052632	55.3684210526316	43.3684210526316	0.498065006781897
122.368421052632	55.3684210526316	45.5789473684211	0.483976437138683
122.368421052632	55.3684210526316	47.7894736842105	0.470616210534398
122.368421052632	55.3684210526316	50	0.457931661597673
122.368421052632	57.2631578947368	25.6842105263158	0.640590996057990
122.368421052632	57.2631578947368	27.8947368421053	0.618360597981861
122.368421052632	57.2631578947368	30.1052631578947	0.597511800528933
122.368421052632	57.2631578947368	32.3157894736842	0.577925280332367
122.368421052632	57.2631578947368	34.5263157894737	0.559494720502029
122.368421052632	57.2631578947368	36.7368421052632	0.542125119178202
122.368421052632	57.2631578947368	38.9473684210526	0.525731351861687
122.368421052632	57.2631578947368	41.1578947368421	0.510236944664317
122.368421052632	57.2631578947368	43.3684210526316	0.495573023633123
122.368421052632	57.2631578947368	45.5789473684211	0.481677411677117
122.368421052632	57.2631578947368	47.7894736842105	0.468493849727748
122.368421052632	57.2631578947368	50	0.455971322867714
122.368421052632	59.1578947368421	25.6842105263158	0.635833716385258
122.368421052632	59.1578947368421	27.8947368421053	0.614005368243572
122.368421052632	59.1578947368421	30.1052631578947	0.593519053566689
122.368421052632	59.1578947368421	32.3157894736842	0.574260120922936
122.368421052632	59.1578947368421	34.5263157894737	0.556126283425747
122.368421052632	59.1578947368421	36.7368421052632	0.539026027647308
122.368421052632	59.1578947368421	38.9473684210526	0.522877258798409
122.368421052632	59.1578947368421	41.1578947368421	0.507606142679395
122.368421052632	59.1578947368421	43.3684210526316	0.493146112215114
122.368421052632	59.1578947368421	45.5789473684211	0.479437012218843
122.368421052632	59.1578947368421	47.7894736842105	0.466424360708352
122.368421052632	59.1578947368421	50	0.454058708868513
122.368421052632	61.0526315789474	25.6842105263158	0.631225074805828
122.368421052632	61.0526315789474	27.8947368421053	0.609782545282295
122.368421052632	61.0526315789474	30.1052631578947	0.589644487942930
122.368421052632	61.0526315789474	32.3157894736842	0.570700639365062
122.368421052632	61.0526315789474	34.5263157894737	0.552852504093604
122.368421052632	61.0526315789474	36.7368421052632	0.536011855862257
122.368421052632	61.0526315789474	38.9473684210526	0.520099459138952
122.368421052632	61.0526315789474	41.1578947368421	0.505043974529897
122.368421052632	61.0526315789474	43.3684210526316	0.490781018258681
122.368421052632	61.0526315789474	45.5789473684211	0.477252351282396
122.368421052632	61.0526315789474	47.7894736842105	0.464405177904470
122.368421052632	61.0526315789474	50	0.452191537216121
122.368421052632	62.9473684210526	25.6842105263158	0.626756763710044
122.368421052632	62.9473684210526	27.8947368421053	0.605684868642382
122.368421052632	62.9473684210526	30.1052631578947	0.585881742111661
122.368421052632	62.9473684210526	32.3157894736842	0.567241248429669
122.368421052632	62.9473684210526	34.5263157894737	0.549668464454610
122.368421052632	62.9473684210526	36.7368421052632	0.533078265885601
122.368421052632	62.9473684210526	38.9473684210526	0.517394119334511
122.368421052632	62.9473684210526	41.1578947368421	0.502547046446966
122.368421052632	62.9473684210526	43.3684210526316	0.488474732466355
122.368421052632	62.9473684210526	45.5789473684211	0.475120756543413
122.368421052632	62.9473684210526	47.7894736842105	0.462433925049466
122.368421052632	62.9473684210526	50	0.450367692353932
122.368421052632	64.8421052631579	23.4736842105263	0.644485933333904
122.368421052632	64.8421052631579	25.6842105263158	0.622421146655090
122.368421052632	64.8421052631579	27.8947368421053	0.601705656208097
122.368421052632	64.8421052631579	30.1052631578947	0.582224954448020
122.368421052632	64.8421052631579	32.3157894736842	0.563876794294674
122.368421052632	64.8421052631579	34.5263157894737	0.546569623232159
122.368421052632	64.8421052631579	36.7368421052632	0.530221248159965
122.368421052632	64.8421052631579	38.9473684210526	0.514757692719103
122.368421052632	64.8421052631579	41.1578947368421	0.500112215844594
122.368421052632	64.8421052631579	43.3684210526316	0.486224465914980
122.368421052632	64.8421052631579	45.5789473684211	0.473039749385476
122.368421052632	64.8421052631579	47.7894736842105	0.460508396438172
122.368421052632	64.8421052631579	50	0.448585209141413
122.368421052632	66.7368421052632	23.4736842105263	0.639896310588455
122.368421052632	66.7368421052632	25.6842105263158	0.618211187809628
122.368421052632	66.7368421052632	27.8947368421053	0.597838744068856
122.368421052632	66.7368421052632	30.1052631578947	0.578668711804503
122.368421052632	66.7368421052632	32.3157894736842	0.560602512383049
122.368421052632	66.7368421052632	34.5263157894737	0.543551777889930
122.368421052632	66.7368421052632	36.7368421052632	0.527437088652047
122.368421052632	66.7368421052632	38.9473684210526	0.512186891046419
122.368421052632	66.7368421052632	41.1578947368421	0.497736566597111
122.368421052632	66.7368421052632	43.3684210526316	0.484027628529828
122.368421052632	66.7368421052632	45.5789473684211	0.471007026115247
122.368421052632	66.7368421052632	47.7894736842105	0.458626540499975
122.368421052632	66.7368421052632	50	0.446842258461843
122.368421052632	68.6315789473684	23.4736842105263	0.635440142306783
122.368421052632	68.6315789473684	25.6842105263158	0.614120390474194
122.368421052632	68.6315789473684	27.8947368421053	0.594078434052201
122.368421052632	68.6315789473684	30.1052631578947	0.575208004572915
122.368421052632	68.6315789473684	32.3157894736842	0.557413988742663
122.368421052632	68.6315789473684	34.5263157894737	0.540611031336006
122.368421052632	68.6315789473684	36.7368421052632	0.524722340061916
122.368421052632	68.6315789473684	38.9473684210526	0.509678659525901
122.368421052632	68.6315789473684	41.1578947368421	0.495417387337762
122.368421052632	68.6315789473684	43.3684210526316	0.481881810174315
122.368421052632	68.6315789473684	45.5789473684211	0.469020441448005
122.368421052632	68.6315789473684	47.7894736842105	0.456786445347374
122.368421052632	68.6315789473684	50	0.445137134552692
122.368421052632	70.5263157894737	23.4736842105263	0.631110565511186
122.368421052632	70.5263157894737	25.6842105263158	0.610142743304914
122.368421052632	70.5263157894737	27.8947368421053	0.590419447773320
122.368421052632	70.5263157894737	30.1052631578947	0.571838187281816
122.368421052632	70.5263157894737	32.3157894736842	0.554307126146591
122.368421052632	70.5263157894737	34.5263157894737	0.537743762667101
122.368421052632	70.5263157894737	36.7368421052632	0.522073796501843
122.368421052632	70.5263157894737	38.9473684210526	0.507230154847833
122.368421052632	70.5263157894737	41.1578947368421	0.493152152339914
122.368421052632	70.5263157894737	43.3684210526316	0.479784763977345
122.368421052632	70.5263157894737	45.5789473684211	0.467077993936834
122.368421052632	70.5263157894737	47.7894736842105	0.454986326016795
122.368421052632	70.5263157894737	50	0.443468243812552
122.368421052632	72.4210526315790	21.2631578947368	0.648853114448589
122.368421052632	72.4210526315790	23.4736842105263	0.626901224753577
122.368421052632	72.4210526315790	25.6842105263158	0.606272673105351
122.368421052632	72.4210526315790	27.8947368421053	0.586856886247716
122.368421052632	72.4210526315790	30.1052631578947	0.568554943925077
122.368421052632	72.4210526315790	32.3157894736842	0.551278114232204
122.368421052632	72.4210526315790	34.5263157894737	0.534946601372821
122.368421052632	72.4210526315790	36.7368421052632	0.519488471149240
122.368421052632	72.4210526315790	38.9473684210526	0.504838725772789
122.368421052632	72.4210526315790	41.1578947368421	0.490938504615733
122.368421052632	72.4210526315790	43.3684210526316	0.477734391583299
122.368421052632	72.4210526315790	45.5789473684211	0.465177813072980
122.368421052632	72.4210526315790	47.7894736842105	0.453224513165329
122.368421052632	72.4210526315790	50	0.441834094879129
122.368421052632	74.3157894736842	21.2631578947368	0.644396530333739
122.368421052632	74.3157894736842	23.4736842105263	0.622806223391347
122.368421052632	74.3157894736842	25.6842105263158	0.602505003242597
122.368421052632	74.3157894736842	27.8947368421053	0.583386194273351
122.368421052632	74.3157894736842	30.1052631578947	0.565354257351082
122.368421052632	74.3157894736842	32.3157894736842	0.548323403110313
122.368421052632	74.3157894736842	34.5263157894737	0.532216404515612
122.368421052632	74.3157894736842	36.7368421052632	0.516963576459655
122.368421052632	74.3157894736842	38.9473684210526	0.502501895930250
122.368421052632	74.3157894736842	41.1578947368421	0.488774240926636
122.368421052632	74.3157894736842	43.3684210526316	0.475728730060807
122.368421052632	74.3157894736842	45.5789473684211	0.463318147828977
122.368421052632	74.3157894736842	47.7894736842105	0.451499443025169
122.368421052632	74.3157894736842	50	0.440233289805891
122.368421052632	76.2105263157895	21.2631578947368	0.640061606620700
122.368421052632	76.2105263157895	23.4736842105263	0.618820080582267
122.368421052632	76.2105263157895	25.6842105263158	0.598834916898924
122.368421052632	76.2105263157895	27.8947368421053	0.580003128918273
122.368421052632	76.2105263157895	30.1052631578947	0.562232382151110
122.368421052632	76.2105263157895	32.3157894736842	0.545439679967586
122.368421052632	76.2105263157895	34.5263157894737	0.529550236479948
122.368421052632	76.2105263157895	36.7368421052632	0.514496506592070
122.368421052632	76.2105263157895	38.9473684210526	0.500217348527860
122.368421052632	76.2105263157895	41.1578947368421	0.486657298448409
122.368421052632	76.2105263157895	43.3684210526316	0.473765940248206
122.368421052632	76.2105263157895	45.5789473684211	0.461497356452185
122.368421052632	76.2105263157895	47.7894736842105	0.449809648448743
122.368421052632	76.2105263157895	50	0.438664516191997
122.368421052632	78.1052631578947	21.2631578947368	0.635842528949264
122.368421052632	78.1052631578947	23.4736842105263	0.614937693209247
122.368421052632	78.1052631578947	25.6842105263158	0.595257924496907
122.368421052632	78.1052631578947	27.8947368421053	0.576703731555689
122.368421052632	78.1052631578947	30.1052631578947	0.559185820574507
122.368421052632	78.1052631578947	32.3157894736842	0.542623848260688
122.368421052632	78.1052631578947	34.5263157894737	0.526945350948128
122.368421052632	78.1052631578947	36.7368421052632	0.512084821753109
122.368421052632	78.1052631578947	38.9473684210526	0.497982912719232
122.368421052632	78.1052631578947	41.1578947368421	0.484585742873772
122.368421052632	78.1052631578947	43.3684210526316	0.471844296347940
122.368421052632	78.1052631578947	45.5789473684211	0.459713897346021
122.368421052632	78.1052631578947	47.7894736842105	0.448153750903158
122.368421052632	78.1052631578947	50	0.437126540142415
122.368421052632	80	19.0526315789474	0.653615897856107
122.368421052632	80	21.2631578947368	0.631733880659214
122.368421052632	80	23.4736842105263	0.611154302070306
122.368421052632	80	25.6842105263158	0.591769834739734
122.368421052632	80	27.8947368421053	0.573484302975386
122.368421052632	80	30.1052631578947	0.556211301071395
122.368421052632	80	32.3157894736842	0.539873009162499
122.368421052632	80	34.5263157894737	0.524399174812632
122.368421052632	80	36.7368421052632	0.509726234211593
122.368421052632	80	38.9473684210526	0.495796551416593
122.368421052632	80	41.1578947368421	0.482557757768026
122.368421052632	80	43.3684210526316	0.469962176610453
122.368421052632	80	45.5789473684211	0.457966320900631
122.368421052632	80	47.7894736842105	0.446530453293772
122.368421052632	80	50	0.435618199953513
127.894736842105	44	30.1052631578947	0.621870045753049
127.894736842105	44	32.3157894736842	0.600058434071130
127.894736842105	44	34.5263157894737	0.579624770523369
127.894736842105	44	36.7368421052632	0.560447664867136
127.894736842105	44	38.9473684210526	0.542419236774956
127.894736842105	44	41.1578947368421	0.525443320456408
127.894736842105	44	43.3684210526316	0.509433944582178
127.894736842105	44	45.5789473684211	0.494314039985180
127.894736842105	44	47.7894736842105	0.480014336691607
127.894736842105	44	50	0.466472419020324
127.894736842105	45.8947368421053	27.8947368421053	0.639599859167866
127.894736842105	45.8947368421053	30.1052631578947	0.616764266761454
127.894736842105	45.8947368421053	32.3157894736842	0.595393009156507
127.894736842105	45.8947368421053	34.5263157894737	0.575355321788543
127.894736842105	45.8947368421053	36.7368421052632	0.556535177817962
127.894736842105	45.8947368421053	38.9473684210526	0.538829306006608
127.894736842105	45.8947368421053	41.1578947368421	0.522145516011531
127.894736842105	45.8947368421053	43.3684210526316	0.506401277441642
127.894736842105	45.8947368421053	45.5789473684211	0.491522509380281
127.894736842105	45.8947368421053	47.7894736842105	0.477442545252718
127.894736842105	45.8947368421053	50	0.464101244408342
127.894736842105	47.7894736842105	27.8947368421053	0.634213522933477
127.894736842105	47.7894736842105	30.1052631578947	0.611845140042130
127.894736842105	47.7894736842105	32.3157894736842	0.590893513083160
127.894736842105	47.7894736842105	34.5263157894737	0.571233689947048
127.894736842105	47.7894736842105	36.7368421052632	0.552754629880955
127.894736842105	47.7894736842105	38.9473684210526	0.535357354972166
127.894736842105	47.7894736842105	41.1578947368421	0.518953384951516
127.894736842105	47.7894736842105	43.3684210526316	0.503463406440847
127.894736842105	47.7894736842105	45.5789473684211	0.488816137096395
127.894736842105	47.7894736842105	47.7894736842105	0.474947352485262
127.894736842105	47.7894736842105	50	0.461799049411778
127.894736842105	49.6842105263158	27.8947368421053	0.629023269617807
127.894736842105	49.6842105263158	30.1052631578947	0.607100170482574
127.894736842105	49.6842105263158	32.3157894736842	0.586549039636077
127.894736842105	49.6842105263158	34.5263157894737	0.567250329822476
127.894736842105	49.6842105263158	36.7368421052632	0.549097645977648
127.894736842105	49.6842105263158	38.9473684210526	0.531996018004577
127.894736842105	49.6842105263158	41.1578947368421	0.515860435246397
127.894736842105	49.6842105263158	43.3684210526316	0.500614598019952
127.894736842105	49.6842105263158	45.5789473684211	0.486189849997591
127.894736842105	49.6842105263158	47.7894736842105	0.472524261914252
127.894736842105	49.6842105263158	50	0.459561842416961
127.894736842105	51.5789473684211	27.8947368421053	0.624016163882970
127.894736842105	51.5789473684211	30.1052631578947	0.602518083679698
127.894736842105	51.5789473684211	32.3157894736842	0.582349734363455
127.894736842105	51.5789473684211	34.5263157894737	0.563396605432967
127.894736842105	51.5789473684211	36.7368421052632	0.545556639405233
127.894736842105	51.5789473684211	38.9473684210526	0.528738615014490
127.894736842105	51.5789473684211	41.1578947368421	0.512860772646169
127.894736842105	51.5789473684211	43.3684210526316	0.497849641141970
127.894736842105	51.5789473684211	45.5789473684211	0.483639032741882
127.894736842105	51.5789473684211	47.7894736842105	0.470169179003654
127.894736842105	51.5789473684211	50	0.457385985402231
127.894736842105	53.4736842105263	25.6842105263158	0.641685579616888
127.894736842105	53.4736842105263	27.8947368421053	0.619180508957872
127.894736842105	53.4736842105263	30.1052631578947	0.598088670217407
127.894736842105	53.4736842105263	32.3157894736842	0.578286661694226
127.894736842105	53.4736842105263	34.5263157894737	0.559664676161010
127.894736842105	53.4736842105263	36.7368421052632	0.542124713975550
127.894736842105	53.4736842105263	38.9473684210526	0.525579067075197
127.894736842105	53.4736842105263	41.1578947368421	0.509949027636023
127.894736842105	53.4736842105263	43.3684210526316	0.495163783902452
127.894736842105	53.4736842105263	45.5789473684211	0.481159472620318
127.894736842105	53.4736842105263	47.7894736842105	0.467878363036107
127.894736842105	53.4736842105263	50	0.455268151862361
127.894736842105	55.3684210526316	25.6842105263158	0.636579098928133
127.894736842105	55.3684210526316	27.8947368421053	0.614505692239242
127.894736842105	55.3684210526316	30.1052631578947	0.593802654260494
127.894736842105	55.3684210526316	32.3157894736842	0.574351692651404
127.894736842105	55.3684210526316	34.5263157894737	0.556047400443997
127.894736842105	55.3684210526316	36.7368421052632	0.538795581119571
127.894736842105	55.3684210526316	38.9473684210526	0.522511824839064
127.894736842105	55.3684210526316	41.1578947368421	0.507120293432313
127.894736842105	55.3684210526316	43.3684210526316	0.492552679670361
127.894736842105	55.3684210526316	45.5789473684211	0.478747312649278
127.894736842105	55.3684210526316	47.7894736842105	0.465648386159466
127.894736842105	55.3684210526316	50	0.453205290972738
127.894736842105	57.2631578947368	25.6842105263158	0.631642338747484
127.894736842105	57.2631578947368	27.8947368421053	0.609982054414433
127.894736842105	57.2631578947368	30.1052631578947	0.589651582007339
127.894736842105	57.2631578947368	32.3157894736842	0.570537409408010
127.894736842105	57.2631578947368	34.5263157894737	0.552538253810034
127.894736842105	57.2631578947368	36.7368421052632	0.535563489258704
127.894736842105	57.2631578947368	38.9473684210526	0.519531807482358
127.894736842105	57.2631578947368	41.1578947368421	0.504370073046106
127.894736842105	57.2631578947368	43.3684210526316	0.490012341063499
127.894736842105	57.2631578947368	45.5789473684211	0.476399011452223
127.894736842105	57.2631578947368	47.7894736842105	0.463476098333427
127.894736842105	57.2631578947368	50	0.451194596893876
127.894736842105	59.1578947368421	25.6842105263158	0.626865209961851
127.894736842105	59.1578947368421	27.8947368421053	0.605600777902883
127.894736842105	59.1578947368421	30.1052631578947	0.585627726475658
127.894736842105	59.1578947368421	32.3157894736842	0.566837023713179
127.894736842105	59.1578947368421	34.5263157894737	0.549131258741318
127.894736842105	59.1578947368421	36.7368421052632	0.532423163300926
127.894736842105	59.1578947368421	38.9473684210526	0.516634350348708
127.894736842105	59.1578947368421	41.1578947368421	0.501694233845284
127.894736842105	59.1578947368421	43.3684210526316	0.487539100408333
127.894736842105	59.1578947368421	45.5789473684211	0.474111308765213
127.894736842105	59.1578947368421	47.7894736842105	0.461358597166731
127.894736842105	59.1578947368421	50	0.449233482339586
127.894736842105	61.0526315789474	23.4736842105263	0.644495617104403
127.894736842105	61.0526315789474	25.6842105263158	0.622238489272588
127.894736842105	61.0526315789474	27.8947368421053	0.601353791269224
127.894736842105	61.0526315789474	30.1052631578947	0.581724005809950
127.894736842105	61.0526315789474	32.3157894736842	0.563244306815347
127.894736842105	61.0526315789474	34.5263157894737	0.545820924352697
127.894736842105	61.0526315789474	36.7368421052632	0.529369752548009
127.894736842105	61.0526315789474	38.9473684210526	0.513815159825882
127.894736842105	61.0526315789474	41.1578947368421	0.499088968357646
127.894736842105	61.0526315789474	43.3684210526316	0.485129575601171
127.894736842105	61.0526315789474	45.5789473684211	0.471881195630469
127.894736842105	61.0526315789474	47.7894736842105	0.459293201834095
127.894736842105	61.0526315789474	50	0.447319555704182
127.894736842105	62.9473684210526	23.4736842105263	0.639606960827198
127.894736842105	62.9473684210526	25.6842105263158	0.617753722651676
127.894736842105	62.9473684210526	27.8947368421053	0.597233686922530
127.894736842105	62.9473684210526	30.1052631578947	0.577933912851901
127.894736842105	62.9473684210526	32.3157894736842	0.559753528973613
127.894736842105	62.9473684210526	34.5263157894737	0.542602194264941
127.894736842105	62.9473684210526	36.7368421052632	0.526398785632368
127.894736842105	62.9473684210526	38.9473684210526	0.511070274273616
127.894736842105	62.9473684210526	41.1578947368421	0.496550760299503
127.894736842105	62.9473684210526	43.3684210526316	0.482780640495474
127.894736842105	62.9473684210526	45.5789473684211	0.469705888521278
127.894736842105	62.9473684210526	47.7894736842105	0.457277430416724
127.894736842105	62.9473684210526	50	0.445450601178242
127.894736842105	64.8421052631579	23.4736842105263	0.634868568506240
127.894736842105	64.8421052631579	25.6842105263158	0.613403141951546
127.894736842105	64.8421052631579	27.8947368421053	0.593233649931602
127.894736842105	64.8421052631579	30.1052631578947	0.574251454146188
127.894736842105	64.8421052631579	32.3157894736842	0.556359407010983
127.894736842105	64.8421052631579	34.5263157894737	0.539470401358625
127.894736842105	64.8421052631579	36.7368421052632	0.523506131362225
127.894736842105	64.8421052631579	38.9473684210526	0.508396030041976
127.894736842105	64.8421052631579	41.1578947368421	0.494076355004067
127.894736842105	64.8421052631579	43.3684210526316	0.480489399103143
127.894736842105	64.8421052631579	45.5789473684211	0.467582806782093
127.894736842105	64.8421052631579	47.7894736842105	0.455308980131772
127.894736842105	64.8421052631579	50	0.443624561387804
127.894736842105	66.7368421052632	23.4736842105263	0.630272273502071
127.894736842105	66.7368421052632	25.6842105263158	0.609179592564750
127.894736842105	66.7368421052632	27.8947368421053	0.589347396191044
127.894736842105	66.7368421052632	30.1052631578947	0.570671096893229
127.894736842105	66.7368421052632	32.3157894736842	0.553057058648636
127.894736842105	66.7368421052632	34.5263157894737	0.536421228336000
127.894736842105	66.7368421052632	36.7368421052632	0.520687964558926
127.894736842105	66.7368421052632	38.9473684210526	0.505789031794822
127.894736842105	66.7368421052632	41.1578947368421	0.491662733573892
127.894736842105	66.7368421052632	43.3684210526316	0.478253163026493
127.894736842105	66.7368421052632	45.5789473684211	0.465509552878835
127.894736842105	66.7368421052632	47.7894736842105	0.453385710012341
127.894736842105	66.7368421052632	50	0.441839522175374
127.894736842105	68.6315789473684	21.2631578947368	0.647884077843013
127.894736842105	68.6315789473684	23.4736842105263	0.625810546709663
127.894736842105	68.6315789473684	25.6842105263158	0.605076470413837
127.894736842105	68.6315789473684	27.8947368421053	0.585569118493239
127.894736842105	68.6315789473684	30.1052631578947	0.567187722629052
127.894736842105	68.6315789473684	32.3157894736842	0.549841962586805
127.894736842105	68.6315789473684	34.5263157894737	0.533450673209985
127.894736842105	68.6315789473684	36.7368421052632	0.517940736133325
127.894736842105	68.6315789473684	38.9473684210526	0.503246126492145
127.894736842105	68.6315789473684	41.1578947368421	0.489307090200951
127.894736842105	68.6315789473684	43.3684210526316	0.476069431640325
127.894736842105	68.6315789473684	45.5789473684211	0.463483895043044
127.894736842105	68.6315789473684	47.7894736842105	0.451505625676297
127.894736842105	68.6315789473684	50	0.440093699207699
127.894736842105	70.5263157894737	21.2631578947368	0.643168304878209
127.894736842105	70.5263157894737	23.4736842105263	0.621476432027109
127.894736842105	70.5263157894737	25.6842105263158	0.601087666857366
127.894736842105	70.5263157894737	27.8947368421053	0.581893439316636
127.894736842105	70.5263157894737	30.1052631578947	0.563796586626806
127.894736842105	70.5263157894737	32.3157894736842	0.546709923478671
127.894736842105	70.5263157894737	34.5263157894737	0.530555018992622
127.894736842105	70.5263157894737	36.7368421052632	0.515261146778566
127.894736842105	70.5263157894737	38.9473684210526	0.500764380496562
127.894736842105	70.5263157894737	41.1578947368421	0.487006812193615
127.894736842105	70.5263157894737	43.3684210526316	0.473935874625817
127.894736842105	70.5263157894737	45.5789473684211	0.461503751964610
127.894736842105	70.5263157894737	47.7894736842105	0.449666865883787
127.894736842105	70.5263157894737	50	0.438385426148776
127.894736842105	72.4210526315790	21.2631578947368	0.638587920990570
127.894736842105	72.4210526315790	23.4736842105263	0.617263489800649
127.894736842105	72.4210526315790	25.6842105263158	0.597207520342970
127.894736842105	72.4210526315790	27.8947368421053	0.578315369345511
127.894736842105	72.4210526315790	30.1052631578947	0.560493282186550
127.894736842105	72.4210526315790	32.3157894736842	0.543657041089048
127.894736842105	72.4210526315790	34.5263157894737	0.527730806978716
127.894736842105	72.4210526315790	36.7368421052632	0.512646123761744
127.894736842105	72.4210526315790	38.9473684210526	0.498341059359141
127.894736842105	72.4210526315790	41.1578947368421	0.484759462326910
127.894736842105	72.4210526315790	43.3684210526316	0.471850316524432
127.894736842105	72.4210526315790	45.5789473684211	0.459567179245253
127.894736842105	72.4210526315790	47.7894736842105	0.447867690633100
127.894736842105	72.4210526315790	50	0.436713144179803
127.894736842105	74.3157894736842	21.2631578947368	0.634136123031544
127.894736842105	74.3157894736842	23.4736842105263	0.613165747088345
127.894736842105	74.3157894736842	25.6842105263158	0.593430773835684
127.894736842105	74.3157894736842	27.8947368421053	0.574830270901678
127.894736842105	74.3157894736842	30.1052631578947	0.557273709119050
127.894736842105	74.3157894736842	32.3157894736842	0.540679683047238
127.894736842105	74.3157894736842	34.5263157894737	0.524974813120224
127.894736842105	74.3157894736842	36.7368421052632	0.510092800381974
127.894736842105	74.3157894736842	38.9473684210526	0.495973609912562
127.894736842105	74.3157894736842	41.1578947368421	0.482562763195066
127.894736842105	74.3157894736842	43.3684210526316	0.469810723033983
127.894736842105	74.3157894736842	45.5789473684211	0.457672357371571
127.894736842105	74.3157894736842	47.7894736842105	0.446106470584982
127.894736842105	74.3157894736842	50	0.435075392682969
127.894736842105	76.2105263157895	21.2631578947368	0.629806596604545
127.894736842105	76.2105263157895	23.4736842105263	0.609177653776677
127.894736842105	76.2105263157895	25.6842105263158	0.589752537209920
127.894736842105	76.2105263157895	27.8947368421053	0.571433825602785
127.894736842105	76.2105263157895	30.1052631578947	0.554134045842336
127.894736842105	76.2105263157895	32.3157894736842	0.537774460699062
127.894736842105	76.2105263157895	34.5263157894737	0.522284027068231
127.894736842105	76.2105263157895	36.7368421052632	0.507598497731875
127.894736842105	76.2105263157895	38.9473684210526	0.493659644359106
127.894736842105	76.2105263157895	41.1578947368421	0.480414583296454
127.894736842105	76.2105263157895	43.3684210526316	0.467815188813082
127.894736842105	76.2105263157895	45.5789473684211	0.455817581004604
127.894736842105	76.2105263157895	47.7894736842105	0.444381677638592
127.894736842105	76.2105263157895	50	0.433470800934751
127.894736842105	78.1052631578947	21.2631578947368	0.625593470635355
127.894736842105	78.1052631578947	23.4736842105263	0.605294043740634
127.894736842105	78.1052631578947	25.6842105263158	0.586168253923918
127.894736842105	78.1052631578947	27.8947368421053	0.568122005671384
127.894736842105	78.1052631578947	30.1052631578947	0.551070724602155
127.894736842105	78.1052631578947	32.3157894736842	0.534938207641378
127.894736842105	78.1052631578947	34.5263157894737	0.519655633525980
127.894736842105	78.1052631578947	36.7368421052632	0.505160708456264
127.894736842105	78.1052631578947	38.9473684210526	0.491396926089683
127.894736842105	78.1052631578947	41.1578947368421	0.478312924622939
127.894736842105	78.1052631578947	43.3684210526316	0.465861926596388
127.894736842105	78.1052631578947	45.5789473684211	0.454001249414204
127.894736842105	78.1052631578947	47.7894736842105	0.442691876509489
127.894736842105	78.1052631578947	50	0.431898080678062
127.894736842105	80	21.2631578947368	0.621491277094820
127.894736842105	80	23.4736842105263	0.601510100365910
127.894736842105	80	25.6842105263158	0.582673671402555
127.894736842105	80	27.8947368421053	0.564891048408868
127.894736842105	80	30.1052631578947	0.548080409403365
127.894736842105	80	32.3157894736842	0.532167960586699
127.894736842105	80	34.5263157894737	0.517086995611172
127.894736842105	80	36.7368421052632	0.502777082248741
127.894736842105	80	38.9473684210526	0.489183357010304
127.894736842105	80	41.1578947368421	0.476255911560282
127.894736842105	80	43.3684210526316	0.463949257452931
127.894736842105	80	45.5789473684211	0.452221857912353
127.894736842105	80	47.7894736842105	0.441035717182498
127.894736842105	80	50	0.430356019462155
133.421052631579	44	27.8947368421053	0.637461254400937
133.421052631579	44	30.1052631578947	0.614659455795998
133.421052631579	44	32.3157894736842	0.593322492670960
133.421052631579	44	34.5263157894737	0.573319260869242
133.421052631579	44	36.7368421052632	0.554533463894323
133.421052631579	44	38.9473684210526	0.536861616909670
133.421052631579	44	41.1578947368421	0.520211360973162
133.421052631579	44	43.3684210526316	0.504500033242001
133.421052631579	44	45.5789473684211	0.489653449380927
133.421052631579	44	47.7894736842105	0.475604862688200
133.421052631579	44	50	0.462294071024758
133.421052631579	45.8947368421053	27.8947368421053	0.631824708422600
133.421052631579	45.8947368421053	30.1052631578947	0.609508566749400
133.421052631579	45.8947368421053	32.3157894736842	0.588607789299695
133.421052631579	45.8947368421053	34.5263157894737	0.568997321695056
133.421052631579	45.8947368421053	36.7368421052632	0.550566055765665
133.421052631579	45.8947368421053	38.9473684210526	0.533214973060247
133.421052631579	45.8947368421053	41.1578947368421	0.516855573383961
133.421052631579	45.8947368421053	43.3684210526316	0.501408539107379
133.421052631579	45.8947368421053	45.5789473684211	0.486802595405907
133.421052631579	45.8947368421053	47.7894736842105	0.472973534040893
133.421052631579	45.8947368421053	50	0.459863374223799
133.421052631579	47.7894736842105	27.8947368421053	0.626401870363068
133.421052631579	47.7894736842105	30.1052631578947	0.604547641388700

==> Plots/Data/points6D_1_6.dat <==
x	y	z	color
133.421052631579	47.7894736842105	32.3157894736842	0.584062323856618
133.421052631579	47.7894736842105	34.5263157894737	0.564826472357442
133.421052631579	47.7894736842105	36.7368421052632	0.546733798968981
133.421052631579	47.7894736842105	38.9473684210526	0.529689442934702
133.421052631579	47.7894736842105	41.1578947368421	0.513608502848031
133.421052631579	47.7894736842105	43.3684210526316	0.498414786506837
133.421052631579	47.7894736842105	45.5789473684211	0.484039742075492
133.421052631579	47.7894736842105	47.7894736842105	0.470421540917199
133.421052631579	47.7894736842105	50	0.457504287826309
133.421052631579	49.6842105263158	25.6842105263158	0.644046045773970
133.421052631579	49.6842105263158	27.8947368421053	0.621178074773297
133.421052631579	49.6842105263158	30.1052631578947	0.599763885114378
133.421052631579	49.6842105263158	32.3157894736842	0.579674901756620
133.421052631579	49.6842105263158	34.5263157894737	0.560796891814880
133.421052631579	49.6842105263158	36.7368421052632	0.543028055800103
133.421052631579	49.6842105263158	38.9473684210526	0.526277411750249
133.421052631579	49.6842105263158	41.1578947368421	0.510463421674962
133.421052631579	49.6842105263158	43.3684210526316	0.495512819396772
133.421052631579	49.6842105263158	45.5789473684211	0.481359606518130
133.421052631579	49.6842105263158	47.7894736842105	0.467944189330026
133.421052631579	49.6842105263158	50	0.455212634348398
133.421052631579	51.5789473684211	25.6842105263158	0.638541407797493
133.421052631579	51.5789473684211	27.8947368421053	0.616140114707937
133.421052631579	51.5789473684211	30.1052631578947	0.595145758770292
133.421052631579	51.5789473684211	32.3157894736842	0.575435412849749
133.421052631579	51.5789473684211	34.5263157894737	0.556899698814399
133.421052631579	51.5789473684211	36.7368421052632	0.539441005486545
133.421052631579	51.5789473684211	38.9473684210526	0.522971976895213
133.421052631579	51.5789473684211	41.1578947368421	0.507414224681684
133.421052631579	51.5789473684211	43.3684210526316	0.492697227225837
133.421052631579	51.5789473684211	45.5789473684211	0.478757384980449
133.421052631579	51.5789473684211	47.7894736842105	0.465537207023438
133.421052631579	51.5789473684211	50	0.452984608268843
133.421052631579	53.4736842105263	25.6842105263158	0.633232065653663
133.421052631579	53.4736842105263	27.8947368421053	0.611276053147245
133.421052631579	53.4736842105263	30.1052631578947	0.590682817962784
133.421052631579	53.4736842105263	32.3157894736842	0.571334693952218
133.421052631579	53.4736842105263	34.5263157894737	0.553126833832187
133.421052631579	53.4736842105263	36.7368421052632	0.535965542434785
133.421052631579	53.4736842105263	38.9473684210526	0.519766859937339
133.421052631579	53.4736842105263	41.1578947368421	0.504455352862835
133.421052631579	53.4736842105263	43.3684210526316	0.489963078528339
133.421052631579	53.4736842105263	45.5789473684211	0.476228694896318
133.421052631579	53.4736842105263	47.7894736842105	0.463196692807446
133.421052631579	53.4736842105263	50	0.450816731613978
133.421052631579	55.3684210526316	25.6842105263158	0.628105628403686
133.421052631579	55.3684210526316	27.8947368421053	0.606575064177506
133.421052631579	55.3684210526316	30.1052631578947	0.586365577534801
133.421052631579	55.3684210526316	32.3157894736842	0.567364412739113
133.421052631579	55.3684210526316	34.5263157894737	0.549470959232895
133.421052631579	55.3684210526316	36.7368421052632	0.532595190078392
133.421052631579	55.3684210526316	38.9473684210526	0.516656332041699
133.421052631579	55.3684210526316	41.1578947368421	0.501581728627884
133.421052631579	55.3684210526316	43.3684210526316	0.487305864527682
133.421052631579	55.3684210526316	45.5789473684211	0.473769525645328
133.421052631579	55.3684210526316	47.7894736842105	0.460919073457418
133.421052631579	55.3684210526316	50	0.448705816145456
133.421052631579	57.2631578947368	23.4736842105263	0.645677427176209
133.421052631579	57.2631578947368	25.6842105263158	0.623150838549012
133.421052631579	57.2631578947368	27.8947368421053	0.602027298428441
133.421052631579	57.2631578947368	30.1052631578947	0.582185396574263
133.421052631579	57.2631578947368	32.3157894736842	0.563516969098031
133.421052631579	57.2631578947368	34.5263157894737	0.545925374338971
133.421052631579	57.2631578947368	36.7368421052632	0.529324027508085
133.421052631579	57.2631578947368	38.9473684210526	0.513635150386521
133.421052631579	57.2631578947368	41.1578947368421	0.498788700533792
133.421052631579	57.2631578947368	43.3684210526316	0.484721450964563
133.421052631579	57.2631578947368	45.5789473684211	0.471376196456705
133.421052631579	57.2631578947368	47.7894736842105	0.458701066838539
133.421052631579	57.2631578947368	50	0.446648930985370
133.421052631579	59.1578947368421	23.4736842105263	0.640451812217674
133.421052631579	59.1578947368421	25.6842105263158	0.618357437519171
133.421052631579	59.1578947368421	27.8947368421053	0.597623768424106
133.421052631579	59.1578947368421	30.1052631578947	0.578134380303474
133.421052631579	59.1578947368421	32.3157894736842	0.559785410855729
133.421052631579	59.1578947368421	34.5263157894737	0.542483942787790
133.421052631579	59.1578947368421	36.7368421052632	0.526146626647252
133.421052631579	59.1578947368421	38.9473684210526	0.510698503661767
133.421052631579	59.1578947368421	41.1578947368421	0.496071995866891
133.421052631579	59.1578947368421	43.3684210526316	0.482206036729721
133.421052631579	59.1578947368421	45.5789473684211	0.469045320229455
133.421052631579	59.1578947368421	47.7894736842105	0.456539650188257
133.421052631579	59.1578947368421	50	0.444643374749681
133.421052631579	61.0526315789474	23.4736842105263	0.635396451075207
133.421052631579	61.0526315789474	25.6842105263158	0.613716050633852
133.421052631579	61.0526315789474	27.8947368421053	0.593356250390067
133.421052631579	61.0526315789474	30.1052631578947	0.574205295937815
133.421052631579	61.0526315789474	32.3157894736842	0.556163361413532
133.421052631579	61.0526315789474	34.5263157894737	0.539141030081587
133.421052631579	61.0526315789474	36.7368421052632	0.523057998184299
133.421052631579	61.0526315789474	38.9473684210526	0.507841965117292
133.421052631579	61.0526315789474	41.1578947368421	0.493427679754962
133.421052631579	61.0526315789474	43.3684210526316	0.479756118162502
133.421052631579	61.0526315789474	45.5789473684211	0.466773772282470
133.421052631579	61.0526315789474	47.7894736842105	0.454432032699865
133.421052631579	61.0526315789474	50	0.442686651443522
133.421052631579	62.9473684210526	23.4736842105263	0.630501538055836
133.421052631579	62.9473684210526	25.6842105263158	0.609218088234752
133.421052631579	62.9473684210526	27.8947368421053	0.589217199744050
133.421052631579	62.9473684210526	30.1052631578947	0.570391500175311
133.421052631579	62.9473684210526	32.3157894736842	0.552644957310087
133.421052631579	62.9473684210526	34.5263157894737	0.535891449643824
133.421052631579	62.9473684210526	36.7368421052632	0.520053544820599
133.421052631579	62.9473684210526	38.9473684210526	0.505061451924091
133.421052631579	62.9473684210526	41.1578947368421	0.490852119744773
133.421052631579	62.9473684210526	43.3684210526316	0.477368458095307
133.421052631579	62.9473684210526	45.5789473684211	0.464558663237266
133.421052631579	62.9473684210526	47.7894736842105	0.452375631714123
133.421052631579	62.9473684210526	50	0.440776449514212
133.421052631579	64.8421052631579	21.2631578947368	0.648022556834118
133.421052631579	64.8421052631579	23.4736842105263	0.625758077730090
133.421052631579	64.8421052631579	25.6842105263158	0.604855660321730
133.421052631579	64.8421052631579	27.8947368421053	0.585199678030375
133.421052631579	64.8421052631579	30.1052631578947	0.566686876425832
133.421052631579	64.8421052631579	32.3157894736842	0.549224794107071
133.421052631579	64.8421052631579	34.5263157894737	0.532730416015027
133.421052631579	64.8421052631579	36.7368421052632	0.517129020664646
133.421052631579	64.8421052631579	38.9473684210526	0.502353189844438
133.421052631579	64.8421052631579	41.1578947368421	0.488341954979694
133.421052631579	64.8421052631579	43.3684210526316	0.475040058895664
133.421052631579	64.8421052631579	45.5789473684211	0.462397315384327
133.421052631579	64.8421052631579	47.7894736842105	0.450368051954369
133.421052631579	64.8421052631579	50	0.438910623569589
133.421052631579	66.7368421052632	21.2631578947368	0.643017325750295
133.421052631579	66.7368421052632	23.4736842105263	0.621157798230571
133.421052631579	66.7368421052632	25.6842105263158	0.600621502528936
133.421052631579	66.7368421052632	27.8947368421053	0.581297289477037
133.421052631579	66.7368421052632	30.1052631578947	0.563085780240200
133.421052631579	66.7368421052632	32.3157894736842	0.545897879290147
133.421052631579	66.7368421052632	34.5263157894737	0.529653504072756
133.421052631579	66.7368421052632	36.7368421052632	0.514280495817360
133.421052631579	66.7368421052632	38.9473684210526	0.499713682390046
133.421052631579	66.7368421052632	41.1578947368421	0.485894069269390
133.421052631579	66.7368421052632	43.3684210526316	0.472768138893295
133.421052631579	66.7368421052632	45.5789473684211	0.460287242001368
133.421052631579	66.7368421052632	47.7894736842105	0.448407067342333
133.421052631579	66.7368421052632	50	0.437087178357778
133.421052631579	68.6315789473684	21.2631578947368	0.638163554285358
133.421052631579	68.6315789473684	23.4736842105263	0.616693075864803
133.421052631579	68.6315789473684	25.6842105263158	0.596508911672390
133.421052631579	68.6315789473684	27.8947368421053	0.577504125685405
133.421052631579	68.6315789473684	30.1052631578947	0.559582991677865
133.421052631579	68.6315789473684	32.3157894736842	0.542659591112737
133.421052631579	68.6315789473684	34.5263157894737	0.526656613360073
133.421052631579	68.6315789473684	36.7368421052632	0.511504325363732
133.421052631579	68.6315789473684	38.9473684210526	0.497139683793155
133.421052631579	68.6315789473684	41.1578947368421	0.483505567468870
133.421052631579	68.6315789473684	43.3684210526316	0.470550111687571
133.421052631579	68.6315789473684	45.5789473684211	0.458226129185236
133.421052631579	68.6315789473684	47.7894736842105	0.446490605012927
133.421052631579	68.6315789473684	50	0.435304254675094
133.421052631579	70.5263157894737	21.2631578947368	0.633453222951479
133.421052631579	70.5263157894737	23.4736842105263	0.612356869310869
133.421052631579	70.5263157894737	25.6842105263158	0.592511689415386
133.421052631579	70.5263157894737	27.8947368421053	0.573814717226202
133.421052631579	70.5263157894737	30.1052631578947	0.556173673573842
133.421052631579	70.5263157894737	32.3157894736842	0.539505642497948
133.421052631579	70.5263157894737	34.5263157894737	0.523735936766457
133.421052631579	70.5263157894737	36.7368421052632	0.508797122122215
133.421052631579	70.5263157894737	38.9473684210526	0.494628175232105
133.421052631579	70.5263157894737	41.1578947368421	0.481173754684489
133.421052631579	70.5263157894737	43.3684210526316	0.468383567917344
133.421052631579	70.5263157894737	45.5789473684211	0.456211819834165
133.421052631579	70.5263157894737	47.7894736842105	0.444616731211445
133.421052631579	70.5263157894737	50	0.433560116925467
133.421052631579	72.4210526315790	21.2631578947368	0.628878918712038
133.421052631579	72.4210526315790	23.4736842105263	0.608142661966654
133.421052631579	72.4210526315790	25.6842105263158	0.588624092850284
133.421052631579	72.4210526315790	27.8947368421053	0.570223991126954
133.421052631579	72.4210526315790	30.1052631578947	0.552853334843822
133.421052631579	72.4210526315790	32.3157894736842	0.536432049264963
133.421052631579	72.4210526315790	34.5263157894737	0.520887932933507
133.421052631579	72.4210526315790	36.7368421052632	0.506155732612896
133.421052631579	72.4210526315790	38.9473684210526	0.492176343847006
133.421052631579	72.4210526315790	41.1578947368421	0.478896117905431
133.421052631579	72.4210526315790	43.3684210526316	0.466266259144997
133.421052631579	72.4210526315790	45.5789473684211	0.454242299477590
133.421052631579	72.4210526315790	47.7894736842105	0.442783638809120
133.421052631579	72.4210526315790	50	0.431853142100591
133.421052631579	74.3157894736842	21.2631578947368	0.624433775710964
133.421052631579	74.3157894736842	23.4736842105263	0.604044411266853
133.421052631579	74.3157894736842	25.6842105263158	0.584840790998473
133.421052631579	74.3157894736842	27.8947368421053	0.566727233406667
133.421052631579	74.3157894736842	30.1052631578947	0.549617798110345
133.421052631579	74.3157894736842	32.3157894736842	0.533435102068202
133.421052631579	74.3157894736842	34.5263157894737	0.518109301861649
133.421052631579	74.3157894736842	36.7368421052632	0.503577215794312
133.421052631579	74.3157894736842	38.9473684210526	0.489781564157298
133.421052631579	74.3157894736842	41.1578947368421	0.476670309724820
133.421052631579	74.3157894736842	43.3684210526316	0.464196083563274
133.421052631579	74.3157894736842	45.5789473684211	0.452315683699940
133.421052631579	74.3157894736842	47.7894736842105	0.440989636215780
133.421052631579	74.3157894736842	50	0.430181809987259
133.421052631579	76.2105263157895	21.2631578947368	0.620111423062253
133.421052631579	76.2105263157895	23.4736842105263	0.600056503978866
133.421052631579	76.2105263157895	25.6842105263158	0.581156826395010
133.421052631579	76.2105263157895	27.8947368421053	0.563320055952013
133.421052631579	76.2105263157895	30.1052631578947	0.546463171049886
133.421052631579	76.2105263157895	32.3157894736842	0.530511341536835
133.421052631579	76.2105263157895	34.5263157894737	0.515396963278662
133.421052631579	76.2105263157895	36.7368421052632	0.501058824191131
133.421052631579	76.2105263157895	38.9473684210526	0.487441381555162
133.421052631579	76.2105263157895	41.1578947368421	0.474494133868171
133.421052631579	76.2105263157895	43.3684210526316	0.462171073279770
133.421052631579	76.2105263157895	45.5789473684211	0.450430206944928
133.421052631579	76.2105263157895	47.7894736842105	0.439233137503258
133.421052631579	76.2105263157895	50	0.428544694438815
133.421052631579	78.1052631578947	21.2631578947368	0.615905938713265
133.421052631579	78.1052631578947	23.4736842105263	0.596173716649056
133.421052631579	78.1052631578947	25.6842105263158	0.577567581058712
133.421052631579	78.1052631578947	27.8947368421053	0.559998367142271
133.421052631579	78.1052631578947	30.1052631578947	0.543385820956257
133.421052631579	78.1052631578947	32.3157894736842	0.527657536183390
133.421052631579	78.1052631578947	34.5263157894737	0.512748037400048
133.421052631579	78.1052631578947	36.7368421052632	0.498597987094181
133.421052631579	78.1052631578947	38.9473684210526	0.485153497599679
133.421052631579	78.1052631578947	41.1578947368421	0.472365532290826
133.421052631579	78.1052631578947	43.3684210526316	0.460189382971964
133.421052631579	78.1052631578947	45.5789473684211	0.448584212519910
133.421052631579	78.1052631578947	47.7894736842105	0.437512653581918
133.421052631579	78.1052631578947	50	0.426940455572690
133.421052631579	80	21.2631578947368	0.611811808552726
133.421052631579	80	23.4736842105263	0.592391180502073
133.421052631579	80	25.6842105263158	0.574068746258528
133.421052631579	80	27.8947368421053	0.556758345723007
133.421052631579	80	30.1052631578947	0.540382352094220
133.421052631579	80	32.3157894736842	0.524870662716891
133.421052631579	80	34.5263157894737	0.510159827768231
133.421052631579	80	36.7368421052632	0.496192295563156
133.421052631579	80	38.9473684210526	0.482915756878608
133.421052631579	80	41.1578947368421	0.470282573642256
133.421052631579	80	43.3684210526316	0.458249279737040
133.421052631579	80	45.5789473684211	0.446776143647062
133.421052631579	80	47.7894736842105	0.435826784296379
133.421052631579	80	50	0.425367832776716
138.947368421053	44	27.8947368421053	0.630083285113403
138.947368421053	44	30.1052631578947	0.607778340496332
138.947368421053	44	32.3157894736842	0.586891262542539
138.947368421053	44	34.5263157894737	0.567296443897089
138.947368421053	44	36.7368421052632	0.548882320941917
138.947368421053	44	38.9473684210526	0.531549499405656
138.947368421053	44	41.1578947368421	0.515209168482641
138.947368421053	44	43.3684210526316	0.499781753475336
138.947368421053	44	45.5789473684211	0.485195766553657
138.947368421053	44	47.7894736842105	0.471386822800636
138.947368421053	44	50	0.458296794738954
138.947368421053	45.8947368421053	27.8947368421053	0.624411631177199
138.947368421053	45.8947368421053	30.1052631578947	0.602587100324319
138.947368421053	45.8947368421053	32.3157894736842	0.582132085222475
138.947368421053	45.8947368421053	34.5263157894737	0.562926825428428
138.947368421053	45.8947368421053	36.7368421052632	0.544864780425400
138.947368421053	45.8947368421053	38.9473684210526	0.527850887288228
138.947368421053	45.8947368421053	41.1578947368421	0.511800083233568
138.947368421053	45.8947368421053	43.3684210526316	0.496636047717038
138.947368421053	45.8947368421053	45.5789473684211	0.482290127324705
138.947368421053	45.8947368421053	47.7894736842105	0.468700413517361
138.947368421053	45.8947368421053	50	0.455810948718621
138.947368421053	47.7894736842105	25.6842105263158	0.641777383725959
138.947368421053	47.7894736842105	27.8947368421053	0.618956711939254
138.947368421053	47.7894736842105	30.1052631578947	0.597588905164852
138.947368421053	47.7894736842105	32.3157894736842	0.577545236645717
138.947368421053	47.7894736842105	34.5263157894737	0.558711363589792
138.947368421053	47.7894736842105	36.7368421052632	0.540985409382815
138.947368421053	47.7894736842105	38.9473684210526	0.524276340589527
138.947368421053	47.7894736842105	41.1578947368421	0.508502587749500
138.947368421053	47.7894736842105	43.3684210526316	0.493590868729391
138.947368421053	47.7894736842105	45.5789473684211	0.479475181112621
138.947368421053	47.7894736842105	47.7894736842105	0.466095936249249
138.947368421053	47.7894736842105	50	0.453399212501380
138.947368421053	49.6842105263158	25.6842105263158	0.636040803742389
138.947368421053	49.6842105263158	27.8947368421053	0.613703572106437
138.947368421053	49.6842105263158	30.1052631578947	0.592770677848750
138.947368421053	49.6842105263158	32.3157894736842	0.573119249299716
138.947368421053	49.6842105263158	34.5263157894737	0.554639975531676
138.947368421053	49.6842105263158	36.7368421052632	0.537235320256279
138.947368421053	49.6842105263158	38.9473684210526	0.520818007001806
138.947368421053	49.6842105263158	41.1578947368421	0.505309729191755
138.947368421053	49.6842105263158	43.3684210526316	0.490640047516987
138.947368421053	49.6842105263158	45.5789473684211	0.476745443954429
138.947368421053	49.6842105263158	47.7894736842105	0.463568507339264
138.947368421053	49.6842105263158	50	0.451057229851951
138.947368421053	51.5789473684211	25.6842105263158	0.630515563477833
138.947368421053	51.5789473684211	27.8947368421053	0.608638749689236
138.947368421053	51.5789473684211	30.1052631578947	0.588120629698435
138.947368421053	51.5789473684211	32.3157894736842	0.568843771283440
138.947368421053	51.5789473684211	34.5263157894737	0.550703547462513
138.947368421053	51.5789473684211	36.7368421052632	0.533606469803530
138.947368421053	51.5789473684211	38.9473684210526	0.517468771945084
138.947368421053	51.5789473684211	41.1578947368421	0.502215201039248
138.947368421053	51.5789473684211	43.3684210526316	0.487777982734415
138.947368421053	51.5789473684211	45.5789473684211	0.474095931610750
138.947368421053	51.5789473684211	47.7894736842105	0.461113684016536
138.947368421053	51.5789473684211	50	0.448781034302925
138.947368421053	53.4736842105263	25.6842105263158	0.625187754107853
138.947368421053	53.4736842105263	27.8947368421053	0.603750082332359
138.947368421053	53.4736842105263	30.1052631578947	0.583628095101177
138.947368421053	53.4736842105263	32.3157894736842	0.564709424436294
138.947368421053	53.4736842105263	34.5263157894737	0.546893812519950
138.947368421053	53.4736842105263	36.7368421052632	0.530091553592045
138.947368421053	53.4736842105263	38.9473684210526	0.514222167118946
138.947368421053	53.4736842105263	41.1578947368421	0.499213263578198
138.947368421053	53.4736842105263	43.3684210526316	0.484999571353877
138.947368421053	53.4736842105263	45.5789473684211	0.471522098943508
138.947368421053	53.4736842105263	47.7894736842105	0.458727411254755
138.947368421053	53.4736842105263	50	0.446567002459890
138.947368421053	55.3684210526316	23.4736842105263	0.642458943018959
138.947368421053	55.3684210526316	25.6842105263158	0.620044784769609
138.947368421053	55.3684210526316	27.8947368421053	0.599026544281275
138.947368421053	55.3684210526316	30.1052631578947	0.579283392043690
138.947368421053	55.3684210526316	32.3157894736842	0.560707684567094
138.947368421053	55.3684210526316	34.5263157894737	0.543203247535318
138.947368421053	55.3684210526316	36.7368421052632	0.526683916709370
138.947368421053	55.3684210526316	38.9473684210526	0.511072293024970
138.947368421053	55.3684210526316	41.1578947368421	0.496298676470038
138.947368421053	55.3684210526316	43.3684210526316	0.482300149809244
138.947368421053	55.3684210526316	45.5789473684211	0.469019788408638
138.947368421053	55.3684210526316	47.7894736842105	0.456405976583774
138.947368421053	55.3684210526316	50	0.444411814264641
138.947368421053	57.2631578947368	23.4736842105263	0.637044752680371
138.947368421053	57.2631578947368	25.6842105263158	0.615075220735072
138.947368421053	57.2631578947368	27.8947368421053	0.594458108309822
138.947368421053	57.2631578947368	30.1052631578947	0.575077703829839
138.947368421053	57.2631578947368	32.3157894736842	0.556830779739552
138.947368421053	57.2631578947368	34.5263157894737	0.539624985253458
138.947368421053	57.2631578947368	36.7368421052632	0.523377477753884
138.947368421053	57.2631578947368	38.9473684210526	0.508013752942429
138.947368421053	57.2631578947368	41.1578947368421	0.493466641230678
138.947368421053	57.2631578947368	43.3684210526316	0.479675443744614
138.947368421053	57.2631578947368	45.5789473684211	0.466585186041186
138.947368421053	57.2631578947368	47.7894736842105	0.454145971443584
138.947368421053	57.2631578947368	50	0.442312418986138
138.947368421053	59.1578947368421	23.4736842105263	0.631812959010587
138.947368421053	59.1578947368421	25.6842105263158	0.610268645796825
138.947368421053	59.1578947368421	27.8947368421053	0.590035628130502
138.947368421053	59.1578947368421	30.1052631578947	0.571002978205332
138.947368421053	59.1578947368421	32.3157894736842	0.553071603414752
138.947368421053	59.1578947368421	34.5263157894737	0.536152739284421
138.947368421053	59.1578947368421	36.7368421052632	0.520166663777797
138.947368421053	59.1578947368421	38.9473684210526	0.505041596358958
138.947368421053	59.1578947368421	41.1578947368421	0.490712751899440
138.947368421053	59.1578947368421	43.3684210526316	0.477121524878845
138.947368421053	59.1578947368421	45.5789473684211	0.464214783641617
138.947368421053	59.1578947368421	47.7894736842105	0.451944257957120
138.947368421053	59.1578947368421	50	0.440266005958802
138.947368421053	61.0526315789474	23.4736842105263	0.626752710094103
138.947368421053	61.0526315789474	25.6842105263158	0.605615544624961
138.947368421053	61.0526315789474	27.8947368421053	0.585750737724364
138.947368421053	61.0526315789474	30.1052631578947	0.567051840880947
138.947368421053	61.0526315789474	32.3157894736842	0.549423639898271
138.947368421053	61.0526315789474	34.5263157894737	0.532780739612009
138.947368421053	61.0526315789474	36.7368421052632	0.517046354321062
138.947368421053	61.0526315789474	38.9473684210526	0.502151270257045
138.947368421053	61.0526315789474	41.1578947368421	0.488032952518765
138.947368421053	61.0526315789474	43.3684210526316	0.474634773792916
138.947368421053	61.0526315789474	45.5789473684211	0.461905346127560
138.947368421053	61.0526315789474	47.7894736842105	0.449797940220107
138.947368421053	61.0526315789474	50	0.438269979280727
138.947368421053	62.9473684210526	21.2631578947368	0.643950881997932
138.947368421053	62.9473684210526	23.4736842105263	0.621854079265404
138.947368421053	62.9473684210526	25.6842105263158	0.601107201699555
138.947368421053	62.9473684210526	27.8947368421053	0.581595764733916
138.947368421053	62.9473684210526	30.1052631578947	0.563217521039185
138.947368421053	62.9473684210526	32.3157894736842	0.545880900040567
138.947368421053	62.9473684210526	34.5263157894737	0.529503676909071
138.947368421053	62.9473684210526	36.7368421052632	0.514011833037030
138.947368421053	62.9473684210526	38.9473684210526	0.499338576967184
138.947368421053	62.9473684210526	41.1578947368421	0.485423500312044
138.947368421053	62.9473684210526	43.3684210526316	0.472211847676616
138.947368421053	62.9473684210526	45.5789473684211	0.459653883214012
138.947368421053	62.9473684210526	47.7894736842105	0.447704339378670
138.947368421053	62.9473684210526	50	0.436321935834673
138.947368421053	64.8421052631579	21.2631578947368	0.638790628769293
138.947368421053	64.8421052631579	23.4736842105263	0.617107963058819
138.947368421053	64.8421052631579	25.6842105263158	0.596735614080987
138.947368421053	64.8421052631579	27.8947368421053	0.577563655612646
138.947368421053	64.8421052631579	30.1052631578947	0.559493786871848
138.947368421053	64.8421052631579	32.3157894736842	0.542437865530214
138.947368421053	64.8421052631579	34.5263157894737	0.526316654241462
138.947368421053	64.8421052631579	36.7368421052632	0.511058745693859
138.947368421053	64.8421052631579	38.9473684210526	0.496599637541052
138.947368421053	64.8421052631579	41.1578947368421	0.482880933655572
138.947368421053	64.8421052631579	43.3684210526316	0.469849652251114
138.947368421053	64.8421052631579	45.5789473684211	0.457457624740925
138.947368421053	64.8421052631579	47.7894736842105	0.445660971900928
138.947368421053	64.8421052631579	50	0.434419646112737
138.947368421053	66.7368421052632	21.2631578947368	0.633791286572823
138.947368421053	66.7368421052632	23.4736842105263	0.612505992872190
138.947368421053	66.7368421052632	25.6842105263158	0.592493415795906
138.947368421053	66.7368421052632	27.8947368421053	0.573647910656466
138.947368421053	66.7368421052632	30.1052631578947	0.555874889559556
138.947368421053	66.7368421052632	32.3157894736842	0.539089440427126
138.947368421053	66.7368421052632	34.5263157894737	0.523215145004054
138.947368421053	66.7368421052632	36.7368421052632	0.508183063558932
138.947368421053	66.7368421052632	38.9473684210526	0.493930859789477
138.947368421053	66.7368421052632	41.1578947368421	0.480402044105276
138.947368421053	66.7368421052632	43.3684210526316	0.467545317226196
138.947368421053	66.7368421052632	45.5789473684211	0.455313999090370
138.947368421053	66.7368421052632	47.7894736842105	0.443665530555951
138.947368421053	66.7368421052632	50	0.432561037419043
138.947368421053	68.6315789473684	21.2631578947368	0.628944083092139
138.947368421053	68.6315789473684	23.4736842105263	0.608040458185023
138.947368421053	68.6315789473684	25.6842105263158	0.588373812023712
138.947368421053	68.6315789473684	27.8947368421053	0.569842527383808
138.947368421053	68.6315789473684	30.1052631578947	0.552355514391976
138.947368421053	68.6315789473684	32.3157894736842	0.535830908826698
138.947368421053	68.6315789473684	34.5263157894737	0.520194956139610
138.947368421053	68.6315789473684	36.7368421052632	0.505381051350830
138.947368421053	68.6315789473684	38.9473684210526	0.491328910282089
138.947368421053	68.6315789473684	41.1578947368421	0.477983851869906
138.947368421053	68.6315789473684	43.3684210526316	0.465296174764204
138.947368421053	68.6315789473684	45.5789473684211	0.453220614233686
138.947368421053	68.6315789473684	47.7894736842105	0.441715867698857
138.947368421053	68.6315789473684	50	0.430744179099303
138.947368421053	70.5263157894737	21.2631578947368	0.624240928353503
138.947368421053	70.5263157894737	23.4736842105263	0.603704239559409
138.947368421053	70.5263157894737	25.6842105263158	0.584370521592192
138.947368421053	70.5263157894737	27.8947368421053	0.566141951002918
138.947368421053	70.5263157894737	30.1052631578947	0.548930737957010
138.947368421053	70.5263157894737	32.3157894736842	0.532657897740350
138.947368421053	70.5263157894737	34.5263157894737	0.517252195857060
138.947368421053	70.5263157894737	36.7368421052632	0.502649239085126
138.947368421053	70.5263157894737	38.9473684210526	0.488790689727235
138.947368421053	70.5263157894737	41.1578947368421	0.475623584227295
138.947368421053	70.5263157894737	43.3684210526316	0.463099740513445
138.947368421053	70.5263157894737	45.5789473684211	0.451175241027726
138.947368421053	70.5263157894737	47.7894736842105	0.439809980529369
138.947368421053	70.5263157894737	50	0.428967269505897
138.947368421053	72.4210526315790	21.2631578947368	0.619674346192831
138.947368421053	72.4210526315790	23.4736842105263	0.599490749961875
138.947368421053	72.4210526315790	25.6842105263158	0.580477726550088
138.947368421053	72.4210526315790	27.8947368421053	0.562541030922831
138.947368421053	72.4210526315790	30.1052631578947	0.545595990511233
138.947368421053	72.4210526315790	32.3157894736842	0.529566344434239
138.947368421053	72.4210526315790	34.5263157894737	0.514383245198980
138.947368421053	72.4210526315790	36.7368421052632	0.499984397254364
138.947368421053	72.4210526315790	38.9473684210526	0.486313311248811
138.947368421053	72.4210526315790	41.1578947368421	0.473318656464844
138.947368421053	72.4210526315790	43.3684210526316	0.460953696847024
138.947368421053	72.4210526315790	45.5789473684211	0.449175798442889
138.947368421053	72.4210526315790	47.7894736842105	0.437945998046493
138.947368421053	72.4210526315790	50	0.427228624455463
138.947368421053	74.3157894736842	21.2631578947368	0.615237414105347
138.947368421053	74.3157894736842	23.4736842105263	0.595393883193619
138.947368421053	74.3157894736842	25.6842105263158	0.576690027793177
138.947368421053	74.3157894736842	27.8947368421053	0.559034982440221
138.947368421053	74.3157894736842	30.1052631578947	0.542347022792626
138.947368421053	74.3157894736842	32.3157894736842	0.526552467594236
138.947368421053	74.3157894736842	34.5263157894737	0.511584732915860
138.947368421053	74.3157894736842	36.7368421052632	0.497383514874989
138.947368421053	74.3157894736842	38.9473684210526	0.483894081156123
138.947368421053	74.3157894736842	41.1578947368421	0.471066654993988
138.947368421053	74.3157894736842	43.3684210526316	0.458855878002484
138.947368421053	74.3157894736842	45.5789473684211	0.447220340457228
138.947368421053	74.3157894736842	47.7894736842105	0.436122169466919
138.947368421053	74.3157894736842	50	0.425526666975266
138.947368421053	76.2105263157895	21.2631578947368	0.610923710276146
138.947368421053	76.2105263157895	23.4736842105263	0.591407968418334
138.947368421053	76.2105263157895	25.6842105263158	0.573002405889591
138.947368421053	76.2105263157895	27.8947368421053	0.555619352876930
138.947368421053	76.2105263157895	30.1052631578947	0.539179876657296
138.947368421053	76.2105263157895	32.3157894736842	0.523612741787986
138.947368421053	76.2105263157895	34.5263157894737	0.508853513192516
138.947368421053	76.2105263157895	36.7368421052632	0.494843780009187
138.947368421053	76.2105263157895	38.9473684210526	0.481530481867635
138.947368421053	76.2105263157895	41.1578947368421	0.468865322344355
138.947368421053	76.2105263157895	43.3684210526316	0.456804256866080
138.947368421053	76.2105263157895	45.5789473684211	0.445307044393055
138.947368421053	76.2105263157895	47.7894736842105	0.434336853911547
138.947368421053	76.2105263157895	50	0.423859918166751
138.947368421053	78.1052631578947	21.2631578947368	0.606727266786476
138.947368421053	78.1052631578947	23.4736842105263	0.587527729940985
138.947368421053	78.1052631578947	25.6842105263158	0.569410186387981
138.947368421053	78.1052631578947	27.8947368421053	0.552289991559288
138.947368421053	78.1052631578947	30.1052631578947	0.536090859020575
138.947368421053	78.1052631578947	32.3157894736842	0.520743874778809
138.947368421053	78.1052631578947	34.5263157894737	0.506186645843761
138.947368421053	78.1052631578947	36.7368421052632	0.492362562431249
138.947368421053	78.1052631578947	38.9473684210526	0.479220156702572
138.947368421053	78.1052631578947	41.1578947368421	0.466712543789185
138.947368421053	78.1052631578947	43.3684210526316	0.454796933185349
138.947368421053	78.1052631578947	45.5789473684211	0.443434200507111
138.947368421053	78.1052631578947	47.7894736842105	0.432588511194661
138.947368421053	78.1052631578947	50	0.422226989041071
138.947368421053	80	21.2631578947368	0.602642528151173
138.947368421053	80	23.4736842105263	0.583748251525262
138.947368421053	80	25.6842105263158	0.565909009005050
138.947368421053	80	27.8947368421053	0.549043023125748
138.947368421053	80	30.1052631578947	0.533076518663783
138.947368421053	80	32.3157894736842	0.517942787315234
138.947368421053	80	34.5263157894737	0.503581378655517
138.947368421053	80	36.7368421052632	0.489937398158787
138.947368421053	80	38.9473684210526	0.476960896298033
138.947368421053	80	41.1578947368421	0.464606335391432
138.947368421053	80	43.3684210526316	0.452832123026414
138.947368421053	80	45.5789473684211	0.441600202673886
138.947368421053	80	47.7894736842105	0.430875693575272
138.947368421053	80	50	0.420626573203202
144.473684210526	44	25.6842105263158	0.646376165818734
144.473684210526	44	27.8947368421053	0.623032813618272
144.473684210526	44	30.1052631578947	0.601199158134709
144.473684210526	44	32.3157894736842	0.580739273610475
144.473684210526	44	34.5263157894737	0.561532664257086
144.473684210526	44	36.7368421052632	0.543472174625282
144.473684210526	44	38.9473684210526	0.526462226132829
144.473684210526	44	41.1578947368421	0.510417322473706
144.473684210526	44	43.3684210526316	0.495260777752799
144.473684210526	44	45.5789473684211	0.480923629955371
144.473684210526	44	47.7894736842105	0.467343709309026
144.473684210526	44	50	0.454464836634237
144.473684210526	45.8947368421053	25.6842105263158	0.640144375150728
144.473684210526	45.8947368421053	27.8947368421053	0.617330168923411
144.473684210526	45.8947368421053	30.1052631578947	0.595971783195643
144.473684210526	45.8947368421053	32.3157894736842	0.575939889488030
144.473684210526	45.8947368421053	34.5263157894737	0.557119647674323
144.473684210526	45.8947368421053	36.7368421052632	0.539408769231884
144.473684210526	45.8947368421053	38.9473684210526	0.522715878953201
144.473684210526	45.8947368421053	41.1578947368421	0.506959123358681
144.473684210526	45.8947368421053	43.3684210526316	0.492064983977513
144.473684210526	45.8947368421053	45.5789473684211	0.477967261512842
144.473684210526	45.8947368421053	47.7894736842105	0.464606203149044
144.473684210526	45.8947368421053	50	0.451927750248372
144.473684210526	47.7894736842105	25.6842105263158	0.634159183490076
144.473684210526	47.7894736842105	27.8947368421053	0.611847067311702
144.473684210526	47.7894736842105	30.1052631578947	0.590940325602608
144.473684210526	47.7894736842105	32.3157894736842	0.571315726206717
144.473684210526	47.7894736842105	34.5263157894737	0.552863666455166
144.473684210526	47.7894736842105	36.7368421052632	0.535486374092311
144.473684210526	47.7894736842105	38.9473684210526	0.519096382031351
144.473684210526	47.7894736842105	41.1578947368421	0.503615230025885
144.473684210526	47.7894736842105	43.3684210526316	0.488972355234110
144.473684210526	47.7894736842105	45.5789473684211	0.475104140704174
144.473684210526	47.7894736842105	47.7894736842105	0.461953096432935
144.473684210526	47.7894736842105	50	0.449467152158569
144.473684210526	49.6842105263158	25.6842105263158	0.628403160423593
144.473684210526	49.6842105263158	27.8947368421053	0.606568280585369
144.473684210526	49.6842105263158	30.1052631578947	0.586091441186281
144.473684210526	49.6842105263158	32.3157894736842	0.566855057575395
144.473684210526	49.6842105263158	34.5263157894737	0.548754388942942
144.473684210526	49.6842105263158	36.7368421052632	0.531695863632554
144.473684210526	49.6842105263158	38.9473684210526	0.515595656298514
144.473684210526	49.6842105263158	41.1578947368421	0.500378474268327
144.473684210526	49.6842105263158	43.3684210526316	0.485976518458154
144.473684210526	49.6842105263158	45.5789473684211	0.472328590542756
144.473684210526	49.6842105263158	47.7894736842105	0.459379323163188
144.473684210526	49.6842105263158	50	0.447078514040046
144.473684210526	51.5789473684211	23.4736842105263	0.645681031851270
144.473684210526	51.5789473684211	25.6842105263158	0.622860646931819
144.473684210526	51.5789473684211	27.8947368421053	0.601480106895105
144.473684210526	51.5789473684211	30.1052631578947	0.581413105750971
144.473684210526	51.5789473684211	32.3157894736842	0.562547302797318
144.473684210526	51.5789473684211	34.5263157894737	0.544782480570879

==> Plots/Data/points6D_1_7.dat <==
x	y	z	color
144.473684210526	51.5789473684211	36.7368421052632	0.528028982880543
144.473684210526	51.5789473684211	38.9473684210526	0.512206384997256
144.473684210526	51.5789473684211	41.1578947368421	0.497242357144227
144.473684210526	51.5789473684211	43.3684210526316	0.483071689627986
144.473684210526	51.5789473684211	45.5789473684211	0.469635453692257
144.473684210526	51.5789473684211	47.7894736842105	0.456880276780777
144.473684210526	51.5789473684211	50	0.444757714605417
144.473684210526	53.4736842105263	23.4736842105263	0.639857135163097
144.473684210526	53.4736842105263	25.6842105263158	0.617517522520774
144.473684210526	53.4736842105263	27.8947368421053	0.596570172207610
144.473684210526	53.4736842105263	30.1052631578947	0.576894445100979
144.473684210526	53.4736842105263	32.3157894736842	0.558382880370123
144.473684210526	53.4736842105263	34.5263157894737	0.540939477814556
144.473684210526	53.4736842105263	36.7368421052632	0.524478238337898
144.473684210526	53.4736842105263	38.9473684210526	0.508921918890426
144.473684210526	53.4736842105263	41.1578947368421	0.494200966384904
144.473684210526	53.4736842105263	43.3684210526316	0.480252601592598
144.473684210526	53.4736842105263	45.5789473684211	0.467020029227967
144.473684210526	53.4736842105263	47.7894736842105	0.454451754612558
144.473684210526	53.4736842105263	50	0.442500990687180
144.473684210526	55.3684210526316	23.4736842105263	0.634242195771529
144.473684210526	55.3684210526316	25.6842105263158	0.612361009589195
144.473684210526	55.3684210526316	27.8947368421053	0.591827263250870
144.473684210526	55.3684210526316	30.1052631578947	0.572525591804227
144.473684210526	55.3684210526316	32.3157894736842	0.554353084798192
144.473684210526	55.3684210526316	34.5263157894737	0.537217681689831
144.473684210526	55.3684210526316	36.7368421052632	0.521036805664250
144.473684210526	55.3684210526316	38.9473684210526	0.505736195985537
144.473684210526	55.3684210526316	41.1578947368421	0.491248906378418
144.473684210526	55.3684210526316	43.3684210526316	0.477514442830402
144.473684210526	55.3684210526316	45.5789473684211	0.464478018928419
144.473684210526	55.3684210526316	47.7894736842105	0.452089910651671
144.473684210526	55.3684210526316	50	0.440304895625932
144.473684210526	57.2631578947368	23.4736842105263	0.628822976139435
144.473684210526	57.2631578947368	25.6842105263158	0.607379508073079
144.473684210526	57.2631578947368	27.8947368421053	0.587241186095462
144.473684210526	57.2631578947368	30.1052631578947	0.568297563762800
144.473684210526	57.2631578947368	32.3157894736842	0.550449981935684
144.473684210526	57.2631578947368	34.5263157894737	0.533610067233064
144.473684210526	57.2631578947368	36.7368421052632	0.517698451124764
144.473684210526	57.2631578947368	38.9473684210526	0.502643673154263
144.473684210526	57.2631578947368	41.1578947368421	0.488381238468780
144.473684210526	57.2631578947368	43.3684210526316	0.474852805182298
144.473684210526	57.2631578947368	45.5789473684211	0.462005481397852
144.473684210526	57.2631578947368	47.7894736842105	0.449791215190197
144.473684210526	57.2631578947368	50	0.438166263670309
144.473684210526	59.1578947368421	23.4736842105263	0.623587439036570
144.473684210526	59.1578947368421	25.6842105263158	0.602562454887173
144.473684210526	59.1578947368421	27.8947368421053	0.582802645763686
144.473684210526	59.1578947368421	30.1052631578947	0.564202160695753
144.473684210526	59.1578947368421	32.3157894736842	0.546666319652700
144.473684210526	59.1578947368421	34.5263157894737	0.530110206141987
144.473684210526	59.1578947368421	36.7368421052632	0.514457464383497
144.473684210526	59.1578947368421	38.9473684210526	0.499639267567785
144.473684210526	59.1578947368421	41.1578947368421	0.485593429775550
144.473684210526	59.1578947368421	43.3684210526316	0.472263639003744
144.473684210526	59.1578947368421	45.5789473684211	0.459598792667565
144.473684210526	59.1578947368421	47.7894736842105	0.447552420125296
144.473684210526	59.1578947368421	50	0.436082179357911
144.473684210526	61.0526315789474	23.4736842105263	0.618524606944838
144.473684210526	61.0526315789474	25.6842105263158	0.597900203811384
144.473684210526	61.0526315789474	27.8947368421053	0.578503143201686
144.473684210526	61.0526315789474	30.1052631578947	0.560231875432456
144.473684210526	61.0526315789474	32.3157894736842	0.542995451187150
144.473684210526	61.0526315789474	34.5263157894737	0.526712200324660
144.473684210526	61.0526315789474	36.7368421052632	0.511308600710744
144.473684210526	61.0526315789474	38.9473684210526	0.496718306284741
144.473684210526	61.0526315789474	41.1578947368421	0.482881309096585
144.473684210526	61.0526315789474	43.3684210526316	0.469743214489594
144.473684210526	61.0526315789474	45.5789473684211	0.457254612192106
144.473684210526	61.0526315789474	47.7894736842105	0.445370528992945
144.473684210526	61.0526315789474	50	0.434049951049575
144.473684210526	62.9473684210526	23.4736842105263	0.613624441499096
144.473684210526	62.9473684210526	25.6842105263158	0.593383922339494
144.473684210526	62.9473684210526	27.8947368421053	0.574334886677532
144.473684210526	62.9473684210526	30.1052631578947	0.556379817527529
144.473684210526	62.9473684210526	32.3157894736842	0.539431269063339
144.473684210526	62.9473684210526	34.5263157894737	0.523410624544731
144.473684210526	62.9473684210526	36.7368421052632	0.508247031048951
144.473684210526	62.9473684210526	38.9473684210526	0.493876482651328
144.473684210526	62.9473684210526	41.1578947368421	0.480241028734630
144.473684210526	62.9473684210526	43.3684210526316	0.467288088165687
144.473684210526	62.9473684210526	45.5789473684211	0.454969853364515
144.473684210526	62.9473684210526	47.7894736842105	0.443242770964666
144.473684210526	62.9473684210526	50	0.432067087947571
144.473684210526	64.8421052631579	23.4736842105263	0.608877739622969
144.473684210526	64.8421052631579	25.6842105263158	0.589005502683287
144.473684210526	64.8421052631579	27.8947368421053	0.570290715234799
144.473684210526	64.8421052631579	30.1052631578947	0.552639647185867
144.473684210526	64.8421052631579	32.3157894736842	0.535968147862774
144.473684210526	64.8421052631579	34.5263157894737	0.520200476695435
144.473684210526	64.8421052631579	36.7368421052632	0.505268298676039
144.473684210526	64.8421052631579	38.9473684210526	0.491109818425744
144.473684210526	64.8421052631579	41.1578947368421	0.477669031306133
144.473684210526	64.8421052631579	43.3684210526316	0.464895073729429
144.473684210526	64.8421052631579	45.5789473684211	0.452741657838258
144.473684210526	64.8421052631579	47.7894736842105	0.441166578184842
144.473684210526	64.8421052631579	50	0.430131280052453
144.473684210526	66.7368421052632	23.4736842105263	0.604276043653210
144.473684210526	66.7368421052632	25.6842105263158	0.584757484654564
144.473684210526	66.7368421052632	27.8947368421053	0.566364032275602
144.473684210526	66.7368421052632	30.1052631578947	0.549005517861400
144.473684210526	66.7368421052632	32.3157894736842	0.532600894450788
144.473684210526	66.7368421052632	34.5263157894737	0.517077134505819
144.473684210526	66.7368421052632	36.7368421052632	0.502368281436891
144.473684210526	66.7368421052632	38.9473684210526	0.488414630738362
144.473684210526	66.7368421052632	41.1578947368421	0.475162020762478
144.473684210526	66.7368421052632	43.3684210526316	0.462561216570323
144.473684210526	66.7368421052632	45.5789473684211	0.450567373072584
144.473684210526	66.7368421052632	47.7894736842105	0.439139565938731
144.473684210526	66.7368421052632	50	0.428240380611623
144.473684210526	68.6315789473684	23.4736842105263	0.599811563245912
144.473684210526	68.6315789473684	25.6842105263158	0.580632988565442
144.473684210526	68.6315789473684	27.8947368421053	0.562548747698381
144.473684210526	68.6315789473684	30.1052631578947	0.545472026190023
144.473684210526	68.6315789473684	32.3157894736842	0.529324704514621
144.473684210526	68.6315789473684	34.5263157894737	0.514036317697609
144.473684210526	68.6315789473684	36.7368421052632	0.499543158697832
144.473684210526	68.6315789473684	38.9473684210526	0.485787503157319
144.473684210526	68.6315789473684	41.1578947368421	0.472716936990436
144.473684210526	68.6315789473684	43.3684210526316	0.460283771419718
144.473684210526	68.6315789473684	45.5789473684211	0.448444532620896
144.473684210526	68.6315789473684	47.7894736842105	0.437159515230886
144.473684210526	68.6315789473684	50	0.426392390690968
144.473684210526	70.5263157894737	23.4736842105263	0.595477107254649
144.473684210526	70.5263157894737	25.6842105263158	0.576625656619521
144.473684210526	70.5263157894737	27.8947368421053	0.558839227295351
144.473684210526	70.5263157894737	30.1052631578947	0.542034168153745
144.473684210526	70.5263157894737	32.3157894736842	0.526135124469642
144.473684210526	70.5263157894737	34.5263157894737	0.511074054782755
144.473684210526	70.5263157894737	36.7368421052632	0.496789382326089
144.473684210526	70.5263157894737	38.9473684210526	0.483225260255859
144.473684210526	70.5263157894737	41.1578947368421	0.470330933468034
144.473684210526	70.5263157894737	43.3684210526316	0.458060182673838
144.473684210526	70.5263157894737	45.5789473684211	0.446370838764110
144.473684210526	70.5263157894737	47.7894736842105	0.435224357425610
144.473684210526	70.5263157894737	50	0.424585445563830
144.473684210526	72.4210526315790	23.4736842105263	0.591266024087680
144.473684210526	72.4210526315790	25.6842105263158	0.572729601532363
144.473684210526	72.4210526315790	27.8947368421053	0.555230248338619
144.473684210526	72.4210526315790	30.1052631578947	0.538687300562859
144.473684210526	72.4210526315790	32.3157894736842	0.523028017951887
144.473684210526	72.4210526315790	34.5263157894737	0.508186653829724
144.473684210526	72.4210526315790	36.7368421052632	0.494103651114578
144.473684210526	72.4210526315790	38.9473684210526	0.480724945179688
144.473684210526	72.4210526315790	41.1578947368421	0.468001357540144
144.473684210526	72.4210526315790	43.3684210526316	0.455888067010613
144.473684210526	72.4210526315790	45.5789473684211	0.444344147157531
144.473684210526	72.4210526315790	47.7894736842105	0.433332160659084
144.473684210526	72.4210526315790	50	0.422817802662360
144.473684210526	74.3157894736842	23.4736842105263	0.587172149306311
144.473684210526	74.3157894736842	25.6842105263158	0.568939361333838
144.473684210526	74.3157894736842	27.8947368421053	0.551716960464639
144.473684210526	74.3157894736842	30.1052631578947	0.535427107096127
144.473684210526	74.3157894736842	32.3157894736842	0.519999536245570
144.473684210526	74.3157894736842	34.5263157894737	0.505370676638167
144.473684210526	74.3157894736842	36.7368421052632	0.491482888168244
144.473684210526	74.3157894736842	38.9473684210526	0.478283799795257
144.473684210526	74.3157894736842	41.1578947368421	0.465725732949587
144.473684210526	74.3157894736842	43.3684210526316	0.453765197982845
144.473684210526	74.3157894736842	45.5789473684211	0.442362453213737
144.473684210526	74.3157894736842	47.7894736842105	0.431481117779973
144.473684210526	74.3157894736842	50	0.421087830877584
144.473684210526	76.2105263157895	23.4736842105263	0.583189759432847
144.473684210526	76.2105263157895	25.6842105263158	0.565249859478273
144.473684210526	76.2105263157895	27.8947368421053	0.548294851113195
144.473684210526	76.2105263157895	30.1052631578947	0.532249568263375
144.473684210526	76.2105263157895	32.3157894736842	0.517046092100236
144.473684210526	76.2105263157895	34.5263157894737	0.502622915852405
144.473684210526	76.2105263157895	36.7368421052632	0.488924220846178
144.473684210526	76.2105263157895	38.9473684210526	0.475899247067175
144.473684210526	76.2105263157895	41.1578947368421	0.463501744317810
144.473684210526	76.2105263157895	43.3684210526316	0.451689492320844
144.473684210526	76.2105263157895	45.5789473684211	0.440423879988063
144.473684210526	76.2105263157895	47.7894736842105	0.429669535613828
144.473684210526	76.2105263157895	50	0.419394001028240
144.473684210526	78.1052631578947	23.4736842105263	0.579313531104341
144.473684210526	78.1052631578947	25.6842105263158	0.561656369529680
144.473684210526	78.1052631578947	27.8947368421053	0.544959714896605
144.473684210526	78.1052631578947	30.1052631578947	0.529150934756413
144.473684210526	78.1052631578947	32.3157894736842	0.514164336478939
144.473684210526	78.1052631578947	34.5263157894737	0.499940374618413
144.473684210526	78.1052631578947	36.7368421052632	0.486424962917630
144.473684210526	78.1052631578947	38.9473684210526	0.473568875368114
144.473684210526	78.1052631578947	41.1578947368421	0.461327223316941
144.473684210526	78.1052631578947	43.3684210526316	0.449658997719194
144.473684210526	78.1052631578947	45.5789473684211	0.438526667369470
144.473684210526	78.1052631578947	47.7894736842105	0.427895825378238
144.473684210526	78.1052631578947	50	0.417734877346194
144.473684210526	80	23.4736842105263	0.575538504845637
144.473684210526	80	25.6842105263158	0.558154483804971
144.473684210526	80	27.8947368421053	0.541707626372829
144.473684210526	80	30.1052631578947	0.526127703737557
144.473684210526	80	32.3157894736842	0.511351137849977
144.473684210526	80	34.5263157894737	0.497320248450092
144.473684210526	80	36.7368421052632	0.483982598642610
144.473684210526	80	38.9473684210526	0.471290424469983
144.473684210526	80	41.1578947368421	0.459200136314454
144.473684210526	80	43.3684210526316	0.447671881916557
144.473684210526	80	45.5789473684211	0.436669162409443
144.473684210526	80	47.7894736842105	0.426158494101789
144.473684210526	80	50	0.416109109849127
150	44	25.6842105263158	0.639132042859393
150	44	27.8947368421053	0.616283536741723
150	44	30.1052631578947	0.594897704724859
150	44	32.3157894736842	0.574844158378510
150	44	34.5263157894737	0.556007166249165
150	44	36.7368421052632	0.538283687857465
150	44	38.9473684210526	0.521581711681271
150	44	41.1578947368421	0.505818844231685
150	44	43.3684210526316	0.490921107506081
150	44	45.5789473684211	0.476821910142692
150	44	47.7894736842105	0.463461163989633
150	44	50	0.450784522904078
150	45.8947368421053	25.6842105263158	0.632879204773287
150	45.8947368421053	27.8947368421053	0.610553552759857
150	45.8947368421053	30.1052631578947	0.589637946641890
150	45.8947368421053	32.3157894736842	0.570008373874597
150	45.8947368421053	34.5263157894737	0.551554578080535
150	45.8947368421053	36.7368421052632	0.534178237868707
150	45.8947368421053	38.9473684210526	0.517791423652457
150	45.8947368421053	41.1578947368421	0.502315284701300
150	45.8947368421053	43.3684210526316	0.487678927738983
150	45.8947368421053	45.5789473684211	0.473818455594800
150	45.8947368421053	47.7894736842105	0.460676140148926
150	45.8947368421053	50	0.448199708405961
150	47.7894736842105	23.4736842105263	0.650199020661115
150	47.7894736842105	25.6842105263158	0.626875446614254
150	47.7894736842105	27.8947368421053	0.605045721735541
150	47.7894736842105	30.1052631578947	0.584576787775275
150	47.7894736842105	32.3157894736842	0.565350520798226
150	47.7894736842105	34.5263157894737	0.547261731888066
150	47.7894736842105	36.7368421052632	0.530216476296043
150	47.7894736842105	38.9473684210526	0.514130617495045
150	47.7894736842105	41.1578947368421	0.498928602875091
150	47.7894736842105	43.3684210526316	0.484542415939938
150	47.7894736842105	45.5789473684211	0.470910676323165
150	47.7894736842105	47.7894736842105	0.457977864104339
150	47.7894736842105	50	0.445693649052893
150	49.6842105263158	23.4736842105263	0.643902907476479
150	49.6842105263158	25.6842105263158	0.621103079572070
150	49.6842105263158	27.8947368421053	0.599744558155282
150	49.6842105263158	30.1052631578947	0.579700631323487
150	49.6842105263158	32.3157894736842	0.560858627461854
150	49.6842105263158	34.5263157894737	0.543118059263040
150	49.6842105263158	36.7368421052632	0.526389050548888
150	49.6842105263158	38.9473684210526	0.510590997400497
150	49.6842105263158	41.1578947368421	0.495651424299136
150	49.6842105263158	43.3684210526316	0.481505003273703
150	49.6842105263158	45.5789473684211	0.468092709865837
150	49.6842105263158	47.7894736842105	0.455361094384982
150	49.6842105263158	50	0.443261650680231
150	51.5789473684211	23.4736842105263	0.637848317975513
150	51.5789473684211	25.6842105263158	0.615546218766237
150	51.5789473684211	27.8947368421053	0.594636134269505
150	51.5789473684211	30.1052631578947	0.574997230482246
150	51.5789473684211	32.3157894736842	0.556521896054057
150	51.5789473684211	34.5263157894737	0.539114015760220
150	51.5789473684211	36.7368421052632	0.522687503894977
150	51.5789473684211	38.9473684210526	0.507165053540044
150	51.5789473684211	41.1578947368421	0.492477065919400
150	51.5789473684211	43.3684210526316	0.478560730618326
150	51.5789473684211	45.5789473684211	0.465359232695818
150	51.5789473684211	47.7894736842105	0.452821066939704
150	51.5789473684211	50	0.440899442921864
150	53.4736842105263	23.4736842105263	0.632018897247136
150	53.4736842105263	25.6842105263158	0.610190545458434
150	53.4736842105263	27.8947368421053	0.589707876910347
150	53.4736842105263	30.1052631578947	0.570455514110608
150	53.4736842105263	32.3157894736842	0.552330552473448
150	53.4736842105263	34.5263157894737	0.535240951073429
150	53.4736842105263	36.7368421052632	0.519104162833409
150	53.4736842105263	38.9473684210526	0.503845964038546
150	53.4736842105263	41.1578947368421	0.489399450501716
150	53.4736842105263	43.3684210526316	0.475704173635168
150	53.4736842105263	45.5789473684211	0.462705394437529
150	53.4736842105263	47.7894736842105	0.450353437235997
150	53.4736842105263	50	0.438603128124772
150	55.3684210526316	23.4736842105263	0.626399873477443
150	55.3684210526316	25.6842105263158	0.605023107369562
150	55.3684210526316	27.8947368421053	0.584948396595590
150	55.3684210526316	30.1052631578947	0.566065439881488
150	55.3684210526316	32.3157894736842	0.548275719662658
150	55.3684210526316	34.5263157894737	0.531490999387784
150	55.3684210526316	36.7368421052632	0.515632041858554
150	55.3684210526316	38.9473684210526	0.500627511993057
150	55.3684210526316	41.1578947368421	0.486413034111760
150	55.3684210526316	43.3684210526316	0.472930379212862
150	55.3684210526316	45.5789473684211	0.460126762019040
150	55.3684210526316	47.7894736842105	0.447954231063224
150	55.3684210526316	50	0.436369137909625
150	57.2631578947368	23.4736842105263	0.620977860302754
150	57.2631578947368	25.6842105263158	0.600032149968094
150	57.2631578947368	27.8947368421053	0.580347342916136
150	57.2631578947368	30.1052631578947	0.561817869839366
150	57.2631578947368	32.3157894736842	0.544349310126871
150	57.2631578947368	34.5263157894737	0.527856986223756
150	57.2631578947368	36.7368421052632	0.512264762454954
150	57.2631578947368	38.9473684210526	0.497504014815484
150	57.2631578947368	41.1578947368421	0.483512744303729
150	57.2631578947368	43.3684210526316	0.470234811245835
150	57.2631578947368	45.5789473684211	0.457619271985320
150	57.2631578947368	47.7894736842105	0.445619802490886
150	57.2631578947368	50	0.434194196020959
150	59.1578947368421	23.4736842105263	0.615740689135430
150	59.1578947368421	25.6842105263158	0.595206973113727
150	59.1578947368421	27.8947368421053	0.575895281473975
150	59.1578947368421	30.1052631578947	0.557704464356013
150	59.1578947368421	32.3157894736842	0.540543934224841
150	59.1578947368421	34.5263157894737	0.524332348856170
150	59.1578947368421	36.7368421052632	0.508996483819188
150	59.1578947368421	38.9473684210526	0.494470263741245
150	59.1578947368421	41.1578947368421	0.480693927150860
150	59.1578947368421	43.3684210526316	0.467613304126830
150	59.1578947368421	45.5789473684211	0.455179189561174
150	59.1578947368421	47.7894736842105	0.443346797748996
150	59.1578947368421	50	0.432075286386745
150	61.0526315789474	23.4736842105263	0.610677266153065
150	61.0526315789474	25.6842105263158	0.590537808598319
150	61.0526315789474	27.8947368421053	0.571583588607819
150	61.0526315789474	30.1052631578947	0.553717591292603
150	61.0526315789474	32.3157894736842	0.536852821512644
150	61.0526315789474	34.5263157894737	0.520911067980412
150	61.0526315789474	36.7368421052632	0.505821843308322
150	61.0526315789474	38.9473684210526	0.491521471778225
150	61.0526315789474	41.1578947368421	0.477952301623639
150	61.0526315789474	43.3684210526316	0.465062022655372
150	61.0526315789474	45.5789473684211	0.452803073332505
150	61.0526315789474	47.7894736842105	0.441132124041554
150	61.0526315789474	50	0.430009625520348
150	62.9473684210526	23.4736842105263	0.605777449710696
150	62.9473684210526	25.6842105263158	0.586015715018019
150	62.9473684210526	27.8947368421053	0.567404360892089
150	62.9473684210526	30.1052631578947	0.549850247808016
150	62.9473684210526	32.3157894736842	0.533269752955868
150	62.9473684210526	34.5263157894737	0.517587608754312
150	62.9473684210526	36.7368421052632	0.502735905004943
150	62.9473684210526	38.9473684210526	0.488653228705770
150	62.9473684210526	41.1578947368421	0.475283920110956
150	62.9473684210526	43.3684210526316	0.462577427314665
150	62.9473684210526	45.5789473684211	0.450487744632276
150	62.9473684210526	47.7894736842105	0.438972922493883
150	62.9473684210526	50	0.427994638563757
150	64.8421052631579	23.4736842105263	0.601031944764843
150	64.8421052631579	25.6842105263158	0.581632487103490
150	64.8421052631579	27.8947368421053	0.563350336977247
150	64.8421052631579	30.1052631578947	0.546095992745050
150	64.8421052631579	32.3157894736842	0.529789002243492
150	64.8421052631579	34.5263157894737	0.514356869700248
150	64.8421052631579	36.7368421052632	0.499734115093776
150	64.8421052631579	38.9473684210526	0.485861461995831
150	64.8421052631579	41.1578947368421	0.472685134105959
150	64.8421052631579	43.3684210526316	0.460156244065703
150	64.8421052631579	45.5789473684211	0.448230260888183
150	64.8421052631579	47.7894736842105	0.436866544583457
150	64.8421052631579	50	0.426027938401233
150	66.7368421052632	23.4736842105263	0.596432211546686
150	66.7368421052632	25.6842105263158	0.577380577177781
150	66.7368421052632	27.8947368421053	0.559414829796150
150	66.7368421052632	30.1052631578947	0.542448887912540
150	66.7368421052632	32.3157894736842	0.526405284765039
150	66.7368421052632	34.5263157894737	0.511214138232352
150	66.7368421052632	36.7368421052632	0.496812262985281
150	66.7368421052632	38.9473684210526	0.483142402735246
150	66.7368421052632	41.1578947368421	0.470152564257137
150	66.7368421052632	43.3684210526316	0.457795437962410
150	66.7368421052632	45.5789473684211	0.446027892323962
150	66.7368421052632	47.7894736842105	0.434810531521560
150	66.7368421052632	50	0.424107307375553
150	68.6315789473684	23.4736842105263	0.591970386232597
150	68.6315789473684	25.6842105263158	0.573253026839705
150	68.6315789473684	27.8947368421053	0.555591667521960
150	68.6315789473684	30.1052631578947	0.538903446886972
150	68.6315789473684	32.3157894736842	0.523113713072587
150	68.6315789473684	34.5263157894737	0.508155051795888
150	68.6315789473684	36.7368421052632	0.493966447312235
150	68.6315789473684	38.9473684210526	0.480492555792458
150	68.6315789473684	41.1578947368421	0.467683074127259
150	68.6315789473684	43.3684210526316	0.455492190014896
150	68.6315789473684	45.5789473684211	0.443878101513565
150	68.6315789473684	47.7894736842105	0.432802596146880
150	68.6315789473684	50	0.422230681221128
150	70.5263157894737	23.4736842105263	0.587639211765719
150	70.5263157894737	25.6842105263158	0.569243407310882
150	70.5263157894737	27.8947368421053	0.551875141950302
150	70.5263157894737	30.1052631578947	0.535454590200643
150	70.5263157894737	32.3157894736842	0.519909757856579
150	70.5263157894737	34.5263157894737	0.505175563783281
150	70.5263157894737	36.7368421052632	0.491193046077785
150	70.5263157894737	38.9473684210526	0.477908673603354
150	70.5263157894737	41.1578947368421	0.465273747116493
150	70.5263157894737	43.3684210526316	0.453243876826703
150	70.5263157894737	45.5789473684211	0.441778525373504
150	70.5263157894737	47.7894736842105	0.430840606967295
150	70.5263157894737	50	0.420396134894177
150	72.4210526315790	23.4736842105263	0.583431977306223
150	72.4210526315790	25.6842105263158	0.565345767156886
150	72.4210526315790	27.8947368421053	0.548259963208354
150	72.4210526315790	30.1052631578947	0.532097605978644
150	72.4210526315790	32.3157894736842	0.516789213630879
150	72.4210526315790	34.5263157894737	0.502271913533839
150	72.4210526315790	36.7368421052632	0.488488690355969
150	72.4210526315790	38.9473684210526	0.475387733056729
150	72.4210526315790	41.1578947368421	0.462921866097682
150	72.4210526315790	43.3684210526316	0.451048052611521
150	72.4210526315790	45.5789473684211	0.439726959248066
150	72.4210526315790	47.7894736842105	0.428922574046838
150	72.4210526315790	50	0.418601870033331
150	74.3157894736842	23.4736842105263	0.579342465048271
150	74.3157894736842	25.6842105263158	0.561554586312109
150	74.3157894736842	27.8947368421053	0.544741219878959
150	74.3157894736842	30.1052631578947	0.528828115244527
150	74.3157894736842	32.3157894736842	0.513748168456995
150	74.3157894736842	34.5263157894737	0.499440599839480
150	74.3157894736842	36.7368421052632	0.485850241044899
150	74.3157894736842	38.9473684210526	0.472926915045511
150	74.3157894736842	41.1578947368421	0.460624895385978
150	74.3157894736842	43.3684210526316	0.448902433259417
150	74.3157894736842	45.5789473684211	0.437721342798404
150	74.3157894736842	47.7894736842105	0.427046636484057
150	74.3157894736842	50	0.416846203827279
150	76.2105263157895	23.4736842105263	0.575364903352361
150	76.2105263157895	25.6842105263158	0.557864735515458
150	76.2105263157895	27.8947368421053	0.541314343778164
150	76.2105263157895	30.1052631578947	0.525642041242366
150	76.2105263157895	32.3157894736842	0.510782977146644
150	76.2105263157895	34.5263157894737	0.496678357472529
150	76.2105263157895	36.7368421052632	0.483274768253586
150	76.2105263157895	38.9473684210526	0.470523586319702
150	76.2105263157895	41.1578947368421	0.458380464725584
150	76.2105263157895	43.3684210526316	0.446804882175315
150	76.2105263157895	45.5789473684211	0.435759747452534
150	76.2105263157895	47.7894736842105	0.425211051268274
150	76.2105263157895	50	0.415127559101392
150	78.1052631578947	23.4736842105263	0.571493925312996
150	78.1052631578947	25.6842105263158	0.554271440408551
150	78.1052631578947	27.8947368421053	0.537975078747136
150	78.1052631578947	30.1052631578947	0.522535582227303
150	78.1052631578947	32.3157894736842	0.507890237471128
150	78.1052631578947	34.5263157894737	0.493982136328280
150	78.1052631578947	36.7368421052632	0.480759532969387
150	78.1052631578947	38.9473684210526	0.468175283334141
150	78.1052631578947	41.1578947368421	0.456186355025982
150	78.1052631578947	43.3684210526316	0.444753397655656
150	78.1052631578947	45.5789473684211	0.433840365210949
150	78.1052631578947	47.7894736842105	0.423414183333272
150	78.1052631578947	50	0.413444455464281
150	80	23.4736842105263	0.567724532021698
150	80	25.6842105263158	0.550770249666406
150	80	27.8947368421053	0.534719452919862
150	80	30.1052631578947	0.519505187262334
150	80	32.3157894736842	0.505066768979276
150	80	34.5263157894737	0.491349082838080
150	80	36.7368421052632	0.478301970707507
150	80	38.9473684210526	0.465879697831262
150	80	41.1578947368421	0.454040485620880
150	80	43.3684210526316	0.442746101604799
150	80	45.5789473684211	0.431961498633734
150	80	47.7894736842105	0.421654496655231
150	80	50	0.411795501379223

==> Plots/Data/points6D_2_1.dat <==
x	y	z	color
45	44	8	1.06859393976553
45	44	10.2105263157895	1.01293371968117
45	44	12.4210526315789	0.962465571555194
45	44	14.6315789473684	0.916531854065280
45	44	16.8421052631579	0.874580173398459
45	44	19.0526315789474	0.836143805684892
45	44	21.2631578947368	0.800826386905602
45	44	23.4736842105263	0.768289881607925
45	44	25.6842105263158	0.738245121763560
45	44	27.8947368421053	0.710444424101146
45	44	30.1052631578947	0.684675984709905
45	44	32.3157894736842	0.660759961608265
45	44	34.5263157894737	0.638546486069580
45	45.8947368421053	8	1.06033205535888
45	45.8947368421053	10.2105263157895	1.00584520961280
45	45.8947368421053	12.4210526315789	0.956377048812686
45	45.8947368421053	14.6315789473684	0.911300397779220
45	45.8947368421053	16.8421052631579	0.870087253961711
45	45.8947368421053	19.0526315789474	0.832290585367333
45	45.8947368421053	21.2631578947368	0.797530056407213
45	45.8947368421053	23.4736842105263	0.765480786213689
45	45.8947368421053	25.6842105263158	0.735864497494159
45	45.8947368421053	27.8947368421053	0.708442613332039
45	45.8947368421053	30.1052631578947	0.683011038659946
45	45.8947368421053	32.3157894736842	0.659396569628121
45	45.8947368421053	34.5263157894737	0.637455206123986
45	47.7894736842105	8	1.05237753742824
45	47.7894736842105	10.2105263157895	0.999008918652193
45	47.7894736842105	12.4210526315789	0.950495961476655
45	47.7894736842105	14.6315789473684	0.906239782207438
45	47.7894736842105	16.8421052631579	0.865735100452702
45	47.7894736842105	19.0526315789474	0.828553283467028
45	47.7894736842105	21.2631578947368	0.794329014550004
45	47.7894736842105	23.4736842105263	0.762749772641982
45	47.7894736842105	25.6842105263158	0.733547540638811
45	47.7894736842105	27.8947368421053	0.706492343861934
45	47.7894736842105	30.1052631578947	0.681387389759849
45	47.7894736842105	32.3157894736842	0.658065781973549
45	47.7894736842105	34.5263157894737	0.636389116408514
45	49.6842105263158	8	1.04470972553760
45	49.6842105263158	10.2105263157895	0.992408411794325
45	49.6842105263158	12.4210526315789	0.944809191883210
45	49.6842105263158	14.6315789473684	0.901339513043387
45	49.6842105263158	16.8421052631579	0.861515306884642
45	49.6842105263158	19.0526315789474	0.824925166465752
45	49.6842105263158	21.2631578947368	0.791217874644335
45	49.6842105263158	23.4736842105263	0.760092544271366
45	49.6842105263158	25.6842105263158	0.731290840910645
45	49.6842105263158	27.8947368421053	0.704590929148399
45	49.6842105263158	30.1052631578947	0.679802944788605
45	49.6842105263158	32.3157894736842	0.656765993665583
45	51.5789473684211	8	1.03730998271635
45	51.5789473684211	10.2105263157895	0.986028828615613
45	51.5789473684211	12.4210526315789	0.939304853281678
45	51.5789473684211	14.6315789473684	0.896590061547906
45	51.5789473684211	16.8421052631579	0.857420226381720
45	51.5789473684211	19.0526315789474	0.821400098189170
45	51.5789473684211	21.2631578947368	0.788191719781825
45	51.5789473684211	23.4736842105263	0.757505173086266
45	51.5789473684211	25.6842105263158	0.729091275958904
45	51.5789473684211	27.8947368421053	0.702735905957657
45	51.5789473684211	30.1052631578947	0.678255781833806
45	51.5789473684211	32.3157894736842	0.655495729027650
45	53.4736842105263	8	1.03016143691679
45	53.4736842105263	10.2105263157895	0.979856685362054
45	53.4736842105263	12.4210526315789	0.933972137450516
45	53.4736842105263	14.6315789473684	0.891982746684793
45	53.4736842105263	16.8421052631579	0.853442879720022
45	53.4736842105263	19.0526315789474	0.817972468709382
45	53.4736842105263	21.2631578947368	0.785246047554497
45	53.4736842105263	23.4736842105263	0.754984056764135
45	53.4736842105263	25.6842105263158	0.726945978185827
45	53.4736842105263	27.8947368421053	0.700925008877341
45	53.4736842105263	30.1052631578947	0.676744130921390
45	53.4736842105263	32.3157894736842	0.654253627198804
45	55.3684210526316	8	1.02324876288770
45	55.3684210526316	10.2105263157895	0.973879707585213
45	55.3684210526316	12.4210526315789	0.928801185564257
45	55.3684210526316	14.6315789473684	0.887509635052799
45	55.3684210526316	16.8421052631579	0.849576877546662
45	55.3684210526316	19.0526315789474	0.814637133788162
45	55.3684210526316	21.2631578947368	0.782376722904457
45	55.3684210526316	23.4736842105263	0.752525882027862
45	55.3684210526316	25.6842105263158	0.724852306375370
45	55.3684210526316	27.8947368421053	0.699156148501706
45	55.3684210526316	30.1052631578947	0.675266357419756
45	55.3684210526316	32.3157894736842	0.653038429709958
45	57.2631578947368	8	1.01655799704929
45	57.2631578947368	10.2105263157895	0.968086687778169
45	57.2631578947368	12.4210526315789	0.923782978126703
45	57.2631578947368	14.6315789473684	0.883163455436716
45	57.2631578947368	16.8421052631579	0.845816353852612
45	57.2631578947368	19.0526315789474	0.811389363004547
45	57.2631578947368	21.2631578947368	0.779579937680557
45	57.2631578947368	23.4736842105263	0.750127593172218
45	57.2631578947368	25.6842105263158	0.722807821299712
45	57.2631578947368	27.8947368421053	0.697427392655543
45	57.2631578947368	30.1052631578947	0.673820947741412
45	59.1578947368421	8	1.01007637950587
45	59.1578947368421	10.2105263157895	0.962467363614411
45	59.1578947368421	12.4210526315789	0.918909240647438
45	59.1578947368421	14.6315789473684	0.878937525450453
45	59.1578947368421	16.8421052631579	0.842155908768099
45	59.1578947368421	19.0526315789474	0.808224795086389
45	59.1578947368421	21.2631578947368	0.776852175765509
45	59.1578947368421	23.4736842105263	0.747786364892313
45	59.1578947368421	25.6842105263158	0.720810264636409
45	59.1578947368421	27.8947368421053	0.695736950149427
45	59.1578947368421	30.1052631578947	0.672406496960145
45	61.0526315789474	8	1.00379221852126
45	61.0526315789474	10.2105263157895	0.957012313276738
45	61.0526315789474	12.4210526315789	0.914172362401953
45	61.0526315789474	14.6315789473684	0.874825688246113
45	61.0526315789474	16.8421052631579	0.838590559130216
45	61.0526315789474	19.0526315789474	0.805139399255851
45	61.0526315789474	21.2631578947368	0.774190182858856
45	61.0526315789474	23.4736842105263	0.745499578711585
45	61.0526315789474	25.6842105263158	0.718857540658331
45	61.0526315789474	27.8947368421053	0.694083156656967
45	61.0526315789474	30.1052631578947	0.671021698035305
45	62.9473684210526	8	0.997694773701416
45	62.9473684210526	10.2105263157895	0.951712865048344
45	62.9473684210526	12.4210526315789	0.909565326130573
45	62.9473684210526	14.6315789473684	0.870822257652740
45	62.9473684210526	16.8421052631579	0.835115695568819
45	62.9473684210526	19.0526315789474	0.802129441625200
45	62.9473684210526	21.2631578947368	0.771590940174383
45	62.9473684210526	23.4736842105263	0.743264802439379
45	62.9473684210526	25.6842105263158	0.716947700259587
45	62.9473684210526	27.8947368421053	0.692464462381360
45	62.9473684210526	30.1052631578947	0.669665332392335
45	64.8421052631579	8	0.991774154846292
45	64.8421052631579	10.2105263157895	0.946561018873924
45	64.8421052631579	12.4210526315789	0.905081646934593
45	64.8421052631579	14.6315789473684	0.866921970413962
45	64.8421052631579	16.8421052631579	0.831727045089534
45	64.8421052631579	19.0526315789474	0.799191455857207
45	64.8421052631579	21.2631578947368	0.769051641446797
45	64.8421052631579	23.4736842105263	0.741079772192405
45	64.8421052631579	25.6842105263158	0.715078926960256
45	64.8421052631579	27.8947368421053	0.690879421238994
45	66.7368421052632	8	0.986021233996691
45	66.7368421052632	10.2105263157895	0.941549378020516
45	66.7368421052632	12.4210526315789	0.900715318946153
45	66.7368421052632	14.6315789473684	0.863119944435212
45	66.7368421052632	16.8421052631579	0.828420638316903
45	66.7368421052632	19.0526315789474	0.796322217445373
45	66.7368421052632	21.2631578947368	0.766569672750562
45	66.7368421052632	23.4736842105263	0.738942376597193
45	66.7368421052632	25.6842105263158	0.713249524595992
45	66.7368421052632	27.8947368421053	0.689326681335865
45	68.6315789473684	8	0.980427568649050
45	68.6315789473684	10.2105263157895	0.936671089302714
45	68.6315789473684	12.4210526315789	0.896460768601322
45	68.6315789473684	14.6315789473684	0.859411642143452
45	68.6315789473684	16.8421052631579	0.825192780707455
45	68.6315789473684	19.0526315789474	0.793518721081686
45	68.6315789473684	21.2631578947368	0.764142594720042
45	68.6315789473684	23.4736842105263	0.736850642856808
45	68.6315789473684	25.6842105263158	0.711457906449162
45	68.6315789473684	27.8947368421053	0.687804976551066
45	70.5263157894737	8	0.974985334467274
45	70.5263157894737	10.2105263157895	0.931919790604491
45	70.5263157894737	12.4210526315789	0.892312813548319
45	70.5263157894737	14.6315789473684	0.855792838216382
45	70.5263157894737	16.8421052631579	0.822040027160324
45	70.5263157894737	19.0526315789474	0.790778160669968
45	70.5263157894737	21.2631578947368	0.761768126829495
45	70.5263157894737	23.4736842105263	0.734802724418338
45	70.5263157894737	25.6842105263158	0.709702585618914
45	70.5263157894737	27.8947368421053	0.686313119072529
45	72.4210526315790	8	0.969687266107096
45	72.4210526315790	10.2105263157895	0.927289564645156
45	72.4210526315790	12.4210526315789	0.888266626385875
45	72.4210526315790	14.6315789473684	0.852259591062439
45	72.4210526315790	16.8421052631579	0.818959159548196
45	72.4210526315790	19.0526315789474	0.788097911615925
45	72.4210526315790	21.2631578947368	0.759444133447636
45	72.4210526315790	23.4736842105263	0.732796890020819
45	72.4210526315790	25.6842105263158	0.707982166460609
45	74.3157894736842	8	0.964526604999609
45	74.3157894736842	10.2105263157895	0.922774898111201
45	74.3157894736842	12.4210526315789	0.884317702558976
45	74.3157894736842	14.6315789473684	0.848808217533789
45	74.3157894736842	16.8421052631579	0.815947166768678
45	74.3157894736842	19.0526315789474	0.785475515084431
45	74.3157894736842	21.2631578947368	0.757168611427195
45	74.3157894736842	23.4736842105263	0.730831513938384
45	74.3157894736842	25.6842105263158	0.706295336951985
45	76.2105263157895	8	0.959497053128574
45	76.2105263157895	10.2105263157895	0.918370645417603
45	76.2105263157895	12.4210526315789	0.880461831846995
45	76.2105263157895	14.6315789473684	0.845435270436844
45	76.2105263157895	16.8421052631579	0.813001226979382
45	76.2105263157895	19.0526315789474	0.782908663963228
45	76.2105263157895	21.2631578947368	0.754939679027341
45	76.2105263157895	23.4736842105263	0.728905067262271
45	76.2105263157895	25.6842105263158	0.704640861865511
45	78.1052631578947	8	0.954592731989628
45	78.1052631578947	10.2105263157895	0.914071996478275
45	78.1052631578947	12.4210526315789	0.876695072967565
45	78.1052631578947	14.6315789473684	0.842137518472488
45	78.1052631578947	16.8421052631579	0.810118691731973
45	78.1052631578947	19.0526315789474	0.780395190312179
45	78.1052631578947	21.2631578947368	0.752755565997675
45	78.1052631578947	23.4736842105263	0.727016110089016
45	78.1052631578947	25.6842105263158	0.703017576644586
45	80	8	0.949808146045667
45	80	10.2105263157895	0.909874447960825
45	80	12.4210526315789	0.873013730892369
45	80	14.6315789473684	0.838911928293926
45	80	16.8421052631579	0.807297071763284
45	80	19.0526315789474	0.777933054110314
45	80	21.2631578947368	0.750614604677998
45	80	23.4736842105263	0.725163284501837
50.5263157894737	44	8	1.03724258890685
50.5263157894737	44	10.2105263157895	0.984352326005295
50.5263157894737	44	12.4210526315789	0.936275017144919
50.5263157894737	44	14.6315789473684	0.892413042900380
50.5263157894737	44	16.8421052631579	0.852262106003779
50.5263157894737	44	19.0526315789474	0.815394144345337
50.5263157894737	44	21.2631578947368	0.781443858900150
50.5263157894737	44	23.4736842105263	0.750098017361248
50.5263157894737	44	25.6842105263158	0.721086914891564
50.5263157894737	44	27.8947368421053	0.694177535330236
50.5263157894737	44	30.1052631578947	0.669168079192302
50.5263157894737	44	32.3157894736842	0.645883624557112
50.5263157894737	44	34.5263157894737	0.624172779038651
50.5263157894737	45.8947368421053	8	1.02876533784785
50.5263157894737	45.8947368421053	10.2105263157895	0.977016971959661
50.5263157894737	45.8947368421053	12.4210526315789	0.929916963786994
50.5263157894737	45.8947368421053	14.6315789473684	0.886895855944367
50.5263157894737	45.8947368421053	16.8421052631579	0.847472011687140
50.5263157894737	45.8947368421053	19.0526315789474	0.811235743515427
50.5263157894737	45.8947368421053	21.2631578947368	0.777836761437412
50.5263157894737	45.8947368421053	23.4736842105263	0.746974180446901
50.5263157894737	45.8947368421053	25.6842105263158	0.718388525006228
50.5263157894737	45.8947368421053	27.8947368421053	0.691855314808872
50.5263157894737	45.8947368421053	30.1052631578947	0.667179928436968
50.5263157894737	45.8947368421053	32.3157894736842	0.644193534039907
50.5263157894737	47.7894736842105	8	1.02060951234267
50.5263157894737	47.7894736842105	10.2105263157895	0.969948090730105
50.5263157894737	47.7894736842105	12.4210526315789	0.923780451474372
50.5263157894737	47.7894736842105	14.6315789473684	0.881563250858167
50.5263157894737	47.7894736842105	16.8421052631579	0.842835929521653
50.5263157894737	47.7894736842105	19.0526315789474	0.807205940529779
50.5263157894737	47.7894736842105	21.2631578947368	0.774337033297295
50.5263157894737	47.7894736842105	23.4736842105263	0.743939902526930
50.5263157894737	47.7894736842105	25.6842105263158	0.715764690005192
50.5263157894737	47.7894736842105	27.8947368421053	0.689594960053627
50.5263157894737	47.7894736842105	30.1052631578947	0.665242872405842
50.5263157894737	47.7894736842105	32.3157894736842	0.642545362431037
50.5263157894737	49.6842105263158	8	1.01275318767391
50.5263157894737	49.6842105263158	10.2105263157895	0.963128038877722
50.5263157894737	49.6842105263158	12.4210526315789	0.917851226004487
50.5263157894737	49.6842105263158	14.6315789473684	0.876403675467745
50.5263157894737	49.6842105263158	16.8421052631579	0.838344475460761
50.5263157894737	49.6842105263158	19.0526315789474	0.803297101414067
50.5263157894737	49.6842105263158	21.2631578947368	0.770938460846356
50.5263157894737	49.6842105263158	23.4736842105263	0.740990128482468
50.5263157894737	49.6842105263158	25.6842105263158	0.713211304074886
50.5263157894737	49.6842105263158	27.8947368421053	0.687393146419638
50.5263157894737	49.6842105263158	30.1052631578947	0.663354231772234
50.5263157894737	49.6842105263158	32.3157894736842	0.640936965421060
50.5263157894737	51.5789473684211	8	1.00517660929853
50.5263157894737	51.5789473684211	10.2105263157895	0.956540882553257
50.5263157894737	51.5789473684211	12.4210526315789	0.912116386877871
50.5263157894737	51.5789473684211	14.6315789473684	0.871406654045936
50.5263157894737	51.5789473684211	16.8421052631579	0.833989124272194
50.5263157894737	51.5789473684211	19.0526315789474	0.799502278992128
50.5263157894737	51.5789473684211	21.2631578947368	0.767635380423464
50.5263157894737	51.5789473684211	23.4736842105263	0.738120243698083
50.5263157894737	51.5789473684211	25.6842105263158	0.710724613856492
50.5263157894737	51.5789473684211	27.8947368421053	0.685246830551859
50.5263157894737	51.5789473684211	30.1052631578947	0.661511550724831
50.5263157894737	51.5789473684211	32.3157894736842	0.639366375122250
50.5263157894737	53.4736842105263	8	0.997861913317748
50.5263157894737	53.4736842105263	10.2105263157895	0.950172180794735
50.5263157894737	53.4736842105263	12.4210526315789	0.906564218235044
50.5263157894737	53.4736842105263	14.6315789473684	0.866562654713257
50.5263157894737	53.4736842105263	16.8421052631579	0.829762105090936
50.5263157894737	53.4736842105263	19.0526315789474	0.795815130346875
50.5263157894737	53.4736842105263	21.2631578947368	0.764422612973805
50.5263157894737	53.4736842105263	23.4736842105263	0.735326022247327
50.5263157894737	53.4736842105263	25.6842105263158	0.708301177390582
50.5263157894737	53.4736842105263	27.8947368421053	0.683153217919427
50.5263157894737	53.4736842105263	30.1052631578947	0.659712571394645
50.5263157894737	55.3684210526316	8	0.990792890921096
50.5263157894737	55.3684210526316	10.2105263157895	0.944008802492129
50.5263157894737	55.3684210526316	12.4210526315789	0.901184045761994
50.5263157894737	55.3684210526316	14.6315789473684	0.861862976996295
50.5263157894737	55.3684210526316	16.8421052631579	0.825656312700684
50.5263157894737	55.3684210526316	19.0526315789474	0.792229846603707
50.5263157894737	55.3684210526316	21.2631578947368	0.761295408364727
50.5263157894737	55.3684210526316	23.4736842105263	0.732603582697437
50.5263157894737	55.3684210526316	25.6842105263158	0.705937829058653
50.5263157894737	55.3684210526316	27.8947368421053	0.681109735063028
50.5263157894737	55.3684210526316	30.1052631578947	0.657955211973127
50.5263157894737	57.2631578947368	8	0.983954788696197
50.5263157894737	57.2631578947368	10.2105263157895	0.938038770872909
50.5263157894737	57.2631578947368	12.4210526315789	0.895966114865886
50.5263157894737	57.2631578947368	14.6315789473684	0.857299655925900
50.5263157894737	57.2631578947368	16.8421052631579	0.821665231741252
50.5263157894737	57.2631578947368	19.0526315789474	0.788741092855013
50.5263157894737	57.2631578947368	21.2631578947368	0.758249397679465
50.5263157894737	57.2631578947368	23.4736842105263	0.729949350199310
50.5263157894737	57.2631578947368	25.6842105263158	0.703631649476663
50.5263157894737	57.2631578947368	27.8947368421053	0.679114005737679
50.5263157894737	57.2631578947368	30.1052631578947	0.656237547883646
50.5263157894737	59.1578947368421	8	0.977334138398619
50.5263157894737	59.1578947368421	10.2105263157895	0.932251130642713
50.5263157894737	59.1578947368421	12.4210526315789	0.890901486394334
50.5263157894737	59.1578947368421	14.6315789473684	0.852865379800876
50.5263157894737	59.1578947368421	16.8421052631579	0.817782871612074
50.5263157894737	59.1578947368421	19.0526315789474	0.785343956487826
50.5263157894737	59.1578947368421	21.2631578947368	0.755280552129672
50.5263157894737	59.1578947368421	23.4736842105263	0.727360023797784
50.5263157894737	59.1578947368421	25.6842105263158	0.701379939505627
50.5263157894737	59.1578947368421	27.8947368421053	0.677163830297001
50.5263157894737	59.1578947368421	30.1052631578947	0.654557795495872
50.5263157894737	61.0526315789474	8	0.970918611080516
50.5263157894737	61.0526315789474	10.2105263157895	0.926635833897821
50.5263157894737	61.0526315789474	12.4210526315789	0.885981946918507
50.5263157894737	61.0526315789474	14.6315789473684	0.848553419315190
50.5263157894737	61.0526315789474	16.8421052631579	0.814003710283386
50.5263157894737	61.0526315789474	19.0526315789474	0.782033902519039
50.5263157894737	61.0526315789474	21.2631578947368	0.752385147494164
50.5263157894737	61.0526315789474	23.4736842105263	0.724832548105218
50.5263157894737	61.0526315789474	25.6842105263158	0.699180197706751
50.5263157894737	61.0526315789474	27.8947368421053	0.675257167791942
50.5263157894737	61.0526315789474	30.1052631578947	0.652914297971311
50.5263157894737	62.9473684210526	8	0.964696891484345
50.5263157894737	62.9473684210526	10.2105263157895	0.921183641686816
50.5263157894737	62.9473684210526	12.4210526315789	0.881199931179726
50.5263157894737	62.9473684210526	14.6315789473684	0.844357566191387
50.5263157894737	62.9473684210526	16.8421052631579	0.810322645570116
50.5263157894737	62.9473684210526	19.0526315789474	0.778806734809160
50.5263157894737	62.9473684210526	21.2631578947368	0.749559733199019
50.5263157894737	62.9473684210526	23.4736842105263	0.722364088643635
50.5263157894737	62.9473684210526	25.6842105263158	0.697030100695452
50.5263157894737	62.9473684210526	27.8947368421053	0.673392120355925
50.5263157894737	64.8421052631579	8	0.958658569393295
50.5263157894737	64.8421052631579	10.2105263157895	0.915886038692819
50.5263157894737	64.8421052631579	12.4210526315789	0.876548454752385
50.5263157894737	64.8421052631579	14.6315789473684	0.840272079811217
50.5263157894737	64.8421052631579	16.8421052631579	0.806734952692882
50.5263157894737	64.8421052631579	19.0526315789474	0.775658562234947
50.5263157894737	64.8421052631579	21.2631578947368	0.746801105317466
50.5263157894737	64.8421052631579	23.4736842105263	0.719952010288361
50.5263157894737	64.8421052631579	25.6842105263158	0.694927485948502
50.5263157894737	64.8421052631579	27.8947368421053	0.671566919526549
50.5263157894737	66.7368421052632	8	0.952794045246978
50.5263157894737	66.7368421052632	10.2105263157895	0.910735158975180
50.5263157894737	66.7368421052632	12.4210526315789	0.872021055333312
50.5263157894737	66.7368421052632	14.6315789473684	0.836291640609474
50.5263157894737	66.7368421052632	16.8421052631579	0.803236247163422
50.5263157894737	66.7368421052632	19.0526315789474	0.772585769066955
50.5263157894737	66.7368421052632	21.2631578947368	0.744106282897381
50.5263157894737	66.7368421052632	23.4736842105263	0.717593858347295
50.5263157894737	66.7368421052632	25.6842105263158	0.692870336697791
50.5263157894737	66.7368421052632	27.8947368421053	0.669779914215893
50.5263157894737	68.6315789473684	8	0.947094447819156
50.5263157894737	68.6315789473684	10.2105263157895	0.905723721080233
50.5263157894737	68.6315789473684	12.4210526315789	0.867611741351441
50.5263157894737	68.6315789473684	14.6315789473684	0.832411309215779
50.5263157894737	68.6315789473684	16.8421052631579	0.799822452201427
50.5263157894737	68.6315789473684	19.0526315789474	0.769584988930105
50.5263157894737	68.6315789473684	21.2631578947368	0.741472487127427
50.5263157894737	68.6315789473684	23.4736842105263	0.715287341890849
50.5263157894737	68.6315789473684	25.6842105263158	0.690856768607566
50.5263157894737	68.6315789473684	27.8947368421053	0.668029560091139
50.5263157894737	70.5263157894737	8	0.941551562143366
50.5263157894737	70.5263157894737	10.2105263157895	0.900844971126635
50.5263157894737	70.5263157894737	12.4210526315789	0.863314946818588
50.5263157894737	70.5263157894737	14.6315789473684	0.828626490504231
50.5263157894737	70.5263157894737	16.8421052631579	0.796489770025652
50.5263157894737	70.5263157894737	19.0526315789474	0.766653081831448
50.5263157894737	70.5263157894737	21.2631578947368	0.738897122935848
50.5263157894737	70.5263157894737	23.4736842105263	0.713030319012554
50.5263157894737	70.5263157894737	25.6842105263158	0.688885017982976
50.5263157894737	72.4210526315790	8	0.936157766184470
50.5263157894737	72.4210526315790	10.2105263157895	0.896092632708726
50.5263157894737	72.4210526315790	12.4210526315789	0.859125491524773
50.5263157894737	72.4210526315790	14.6315789473684	0.824932901852001
50.5263157894737	72.4210526315790	16.8421052631579	0.793234656471987
50.5263157894737	72.4210526315790	19.0526315789474	0.763787113824931
50.5263157894737	72.4210526315790	21.2631578947368	0.736377762682985
50.5263157894737	72.4210526315790	23.4736842105263	0.710820783752999
50.5263157894737	72.4210526315790	25.6842105263158	0.686953431299074
50.5263157894737	74.3157894736842	8	0.930905975006116
50.5263157894737	74.3157894736842	10.2105263157895	0.891460862653641
50.5263157894737	74.3157894736842	12.4210526315789	0.855038545829457
50.5263157894737	74.3157894736842	14.6315789473684	0.821326545022467
50.5263157894737	74.3157894736842	16.8421052631579	0.790053798480232
50.5263157894737	74.3157894736842	19.0526315789474	0.760984338952605
50.5263157894737	74.3157894736842	21.2631578947368	0.733912131663157
50.5263157894737	74.3157894736842	23.4736842105263	0.708656854462582
50.5263157894737	74.3157894736842	25.6842105263158	0.685060455873030
50.5263157894737	76.2105263157895	8	0.925789591388652
50.5263157894737	76.2105263157895	10.2105263157895	0.886944211824351
50.5263157894737	76.2105263157895	12.4210526315789	0.851049599420558
50.5263157894737	76.2105263157895	14.6315789473684	0.817803681181879
50.5263157894737	76.2105263157895	16.8421052631579	0.786944094064072
50.5263157894737	76.2105263157895	19.0526315789474	0.758242183158639
50.5263157894737	76.2105263157895	21.2631578947368	0.731498095176212
50.5263157894737	76.2105263157895	23.4736842105263	0.706536763413656
50.5263157894737	76.2105263157895	25.6842105263158	0.683204631529955
50.5263157894737	78.1052631578947	8	0.920802462019106
50.5263157894737	78.1052631578947	10.2105263157895	0.882537590288734
50.5263157894737	78.1052631578947	12.4210526315789	0.847154433511781
50.5263157894737	78.1052631578947	14.6315789473684	0.814360808635111
50.5263157894737	78.1052631578947	16.8421052631579	0.783902634438518
50.5263157894737	78.1052631578947	19.0526315789474	0.755558229919270
50.5263157894737	78.1052631578947	21.2631578947368	0.729133646965763
50.5263157894737	78.1052631578947	23.4736842105263	0.704458847501525
50.5263157894737	80	8	0.915938838511903
50.5263157894737	80	10.2105263157895	0.878236236279962
50.5263157894737	80	12.4210526315789	0.843349096030060
50.5263157894737	80	14.6315789473684	0.810994642929216
50.5263157894737	80	16.8421052631579	0.780926688028343
50.5263157894737	80	19.0526315789474	0.752930207370461
50.5263157894737	80	21.2631578947368	0.726816898851513
50.5263157894737	80	23.4736842105263	0.702421539897668
56.0526315789474	44	10.2105263157895	0.958860721527713
56.0526315789474	44	12.4210526315789	0.912919355760565
56.0526315789474	44	14.6315789473684	0.870917811340092
56.0526315789474	44	16.8421052631579	0.832393260133675
56.0526315789474	44	19.0526315789474	0.796951333769509
56.0526315789474	44	21.2631578947368	0.764254209498341
56.0526315789474	44	23.4736842105263	0.734011090470332
56.0526315789474	44	25.6842105263158	0.705970549197607
56.0526315789474	44	27.8947368421053	0.679914335375212
56.0526315789474	44	30.1052631578947	0.655652347366615
56.0526315789474	44	32.3157894736842	0.633018541036290
56.0526315789474	45.8947368421053	10.2105263157895	0.951330976390568
56.0526315789474	45.8947368421053	12.4210526315789	0.906345539840466
56.0526315789474	45.8947368421053	14.6315789473684	0.865169481323572
56.0526315789474	45.8947368421053	16.8421052631579	0.827361124024933
56.0526315789474	45.8947368421053	19.0526315789474	0.792543325389006
56.0526315789474	45.8947368421053	21.2631578947368	0.760392387763349
56.0526315789474	45.8947368421053	23.4736842105263	0.730629172469544
56.0526315789474	45.8947368421053	25.6842105263158	0.703011934637192
56.0526315789474	45.8947368421053	27.8947368421053	0.677330515318371
56.0526315789474	45.8947368421053	30.1052631578947	0.653401616221336
56.0526315789474	45.8947368421053	32.3157894736842	0.631064950184846
56.0526315789474	47.7894736842105	10.2105263157895	0.944079815504673
56.0526315789474	47.7894736842105	12.4210526315789	0.900005364142901
56.0526315789474	47.7894736842105	14.6315789473684	0.859617605932023
56.0526315789474	47.7894736842105	16.8421052631579	0.822494511062342
56.0526315789474	47.7894736842105	19.0526315789474	0.788274983211740
56.0526315789474	47.7894736842105	21.2631578947368	0.756648517801926
56.0526315789474	47.7894736842105	23.4736842105263	0.727346892629770
56.0526315789474	47.7894736842105	25.6842105263158	0.700137451225554
56.0526315789474	47.7894736842105	27.8947368421053	0.674817646899038
56.0526315789474	47.7894736842105	30.1052631578947	0.651210596071814
56.0526315789474	47.7894736842105	32.3157894736842	0.629161451463892
56.0526315789474	49.6842105263158	10.2105263157895	0.937088536793752
56.0526315789474	49.6842105263158	12.4210526315789	0.893883570320410
56.0526315789474	49.6842105263158	14.6315789473684	0.854249691731391
56.0526315789474	49.6842105263158	16.8421052631579	0.817783161742441
56.0526315789474	49.6842105263158	19.0526315789474	0.784137863168300
56.0526315789474	49.6842105263158	21.2631578947368	0.753015638810193
56.0526315789474	49.6842105263158	23.4736842105263	0.724158508030502
56.0526315789474	49.6842105263158	25.6842105263158	0.697342360601765
56.0526315789474	49.6842105263158	27.8947368421053	0.672371823858358
56.0526315789474	49.6842105263158	30.1052631578947	0.649076072598853
56.0526315789474	49.6842105263158	32.3157894736842	0.627305408014812
56.0526315789474	51.5789473684211	10.2105263157895	0.930340268357891
56.0526315789474	51.5789473684211	12.4210526315789	0.887966364317257
56.0526315789474	51.5789473684211	14.6315789473684	0.849054422309610
56.0526315789474	51.5789473684211	16.8421052631579	0.813217766374070
56.0526315789474	51.5789473684211	19.0526315789474	0.780124290073032
56.0526315789474	51.5789473684211	21.2631578947368	0.749487413889948
56.0526315789474	51.5789473684211	23.4736842105263	0.721058782814152
56.0526315789474	51.5789473684211	25.6842105263158	0.694622336798426
56.0526315789474	51.5789473684211	27.8947368421053	0.669989475250705
56.0526315789474	51.5789473684211	30.1052631578947	0.646995103754056
56.0526315789474	53.4736842105263	10.2105263157895	0.923819734753931
56.0526315789474	53.4736842105263	12.4210526315789	0.882241232076706
56.0526315789474	53.4736842105263	14.6315789473684	0.844021512127013
56.0526315789474	53.4736842105263	16.8421052631579	0.808789848612669
56.0526315789474	53.4736842105263	19.0526315789474	0.776227264438967
56.0526315789474	53.4736842105263	21.2631578947368	0.746058055253379
56.0526315789474	53.4736842105263	23.4736842105263	0.718042928013463
56.0526315789474	53.4736842105263	25.6842105263158	0.691973417767336
56.0526315789474	53.4736842105263	27.8947368421053	0.667667326380640
56.0526315789474	53.4736842105263	30.1052631578947	0.644964988307321
56.0526315789474	55.3684210526316	10.2105263157895	0.917513059797666
56.0526315789474	55.3684210526316	12.4210526315789	0.876696783724343
56.0526315789474	55.3684210526316	14.6315789473684	0.839141582718291
56.0526315789474	55.3684210526316	16.8421052631579	0.804491666639978
56.0526315789474	55.3684210526316	19.0526315789474	0.772440383290239
56.0526315789474	55.3684210526316	21.2631578947368	0.742722260574922
56.0526315789474	55.3684210526316	23.4736842105263	0.715106550282296
56.0526315789474	55.3684210526316	25.6842105263158	0.689391964030225
56.0526315789474	55.3684210526316	27.8947368421053	0.665402365446644
56.0526315789474	55.3684210526316	30.1052631578947	0.642983238963390
56.0526315789474	57.2631578947368	10.2105263157895	0.911407599189562
56.0526315789474	57.2631578947368	12.4210526315789	0.871322621051256
56.0526315789474	57.2631578947368	14.6315789473684	0.834406057215674
56.0526315789474	57.2631578947368	16.8421052631579	0.800316128830351
56.0526315789474	57.2631578947368	19.0526315789474	0.768757772482568
56.0526315789474	57.2631578947368	21.2631578947368	0.739475158519367
56.0526315789474	57.2631578947368	23.4736842105263	0.712245607963989
56.0526315789474	57.2631578947368	25.6842105263158	0.686874623207495
56.0526315789474	57.2631578947368	27.8947368421053	0.663191814897127
56.0526315789474	57.2631578947368	30.1052631578947	0.641047559254387
56.0526315789474	59.1578947368421	10.2105263157895	0.905491797666419
56.0526315789474	59.1578947368421	12.4210526315789	0.866109224195522
56.0526315789474	59.1578947368421	14.6315789473684	0.829807069994300
56.0526315789474	59.1578947368421	16.8421052631579	0.796256721392728
56.0526315789474	59.1578947368421	19.0526315789474	0.765174028550300
56.0526315789474	59.1578947368421	21.2631578947368	0.736312261875670
56.0526315789474	59.1578947368421	23.4736842105263	0.709456373248198
56.0526315789474	59.1578947368421	25.6842105263158	0.684418299429262
56.0526315789474	59.1578947368421	27.8947368421053	0.661033106704055
56.0526315789474	61.0526315789474	10.2105263157895	0.899755066455136
56.0526315789474	61.0526315789474	12.4210526315789	0.861047854245631
56.0526315789474	61.0526315789474	14.6315789473684	0.825337388880216
56.0526315789474	61.0526315789474	16.8421052631579	0.792307445976302
56.0526315789474	61.0526315789474	19.0526315789474	0.761684168490225
56.0526315789474	61.0526315789474	21.2631578947368	0.733229427034950
56.0526315789474	61.0526315789474	23.4736842105263	0.706735399411952
56.0526315789474	61.0526315789474	25.6842105263158	0.682020126827412
56.0526315789474	61.0526315789474	27.8947368421053	0.658923860914155
56.0526315789474	62.9473684210526	10.2105263157895	0.894187677635357
56.0526315789474	62.9473684210526	12.4210526315789	0.856130469129021
56.0526315789474	62.9473684210526	14.6315789473684	0.820990347857711
56.0526315789474	62.9473684210526	16.8421052631579	0.788462765615728
56.0526315789474	62.9473684210526	19.0526315789474	0.758283586197245
56.0526315789474	62.9473684210526	21.2631578947368	0.730222818791919
56.0526315789474	62.9473684210526	23.4736842105263	0.704079492331471
56.0526315789474	62.9473684210526	25.6842105263158	0.679677446459068
56.0526315789474	62.9473684210526	27.8947368421053	0.656861866958422
56.0526315789474	64.8421052631579	10.2105263157895	0.888780672665773
56.0526315789474	64.8421052631579	12.4210526315789	0.851349650648674
56.0526315789474	64.8421052631579	14.6315789473684	0.816759788601171
56.0526315789474	64.8421052631579	16.8421052631579	0.784717557695647
56.0526315789474	64.8421052631579	19.0526315789474	0.754968014506088
56.0526315789474	64.8421052631579	21.2631578947368	0.727288879638043
56.0526315789474	64.8421052631579	23.4736842105263	0.701485685601323
56.0526315789474	64.8421052631579	25.6842105263158	0.677387786131217
56.0526315789474	64.8421052631579	27.8947368421053	0.654845067295717
56.0526315789474	66.7368421052632	10.2105263157895	0.883525782838417
56.0526315789474	66.7368421052632	12.4210526315789	0.846698540924399
56.0526315789474	66.7368421052632	14.6315789473684	0.812640009463060
56.0526315789474	66.7368421052632	16.8421052631579	0.781067072854421
56.0526315789474	66.7368421052632	19.0526315789474	0.751733491982461
56.0526315789474	66.7368421052632	21.2631578947368	0.724424302864464
56.0526315789474	66.7368421052632	23.4736842105263	0.698951218716399
56.0526315789474	66.7368421052632	25.6842105263158	0.675148842690866
56.0526315789474	68.6315789473684	10.2105263157895	0.878415359828973
56.0526315789474	68.6315789473684	12.4210526315789	0.842170786807819
56.0526315789474	68.6315789473684	14.6315789473684	0.808625720793170
56.0526315789474	68.6315789473684	16.8421052631579	0.777506898937993
56.0526315789474	68.6315789473684	19.0526315789474	0.748576333757660
56.0526315789474	68.6315789473684	21.2631578947368	0.721626008912015
56.0526315789474	68.6315789473684	23.4736842105263	0.696473517867023
56.0526315789474	68.6315789473684	25.6842105263158	0.672958466420720
56.0526315789474	70.5263157894737	10.2105263157895	0.873442314833160
56.0526315789474	70.5263157894737	12.4210526315789	0.837760491089703
56.0526315789474	70.5263157894737	14.6315789473684	0.804712005659110
56.0526315789474	70.5263157894737	16.8421052631579	0.774032929267829
56.0526315789474	70.5263157894737	19.0526315789474	0.745493105821536
56.0526315789474	70.5263157894737	21.2631578947368	0.718891124501546
56.0526315789474	70.5263157894737	23.4736842105263	0.694050178973786
56.0526315789474	70.5263157894737	25.6842105263158	0.670814647241142
56.0526315789474	72.4210526315790	10.2105263157895	0.868600065037845
56.0526315789474	72.4210526315790	12.4210526315789	0.833462169519023
56.0526315789474	72.4210526315790	14.6315789473684	0.800894285195000
56.0526315789474	72.4210526315790	16.8421052631579	0.770641334610347
56.0526315789474	72.4210526315790	19.0526315789474	0.742480602286266
56.0526315789474	72.4210526315790	21.2631578947368	0.716216964155163
56.0526315789474	72.4210526315790	23.4736842105263	0.691678952650316
56.0526315789474	72.4210526315790	25.6842105263158	0.668715502468337
56.0526315789474	74.3157894736842	10.2105263157895	0.863882486384469
56.0526315789474	74.3157894736842	12.4210526315789	0.829270712815595
56.0526315789474	74.3157894736842	14.6315789473684	0.797168287932439
56.0526315789474	74.3157894736842	16.8421052631579	0.767328538335360
56.0526315789474	74.3157894736842	19.0526315789474	0.739535825212602
56.0526315789474	74.3157894736842	21.2631578947368	0.713601013781963
56.0526315789474	74.3157894736842	23.4736842105263	0.689357730832404
56.0526315789474	76.2105263157895	10.2105263157895	0.859283871752181
56.0526315789474	76.2105263157895	12.4210526315789	0.825181352990359
56.0526315789474	76.2105263157895	14.6315789473684	0.793530022571506
56.0526315789474	76.2105263157895	16.8421052631579	0.764091194332762
56.0526315789474	76.2105263157895	19.0526315789474	0.736655966654998
56.0526315789474	76.2105263157895	21.2631578947368	0.711040916053310
56.0526315789474	76.2105263157895	23.4736842105263	0.687084534852892
56.0526315789474	78.1052631578947	10.2105263157895	0.854798893826822
56.0526315789474	78.1052631578947	12.4210526315789	0.821189633395599
56.0526315789474	78.1052631578947	14.6315789473684	0.789975753734484
56.0526315789474	78.1052631578947	16.8421052631579	0.760926167323720
56.0526315789474	78.1052631578947	19.0526315789474	0.733838392635186
56.0526315789474	78.1052631578947	21.2631578947368	0.708534457334989
56.0526315789474	78.1052631578947	23.4736842105263	0.684857504775588
56.0526315789474	80	10.2105263157895	0.850422572035890
56.0526315789474	80	12.4210526315789	0.817291382016383
56.0526315789474	80	14.6315789473684	0.786501980314928
56.0526315789474	80	16.8421052631579	0.757830515257925
56.0526315789474	80	19.0526315789474	0.731080628797616
56.0526315789474	80	21.2631578947368	0.706079555978560
56.0526315789474	80	23.4736842105263	0.682674889829307
61.5789473684211	44	10.2105263157895	0.935874772742868
61.5789473684211	44	12.4210526315789	0.891854035630718
61.5789473684211	44	14.6315789473684	0.851532083820727
61.5789473684211	44	16.8421052631579	0.814482059604944
61.5789473684211	44	19.0526315789474	0.780339021743026
61.5789473684211	44	21.2631578947368	0.748789343172172
61.5789473684211	44	23.4736842105263	0.719562197425418
61.5789473684211	44	25.6842105263158	0.692422676078293
61.5789473684211	44	27.8947368421053	0.667166190748138
61.5789473684211	44	30.1052631578947	0.643613895467648
61.5789473684211	44	32.3157894736842	0.621608926938621
61.5789473684211	45.8947368421053	10.2105263157895	0.928190246449561
61.5789473684211	45.8947368421053	12.4210526315789	0.885105159205780
61.5789473684211	45.8947368421053	14.6315789473684	0.845593935522872
61.5789473684211	45.8947368421053	16.8421052631579	0.809249535959223
61.5789473684211	45.8947368421053	19.0526315789474	0.775723226760036
61.5789473684211	45.8947368421053	21.2631578947368	0.744714721598691
61.5789473684211	45.8947368421053	23.4736842105263	0.715964242562349
61.5789473684211	45.8947368421053	25.6842105263158	0.689246084978802
61.5789473684211	45.8947368421053	27.8947368421053	0.664363370530042
61.5789473684211	45.8947368421053	30.1052631578947	0.641143747320718
61.5789473684211	45.8947368421053	32.3157894736842	0.619435851461951
61.5789473684211	47.7894736842105	10.2105263157895	0.920794698529333
61.5789473684211	47.7894736842105	12.4210526315789	0.878600407006632
61.5789473684211	47.7894736842105	14.6315789473684	0.839862606591686
61.5789473684211	47.7894736842105	16.8421052631579	0.804192644270801
61.5789473684211	47.7894736842105	19.0526315789474	0.771256864906180
61.5789473684211	47.7894736842105	21.2631578947368	0.740767426369091
61.5789473684211	47.7894736842105	23.4736842105263	0.712474882377444
61.5789473684211	47.7894736842105	25.6842105263158	0.686162155009542
61.5789473684211	47.7894736842105	27.8947368421053	0.661639608790565
61.5789473684211	47.7894736842105	30.1052631578947	0.638741005384556
61.5789473684211	49.6842105263158	10.2105263157895	0.913668491998342
61.5789473684211	49.6842105263158	12.4210526315789	0.872323626517182
61.5789473684211	49.6842105263158	14.6315789473684	0.834324759623044
61.5789473684211	49.6842105263158	16.8421052631579	0.799300335457001
61.5789473684211	49.6842105263158	19.0526315789474	0.766930757792649
61.5789473684211	49.6842105263158	21.2631578947368	0.736939816439833
61.5789473684211	49.6842105263158	23.4736842105263	0.709087745396082
61.5789473684211	49.6842105263158	25.6842105263158	0.683165567877654
61.5789473684211	49.6842105263158	27.8947368421053	0.658990464581149
61.5789473684211	49.6842105263158	30.1052631578947	0.636401962420499
61.5789473684211	51.5789473684211	10.2105263157895	0.906793928455755
61.5789473684211	51.5789473684211	12.4210526315789	0.866260229724738
61.5789473684211	51.5789473684211	14.6315789473684	0.828968325995058
61.5789473684211	51.5789473684211	16.8421052631579	0.794562593763374
61.5789473684211	51.5789473684211	19.0526315789474	0.762736571644261
61.5789473684211	51.5789473684211	21.2631578947368	0.733224943196848
61.5789473684211	51.5789473684211	23.4736842105263	0.705797029148156
61.5789473684211	51.5789473684211	25.6842105263158	0.680251473665291
61.5789473684211	51.5789473684211	27.8947368421053	0.656411882882500
61.5789473684211	51.5789473684211	30.1052631578947	0.634123229265264
61.5789473684211	53.4736842105263	10.2105263157895	0.900154998870801
61.5789473684211	53.4736842105263	12.4210526315789	0.860396994853233
61.5789473684211	53.4736842105263	14.6315789473684	0.823782347201102
61.5789473684211	53.4736842105263	16.8421052631579	0.789970309129668
61.5789473684211	53.4736842105263	19.0526315789474	0.758666714169657
61.5789473684211	53.4736842105263	21.2631578947368	0.729616466810975
61.5789473684211	53.4736842105263	23.4736842105263	0.702597432118883
61.5789473684211	53.4736842105263	25.6842105263158	0.677415435337942
61.5789473684211	53.4736842105263	27.8947368421053	0.653900149280951
61.5789473684211	53.4736842105263	30.1052631578947	0.631901697783246
61.5789473684211	55.3684210526316	10.2105263157895	0.893737173515951
61.5789473684211	55.3684210526316	12.4210526315789	0.854721898895172
61.5789473684211	55.3684210526316	14.6315789473684	0.818756840580247
61.5789473684211	55.3684210526316	16.8421052631579	0.785515168999169
61.5789473684211	55.3684210526316	19.0526315789474	0.754714247008217
61.5789473684211	55.3684210526316	21.2631578947368	0.726108585128410
61.5789473684211	55.3684210526316	23.4736842105263	0.699484095824350
61.5789473684211	55.3684210526316	25.6842105263158	0.674653381454660
61.5789473684211	55.3684210526316	27.8947368421053	0.651451851303159
61.5789473684211	57.2631578947368	10.2105263157895	0.887527223836467
61.5789473684211	57.2631578947368	12.4210526315789	0.849223975320229
61.5789473684211	57.2631578947368	14.6315789473684	0.813882685027220
61.5789473684211	57.2631578947368	16.8421052631579	0.781189566076059
61.5789473684211	57.2631578947368	19.0526315789474	0.750872810971761
61.5789473684211	57.2631578947368	21.2631578947368	0.722695972870672
61.5789473684211	57.2631578947368	23.4736842105263	0.696452555223839
61.5789473684211	57.2631578947368	25.6842105263158	0.671961565638805
61.5789473684211	57.2631578947368	27.8947368421053	0.649063845244146
61.5789473684211	59.1578947368421	10.2105263157895	0.881513070559437
61.5789473684211	59.1578947368421	12.4210526315789	0.843893192509580
61.5789473684211	59.1578947368421	14.6315789473684	0.809151523178335
61.5789473684211	59.1578947368421	16.8421052631579	0.776986519254682
61.5789473684211	59.1578947368421	19.0526315789474	0.747136561868588
61.5789473684211	59.1578947368421	21.2631578947368	0.719373729372110
61.5789473684211	59.1578947368421	23.4736842105263	0.693498696043825
61.5789473684211	59.1578947368421	25.6842105263158	0.669336531659381
61.5789473684211	59.1578947368421	27.8947368421053	0.646733227558502
61.5789473684211	61.0526315789474	10.2105263157895	0.875683653504110
61.5789473684211	61.0526315789474	12.4210526315789	0.838720349363684
61.5789473684211	61.0526315789474	14.6315789473684	0.804555677272580
61.5789473684211	61.0526315789474	16.8421052631579	0.772899605498169
61.5789473684211	61.0526315789474	19.0526315789474	0.743500115136254
61.5789473684211	61.0526315789474	21.2631578947368	0.716137333432796
61.5789473684211	61.0526315789474	23.4736842105263	0.690618717868731
61.5789473684211	61.0526315789474	25.6842105263158	0.666775083198234
61.5789473684211	61.0526315789474	27.8947368421053	0.644457310066118
61.5789473684211	62.9473684210526	10.2105263157895	0.870028819450903
61.5789473684211	62.9473684210526	12.4210526315789	0.833696985227085
61.5789473684211	62.9473684210526	14.6315789473684	0.800088076432026
61.5789473684211	62.9473684210526	16.8421052631579	0.768922900873748
61.5789473684211	62.9473684210526	19.0526315789474	0.739958497850723
61.5789473684211	62.9473684210526	21.2631578947368	0.712982604136957
61.5789473684211	62.9473684210526	23.4736842105263	0.687809102071757
61.5789473684211	62.9473684210526	25.6842105263158	0.664274257554022
61.5789473684211	64.8421052631579	10.2105263157895	0.864539225124569
61.5789473684211	64.8421052631579	12.4210526315789	0.828815301817065
61.5789473684211	64.8421052631579	14.6315789473684	0.795742193531914
61.5789473684211	64.8421052631579	16.8421052631579	0.765050929288751
61.5789473684211	64.8421052631579	19.0526315789474	0.736507106947045
61.5789473684211	64.8421052631579	21.2631578947368	0.709905666700810
61.5789473684211	64.8421052631579	23.4736842105263	0.685066583830643
61.5789473684211	64.8421052631579	25.6842105263158	0.661831302671937
61.5789473684211	66.7368421052632	10.2105263157895	0.859206252895488
61.5789473684211	66.7368421052632	12.4210526315789	0.824068095270709
61.5789473684211	66.7368421052632	14.6315789473684	0.791511990166773
61.5789473684211	66.7368421052632	16.8421052631579	0.761278617737011
61.5789473684211	66.7368421052632	19.0526315789474	0.733141672698159
61.5789473684211	66.7368421052632	21.2631578947368	0.706902922582746
61.5789473684211	66.7368421052632	23.4736842105263	0.682388127608947
61.5789473684211	66.7368421052632	25.6842105263158	0.659443656997575
61.5789473684211	68.6315789473684	10.2105263157895	0.854021937237279
61.5789473684211	68.6315789473684	12.4210526315789	0.819448696763945
61.5789473684211	68.6315789473684	14.6315789473684	0.787391868485654
61.5789473684211	68.6315789473684	16.8421052631579	0.757601257076676
61.5789473684211	68.6315789473684	19.0526315789474	0.729858226666686
61.5789473684211	68.6315789473684	21.2631578947368	0.703971023223522
61.5789473684211	68.6315789473684	23.4736842105263	0.679770905591767
61.5789473684211	68.6315789473684	25.6842105263158	0.657108931740707
61.5789473684211	70.5263157894737	10.2105263157895	0.848978900325005
61.5789473684211	70.5263157894737	12.4210526315789	0.814950920426922
61.5789473684211	70.5263157894737	14.6315789473684	0.783376628882927
61.5789473684211	70.5263157894737	16.8421052631579	0.754014467529551
61.5789473684211	70.5263157894737	19.0526315789474	0.726653073479479
61.5789473684211	70.5263157894737	21.2631578947368	0.701106846892202
61.5789473684211	70.5263157894737	23.4736842105263	0.677212278651739
61.5789473684211	72.4210526315790	10.2105263157895	0.844070295435983
61.5789473684211	72.4210526315790	12.4210526315789	0.810569017497612
61.5789473684211	72.4210526315790	14.6315789473684	0.779461432702702
61.5789473684211	72.4210526315790	16.8421052631579	0.750514168228454
61.5789473684211	72.4210526315790	19.0526315789474	0.723522765883505
61.5789473684211	72.4210526315790	21.2631578947368	0.698307478200864
61.5789473684211	72.4210526315790	23.4736842105263	0.674709779491469
61.5789473684211	74.3157894736842	10.2105263157895	0.839289757039417
61.5789473684211	74.3157894736842	12.4210526315789	0.806297635831498
61.5789473684211	74.3157894736842	14.6315789473684	0.775641769254012
61.5789473684211	74.3157894736842	16.8421052631579	0.747096550249501
61.5789473684211	74.3157894736842	19.0526315789474	0.720464082629951
61.5789473684211	74.3157894736842	21.2631578947368	0.695570189922015
61.5789473684211	74.3157894736842	23.4736842105263	0.672261097665674
61.5789473684211	76.2105263157895	10.2105263157895	0.834631356643179
61.5789473684211	76.2105263157895	12.4210526315789	0.802131784028304
61.5789473684211	76.2105263157895	14.6315789473684	0.771913426547044
61.5789473684211	76.2105263157895	16.8421052631579	0.743758052656414
61.5789473684211	76.2105263157895	19.0526315789474	0.717474008805538
61.5789473684211	76.2105263157895	21.2631578947368	0.692892426800549
61.5789473684211	76.2105263157895	23.4736842105263	0.669864066233054
61.5789473684211	78.1052631578947	10.2105263157895	0.830089563614744
61.5789473684211	78.1052631578947	12.4210526315789	0.798066799553730
61.5789473684211	78.1052631578947	14.6315789473684	0.768272465253467
61.5789473684211	78.1052631578947	16.8421052631579	0.740495341157763
61.5789473684211	78.1052631578947	19.0526315789474	0.714549718289174
61.5789473684211	78.1052631578947	21.2631578947368	0.690271791099730
61.5789473684211	80	10.2105263157895	0.825659210315362
61.5789473684211	80	12.4210526315789	0.794098320330393
61.5789473684211	80	14.6315789473684	0.764715195470191
61.5789473684211	80	16.8421052631579	0.737305289038963
61.5789473684211	80	19.0526315789474	0.711688558060935
61.5789473684211	80	21.2631578947368	0.687706029659929
67.1052631578947	44	10.2105263157895	0.914963139230765
67.1052631578947	44	12.4210526315789	0.872680118071027
67.1052631578947	44	14.6315789473684	0.833882830277070
67.1052631578947	44	16.8421052631579	0.798175844518904
67.1052631578947	44	19.0526315789474	0.765220061606603
67.1052631578947	44	21.2631578947368	0.734723222205788
67.1052631578947	44	23.4736842105263	0.706432251945984
67.1052631578947	44	25.6842105263158	0.680127047028150
67.1052631578947	44	27.8947368421053	0.655615398089508
67.1052631578947	44	30.1052631578947	0.632728820362864
67.1052631578947	45.8947368421053	10.2105263157895	0.907154453395268
67.1052631578947	45.8947368421053	12.4210526315789	0.865787766687290
67.1052631578947	45.8947368421053	14.6315789473684	0.827786984424024
67.1052631578947	45.8947368421053	16.8421052631579	0.792775305414270
67.1052631578947	45.8947368421053	19.0526315789474	0.760428926058908
67.1052631578947	45.8947368421053	21.2631578947368	0.730468222947684
67.1052631578947	45.8947368421053	23.4736842105263	0.702650621614707
67.1052631578947	45.8947368421053	25.6842105263158	0.676764791651142
67.1052631578947	45.8947368421053	27.8947368421053	0.652625893207546
67.1052631578947	45.8947368421053	30.1052631578947	0.630071663167692
67.1052631578947	47.7894736842105	10.2105263157895	0.899643739039707
67.1052631578947	47.7894736842105	12.4210526315789	0.859148699653139
67.1052631578947	47.7894736842105	14.6315789473684	0.821907082447535
67.1052631578947	47.7894736842105	16.8421052631579	0.787559351322232
67.1052631578947	47.7894736842105	19.0526315789474	0.755795916672848
67.1052631578947	47.7894736842105	21.2631578947368	0.726348927952822
67.1052631578947	47.7894736842105	23.4736842105263	0.698985617353648
67.1052631578947	47.7894736842105	25.6842105263158	0.673502867538015
67.1052631578947	47.7894736842105	27.8947368421053	0.649722752628914
67.1052631578947	47.7894736842105	30.1052631578947	0.627488858747854
67.1052631578947	49.6842105263158	10.2105263157895	0.892410527968077
67.1052631578947	49.6842105263158	12.4210526315789	0.852745962989507
67.1052631578947	49.6842105263158	14.6315789473684	0.816229025375379
67.1052631578947	49.6842105263158	16.8421052631579	0.782516216592528
67.1052631578947	49.6842105263158	19.0526315789474	0.751311185346363
67.1052631578947	49.6842105263158	21.2631578947368	0.722357073109384
67.1052631578947	49.6842105263158	23.4736842105263	0.695430289783126
67.1052631578947	49.6842105263158	25.6842105263158	0.670335421425115
67.1052631578947	49.6842105263158	27.8947368421053	0.646901040739326
67.1052631578947	49.6842105263158	30.1052631578947	0.624976242701496
67.1052631578947	51.5789473684211	10.2105263157895	0.885436388561878
67.1052631578947	51.5789473684211	12.4210526315789	0.846564258500663
67.1052631578947	51.5789473684211	14.6315789473684	0.810740067145737
67.1052631578947	51.5789473684211	16.8421052631579	0.777635245908346
67.1052631578947	51.5789473684211	19.0526315789474	0.746965798767318
67.1052631578947	51.5789473684211	21.2631578947368	0.718485150516610
67.1052631578947	51.5789473684211	23.4736842105263	0.691978316412199
67.1052631578947	51.5789473684211	25.6842105263158	0.667257120924381
67.1052631578947	51.5789473684211	27.8947368421053	0.644156255473278
67.1052631578947	53.4736842105263	10.2105263157895	0.878704662396825
67.1052631578947	53.4736842105263	12.4210526315789	0.840589732631800
67.1052631578947	53.4736842105263	14.6315789473684	0.805428644332669
67.1052631578947	53.4736842105263	16.8421052631579	0.772906756237340
67.1052631578947	53.4736842105263	19.0526315789474	0.742751625963428
67.1052631578947	53.4736842105263	21.2631578947368	0.714726316509626
67.1052631578947	53.4736842105263	23.4736842105263	0.688623926144887
67.1052631578947	53.4736842105263	25.6842105263158	0.664263092375419
67.1052631578947	53.4736842105263	27.8947368421053	0.641484277032873
67.1052631578947	55.3684210526316	10.2105263157895	0.872200242427408
67.1052631578947	55.3684210526316	12.4210526315789	0.834809798284270
67.1052631578947	55.3684210526316	14.6315789473684	0.800284232182624
67.1052631578947	55.3684210526316	16.8421052631579	0.768321919917098
67.1052631578947	55.3684210526316	19.0526315789474	0.738661242921552
67.1052631578947	55.3684210526316	21.2631578947368	0.711074313536802
67.1052631578947	55.3684210526316	23.4736842105263	0.685361835075118
67.1052631578947	55.3684210526316	25.6842105263158	0.661348867929328
67.1052631578947	55.3684210526316	27.8947368421053	0.638881324177861
67.1052631578947	57.2631578947368	10.2105263157895	0.865909385054205
67.1052631578947	57.2631578947368	12.4210526315789	0.829212983549020
67.1052631578947	57.2631578947368	14.6315789473684	0.795297222179086
67.1052631578947	57.2631578947368	16.8421052631579	0.763872665061014
67.1052631578947	57.2631578947368	19.0526315789474	0.734687851216122
67.1052631578947	57.2631578947368	21.2631578947368	0.707523403420897
67.1052631578947	57.2631578947368	23.4736842105263	0.682187191569405
67.1052631578947	57.2631578947368	25.6842105263158	0.658510340235933
67.1052631578947	57.2631578947368	27.8947368421053	0.636343916757401
67.1052631578947	59.1578947368421	10.2105263157895	0.859819550006554
67.1052631578947	59.1578947368421	12.4210526315789	0.823788802580878
67.1052631578947	59.1578947368421	14.6315789473684	0.790458817345465
67.1052631578947	59.1578947368421	16.8421052631579	0.759551590257757
67.1052631578947	59.1578947368421	19.0526315789474	0.730825208214851
67.1052631578947	59.1578947368421	21.2631578947368	0.704068310039822
67.1052631578947	59.1578947368421	23.4736842105263	0.679095529043555
67.1052631578947	59.1578947368421	25.6842105263158	0.655743723436230
67.1052631578947	61.0526315789474	10.2105263157895	0.853919263211217
67.1052631578947	61.0526315789474	12.4210526315789	0.818527644803955
67.1052631578947	61.0526315789474	14.6315789473684	0.785760942258912
67.1052631578947	61.0526315789474	16.8421052631579	0.755351891142970
67.1052631578947	61.0526315789474	19.0526315789474	0.727067566913714
67.1052631578947	61.0526315789474	21.2631578947368	0.700704169851783
67.1052631578947	61.0526315789474	23.4736842105263	0.676082725153913
67.1052631578947	61.0526315789474	25.6842105263158	0.653045519416852
67.1052631578947	62.9473684210526	10.2105263157895	0.848197998773726
67.1052631578947	62.9473684210526	12.4210526315789	0.813420679387087
67.1052631578947	62.9473684210526	14.6315789473684	0.781196165338662
67.1052631578947	62.9473684210526	16.8421052631579	0.751267296891658
67.1052631578947	62.9473684210526	19.0526315789474	0.723409623829163
67.1052631578947	62.9473684210526	21.2631578947368	0.697426488992101
67.1052631578947	62.9473684210526	23.4736842105263	0.673144966368326
67.1052631578947	62.9473684210526	25.6842105263158	0.650412488482066
67.1052631578947	64.8421052631579	10.2105263157895	0.842646076943834
67.1052631578947	64.8421052631579	12.4210526315789	0.808459772512377
67.1052631578947	64.8421052631579	14.6315789473684	0.776757631434358
67.1052631578947	64.8421052631579	16.8421052631579	0.747292015047404
67.1052631578947	64.8421052631579	19.0526315789474	0.719846473670053
67.1052631578947	64.8421052631579	21.2631578947368	0.694231105906320
67.1052631578947	64.8421052631579	23.4736842105263	0.670278717074113
67.1052631578947	64.8421052631579	25.6842105263158	0.647841623754922
67.1052631578947	66.7368421052632	10.2105263157895	0.837254575521185
67.1052631578947	66.7368421052632	12.4210526315789	0.803637415419354
67.1052631578947	66.7368421052632	14.6315789473684	0.772439003103521
67.1052631578947	66.7368421052632	16.8421052631579	0.743420683394540
67.1052631578947	66.7368421052632	19.0526315789474	0.716373569744433
67.1052631578947	66.7368421052632	21.2631578947368	0.691114158671786
67.1052631578947	66.7368421052632	23.4736842105263	0.667480692532287
67.1052631578947	68.6315789473684	10.2105263157895	0.832015252619812
67.1052631578947	68.6315789473684	12.4210526315789	0.798946661571260
67.1052631578947	68.6315789473684	14.6315789473684	0.768234409256054
67.1052631578947	68.6315789473684	16.8421052631579	0.739648327809845
67.1052631578947	68.6315789473684	19.0526315789474	0.712986689241327
67.1052631578947	68.6315789473684	21.2631578947368	0.688072056309271
67.1052631578947	68.6315789473684	23.4736842105263	0.664747835108469
67.1052631578947	70.5263157894737	10.2105263157895	0.826920479078498
67.1052631578947	70.5263157894737	12.4210526315789	0.794381071580432
67.1052631578947	70.5263157894737	14.6315789473684	0.764138400074225
67.1052631578947	70.5263157894737	16.8421052631579	0.735970325214652
67.1052631578947	70.5263157894737	19.0526315789474	0.709681902675903
67.1052631578947	70.5263157894737	21.2631578947368	0.685101453505984
67.1052631578947	70.5263157894737	23.4736842105263	0.662077293308113
67.1052631578947	72.4210526315790	10.2105263157895	0.821963179099432
67.1052631578947	72.4210526315790	12.4210526315789	0.789934664763019
67.1052631578947	72.4210526315790	14.6315789473684	0.760145907302155
67.1052631578947	72.4210526315790	16.8421052631579	0.732382370896755
67.1052631578947	72.4210526315790	19.0526315789474	0.706455546905873
67.1052631578947	72.4210526315790	21.2631578947368	0.682199228267961
67.1052631578947	72.4210526315790	23.4736842105263	0.659466403222206
67.1052631578947	74.3157894736842	10.2105263157895	0.817136777935954
67.1052631578947	74.3157894736842	12.4210526315789	0.785601876381740
67.1052631578947	74.3157894736842	14.6315789473684	0.756252209148865
67.1052631578947	74.3157894736842	16.8421052631579	0.728880449591732
67.1052631578947	74.3157894736842	19.0526315789474	0.703304201223884
67.1052631578947	74.3157894736842	21.2631578947368	0.679362462098309
67.1052631578947	76.2105263157895	10.2105263157895	0.812435155643609
67.1052631578947	76.2105263157895	12.4210526315789	0.781377519788627
67.1052631578947	76.2105263157895	14.6315789473684	0.752452899171160
67.1052631578947	76.2105263157895	16.8421052631579	0.725460809811343
67.1052631578947	76.2105263157895	19.0526315789474	0.700224666109758
67.1052631578947	76.2105263157895	21.2631578947368	0.676588422361845
67.1052631578947	78.1052631578947	10.2105263157895	0.807852606066581
67.1052631578947	78.1052631578947	12.4210526315789	0.777256752804886
67.1052631578947	78.1052631578947	14.6315789473684	0.748743858602579
67.1052631578947	78.1052631578947	16.8421052631579	0.722119940986969
67.1052631578947	78.1052631578947	19.0526315789474	0.697213944291231
67.1052631578947	78.1052631578947	21.2631578947368	0.673874546549297
67.1052631578947	80	10.2105263157895	0.803383800361103
67.1052631578947	80	12.4210526315789	0.773235047777913
67.1052631578947	80	14.6315789473684	0.745121231676900
67.1052631578947	80	16.8421052631579	0.718854553062172
67.1052631578947	80	19.0526315789474	0.694269223815351
67.1052631578947	80	21.2631578947368	0.671218428197623
72.6315789473684	44	12.4210526315789	0.855095847388115
72.6315789473684	44	14.6315789473684	0.817689836537109
72.6315789473684	44	16.8421052631579	0.783211871249766
72.6315789473684	44	19.0526315789474	0.751345687370013
72.6315789473684	44	21.2631578947368	0.721817989401496
72.6315789473684	44	23.4736842105263	0.694391532074295
72.6315789473684	44	25.6842105263158	0.668859483023285
72.6315789473684	44	27.8947368421053	0.645040801381783
72.6315789473684	44	30.1052631578947	0.622776427738109
72.6315789473684	45.8947368421053	12.4210526315789	0.848085026795962
72.6315789473684	45.8947368421053	14.6315789473684	0.811461790774787
72.6315789473684	45.8947368421053	16.8421052631579	0.777669041519128
72.6315789473684	45.8947368421053	19.0526315789474	0.746404987893274
72.6315789473684	45.8947368421053	21.2631578947368	0.717408331820378
72.6315789473684	45.8947368421053	23.4736842105263	0.690451829247609
72.6315789473684	45.8947368421053	25.6842105263158	0.665337029293009
72.6315789473684	45.8947368421053	27.8947368421053	0.641889950590439
72.6315789473684	45.8947368421053	30.1052631578947	0.619957508338006
72.6315789473684	47.7894736842105	12.4210526315789	0.841335549441046
72.6315789473684	47.7894736842105	14.6315789473684	0.805457777829564
72.6315789473684	47.7894736842105	16.8421052631579	0.772318782122769
72.6315789473684	47.7894736842105	19.0526315789474	0.741630206719929
72.6315789473684	47.7894736842105	21.2631578947368	0.713141919480175
72.6315789473684	47.7894736842105	23.4736842105263	0.686636006912811
72.6315789473684	47.7894736842105	25.6842105263158	0.661921855422982
72.6315789473684	47.7894736842105	27.8947368421053	0.638832099052282
72.6315789473684	49.6842105263158	12.4210526315789	0.834829738975803
72.6315789473684	49.6842105263158	14.6315789473684	0.799663007807397
72.6315789473684	49.6842105263158	16.8421052631579	0.767148673692193
72.6315789473684	49.6842105263158	19.0526315789474	0.737010881831553
72.6315789473684	49.6842105263158	21.2631578947368	0.709009914702353
72.6315789473684	49.6842105263158	23.4736842105263	0.682936581717382
72.6315789473684	49.6842105263158	25.6842105263158	0.658607612214560
72.6315789473684	49.6842105263158	27.8947368421053	0.635861851237688
72.6315789473684	51.5789473684211	12.4210526315789	0.828551658351676
72.6315789473684	51.5789473684211	14.6315789473684	0.794064121179701
72.6315789473684	51.5789473684211	16.8421052631579	0.762147478476059
72.6315789473684	51.5789473684211	19.0526315789474	0.732537531274190
72.6315789473684	51.5789473684211	21.2631578947368	0.705004295600002
72.6315789473684	51.5789473684211	23.4736842105263	0.679346751476756
72.6315789473684	51.5789473684211	25.6842105263158	0.655388520745655
72.6315789473684	51.5789473684211	27.8947368421053	0.632974290113482
72.6315789473684	53.4736842105263	12.4210526315789	0.822486886769955
72.6315789473684	53.4736842105263	14.6315789473684	0.788649007709086
72.6315789473684	53.4736842105263	16.8421052631579	0.757304992549016
72.6315789473684	53.4736842105263	19.0526315789474	0.728201531948541
72.6315789473684	53.4736842105263	21.2631578947368	0.701117756239683
72.6315789473684	53.4736842105263	23.4736842105263	0.675860312626917
72.6315789473684	53.4736842105263	25.6842105263158	0.652259303894311
72.6315789473684	53.4736842105263	27.8947368421053	0.630164920179875
72.6315789473684	55.3684210526316	12.4210526315789	0.816622331603001
72.6315789473684	55.3684210526316	14.6315789473684	0.783406653480836
72.6315789473684	55.3684210526316	16.8421052631579	0.752611920749376
72.6315789473684	55.3684210526316	19.0526315789474	0.723995016883368
72.6315789473684	55.3684210526316	21.2631578947368	0.697343621909003
72.6315789473684	55.3684210526316	23.4736842105263	0.672471590077039
72.6315789473684	55.3684210526316	25.6842105263158	0.649215128080630
72.6315789473684	57.2631578947368	12.4210526315789	0.810946068854789
72.6315789473684	57.2631578947368	14.6315789473684	0.778327010912786
72.6315789473684	57.2631578947368	16.8421052631579	0.748059770229217
72.6315789473684	57.2631578947368	19.0526315789474	0.719910787666697
72.6315789473684	57.2631578947368	21.2631578947368	0.693675776788434
72.6315789473684	57.2631578947368	23.4736842105263	0.669175377256609
72.6315789473684	57.2631578947368	25.6842105263158	0.646251553418514
72.6315789473684	59.1578947368421	12.4210526315789	0.805447207077566
72.6315789473684	59.1578947368421	14.6315789473684	0.773400887683784
72.6315789473684	59.1578947368421	16.8421052631579	0.743640759352615
72.6315789473684	59.1578947368421	19.0526315789474	0.715942239394141
72.6315789473684	59.1578947368421	21.2631578947368	0.690108601879517
72.6315789473684	59.1578947368421	23.4736842105263	0.665966884601577
72.6315789473684	59.1578947368421	25.6842105263158	0.643364490836409
72.6315789473684	61.0526315789474	12.4210526315789	0.800115770694012
72.6315789473684	61.0526315789474	14.6315789473684	0.768619851340263
72.6315789473684	61.0526315789474	16.8421052631579	0.739347739332533
72.6315789473684	61.0526315789474	19.0526315789474	0.712083296020541
72.6315789473684	61.0526315789474	21.2631578947368	0.686636921468098
72.6315789473684	61.0526315789474	23.4736842105263	0.662841695071145
72.6315789473684	61.0526315789474	25.6842105263158	0.640550165009923
72.6315789473684	62.9473684210526	12.4210526315789	0.794942599472655
72.6315789473684	62.9473684210526	14.6315789473684	0.763976146974817
72.6315789473684	62.9473684210526	16.8421052631579	0.735174126504702
72.6315789473684	62.9473684210526	19.0526315789474	0.708328354410277
72.6315789473684	62.9473684210526	21.2631578947368	0.683255956732782
72.6315789473684	62.9473684210526	23.4736842105263	0.659795725556878
72.6315789473684	64.8421052631579	12.4210526315789	0.789919261526771
72.6315789473684	64.8421052631579	14.6315789473684	0.759462625866181
72.6315789473684	64.8421052631579	16.8421052631579	0.731113843533974
72.6315789473684	64.8421052631579	19.0526315789474	0.704672235701931
72.6315789473684	64.8421052631579	21.2631578947368	0.679961285368695
72.6315789473684	64.8421052631579	23.4736842105263	0.656825193257730
72.6315789473684	66.7368421052632	12.4210526315789	0.785037977696273
72.6315789473684	66.7368421052632	14.6315789473684	0.755072683359990
72.6315789473684	66.7368421052632	16.8421052631579	0.727161268161642
72.6315789473684	66.7368421052632	19.0526315789474	0.701110142855801
72.6315789473684	66.7368421052632	21.2631578947368	0.676748806301924
72.6315789473684	66.7368421052632	23.4736842105263	0.653926586262113
72.6315789473684	68.6315789473684	12.4210526315789	0.780291555559464
72.6315789473684	68.6315789473684	14.6315789473684	0.750800204578974
72.6315789473684	68.6315789473684	16.8421052631579	0.723311188350809
72.6315789473684	68.6315789473684	19.0526315789474	0.697637623453748
72.6315789473684	68.6315789473684	21.2631578947368	0.673614708733428
72.6315789473684	68.6315789473684	23.4736842105263	0.651096637711686
72.6315789473684	70.5263157894737	12.4210526315789	0.775673331630435
72.6315789473684	70.5263157894737	14.6315789473684	0.746639516798205
72.6315789473684	70.5263157894737	16.8421052631579	0.719558762885600
72.6315789473684	70.5263157894737	19.0526315789474	0.694250536981732
72.6315789473684	70.5263157894737	21.2631578947368	0.670555444882154
72.6315789473684	72.4210526315790	12.4210526315789	0.771177120545796
72.6315789473684	72.4210526315790	14.6315789473684	0.742585347519505
72.6315789473684	72.4210526315790	16.8421052631579	0.715899486639964
72.6315789473684	72.4210526315790	19.0526315789474	0.690945025955044
72.6315789473684	72.4210526315790	21.2631578947368	0.667567705902641
72.6315789473684	74.3157894736842	12.4210526315789	0.766797170244639
72.6315789473684	74.3157894736842	14.6315789473684	0.738632787439629
72.6315789473684	74.3157894736842	16.8421052631579	0.712329159861330
72.6315789473684	74.3157894736842	19.0526315789474	0.687717490351272
72.6315789473684	74.3157894736842	21.2631578947368	0.664648400538145
72.6315789473684	76.2105263157895	12.4210526315789	0.762528122308294
72.6315789473684	76.2105263157895	14.6315789473684	0.734777257637445
72.6315789473684	76.2105263157895	16.8421052631579	0.708843860919827
72.6315789473684	76.2105263157895	19.0526315789474	0.684564564901756
72.6315789473684	76.2105263157895	21.2631578947368	0.661794636140199
72.6315789473684	78.1052631578947	12.4210526315789	0.758364976759238
72.6315789473684	78.1052631578947	14.6315789473684	0.731014480412092
72.6315789473684	78.1052631578947	16.8421052631579	0.705439922060182
72.6315789473684	78.1052631578947	19.0526315789474	0.681483098862467
72.6315789473684	80	12.4210526315789	0.754303060727640
72.6315789473684	80	14.6315789473684	0.727340453291927
72.6315789473684	80	16.8421052631579	0.702113907764455
72.6315789473684	80	19.0526315789474	0.678470137943153
78.1578947368421	44	12.4210526315789	0.838867039324334
78.1578947368421	44	14.6315789473684	0.802736747226564
78.1578947368421	44	16.8421052631579	0.769388506226498
78.1578947368421	44	19.0526315789474	0.738526353428247
78.1578947368421	44	21.2631578947368	0.709893914709628
78.1578947368421	44	23.4736842105263	0.683268122058020
78.1578947368421	44	25.6842105263158	0.658454077011167
78.1578947368421	44	27.8947368421053	0.635280826145681
78.1578947368421	45.8947368421053	12.4210526315789	0.831757874540991
78.1578947368421	45.8947368421053	14.6315789473684	0.796397093115968
78.1578947368421	45.8947368421053	16.8421052631579	0.763724200886771
78.1578947368421	45.8947368421053	19.0526315789474	0.733456961686122
78.1578947368421	45.8947368421053	21.2631578947368	0.705350416910099
78.1578947368421	45.8947368421053	23.4736842105263	0.679191043489079
78.1578947368421	45.8947368421053	25.6842105263158	0.654791964727342
78.1578947368421	45.8947368421053	27.8947368421053	0.631989001567597
78.1578947368421	47.7894736842105	12.4210526315789	0.824917184489918
78.1578947368421	47.7894736842105	14.6315789473684	0.790288685169022
78.1578947368421	47.7894736842105	16.8421052631579	0.758259630407810
78.1578947368421	47.7894736842105	19.0526315789474	0.728560514491823
78.1578947368421	47.7894736842105	21.2631578947368	0.700956992636814
78.1578947368421	47.7894736842105	23.4736842105263	0.675244437592067
78.1578947368421	47.7894736842105	25.6842105263158	0.651243465771579
78.1578947368421	47.7894736842105	27.8947368421053	0.628796239564739
78.1578947368421	49.6842105263158	12.4210526315789	0.818326638623468
78.1578947368421	49.6842105263158	14.6315789473684	0.784396103753511
78.1578947368421	49.6842105263158	16.8421052631579	0.752981776359572
78.1578947368421	49.6842105263158	19.0526315789474	0.723825984603796
78.1578947368421	49.6842105263158	21.2631578947368	0.696704273968686
78.1578947368421	49.6842105263158	23.4736842105263	0.671420325579476
78.1578947368421	49.6842105263158	25.6842105263158	0.647801769310261
78.1578947368421	49.6842105263158	27.8947368421053	0.625696715257827
78.1578947368421	51.5789473684211	12.4210526315789	0.811969722402519
78.1578947368421	51.5789473684211	14.6315789473684	0.778705431175013
78.1578947368421	51.5789473684211	16.8421052631579	0.747878868143819
78.1578947368421	51.5789473684211	19.0526315789474	0.719243385757629
78.1578947368421	51.5789473684211	21.2631578947368	0.692583764604140
78.1578947368421	51.5789473684211	23.4736842105263	0.667711460880113
78.1578947368421	51.5789473684211	25.6842105263158	0.644460681401839
78.1578947368421	53.4736842105263	12.4210526315789	0.805831503201211
78.1578947368421	53.4736842105263	14.6315789473684	0.773204060524931
78.1578947368421	53.4736842105263	16.8421052631579	0.742940226065532
78.1578947368421	53.4736842105263	19.0526315789474	0.714803643202869
78.1578947368421	53.4736842105263	21.2631578947368	0.688587732584327
78.1578947368421	53.4736842105263	23.4736842105263	0.664111239894264
78.1578947368421	53.4736842105263	25.6842105263158	0.641214550491555
78.1578947368421	55.3684210526316	12.4210526315789	0.799898433063530
78.1578947368421	55.3684210526316	14.6315789473684	0.767880534321543
78.1578947368421	55.3684210526316	16.8421052631579	0.738156128639566
78.1578947368421	55.3684210526316	19.0526315789474	0.710498484064880
78.1578947368421	55.3684210526316	21.2631578947368	0.684709119316188
78.1578947368421	55.3684210526316	23.4736842105263	0.660613626211620
78.1578947368421	55.3684210526316	25.6842105263158	0.638058204070981
78.1578947368421	57.2631578947368	12.4210526315789	0.794158181512418
78.1578947368421	57.2631578947368	14.6315789473684	0.762724407490901
78.1578947368421	57.2631578947368	16.8421052631579	0.733517699728850
78.1578947368421	57.2631578947368	19.0526315789474	0.706320343953222
78.1578947368421	57.2631578947368	21.2631578947368	0.680941461970841
78.1578947368421	57.2631578947368	23.4736842105263	0.657213085889690
78.1578947368421	57.2631578947368	25.6842105263158	0.634986894520120
78.1578947368421	59.1578947368421	12.4210526315789	0.788599493040932
78.1578947368421	59.1578947368421	14.6315789473684	0.757726130372951
78.1578947368421	59.1578947368421	16.8421052631579	0.729016812024412
78.1578947368421	59.1578947368421	19.0526315789474	0.702262286976765
78.1578947368421	59.1578947368421	21.2631578947368	0.677278826933647
78.1578947368421	59.1578947368421	23.4736842105263	0.653904531881922
78.1578947368421	61.0526315789474	12.4210526315789	0.783212065008956
78.1578947368421	61.0526315789474	14.6315789473684	0.752876948311261
78.1578947368421	61.0526315789474	16.8421052631579	0.724646004079438
78.1578947368421	61.0526315789474	19.0526315789474	0.698317936893932
78.1578947368421	61.0526315789474	21.2631578947368	0.673715752444947
78.1578947368421	61.0526315789474	23.4736842105263	0.650683276083483
78.1578947368421	62.9473684210526	12.4210526315789	0.777986442514140
78.1578947368421	62.9473684210526	14.6315789473684	0.748168815060445
78.1578947368421	62.9473684210526	16.8421052631579	0.720398408653577
78.1578947368421	62.9473684210526	19.0526315789474	0.694481417567274
78.1578947368421	62.9473684210526	21.2631578947368	0.670247198929820
78.1578947368421	62.9473684210526	23.4736842105263	0.647544987757201
78.1578947368421	64.8421052631579	12.4210526315789	0.772913927464351
78.1578947368421	64.8421052631579	14.6315789473684	0.743594317772656
78.1578947368421	64.8421052631579	16.8421052631579	0.716267690548873
78.1578947368421	64.8421052631579	19.0526315789474	0.690747301236623
78.1578947368421	64.8421052631579	21.2631578947368	0.666868505796797
78.1578947368421	64.8421052631579	23.4736842105263	0.644485657333144
78.1578947368421	66.7368421052632	12.4210526315789	0.767986499596199
78.1578947368421	66.7368421052632	14.6315789473684	0.739146611739344
78.1578947368421	66.7368421052632	16.8421052631579	0.712247992453616
78.1578947368421	66.7368421052632	19.0526315789474	0.687110563397107
78.1578947368421	66.7368421052632	21.2631578947368	0.663575353707735
78.1578947368421	66.7368421052632	23.4736842105263	0.641501564757856
78.1578947368421	68.6315789473684	12.4210526315789	0.763196747593567
78.1578947368421	68.6315789473684	14.6315789473684	0.734819363393217
78.1578947368421	68.6315789473684	16.8421052631579	0.708333887576172
78.1578947368421	68.6315789473684	19.0526315789474	0.683566543284544
78.1578947368421	68.6315789473684	21.2631578947368	0.660363731497910
78.1578947368421	70.5263157894737	12.4210526315789	0.758537808786222
78.1578947368421	70.5263157894737	14.6315789473684	0.730606700337703
78.1578947368421	70.5263157894737	16.8421052631579	0.704520338063269
78.1578947368421	70.5263157894737	19.0526315789474	0.680110909143645
78.1578947368421	70.5263157894737	21.2631578947368	0.657229907066940
78.1578947368421	72.4210526315790	12.4210526315789	0.754003316170296
78.1578947368421	72.4210526315790	14.6315789473684	0.726503167381951
78.1578947368421	72.4210526315790	16.8421052631579	0.700802658367998
78.1578947368421	72.4210526315790	19.0526315789474	0.676739627593751
78.1578947368421	72.4210526315790	21.2631578947368	0.654170401675345
78.1578947368421	74.3157894736842	12.4210526315789	0.749587351703543
78.1578947368421	74.3157894736842	14.6315789473684	0.722503687729718
78.1578947368421	74.3157894736842	16.8421052631579	0.697176482871050
78.1578947368421	74.3157894736842	19.0526315789474	0.673448936519656
78.1578947368421	74.3157894736842	21.2631578947368	0.651181967174085
78.1578947368421	76.2105263157895	12.4210526315789	0.745284404999781
78.1578947368421	76.2105263157895	14.6315789473684	0.718603528609012
78.1578947368421	76.2105263157895	16.8421052631579	0.693637737171242
78.1578947368421	76.2105263157895	19.0526315789474	0.670235321006998
78.1578947368421	78.1052631578947	12.4210526315789	0.741089336686862
78.1578947368421	78.1052631578947	14.6315789473684	0.714798270742506
78.1578947368421	78.1052631578947	16.8421052631579	0.690182612553439
78.1578947368421	78.1052631578947	19.0526315789474	0.667095491917046
78.1578947368421	80	12.4210526315789	0.736997345807383
78.1578947368421	80	14.6315789473684	0.711083781151773
78.1578947368421	80	16.8421052631579	0.686807543217787
78.1578947368421	80	19.0526315789474	0.664026366757744
83.6842105263158	44	14.6315789473684	0.788852730359911
83.6842105263158	44	16.8421052631579	0.756547274090577
83.6842105263158	44	19.0526315789474	0.726613889996443
83.6842105263158	44	21.2631578947368	0.698811382632273
83.6842105263158	44	23.4736842105263	0.672929441823756
83.6842105263158	44	25.6842105263158	0.648783943170741
83.6842105263158	44	27.8947368421053	0.626213071494253
83.6842105263158	45.8947368421053	14.6315789473684	0.782418337762781
83.6842105263158	45.8947368421053	16.8421052631579	0.750778589359042
83.6842105263158	45.8947368421053	19.0526315789474	0.721432972675535
83.6842105263158	45.8947368421053	21.2631578947368	0.694151174930411
83.6842105263158	45.8947368421053	23.4736842105263	0.668732011363602
83.6842105263158	45.8947368421053	25.6842105263158	0.644999047385587
83.6842105263158	45.8947368421053	27.8947368421053	0.622796978254051
83.6842105263158	47.7894736842105	14.6315789473684	0.776221656455231
83.6842105263158	47.7894736842105	16.8421052631579	0.745216100298661
83.6842105263158	47.7894736842105	19.0526315789474	0.716431367777999
83.6842105263158	47.7894736842105	21.2631578947368	0.689647255180158
83.6842105263158	47.7894736842105	23.4736842105263	0.664671074538364
83.6842105263158	47.7894736842105	25.6842105263158	0.641333567362737
83.6842105263158	47.7894736842105	27.8947368421053	0.619485517294447
83.6842105263158	49.6842105263158	14.6315789473684	0.770246690512763
83.6842105263158	49.6842105263158	16.8421052631579	0.739846237360035
83.6842105263158	49.6842105263158	19.0526315789474	0.711597525703039
83.6842105263158	49.6842105263158	21.2631578947368	0.685289763471774
83.6842105263158	49.6842105263158	23.4736842105263	0.660738191240214
83.6842105263158	49.6842105263158	25.6842105263158	0.637780261059568
83.6842105263158	51.5789473684211	14.6315789473684	0.764479012298537
83.6842105263158	51.5789473684211	16.8421052631579	0.734656740518211
83.6842105263158	51.5789473684211	19.0526315789474	0.706920994831624
83.6842105263158	51.5789473684211	21.2631578947368	0.681069763967703
83.6842105263158	51.5789473684211	23.4736842105263	0.656925701710257
83.6842105263158	51.5789473684211	25.6842105263158	0.634332547419881
83.6842105263158	53.4736842105263	14.6315789473684	0.758905561882839
83.6842105263158	53.4736842105263	16.8421052631579	0.729636493753287
83.6842105263158	53.4736842105263	19.0526315789474	0.702392284269883
83.6842105263158	53.4736842105263	21.2631578947368	0.676979130574332
83.6842105263158	53.4736842105263	23.4736842105263	0.653226630922541
83.6842105263158	53.4736842105263	25.6842105263158	0.630984426115178
83.6842105263158	55.3684210526316	14.6315789473684	0.753514477845214
83.6842105263158	55.3684210526316	16.8421052631579	0.724775385192329
83.6842105263158	55.3684210526316	19.0526315789474	0.698002747693228
83.6842105263158	55.3684210526316	21.2631578947368	0.673010450053158
83.6842105263158	55.3684210526316	23.4736842105263	0.649634607448462
83.6842105263158	55.3684210526316	25.6842105263158	0.627730409359929
83.6842105263158	57.2631578947368	14.6315789473684	0.748294953697469
83.6842105263158	57.2631578947368	16.8421052631579	0.720064188235442
83.6842105263158	57.2631578947368	19.0526315789474	0.693744484470733
83.6842105263158	57.2631578947368	21.2631578947368	0.669156939432893
83.6842105263158	57.2631578947368	23.4736842105263	0.646143794210006
83.6842105263158	59.1578947368421	14.6315789473684	0.743237115371730
83.6842105263158	59.1578947368421	16.8421052631579	0.715494459961979
83.6842105263158	59.1578947368421	19.0526315789474	0.689610255039957
83.6842105263158	59.1578947368421	21.2631578947368	0.665412375230429
83.6842105263158	59.1578947368421	23.4736842105263	0.642748829061662
83.6842105263158	61.0526315789474	14.6315789473684	0.738331916141950
83.6842105263158	61.0526315789474	16.8421052631579	0.711058453859767
83.6842105263158	61.0526315789474	19.0526315789474	0.685593408110069
83.6842105263158	61.0526315789474	21.2631578947368	0.661771032485941
83.6842105263158	61.0526315789474	23.4736842105263	0.639444773550220
83.6842105263158	62.9473684210526	14.6315789473684	0.733571046062043
83.6842105263158	62.9473684210526	16.8421052631579	0.706749044498804
83.6842105263158	62.9473684210526	19.0526315789474	0.681687817742390
83.6842105263158	62.9473684210526	21.2631578947368	0.658227632003584
83.6842105263158	62.9473684210526	23.4736842105263	0.636227068519770
83.6842105263158	64.8421052631579	14.6315789473684	0.728946853561352
83.6842105263158	64.8421052631579	16.8421052631579	0.702559662222662
83.6842105263158	64.8421052631579	19.0526315789474	0.677887828726008
83.6842105263158	64.8421052631579	21.2631578947368	0.654777294491579
83.6842105263158	66.7368421052632	14.6315789473684	0.724452277276473
83.6842105263158	66.7368421052632	16.8421052631579	0.698484236286663
83.6842105263158	66.7368421052632	19.0526315789474	0.674188208956690
83.6842105263158	66.7368421052632	21.2631578947368	0.651415500534118
83.6842105263158	68.6315789473684	14.6315789473684	0.720080786545633
83.6842105263158	68.6315789473684	16.8421052631579	0.694517145153985
83.6842105263158	68.6315789473684	19.0526315789474	0.670584107757949
83.6842105263158	68.6315789473684	21.2631578947368	0.648138055517141
83.6842105263158	70.5263157894737	14.6315789473684	0.715826329268709
83.6842105263158	70.5263157894737	16.8421052631579	0.690653172886235
83.6842105263158	70.5263157894737	19.0526315789474	0.667071019267658
83.6842105263158	70.5263157894737	21.2631578947368	0.644941058781917
83.6842105263158	72.4210526315790	14.6315789473684	0.711683286058306
83.6842105263158	72.4210526315790	16.8421052631579	0.686887470746144
83.6842105263158	72.4210526315790	19.0526315789474	0.663644750162020
83.6842105263158	74.3157894736842	14.6315789473684	0.707646429786876
83.6842105263158	74.3157894736842	16.8421052631579	0.683215523276590
83.6842105263158	74.3157894736842	19.0526315789474	0.660301391108924
83.6842105263158	76.2105263157895	14.6315789473684	0.703710889780791
83.6842105263158	76.2105263157895	16.8421052631579	0.679633118239311
83.6842105263158	76.2105263157895	19.0526315789474	0.657037291440650
83.6842105263158	78.1052631578947	14.6315789473684	0.699872120031496
83.6842105263158	78.1052631578947	16.8421052631579	0.676136319894217
83.6842105263158	78.1052631578947	19.0526315789474	0.653849036616047
83.6842105263158	80	14.6315789473684	0.696125870891808
83.6842105263158	80	16.8421052631579	0.672721445180365
89.2105263157895	44	14.6315789473684	0.775900362219920
89.2105263157895	44	16.8421052631579	0.744561141783866
89.2105263157895	44	19.0526315789474	0.715490019749747
89.2105263157895	44	21.2631578947368	0.688459483776016
89.2105263157895	44	23.4736842105263	0.663270757122322
89.2105263157895	44	25.6842105263158	0.639749482843156
89.2105263157895	44	27.8947368421053	0.617742153858853
89.2105263157895	45.8947368421053	14.6315789473684	0.769385221013933
89.2105263157895	45.8947368421053	16.8421052631579	0.738702297787021
89.2105263157895	45.8947368421053	19.0526315789474	0.710211882753904
89.2105263157895	45.8947368421053	21.2631578947368	0.683696856323165
89.2105263157895	45.8947368421053	23.4736842105263	0.658967179889174
89.2105263157895	45.8947368421053	25.6842105263158	0.635855878725865
89.2105263157895	47.7894736842105	14.6315789473684	0.763113611001051
89.2105263157895	47.7894736842105	16.8421052631579	0.733055501356594
89.2105263157895	47.7894736842105	19.0526315789474	0.705118854798234
89.2105263157895	47.7894736842105	21.2631578947368	0.679096197422851
89.2105263157895	47.7894736842105	23.4736842105263	0.654805619655625
89.2105263157895	47.7894736842105	25.6842105263158	0.632087029632763
89.2105263157895	49.6842105263158	14.6315789473684	0.757069006998975
89.2105263157895	49.6842105263158	16.8421052631579	0.727606674187451
89.2105263157895	49.6842105263158	19.0526315789474	0.700198901934245
89.2105263157895	49.6842105263158	21.2631578947368	0.674647189205642
89.2105263157895	49.6842105263158	23.4736842105263	0.650777205421881
89.2105263157895	49.6842105263158	25.6842105263158	0.628435289512245
89.2105263157895	51.5789473684211	14.6315789473684	0.751236513798217
89.2105263157895	51.5789473684211	16.8421052631579	0.722343105133488
89.2105263157895	51.5789473684211	19.0526315789474	0.695441141677890
89.2105263157895	51.5789473684211	21.2631578947368	0.670340487273647
89.2105263157895	51.5789473684211	23.4736842105263	0.646873892023048
89.2105263157895	51.5789473684211	25.6842105263158	0.624893715098065
89.2105263157895	53.4736842105263	14.6315789473684	0.745602656739581
89.2105263157895	53.4736842105263	16.8421052631579	0.717253276593896
89.2105263157895	53.4736842105263	19.0526315789474	0.690835698379293
89.2105263157895	53.4736842105263	21.2631578947368	0.666167599675648
89.2105263157895	53.4736842105263	23.4736842105263	0.643088358442164
89.2105263157895	55.3684210526316	14.6315789473684	0.740155205174898
89.2105263157895	55.3684210526316	16.8421052631579	0.712326717913147
89.2105263157895	55.3684210526316	19.0526315789474	0.686373580907880
89.2105263157895	55.3684210526316	21.2631578947368	0.662120784410697
89.2105263157895	55.3684210526316	23.4736842105263	0.639413921579386
89.2105263157895	57.2631578947368	14.6315789473684	0.734883022756384
89.2105263157895	57.2631578947368	16.8421052631579	0.707553880856833
89.2105263157895	57.2631578947368	19.0526315789474	0.682046578600940
89.2105263157895	57.2631578947368	21.2631578947368	0.658192962116224
89.2105263157895	57.2631578947368	23.4736842105263	0.635844462703342
89.2105263157895	59.1578947368421	14.6315789473684	0.729775939770202
89.2105263157895	59.1578947368421	16.8421052631579	0.702926033255325
89.2105263157895	59.1578947368421	19.0526315789474	0.677847172264129
89.2105263157895	59.1578947368421	21.2631578947368	0.654377641286985
89.2105263157895	59.1578947368421	23.4736842105263	0.632374364380766
89.2105263157895	61.0526315789474	14.6315789473684	0.724824643702741
89.2105263157895	61.0526315789474	16.8421052631579	0.698435167697127
89.2105263157895	61.0526315789474	19.0526315789474	0.673768457658046
89.2105263157895	61.0526315789474	21.2631578947368	0.650668853902006
89.2105263157895	62.9473684210526	14.6315789473684	0.720020584980109
89.2105263157895	62.9473684210526	16.8421052631579	0.694073922765288
89.2105263157895	62.9473684210526	19.0526315789474	0.669804079405415
89.2105263157895	62.9473684210526	21.2631578947368	0.647061099748603
89.2105263157895	64.8421052631579	14.6315789473684	0.715355895407559
89.2105263157895	64.8421052631579	16.8421052631579	0.689835514787572
89.2105263157895	64.8421052631579	19.0526315789474	0.665948173644555
89.2105263157895	64.8421052631579	21.2631578947368	0.643549298054937
89.2105263157895	66.7368421052632	14.6315789473684	0.710823317296188
89.2105263157895	66.7368421052632	16.8421052631579	0.685713678446689
89.2105263157895	66.7368421052632	19.0526315789474	0.662195318062966
89.2105263157895	66.7368421052632	21.2631578947368	0.640128745296811
89.2105263157895	68.6315789473684	14.6315789473684	0.706416141628869
89.2105263157895	68.6315789473684	16.8421052631579	0.681702614894652
89.2105263157895	68.6315789473684	19.0526315789474	0.658540488189442
89.2105263157895	70.5263157894737	14.6315789473684	0.702128153908090
89.2105263157895	70.5263157894737	16.8421052631579	0.677796946252944
89.2105263157895	70.5263157894737	19.0526315789474	0.654979019018599
89.2105263157895	72.4210526315790	14.6315789473684	0.697953586561582
89.2105263157895	72.4210526315790	16.8421052631579	0.673991675571207
89.2105263157895	72.4210526315790	19.0526315789474	0.651506571198910
89.2105263157895	74.3157894736842	14.6315789473684	0.693887076969989
89.2105263157895	74.3157894736842	16.8421052631579	0.670282151471472
89.2105263157895	74.3157894736842	19.0526315789474	0.648119101142623
89.2105263157895	76.2105263157895	14.6315789473684	0.689923630333741
89.2105263157895	76.2105263157895	16.8421052631579	0.666664036830526
89.2105263157895	78.1052631578947	14.6315789473684	0.686058586721235
89.2105263157895	78.1052631578947	16.8421052631579	0.663133280955646
89.2105263157895	80	14.6315789473684	0.682287591742934
89.2105263157895	80	16.8421052631579	0.659686094793253
94.7368421052632	44	14.6315789473684	0.763767337375373
94.7368421052632	44	16.8421052631579	0.733326580023261
94.7368421052632	44	19.0526315789474	0.705058662844616
94.7368421052632	44	21.2631578947368	0.678748465137633
94.7368421052632	44	23.4736842105263	0.654207682005693
94.7368421052632	44	25.6842105263158	0.631270847254350
94.7368421052632	45.8947368421053	14.6315789473684	0.757183170786057
94.7368421052632	45.8947368421053	16.8421052631579	0.727389532978148
94.7368421052632	45.8947368421053	19.0526315789474	0.699695361992668
94.7368421052632	45.8947368421053	21.2631578947368	0.673895477857866
94.7368421052632	45.8947368421053	23.4736842105263	0.649809955092525
94.7368421052632	45.8947368421053	25.6842105263158	0.627280423757480
94.7368421052632	47.7894736842105	14.6315789473684	0.750847794467950
94.7368421052632	47.7894736842105	16.8421052631579	0.721669854295285
94.7368421052632	47.7894736842105	19.0526315789474	0.694522467114548
94.7368421052632	47.7894736842105	21.2631578947368	0.669209671689984
94.7368421052632	47.7894736842105	23.4736842105263	0.645559331429060
94.7368421052632	47.7894736842105	25.6842105263158	0.623419687062456
94.7368421052632	49.6842105263158	14.6315789473684	0.744744195642697
94.7368421052632	49.6842105263158	16.8421052631579	0.716152994588839
94.7368421052632	49.6842105263158	19.0526315789474	0.689527493838118
94.7368421052632	49.6842105263158	21.2631578947368	0.664680301269167
94.7368421052632	49.6842105263158	23.4736842105263	0.641446536438933
94.7368421052632	51.5789473684211	14.6315789473684	0.738857049000970
94.7368421052632	51.5789473684211	16.8421052631579	0.710825825605856
94.7368421052632	51.5789473684211	19.0526315789474	0.684699159548235
94.7368421052632	51.5789473684211	21.2631578947368	0.660297641325548
94.7368421052632	51.5789473684211	23.4736842105263	0.637463164452324
94.7368421052632	53.4736842105263	14.6315789473684	0.733172498970352
94.7368421052632	53.4736842105263	16.8421052631579	0.705676458971081
94.7368421052632	53.4736842105263	19.0526315789474	0.680027231767403
94.7368421052632	53.4736842105263	21.2631578947368	0.656052859289206
94.7368421052632	53.4736842105263	23.4736842105263	0.633601571225272
94.7368421052632	55.3684210526316	14.6315789473684	0.727677976285573
94.7368421052632	55.3684210526316	16.8421052631579	0.700694093230050
94.7368421052632	55.3684210526316	19.0526315789474	0.675502400010137
94.7368421052632	55.3684210526316	21.2631578947368	0.651937907465750
94.7368421052632	55.3684210526316	23.4736842105263	0.629854782851806
94.7368421052632	57.2631578947368	14.6315789473684	0.722362042528106
94.7368421052632	57.2631578947368	16.8421052631579	0.695868884003795
94.7368421052632	57.2631578947368	19.0526315789474	0.671116166837196
94.7368421052632	57.2631578947368	21.2631578947368	0.647945431241001
94.7368421052632	59.1578947368421	14.6315789473684	0.717214257633740
94.7368421052632	59.1578947368421	16.8421052631579	0.691191833152590
94.7368421052632	59.1578947368421	19.0526315789474	0.666860754724353
94.7368421052632	59.1578947368421	21.2631578947368	0.644068690505902
94.7368421052632	61.0526315789474	14.6315789473684	0.712225066386047
94.7368421052632	61.0526315789474	16.8421052631579	0.686654693677280
94.7368421052632	61.0526315789474	19.0526315789474	0.662729026042417
94.7368421052632	61.0526315789474	21.2631578947368	0.640301492055873
94.7368421052632	62.9473684210526	14.6315789473684	0.707385700701101
94.7368421052632	62.9473684210526	16.8421052631579	0.682249887729706
94.7368421052632	62.9473684210526	19.0526315789474	0.658714413973587
94.7368421052632	62.9473684210526	21.2631578947368	0.636638131155605
94.7368421052632	64.8421052631579	14.6315789473684	0.702688095122321
94.7368421052632	64.8421052631579	16.8421052631579	0.677970435605441
94.7368421052632	64.8421052631579	19.0526315789474	0.654810862602046
94.7368421052632	66.7368421052632	14.6315789473684	0.698124813426090
94.7368421052632	66.7368421052632	16.8421052631579	0.673809893986606
94.7368421052632	66.7368421052632	19.0526315789474	0.651012774741744
94.7368421052632	68.6315789473684	14.6315789473684	0.693688984620061
94.7368421052632	68.6315789473684	16.8421052631579	0.669762302015134
94.7368421052632	68.6315789473684	19.0526315789474	0.647314966322178
94.7368421052632	70.5263157894737	14.6315789473684	0.689374246919780
94.7368421052632	70.5263157894737	16.8421052631579	0.665822134026258
94.7368421052632	70.5263157894737	19.0526315789474	0.643712626358956
94.7368421052632	72.4210526315790	14.6315789473684	0.685174698532875
94.7368421052632	72.4210526315790	16.8421052631579	0.661984257972294
94.7368421052632	74.3157894736842	14.6315789473684	0.681084854276679
94.7368421052632	74.3157894736842	16.8421052631579	0.658243898728657
94.7368421052632	76.2105263157895	14.6315789473684	0.677099607214727
94.7368421052632	76.2105263157895	16.8421052631579	0.654596605605571
94.7368421052632	78.1052631578947	14.6315789473684	0.673214194627885
94.7368421052632	78.1052631578947	16.8421052631579	0.651038223496463
94.7368421052632	80	14.6315789473684	0.669424167742703
100.263157894737	44	16.8421052631579	0.722758014001527
100.263157894737	44	19.0526315789474	0.695240605790449
100.263157894737	44	21.2631578947368	0.669604551882984
100.263157894737	44	23.4736842105263	0.645671093779606
100.263157894737	44	25.6842105263158	0.623282889005529
100.263157894737	45.8947368421053	16.8421052631579	0.716752910961926
100.263157894737	45.8947368421053	19.0526315789474	0.689802399089138
100.263157894737	45.8947368421053	21.2631578947368	0.664671484395432
100.263157894737	45.8947368421053	23.4736842105263	0.641189454544111
100.263157894737	47.7894736842105	16.8421052631579	0.710970030608513
100.263157894737	47.7894736842105	19.0526315789474	0.684559455139113
100.263157894737	47.7894736842105	21.2631578947368	0.659910397289119
100.263157894737	47.7894736842105	23.4736842105263	0.636859618043648
100.263157894737	49.6842105263158	16.8421052631579	0.705394386169870
100.263157894737	49.6842105263158	19.0526315789474	0.679498869590282
100.263157894737	49.6842105263158	21.2631578947368	0.655310145128840
100.263157894737	49.6842105263158	23.4736842105263	0.632671930782916
100.263157894737	51.5789473684211	16.8421052631579	0.700012462663747
100.263157894737	51.5789473684211	19.0526315789474	0.674608987239528
100.263157894737	51.5789473684211	21.2631578947368	0.650860646662921
100.263157894737	51.5789473684211	23.4736842105263	0.628617649032915
100.263157894737	53.4736842105263	16.8421052631579	0.694812028415111
100.263157894737	53.4736842105263	19.0526315789474	0.669879243776011
100.263157894737	53.4736842105263	21.2631578947368	0.646552751359522
100.263157894737	55.3684210526316	16.8421052631579	0.689781976094391
100.263157894737	55.3684210526316	19.0526315789474	0.665300032106112
100.263157894737	55.3684210526316	21.2631578947368	0.642378126511940
100.263157894737	57.2631578947368	16.8421052631579	0.684912187851503
100.263157894737	57.2631578947368	19.0526315789474	0.660862588771474
100.263157894737	57.2631578947368	21.2631578947368	0.638329161181328
100.263157894737	59.1578947368421	16.8421052631579	0.680193420257377
100.263157894737	59.1578947368421	19.0526315789474	0.656558896908167
100.263157894737	59.1578947368421	21.2631578947368	0.634398884018753
100.263157894737	61.0526315789474	16.8421052631579	0.675617205635281
100.263157894737	61.0526315789474	19.0526315789474	0.652381602912160
100.263157894737	62.9473684210526	16.8421052631579	0.671175767037397
100.263157894737	62.9473684210526	19.0526315789474	0.648323944531550
100.263157894737	64.8421052631579	16.8421052631579	0.666861944647059
100.263157894737	64.8421052631579	19.0526315789474	0.644379688539555
100.263157894737	66.7368421052632	16.8421052631579	0.662669131799756
100.263157894737	66.7368421052632	19.0526315789474	0.640543076483584
100.263157894737	68.6315789473684	16.8421052631579	0.658591219142761
100.263157894737	70.5263157894737	16.8421052631579	0.654622545713874
100.263157894737	72.4210526315790	16.8421052631579	0.650757855928964
100.263157894737	74.3157894736842	16.8421052631579	0.646992261636959
105.789473684211	44	16.8421052631579	0.712783840742092
105.789473684211	44	19.0526315789474	0.685969703277327
105.789473684211	44	21.2631578947368	0.660966288222551
105.789473684211	44	23.4736842105263	0.637603572362162
105.789473684211	45.8947368421053	16.8421052631579	0.706719363927607
105.789473684211	45.8947368421053	19.0526315789474	0.680465392643863
105.789473684211	45.8947368421053	21.2631578947368	0.655961978784228
105.789473684211	45.8947368421053	23.4736842105263	0.633046834877165
105.789473684211	47.7894736842105	16.8421052631579	0.700881551877737
105.789473684211	47.7894736842105	19.0526315789474	0.675160811410883
105.789473684211	47.7894736842105	21.2631578947368	0.651134081771532
105.789473684211	47.7894736842105	23.4736842105263	0.628646255234089
105.789473684211	49.6842105263158	16.8421052631579	0.695255010722862
105.789473684211	49.6842105263158	19.0526315789474	0.670042662709877
105.789473684211	49.6842105263158	21.2631578947368	0.646471076489059
105.789473684211	51.5789473684211	16.8421052631579	0.689825866019807
105.789473684211	51.5789473684211	19.0526315789474	0.665098943557822
105.789473684211	51.5789473684211	21.2631578947368	0.641962548189841
105.789473684211	53.4736842105263	16.8421052631579	0.684581567424124
105.789473684211	53.4736842105263	19.0526315789474	0.660318780293449
105.789473684211	53.4736842105263	21.2631578947368	0.637599048822163
105.789473684211	55.3684210526316	16.8421052631579	0.679510724046504
105.789473684211	55.3684210526316	19.0526315789474	0.655692289650452
105.789473684211	55.3684210526316	21.2631578947368	0.633371979302951
105.789473684211	57.2631578947368	16.8421052631579	0.674602964841415
105.789473684211	57.2631578947368	19.0526315789474	0.651210460776811
105.789473684211	59.1578947368421	16.8421052631579	0.669848819562220
105.789473684211	59.1578947368421	19.0526315789474	0.646865054488460
105.789473684211	61.0526315789474	16.8421052631579	0.665239616725423
105.789473684211	61.0526315789474	19.0526315789474	0.642648516796444
105.789473684211	62.9473684210526	16.8421052631579	0.660767395728762
105.789473684211	62.9473684210526	19.0526315789474	0.638553904327786
105.789473684211	64.8421052631579	16.8421052631579	0.656424830815174
105.789473684211	66.7368421052632	16.8421052631579	0.652205165004566
105.789473684211	68.6315789473684	16.8421052631579	0.648102152455765
105.789473684211	70.5263157894737	16.8421052631579	0.644110007992242
105.789473684211	72.4210526315790	16.8421052631579	0.640223362742964
111.315789473684	44	16.8421052631579	0.703343505590874
111.315789473684	44	19.0526315789474	0.677190106920047
111.315789473684	44	21.2631578947368	0.652781885641255
111.315789473684	44	23.4736842105263	0.629956839248000
111.315789473684	45.8947368421053	16.8421052631579	0.697227137481998
111.315789473684	45.8947368421053	19.0526315789474	0.671627300886281
111.315789473684	45.8947368421053	21.2631578947368	0.647713991147028
111.315789473684	45.8947368421053	23.4736842105263	0.625332651651488
111.315789473684	47.7894736842105	16.8421052631579	0.691341509881850
111.315789473684	47.7894736842105	19.0526315789474	0.666268343206647
111.315789473684	47.7894736842105	21.2631578947368	0.642826613021022
111.315789473684	49.6842105263158	16.8421052631579	0.685670849169780
111.315789473684	49.6842105263158	19.0526315789474	0.661099569370319
111.315789473684	49.6842105263158	21.2631578947368	0.638107877850473
111.315789473684	51.5789473684211	16.8421052631579	0.680200946031288
111.315789473684	51.5789473684211	19.0526315789474	0.656108651059638
111.315789473684	51.5789473684211	21.2631578947368	0.633547057798451
111.315789473684	53.4736842105263	16.8421052631579	0.674918953635699
111.315789473684	53.4736842105263	19.0526315789474	0.651284425579319
111.315789473684	53.4736842105263	21.2631578947368	0.629134425820487
111.315789473684	55.3684210526316	16.8421052631579	0.669813217608041
111.315789473684	55.3684210526316	19.0526315789474	0.646616751934526
111.315789473684	57.2631578947368	16.8421052631579	0.664873131925384
111.315789473684	57.2631578947368	19.0526315789474	0.642096388670659
111.315789473684	59.1578947368421	16.8421052631579	0.660089016102046
111.315789473684	59.1578947368421	19.0526315789474	0.637714889609674
111.315789473684	61.0526315789474	16.8421052631579	0.655452009972842
111.315789473684	61.0526315789474	19.0526315789474	0.633464514401157
111.315789473684	62.9473684210526	16.8421052631579	0.650953983113364
111.315789473684	64.8421052631579	16.8421052631579	0.646587456504907
111.315789473684	66.7368421052632	16.8421052631579	0.642345534498234
111.315789473684	68.6315789473684	16.8421052631579	0.638221845483680
116.842105263158	44	19.0526315789474	0.668854201270102
116.842105263158	44	21.2631578947368	0.645007259063374
116.842105263158	45.8947368421053	19.0526315789474	0.663239520019423
116.842105263158	45.8947368421053	21.2631578947368	0.639882457654067
116.842105263158	47.7894736842105	19.0526315789474	0.657832494665480
116.842105263158	47.7894736842105	21.2631578947368	0.634941981957948
116.842105263158	49.6842105263158	19.0526315789474	0.652619115680852
116.842105263158	49.6842105263158	21.2631578947368	0.630173626408060
116.842105263158	51.5789473684211	19.0526315789474	0.647586749803162
116.842105263158	53.4736842105263	19.0526315789474	0.642723963737402
116.842105263158	55.3684210526316	19.0526315789474	0.638020375476653
116.842105263158	57.2631578947368	19.0526315789474	0.633466528165201
122.368421052632	44	19.0526315789474	0.660921038771331
122.368421052632	44	21.2631578947368	0.637604544857352
122.368421052632	45.8947368421053	19.0526315789474	0.655260276317107
122.368421052632	45.8947368421053	21.2631578947368	0.632428696003527
122.368421052632	47.7894736842105	19.0526315789474	0.649810697144453
122.368421052632	49.6842105263158	19.0526315789474	0.644557967362796
122.368421052632	51.5789473684211	19.0526315789474	0.639489167355948
122.368421052632	53.4736842105263	19.0526315789474	0.634592610018147

==> Plots/Data/points6D_2_2.dat <==
x	y	z	color
45	44	36.7368421052632	0.617916559643643
45	44	38.9473684210526	0.598788842173877
45	44	41.1578947368421	0.581143155347431
45	44	43.3684210526316	0.565118910724890
45	44	45.5789473684211	0.558147869293432
45	44	47.7894736842105	0.572289336869208
45	44	50	0.587179811037539
45	45.8947368421053	36.7368421052632	0.617073375583296
45	45.8947368421053	38.9473684210526	0.598175184832430
45	45.8947368421053	41.1578947368421	0.580746873074828
45	45.8947368421053	43.3684210526316	0.564938407506058
45	45.8947368421053	45.5789473684211	0.558070941788729
45	45.8947368421053	47.7894736842105	0.572009414000139
45	45.8947368421053	50	0.586773266854196
45	47.7894736842105	36.7368421052632	0.616249016618833
45	47.7894736842105	38.9473684210526	0.597574833523298
45	47.7894736842105	41.1578947368421	0.580359022040966
45	47.7894736842105	43.3684210526316	0.564761817543445
45	47.7894736842105	45.5789473684211	0.557995378541791
45	47.7894736842105	47.7894736842105	0.571732860698503
45	47.7894736842105	50	0.586371304796506
45	49.6842105263158	34.5263157894737	0.635347015244945
45	49.6842105263158	36.7368421052632	0.615442615611673
45	49.6842105263158	38.9473684210526	0.596987200136706
45	49.6842105263158	41.1578947368421	0.579979249027361
45	49.6842105263158	43.3684210526316	0.564588990041759
45	49.6842105263158	45.5789473684211	0.557921136847176
45	49.6842105263158	47.7894736842105	0.571459513281759
45	49.6842105263158	50	0.585973663122418
45	51.5789473684211	34.5263157894737	0.634327796197532
45	51.5789473684211	36.7368421052632	0.614653372945297
45	51.5789473684211	38.9473684210526	0.596411741426224
45	51.5789473684211	41.1578947368421	0.579607227036356
45	51.5789473684211	43.3684210526316	0.564419784851281
45	51.5789473684211	45.5789473684211	0.557848177393205
45	51.5789473684211	47.7894736842105	0.571189221209587
45	51.5789473684211	50	0.585580100348216
45	53.4736842105263	34.5263157894737	0.633330437500622
45	53.4736842105263	36.7368421052632	0.613880549102364
45	53.4736842105263	38.9473684210526	0.595847954130046
45	53.4736842105263	41.1578947368421	0.579242652478516
45	53.4736842105263	43.3684210526316	0.564254071352362
45	53.4736842105263	45.5789473684211	0.557776463900692
45	53.4736842105263	47.7894736842105	0.570921845669274
45	53.4736842105263	50	0.585190393038158
45	55.3684210526316	34.5263157894737	0.632353992983310
45	55.3684210526316	36.7368421052632	0.613123458286811
45	55.3684210526316	38.9473684210526	0.595295370774733
45	55.3684210526316	41.1578947368421	0.578885242750352
45	55.3684210526316	43.3684210526316	0.564091727492679
45	55.3684210526316	45.5789473684211	0.557705962811056
45	55.3684210526316	47.7894736842105	0.570657258358382
45	55.3684210526316	50	0.584804333903386
45	57.2631578947368	32.3157894736842	0.651848969769885
45	57.2631578947368	34.5263157894737	0.631397584235779
45	57.2631578947368	36.7368421052632	0.612381462913337
45	57.2631578947368	38.9473684210526	0.594753556045888
45	57.2631578947368	41.1578947368421	0.578534734136645
45	57.2631578947368	43.3684210526316	0.563932638951765
45	57.2631578947368	45.5789473684211	0.557636643015540
45	57.2631578947368	47.7894736842105	0.570395340431454
45	57.2631578947368	50	0.584421730157760
45	59.1578947368421	32.3157894736842	0.650684162977852
45	59.1578947368421	34.5263157894737	0.630460393812465
45	59.1578947368421	36.7368421052632	0.611653968821741
45	59.1578947368421	38.9473684210526	0.594222103632994
45	59.1578947368421	41.1578947368421	0.578190879984522
45	59.1578947368421	43.3684210526316	0.563776698412229
45	59.1578947368421	45.5789473684211	0.557568475618938
45	59.1578947368421	47.7894736842105	0.570135981583993
45	59.1578947368421	50	0.584042402088586
45	61.0526315789474	32.3157894736842	0.649542999234107
45	61.0526315789474	34.5263157894737	0.629541659306455
45	61.0526315789474	36.7368421052632	0.610940421100789
45	61.0526315789474	38.9473684210526	0.593700633473320
45	61.0526315789474	41.1578947368421	0.577853449106471
45	61.0526315789474	43.3684210526316	0.563623804921044
45	61.0526315789474	45.5789473684211	0.557501433732441
45	61.0526315789474	47.7894736842105	0.569879079252058
45	61.0526315789474	50	0.583666181808211
45	62.9473684210526	32.3157894736842	0.648424535662034
45	62.9473684210526	34.5263157894737	0.628640668160251
45	62.9473684210526	36.7368421052632	0.610240300427670
45	62.9473684210526	38.9473684210526	0.593188789333629
45	62.9473684210526	41.1578947368421	0.577522224377342
45	62.9473684210526	43.3684210526316	0.563473863327252
45	62.9473684210526	45.5789473684211	0.557435492291188
45	62.9473684210526	47.7894736842105	0.569624537909821
45	62.9473684210526	50	0.583292912158731
45	64.8421052631579	30.1052631578947	0.668336261654133
45	64.8421052631579	32.3157894736842	0.647327890389414
45	64.8421052631579	34.5263157894737	0.627756753102310
45	64.8421052631579	36.7368421052632	0.609553119845918
45	64.8421052631579	38.9473684210526	0.592686236679443
45	64.8421052631579	41.1578947368421	0.577197001496646
45	64.8421052631579	43.3684210526316	0.563326783784901
45	64.8421052631579	45.5789473684211	0.557370627892917
45	64.8421052631579	47.7894736842105	0.569372268450544
45	64.8421052631579	50	0.582922445747023
45	66.7368421052632	30.1052631578947	0.667033420353937
45	66.7368421052632	32.3157894736842	0.646252237062954
45	66.7368421052632	34.5263157894737	0.626889288118118
45	66.7368421052632	36.7368421052632	0.608878421918159
45	66.7368421052632	38.9473684210526	0.592192660790279
45	66.7368421052632	41.1578947368421	0.576877587892393
45	66.7368421052632	43.3684210526316	0.563182481311927
45	66.7368421052632	45.5789473684211	0.557306818654714
45	66.7368421052632	47.7894736842105	0.569122187638980
45	66.7368421052632	50	0.582554644091290
45	68.6315789473684	30.1052631578947	0.665755809489369
45	68.6315789473684	32.3157894736842	0.645196799991712
45	68.6315789473684	34.5263157894737	0.626037684880029
45	68.6315789473684	36.7368421052632	0.608215776200796
45	68.6315789473684	38.9473684210526	0.591707765086358
45	68.6315789473684	41.1578947368421	0.576563801746718
45	68.6315789473684	43.3684210526316	0.563040875397254
45	68.6315789473684	45.5789473684211	0.557244044085344
45	68.6315789473684	47.7894736842105	0.568874217625232
45	68.6315789473684	50	0.582189376863453
45	70.5263157894737	30.1052631578947	0.664502490800614
45	70.5263157894737	32.3157894736842	0.644160849832319
45	70.5263157894737	34.5263157894737	0.625201389572642
45	70.5263157894737	36.7368421052632	0.607564776996466
45	70.5263157894737	38.9473684210526	0.591231269637892
45	70.5263157894737	41.1578947368421	0.576255471126786
45	70.5263157894737	43.3684210526316	0.562901889649646
45	70.5263157894737	45.5789473684211	0.557182284971092
45	70.5263157894737	47.7894736842105	0.568628285511685
45	70.5263157894737	50	0.581826521214308
45	72.4210526315790	27.8947368421053	0.684849992755412
45	72.4210526315790	30.1052631578947	0.663272581674628
45	72.4210526315790	32.3157894736842	0.643143699742956
45	72.4210526315790	34.5263157894737	0.624379880060632
45	72.4210526315790	36.7368421052632	0.606925041347162
45	72.4210526315790	38.9473684210526	0.590762909832715
45	72.4210526315790	41.1578947368421	0.575952433207071
45	72.4210526315790	43.3684210526316	0.562765451482842
45	72.4210526315790	45.5789473684211	0.557121523273325
45	72.4210526315790	47.7894736842105	0.568384322966029
45	72.4210526315790	50	0.581465961170474
45	74.3157894736842	27.8947368421053	0.683414547193974
45	74.3157894736842	30.1052631578947	0.662065250592761
45	74.3157894736842	32.3157894736842	0.642144701944526
45	74.3157894736842	34.5263157894737	0.623572663354272
45	74.3157894736842	36.7368421052632	0.606296207236728
45	74.3157894736842	38.9473684210526	0.590302435181758
45	74.3157894736842	41.1578947368421	0.575654533571253
45	74.3157894736842	43.3684210526316	0.562631491832376
45	74.3157894736842	45.5789473684211	0.557061742036303
45	74.3157894736842	47.7894736842105	0.568142265874410
45	74.3157894736842	50	0.581107587093824
45	76.2105263157895	27.8947368421053	0.682005792414655
45	76.2105263157895	30.1052631578947	0.660879713051850
45	76.2105263157895	32.3157894736842	0.641163244636866
45	76.2105263157895	34.5263157894737	0.622779273334722
45	76.2105263157895	36.7368421052632	0.605677931976183
45	76.2105263157895	38.9473684210526	0.589849608244989
45	76.2105263157895	41.1578947368421	0.575361625583796
45	76.2105263157895	43.3684210526316	0.562499944900156
45	76.2105263157895	45.5789473684211	0.557002925303948
45	76.2105263157895	47.7894736842105	0.567902054029692
45	76.2105263157895	50	0.580751295195526
45	78.1052631578947	27.8947368421053	0.680622794111941
45	78.1052631578947	30.1052631578947	0.659715227899352
45	78.1052631578947	32.3157894736842	0.640198749225669
45	78.1052631578947	34.5263157894737	0.621999268706790
45	78.1052631578947	36.7368421052632	0.605069890749248
45	78.1052631578947	38.9473684210526	0.589404203663009
45	78.1052631578947	41.1578947368421	0.575073569822653
45	78.1052631578947	43.3684210526316	0.562370747923440
45	78.1052631578947	45.5789473684211	0.556945058044502
45	78.1052631578947	47.7894736842105	0.567663630850530
45	78.1052631578947	50	0.580396987097992
45	80	25.6842105263158	0.701424381896369
45	80	27.8947368421053	0.679264669360127
45	80	30.1052631578947	0.658571094031746
45	80	32.3157894736842	0.639250667822206
45	80	34.5263157894737	0.621232231151573
45	80	36.7368421052632	0.604471775298771
45	80	38.9473684210526	0.588966007281630
45	80	41.1578947368421	0.574790233565851
45	80	43.3684210526316	0.562243840965354
45	80	45.5789473684211	0.556888126082127
45	80	47.7894736842105	0.567426943127572
45	80	50	0.580044569438978
50.5263157894737	44	36.7368421052632	0.603905287646188
50.5263157894737	44	38.9473684210526	0.584970727469503
50.5263157894737	44	41.1578947368421	0.567278763706449
50.5263157894737	44	43.3684210526316	0.550762341450775
50.5263157894737	44	45.5789473684211	0.535388175139337
50.5263157894737	44	47.7894736842105	0.521192744009551
50.5263157894737	44	50	0.508497598517039
50.5263157894737	45.8947368421053	34.5263157894737	0.622749963687878
50.5263157894737	45.8947368421053	36.7368421052632	0.602723512653284
50.5263157894737	45.8947368421053	38.9473684210526	0.584007812430154
50.5263157894737	45.8947368421053	41.1578947368421	0.566516278189216
50.5263157894737	45.8947368421053	43.3684210526316	0.550185558264043
50.5263157894737	45.8947368421053	45.5789473684211	0.534986494080307
50.5263157894737	45.8947368421053	47.7894736842105	0.520961370154855
50.5263157894737	45.8947368421053	50	0.508445707700415
50.5263157894737	47.7894736842105	34.5263157894737	0.621361222186432
50.5263157894737	47.7894736842105	36.7368421052632	0.601569078765176
50.5263157894737	47.7894736842105	38.9473684210526	0.583066435624128
50.5263157894737	47.7894736842105	41.1578947368421	0.565770302785046
50.5263157894737	47.7894736842105	43.3684210526316	0.549620895257366
50.5263157894737	47.7894736842105	45.5789473684211	0.534593051123881
50.5263157894737	47.7894736842105	47.7894736842105	0.520734705715284
50.5263157894737	47.7894736842105	50	0.508394982654367
50.5263157894737	49.6842105263158	34.5263157894737	0.620004855292614
50.5263157894737	49.6842105263158	36.7368421052632	0.600440658177288
50.5263157894737	49.6842105263158	38.9473684210526	0.582145580234364
50.5263157894737	49.6842105263158	41.1578947368421	0.565040081959648
50.5263157894737	49.6842105263158	43.3684210526316	0.549067817362404
50.5263157894737	49.6842105263158	45.5789473684211	0.534207498437490
50.5263157894737	49.6842105263158	47.7894736842105	0.520512563989621
50.5263157894737	49.6842105263158	50	0.508345382477415
50.5263157894737	51.5789473684211	34.5263157894737	0.618679301656857
50.5263157894737	51.5789473684211	36.7368421052632	0.599337029346842
50.5263157894737	51.5789473684211	38.9473684210526	0.581244309655939
50.5263157894737	51.5789473684211	41.1578947368421	0.564324918869357
50.5263157894737	51.5789473684211	43.3684210526316	0.548525830359012
50.5263157894737	51.5789473684211	45.5789473684211	0.533829514175063
50.5263157894737	51.5789473684211	47.7894736842105	0.520294771775101
50.5263157894737	51.5789473684211	50	0.508296868944009
50.5263157894737	53.4736842105263	32.3157894736842	0.637831780051801
50.5263157894737	53.4736842105263	34.5263157894737	0.617383122302645
50.5263157894737	53.4736842105263	36.7368421052632	0.598257065128411
50.5263157894737	53.4736842105263	38.9473684210526	0.580361758611462
50.5263157894737	53.4736842105263	41.1578947368421	0.563624168914049
50.5263157894737	53.4736842105263	43.3684210526316	0.547994476428633
50.5263157894737	53.4736842105263	45.5789473684211	0.533458799678691
50.5263157894737	53.4736842105263	47.7894736842105	0.520081167936269
50.5263157894737	53.4736842105263	50	0.508249406232942
50.5263157894737	55.3684210526316	32.3157894736842	0.636331507988722
50.5263157894737	55.3684210526316	34.5263157894737	0.616114987324098
50.5263157894737	55.3684210526316	36.7368421052632	0.597199722595825
50.5263157894737	55.3684210526316	38.9473684210526	0.579497125523193
50.5263157894737	55.3684210526316	41.1578947368421	0.562937234197542
50.5263157894737	55.3684210526316	43.3684210526316	0.547473330330307
50.5263157894737	55.3684210526316	45.5789473684211	0.533095077069720
50.5263157894737	55.3684210526316	47.7894736842105	0.519871602171262
50.5263157894737	55.3684210526316	50	0.508202960692353
50.5263157894737	57.2631578947368	32.3157894736842	0.634864011209670
50.5263157894737	57.2631578947368	34.5263157894737	0.614873664419864
50.5263157894737	57.2631578947368	36.7368421052632	0.596164034262026
50.5263157894737	57.2631578947368	38.9473684210526	0.578649665927654
50.5263157894737	57.2631578947368	41.1578947368421	0.562263558741256
50.5263157894737	57.2631578947368	43.3684210526316	0.546961996093833
50.5263157894737	57.2631578947368	45.5789473684211	0.532738087163529
50.5263157894737	57.2631578947368	47.7894736842105	0.519665933942381
50.5263157894737	57.2631578947368	50	0.508157500635274
50.5263157894737	59.1578947368421	32.3157894736842	0.633427853707522
50.5263157894737	59.1578947368421	34.5263157894737	0.613658008958577
50.5263157894737	59.1578947368421	36.7368421052632	0.595149100465629
50.5263157894737	59.1578947368421	38.9473684210526	0.577818686760821
50.5263157894737	59.1578947368421	41.1578947368421	0.561602624327317
50.5263157894737	59.1578947368421	43.3684210526316	0.546460104145370
50.5263157894737	59.1578947368421	45.5789473684211	0.532387587655204
50.5263157894737	59.1578947368421	47.7894736842105	0.519464031544295
50.5263157894737	59.1578947368421	50	0.508112996160843
50.5263157894737	61.0526315789474	32.3157894736842	0.632021700072875
50.5263157894737	61.0526315789474	34.5263157894737	0.612466955329729
50.5263157894737	61.0526315789474	36.7368421052632	0.594154082737332
50.5263157894737	61.0526315789474	38.9473684210526	0.577003541374942
50.5263157894737	61.0526315789474	41.1578947368421	0.560953946870986
50.5263157894737	61.0526315789474	43.3684210526316	0.545967308796939
50.5263157894737	61.0526315789474	45.5789473684211	0.532043351533349
50.5263157894737	61.0526315789474	47.7894736842105	0.519265771288280
50.5263157894737	61.0526315789474	50	0.508069418997201
50.5263157894737	62.9473684210526	30.1052631578947	0.651305512905422
50.5263157894737	62.9473684210526	32.3157894736842	0.630644305778440
50.5263157894737	62.9473684210526	34.5263157894737	0.611299509379716
50.5263157894737	62.9473684210526	36.7368421052632	0.593178197994072
50.5263157894737	62.9473684210526	38.9473684210526	0.576203625173807
50.5263157894737	62.9473684210526	41.1578947368421	0.560317073240800
50.5263157894737	62.9473684210526	43.3684210526316	0.545483286043922
50.5263157894737	62.9473684210526	45.5789473684211	0.531705165687119
50.5263157894737	62.9473684210526	47.7894736842105	0.519071036784854
50.5263157894737	62.9473684210526	50	0.508026742362845
50.5263157894737	64.8421052631579	30.1052631578947	0.649730001492569
50.5263157894737	64.8421052631579	32.3157894736842	0.629294508653461
50.5263157894737	64.8421052631579	34.5263157894737	0.610154741769014
50.5263157894737	64.8421052631579	36.7368421052632	0.592220713436256
50.5263157894737	64.8421052631579	38.9473684210526	0.575418371773638
50.5263157894737	64.8421052631579	41.1578947368421	0.559691578459482
50.5263157894737	64.8421052631579	43.3684210526316	0.545007731624685
50.5263157894737	64.8421052631579	45.5789473684211	0.531372829677848
50.5263157894737	64.8421052631579	47.7894736842105	0.518879718310306
50.5263157894737	64.8421052631579	50	0.507984940843753
50.5263157894737	66.7368421052632	30.1052631578947	0.648186418988435
50.5263157894737	66.7368421052632	32.3157894736842	0.627971221372759
50.5263157894737	66.7368421052632	34.5263157894737	0.609031782115268
50.5263157894737	66.7368421052632	36.7368421052632	0.591280942045248
50.5263157894737	66.7368421052632	38.9473684210526	0.574647249613029
50.5263157894737	66.7368421052632	41.1578947368421	0.559077063230337
50.5263157894737	66.7368421052632	43.3684210526316	0.544540359304413
50.5263157894737	66.7368421052632	45.5789473684211	0.531046154651558
50.5263157894737	66.7368421052632	47.7894736842105	0.518691712245114
50.5263157894737	66.7368421052632	50	0.507943990284068
50.5263157894737	68.6315789473684	30.1052631578947	0.646673506283190
50.5263157894737	68.6315789473684	32.3157894736842	0.626673424815037
50.5263157894737	68.6315789473684	34.5263157894737	0.607929813810134
50.5263157894737	68.6315789473684	36.7368421052632	0.590358238595781
50.5263157894737	68.6315789473684	38.9473684210526	0.573889758948330
50.5263157894737	68.6315789473684	41.1578947368421	0.558473151743220
50.5263157894737	68.6315789473684	43.3684210526316	0.544080899351665
50.5263157894737	68.6315789473684	45.5789473684211	0.530724962372659
50.5263157894737	68.6315789473684	47.7894736842105	0.518506920574276
50.5263157894737	68.6315789473684	50	0.507903867688485
50.5263157894737	70.5263157894737	27.8947368421053	0.666314410167085
50.5263157894737	70.5263157894737	30.1052631578947	0.645190082429906
50.5263157894737	70.5263157894737	32.3157894736842	0.625400162169267
50.5263157894737	70.5263157894737	34.5263157894737	0.606848069416361
50.5263157894737	70.5263157894737	36.7368421052632	0.589451996112097
50.5263157894737	70.5263157894737	38.9473684210526	0.573145429181391
50.5263157894737	70.5263157894737	41.1578947368421	0.557879489721717
50.5263157894737	70.5263157894737	43.3684210526316	0.543629097181300
50.5263157894737	70.5263157894737	45.5789473684211	0.530409084362360
50.5263157894737	70.5263157894737	47.7894736842105	0.518325250441185
50.5263157894737	70.5263157894737	50	0.507864551134791
50.5263157894737	72.4210526315790	27.8947368421053	0.664633106444559
50.5263157894737	72.4210526315790	30.1052631578947	0.643735037997971
50.5263157894737	72.4210526315790	32.3157894736842	0.624150533687630
50.5263157894737	72.4210526315790	34.5263157894737	0.605785826566669
50.5263157894737	72.4210526315790	36.7368421052632	0.588561642708090
50.5263157894737	72.4210526315790	38.9473684210526	0.572413816475109
50.5263157894737	72.4210526315790	41.1578947368421	0.557295742679333
50.5263157894737	72.4210526315790	43.3684210526316	0.543184712141679
50.5263157894737	72.4210526315790	45.5789473684211	0.530098361127938
50.5263157894737	72.4210526315790	47.7894736842105	0.518146613748020
50.5263157894737	72.4210526315790	50	0.507826019695256
50.5263157894737	74.3157894736842	27.8947368421053	0.662984372455091
50.5263157894737	74.3157894736842	30.1052631578947	0.642307329141916
50.5263157894737	74.3157894736842	32.3157894736842	0.622923691999503
50.5263157894737	74.3157894736842	34.5263157894737	0.604742404298380
50.5263157894737	74.3157894736842	36.7368421052632	0.587686638761090
50.5263157894737	74.3157894736842	38.9473684210526	0.571694501619189
50.5263157894737	74.3157894736842	41.1578947368421	0.556721594357502
50.5263157894737	74.3157894736842	43.3684210526316	0.542747516427441
50.5263157894737	74.3157894736842	45.5789473684211	0.529792641471159
50.5263157894737	74.3157894736842	47.7894736842105	0.517970926796699
50.5263157894737	74.3157894736842	50	0.507788253365757
50.5263157894737	76.2105263157895	27.8947368421053	0.661367006593844
50.5263157894737	76.2105263157895	30.1052631578947	0.640905972292960
50.5263157894737	76.2105263157895	32.3157894736842	0.621718837914146
50.5263157894737	76.2105263157895	34.5263157894737	0.603717159767824
50.5263157894737	76.2105263157895	36.7368421052632	0.586826474376657
50.5263157894737	76.2105263157895	38.9473684210526	0.570987088114269
50.5263157894737	76.2105263157895	41.1578947368421	0.556156745322370
50.5263157894737	76.2105263157895	43.3684210526316	0.542317294102017
50.5263157894737	76.2105263157895	45.5789473684211	0.529491781865925
50.5263157894737	76.2105263157895	47.7894736842105	0.517798109965343
50.5263157894737	76.2105263157895	50	0.507751233001684
50.5263157894737	78.1052631578947	25.6842105263158	0.681384583135369
50.5263157894737	78.1052631578947	27.8947368421053	0.659779876140666
50.5263157894737	78.1052631578947	30.1052631578947	0.639530039394558
50.5263157894737	78.1052631578947	32.3157894736842	0.620535216650609
50.5263157894737	78.1052631578947	34.5263157894737	0.602709485296996
50.5263157894737	78.1052631578947	36.7368421052632	0.585980667108068
50.5263157894737	78.1052631578947	38.9473684210526	0.570291200447293
50.5263157894737	78.1052631578947	41.1578947368421	0.555600911700725
50.5263157894737	78.1052631578947	43.3684210526316	0.541893840216373
50.5263157894737	78.1052631578947	45.5789473684211	0.529195645896661
50.5263157894737	78.1052631578947	47.7894736842105	0.517628087415942
50.5263157894737	78.1052631578947	50	0.507714940259845
50.5263157894737	80	25.6842105263158	0.679599013886234
50.5263157894737	80	27.8947368421053	0.658221911883891
50.5263157894737	80	30.1052631578947	0.638178653614817
50.5263157894737	80	32.3157894736842	0.619372114442393
50.5263157894737	80	34.5263157894737	0.601718805711806
50.5263157894737	80	36.7368421052632	0.585148759899524
50.5263157894737	80	38.9473684210526	0.569606482534960
50.5263157894737	80	41.1578947368421	0.555053824038288
50.5263157894737	80	43.3684210526316	0.541476960012433
50.5263157894737	80	45.5789473684211	0.528904103750198
50.5263157894737	80	47.7894736842105	0.517460786829515
50.5263157894737	80	50	0.507679357545641
56.0526315789474	44	34.5263157894737	0.611867608129021
56.0526315789474	44	36.7368421052632	0.592072305786828
56.0526315789474	44	38.9473684210526	0.573521366351765
56.0526315789474	44	41.1578947368421	0.556117973269132
56.0526315789474	44	43.3684210526316	0.539778876752926
56.0526315789474	44	45.5789473684211	0.524434396953438
56.0526315789474	44	47.7894736842105	0.510029985871876
56.0526315789474	44	50	0.496531278100792
56.0526315789474	45.8947368421053	34.5263157894737	0.610180114377500
56.0526315789474	45.8947368421053	36.7368421052632	0.590624079395178
56.0526315789474	45.8947368421053	38.9473684210526	0.572289232987219
56.0526315789474	45.8947368421053	41.1578947368421	0.555081973034368
56.0526315789474	45.8947368421053	43.3684210526316	0.538921933195684
56.0526315789474	45.8947368421053	45.5789473684211	0.523742103038259
56.0526315789474	45.8947368421053	47.7894736842105	0.509490540869244
56.0526315789474	45.8947368421053	50	0.496135676536260
56.0526315789474	47.7894736842105	34.5263157894737	0.608534455456436
56.0526315789474	47.7894736842105	36.7368421052632	0.589210577321210
56.0526315789474	47.7894736842105	38.9473684210526	0.571085681832640
56.0526315789474	47.7894736842105	41.1578947368421	0.554069232077443
56.0526315789474	47.7894736842105	43.3684210526316	0.538083619122174
56.0526315789474	47.7894736842105	45.5789473684211	0.523064393922765
56.0526315789474	47.7894736842105	47.7894736842105	0.508962125980144
56.0526315789474	47.7894736842105	50	0.495747951711520
56.0526315789474	49.6842105263158	34.5263157894737	0.606928478037223
56.0526315789474	49.6842105263158	36.7368421052632	0.587830052371675
56.0526315789474	49.6842105263158	38.9473684210526	0.569909307818289
56.0526315789474	49.6842105263158	41.1578947368421	0.553078634334161
56.0526315789474	49.6842105263158	43.3684210526316	0.537263063279706
56.0526315789474	49.6842105263158	45.5789473684211	0.522400606338855
56.0526315789474	49.6842105263158	47.7894736842105	0.508444255246812
56.0526315789474	49.6842105263158	50	0.495367769559294
56.0526315789474	51.5789473684211	32.3157894736842	0.625494403474915
56.0526315789474	51.5789473684211	34.5263157894737	0.605360206604351
56.0526315789474	51.5789473684211	36.7368421052632	0.586480899856335
56.0526315789474	51.5789473684211	38.9473684210526	0.568758819073099
56.0526315789474	51.5789473684211	41.1578947368421	0.552109152546990
56.0526315789474	51.5789473684211	43.3684210526316	0.536459462862695
56.0526315789474	51.5789473684211	45.5789473684211	0.521750128425594
56.0526315789474	51.5789473684211	47.7894736842105	0.507936479815908
56.0526315789474	51.5789473684211	50	0.494994821068513
56.0526315789474	53.4736842105263	32.3157894736842	0.623726216708424
56.0526315789474	53.4736842105263	34.5263157894737	0.603827823232187
56.0526315789474	53.4736842105263	36.7368421052632	0.585161641498471
56.0526315789474	53.4736842105263	38.9473684210526	0.567633024233906
56.0526315789474	53.4736842105263	41.1578947368421	0.551159838377883
56.0526315789474	53.4736842105263	43.3684210526316	0.535672075945084
56.0526315789474	53.4736842105263	45.5789473684211	0.521112394086241
56.0526315789474	53.4736842105263	47.7894736842105	0.507438383896855
56.0526315789474	53.4736842105263	50	0.494628819579143
56.0526315789474	55.3684210526316	32.3157894736842	0.621998800189046
56.0526315789474	55.3684210526316	34.5263157894737	0.602329650269918
56.0526315789474	55.3684210526316	36.7368421052632	0.583870911648483
56.0526315789474	55.3684210526316	38.9473684210526	0.566530821563340
56.0526315789474	55.3684210526316	41.1578947368421	0.550229813924253
56.0526315789474	55.3684210526316	43.3684210526316	0.534900214982313
56.0526315789474	55.3684210526316	45.5789473684211	0.520486878139472
56.0526315789474	55.3684210526316	47.7894736842105	0.506949581286504
56.0526315789474	55.3684210526316	50	0.494269498454178
56.0526315789474	57.2631578947368	32.3157894736842	0.620310261402614
56.0526315789474	57.2631578947368	34.5263157894737	0.600864135433369
56.0526315789474	57.2631578947368	36.7368421052632	0.582607445404811
56.0526315789474	57.2631578947368	38.9473684210526	0.565451189566456
56.0526315789474	57.2631578947368	41.1578947368421	0.549318264398354
56.0526315789474	57.2631578947368	43.3684210526316	0.534143241200535
56.0526315789474	57.2631578947368	45.5789473684211	0.519873092129814
56.0526315789474	57.2631578947368	47.7894736842105	0.506469712364107
56.0526315789474	57.2631578947368	50	0.493916609065035
56.0526315789474	59.1578947368421	30.1052631578947	0.639155823574160
56.0526315789474	59.1578947368421	32.3157894736842	0.618658846764449
56.0526315789474	59.1578947368421	34.5263157894737	0.599429838902341
56.0526315789474	59.1578947368421	36.7368421052632	0.581370068325130
56.0526315789474	59.1578947368421	38.9473684210526	0.564393178857736
56.0526315789474	59.1578947368421	41.1578947368421	0.548424431777792
56.0526315789474	59.1578947368421	43.3684210526316	0.533400559726866
56.0526315789474	59.1578947368421	45.5789473684211	0.519270580688926
56.0526315789474	59.1578947368421	47.7894736842105	0.505998441479544
56.0526315789474	59.1578947368421	50	0.493569919039194
56.0526315789474	61.0526315789474	30.1052631578947	0.637306059843276
56.0526315789474	61.0526315789474	32.3157894736842	0.617042927643889
56.0526315789474	61.0526315789474	34.5263157894737	0.598025422099581
56.0526315789474	61.0526315789474	36.7368421052632	0.580157687471843
56.0526315789474	61.0526315789474	38.9473684210526	0.563355905077794
56.0526315789474	61.0526315789474	41.1578947368421	0.547547609271787
56.0526315789474	61.0526315789474	43.3684210526316	0.532671615342444
56.0526315789474	61.0526315789474	45.5789473684211	0.518678918360107
56.0526315789474	61.0526315789474	47.7894736842105	0.505535454672408
56.0526315789474	61.0526315789474	50	0.493229210728583
56.0526315789474	62.9473684210526	30.1052631578947	0.635496434389664
56.0526315789474	62.9473684210526	32.3157894736842	0.615460988164866
56.0526315789474	62.9473684210526	34.5263157894737	0.596649637888087
56.0526315789474	62.9473684210526	36.7368421052632	0.578969283583658
56.0526315789474	62.9473684210526	38.9473684210526	0.562338542696519
56.0526315789474	62.9473684210526	41.1578947368421	0.546687136476681
56.0526315789474	62.9473684210526	43.3684210526316	0.531955888761977
56.0526315789474	62.9473684210526	45.5789473684211	0.518097706814604
56.0526315789474	62.9473684210526	47.7894736842105	0.505080457671114
56.0526315789474	62.9473684210526	50	0.492894279864931
56.0526315789474	64.8421052631579	30.1052631578947	0.633725238705647
56.0526315789474	64.8421052631579	32.3157894736842	0.613911614511671
56.0526315789474	64.8421052631579	34.5263157894737	0.595301321971265
56.0526315789474	64.8421052631579	36.7368421052632	0.577803904202764
56.0526315789474	64.8421052631579	38.9473684210526	0.561340319568875
56.0526315789474	64.8421052631579	41.1578947368421	0.545842395116990
56.0526315789474	64.8421052631579	43.3684210526316	0.531252893360841
56.0526315789474	64.8421052631579	45.5789473684211	0.517526572401142
56.0526315789474	64.8421052631579	47.7894736842105	0.504633174130273
56.0526315789474	64.8421052631579	50	0.492564934374298
56.0526315789474	66.7368421052632	27.8947368421053	0.652871543041683
56.0526315789474	66.7368421052632	30.1052631578947	0.631990877802225
56.0526315789474	66.7368421052632	32.3157894736842	0.612393485516921
56.0526315789474	66.7368421052632	34.5263157894737	0.593979385318398
56.0526315789474	66.7368421052632	36.7368421052632	0.576660657617054
56.0526315789474	66.7368421052632	38.9473684210526	0.560360512133042
56.0526315789474	66.7368421052632	41.1578947368421	0.545012805286483
56.0526315789474	66.7368421052632	43.3684210526316	0.530562172284523
56.0526315789474	66.7368421052632	45.5789473684211	0.516965163980305
56.0526315789474	66.7368421052632	47.7894736842105	0.504193344071875
56.0526315789474	66.7368421052632	50	0.492240993327854
56.0526315789474	68.6315789473684	27.8947368421053	0.650939501294523
56.0526315789474	68.6315789473684	30.1052631578947	0.630291859929605
56.0526315789474	68.6315789473684	32.3157894736842	0.610905364347054
56.0526315789474	68.6315789473684	34.5263157894737	0.592682807468347
56.0526315789474	68.6315789473684	36.7368421052632	0.575538707500917
56.0526315789474	68.6315789473684	38.9473684210526	0.559398441159412
56.0526315789474	68.6315789473684	41.1578947368421	0.544197822118259
56.0526315789474	68.6315789473684	43.3684210526316	0.529883295886321
56.0526315789474	68.6315789473684	45.5789473684211	0.516413151003568
56.0526315789474	68.6315789473684	47.7894736842105	0.503760722501616
56.0526315789474	68.6315789473684	50	0.491922286009803
56.0526315789474	70.5263157894737	27.8947368421053	0.649047263917683
56.0526315789474	70.5263157894737	30.1052631578947	0.628626787471651
56.0526315789474	70.5263157894737	32.3157894736842	0.609446091131535
56.0526315789474	70.5263157894737	34.5263157894737	0.591410630588880
56.0526315789474	70.5263157894737	36.7368421052632	0.574437268157439
56.0526315789474	70.5263157894737	38.9473684210526	0.558453467974085
56.0526315789474	70.5263157894737	41.1578947368421	0.543396932824608
56.0526315789474	70.5263157894737	43.3684210526316	0.529215859448105
56.0526315789474	70.5263157894737	45.5789473684211	0.515870221803437
56.0526315789474	70.5263157894737	47.7894736842105	0.503335078176429
56.0526315789474	70.5263157894737	50	0.491608651086526
56.0526315789474	72.4210526315790	27.8947368421053	0.647193257578795
56.0526315789474	72.4210526315790	30.1052631578947	0.626994348853369
56.0526315789474	72.4210526315790	32.3157894736842	0.608014576406982
56.0526315789474	72.4210526315790	34.5263157894737	0.590161954188947
56.0526315789474	72.4210526315790	36.7368421052632	0.573355600280577
56.0526315789474	72.4210526315790	38.9473684210526	0.557524991092871
56.0526315789474	72.4210526315790	41.1578947368421	0.542609654056928
56.0526315789474	72.4210526315790	43.3684210526316	0.528559481146219
56.0526315789474	72.4210526315790	45.5789473684211	0.515336082066501
56.0526315789474	72.4210526315790	47.7894736842105	0.502916192503107
56.0526315789474	72.4210526315790	50	0.491299935863508
56.0526315789474	74.3157894736842	25.6842105263158	0.666659265918807
56.0526315789474	74.3157894736842	27.8947368421053	0.645376004876268
56.0526315789474	74.3157894736842	30.1052631578947	0.625393311326092
56.0526315789474	74.3157894736842	32.3157894736842	0.606609795267857
56.0526315789474	74.3157894736842	34.5263157894737	0.588935930397405
56.0526315789474	74.3157894736842	36.7368421052632	0.572293007168744
56.0526315789474	74.3157894736842	38.9473684210526	0.556612443211845
56.0526315789474	74.3157894736842	41.1578947368421	0.541835529543782
56.0526315789474	74.3157894736842	43.3684210526316	0.527913800230539
56.0526315789474	74.3157894736842	45.5789473684211	0.514810453465609
56.0526315789474	74.3157894736842	47.7894736842105	0.502503858551026
56.0526315789474	74.3157894736842	50	0.490995995618746
56.0526315789474	76.2105263157895	25.6842105263158	0.664644278182890
56.0526315789474	76.2105263157895	27.8947368421053	0.643594116411138
56.0526315789474	76.2105263157895	30.1052631578947	0.623822514516037
56.0526315789474	76.2105263157895	32.3157894736842	0.605230782132066
56.0526315789474	76.2105263157895	34.5263157894737	0.587731759735076
56.0526315789474	76.2105263157895	36.7368421052632	0.571248831331710
56.0526315789474	76.2105263157895	38.9473684210526	0.555715288508761
56.0526315789474	76.2105263157895	41.1578947368421	0.541074127971612
56.0526315789474	76.2105263157895	43.3684210526316	0.527278475389563
56.0526315789474	76.2105263157895	45.5789473684211	0.514293072431013
56.0526315789474	76.2105263157895	47.7894736842105	0.502097880164575
56.0526315789474	76.2105263157895	50	0.490696693003000
56.0526315789474	78.1052631578947	25.6842105263158	0.662668977917226
56.0526315789474	78.1052631578947	27.8947368421053	0.641846283683404
56.0526315789474	78.1052631578947	30.1052631578947	0.622280864639179
56.0526315789474	78.1052631578947	32.3157894736842	0.603876626043690
56.0526315789474	78.1052631578947	34.5263157894737	0.586548687317964
56.0526315789474	78.1052631578947	36.7368421052632	0.570222451441503
56.0526315789474	78.1052631578947	38.9473684210526	0.554833020216486
56.0526315789474	78.1052631578947	41.1578947368421	0.540325041077854
56.0526315789474	78.1052631578947	43.3684210526316	0.526653183278463
56.0526315789474	78.1052631578947	45.5789473684211	0.513783689043289
56.0526315789474	78.1052631578947	47.7894736842105	0.501698071163000
56.0526315789474	78.1052631578947	50	0.490401897498714
56.0526315789474	80	25.6842105263158	0.660731894028337
56.0526315789474	80	27.8947368421053	0.640131272710012
56.0526315789474	80	30.1052631578947	0.620767329299744
56.0526315789474	80	32.3157894736842	0.602546466446469
56.0526315789474	80	34.5263157894737	0.585385999438603
56.0526315789474	80	36.7368421052632	0.569213279585149
56.0526315789474	80	38.9473684210526	0.553965158435253
56.0526315789474	80	41.1578947368421	0.539587881930683
56.0526315789474	80	43.3684210526316	0.526037617190364
56.0526315789474	80	45.5789473684211	0.513282066033356
56.0526315789474	80	47.7894736842105	0.501304254617176
56.0526315789474	80	50	0.490111484930577
61.5789473684211	44	34.5263157894737	0.601013307149547
61.5789473684211	44	36.7368421052632	0.581705389470819
61.5789473684211	44	38.9473684210526	0.563577759077404
61.5789473684211	44	41.1578947368421	0.546535524543550
61.5789473684211	44	43.3684210526316	0.530494963367872
61.5789473684211	44	45.5789473684211	0.515382515708546
61.5789473684211	44	47.7894736842105	0.501134169068840
61.5789473684211	44	50	0.487695369081098
61.5789473684211	45.8947368421053	34.5263157894737	0.599106387526571
61.5789473684211	45.8947368421053	36.7368421052632	0.580037718836186
61.5789473684211	45.8947368421053	38.9473684210526	0.562125886105055
61.5789473684211	45.8947368421053	41.1578947368421	0.545278997455679
61.5789473684211	45.8947368421053	43.3684210526316	0.529415957812101
61.5789473684211	45.8947368421053	45.5789473684211	0.514465536901732
61.5789473684211	45.8947368421053	47.7894736842105	0.500365824163407
61.5789473684211	45.8947368421053	50	0.487064213607478
61.5789473684211	47.7894736842105	32.3157894736842	0.617320168713894
61.5789473684211	47.7894736842105	34.5263157894737	0.597248229427124
61.5789473684211	47.7894736842105	36.7368421052632	0.578411348559521
61.5789473684211	47.7894736842105	38.9473684210526	0.560708845870642
61.5789473684211	47.7894736842105	41.1578947368421	0.544051681505526
61.5789473684211	47.7894736842105	43.3684210526316	0.528361263820801
61.5789473684211	47.7894736842105	45.5789473684211	0.513568587231962
61.5789473684211	47.7894736842105	47.7894736842105	0.499613753661539
61.5789473684211	47.7894736842105	50	0.486446028260930
61.5789473684211	49.6842105263158	32.3157894736842	0.615258787261644
61.5789473684211	49.6842105263158	34.5263157894737	0.595436259997659
61.5789473684211	49.6842105263158	36.7368421052632	0.576824143848052
61.5789473684211	49.6842105263158	38.9473684210526	0.559324874695492
61.5789473684211	49.6842105263158	41.1578947368421	0.542852128262154
61.5789473684211	49.6842105263158	43.3684210526316	0.527329701436031
61.5789473684211	49.6842105263158	45.5789473684211	0.512690715937502
61.5789473684211	49.6842105263158	47.7894736842105	0.498877202938757
61.5789473684211	49.6842105263158	50	0.485840226685844
61.5789473684211	51.5789473684211	32.3157894736842	0.613248877669155
61.5789473684211	51.5789473684211	34.5263157894737	0.593668121855136
61.5789473684211	51.5789473684211	36.7368421052632	0.575274146640614
61.5789473684211	51.5789473684211	38.9473684210526	0.557972353271399
61.5789473684211	51.5789473684211	41.1578947368421	0.541679006549781
61.5789473684211	51.5789473684211	43.3684210526316	0.526320185171615
61.5789473684211	51.5789473684211	45.5789473684211	0.511831047535229
61.5789473684211	51.5789473684211	47.7894736842105	0.498155476441102
61.5789473684211	51.5789473684211	50	0.485246267877473
61.5789473684211	53.4736842105263	32.3157894736842	0.611287842217614
61.5789473684211	53.4736842105263	34.5263157894737	0.591941648367078
61.5789473684211	53.4736842105263	36.7368421052632	0.573759555473126
61.5789473684211	53.4736842105263	38.9473684210526	0.556649790322239
61.5789473684211	53.4736842105263	41.1578947368421	0.540531089262858
61.5789473684211	53.4736842105263	43.3684210526316	0.525331713456083
61.5789473684211	53.4736842105263	45.5789473684211	0.510988773459712
61.5789473684211	53.4736842105263	47.7894736842105	0.497447931164435
61.5789473684211	53.4736842105263	50	0.484663651207018
61.5789473684211	55.3684210526316	30.1052631578947	0.629734509230829
61.5789473684211	55.3684210526316	32.3157894736842	0.609373289026254
61.5789473684211	55.3684210526316	34.5263157894737	0.590254842506744
61.5789473684211	55.3684210526316	36.7368421052632	0.572278708242962
61.5789473684211	55.3684210526316	38.9473684210526	0.555355808608009
61.5789473684211	55.3684210526316	41.1578947368421	0.539407242063974
61.5789473684211	55.3684210526316	43.3684210526316	0.524363359577456
61.5789473684211	55.3684210526316	45.5789473684211	0.510163144887381
61.5789473684211	55.3684210526316	47.7894736842105	0.496753971054671
61.5789473684211	55.3684210526316	50	0.484091912146799
61.5789473684211	57.2631578947368	30.1052631578947	0.627619027089590
61.5789473684211	57.2631578947368	32.3157894736842	0.607503009809514
61.5789473684211	57.2631578947368	34.5263157894737	0.588605858664727
61.5789473684211	57.2631578947368	36.7368421052632	0.570830067372055
61.5789473684211	57.2631578947368	38.9473684210526	0.554089132868313
61.5789473684211	57.2631578947368	41.1578947368421	0.538306413641494
61.5789473684211	57.2631578947368	43.3684210526316	0.523414263872822
61.5789473684211	57.2631578947368	45.5789473684211	0.509353466543411
61.5789473684211	57.2631578947368	47.7894736842105	0.496073042172050
61.5789473684211	57.2631578947368	50	0.483530618576514
61.5789473684211	59.1578947368421	30.1052631578947	0.625552813614781
61.5789473684211	59.1578947368421	32.3157894736842	0.605674960659582
61.5789473684211	59.1578947368421	34.5263157894737	0.586992986921995
61.5789473684211	59.1578947368421	36.7368421052632	0.569412206968409
61.5789473684211	59.1578947368421	38.9473684210526	0.552848579382539
61.5789473684211	59.1578947368421	41.1578947368421	0.537227627268086
61.5789473684211	59.1578947368421	43.3684210526316	0.522483626956637
61.5789473684211	59.1578947368421	45.5789473684211	0.508559091329036
61.5789473684211	59.1578947368421	47.7894736842105	0.495404628493568
61.5789473684211	59.1578947368421	50	0.482979367575061
61.5789473684211	61.0526315789474	30.1052631578947	0.623533609492116
61.5789473684211	61.0526315789474	32.3157894736842	0.603887245361975
61.5789473684211	61.0526315789474	34.5263157894737	0.585414639385187
61.5789473684211	61.0526315789474	36.7368421052632	0.568023801662959
61.5789473684211	61.0526315789474	38.9473684210526	0.551633046886171
61.5789473684211	61.0526315789474	41.1578947368421	0.536169973451072
61.5789473684211	61.0526315789474	43.3684210526316	0.521570703821258
61.5789473684211	61.0526315789474	45.5789473684211	0.507779415638123
61.5789473684211	61.0526315789474	47.7894736842105	0.494748248251783
61.5789473684211	61.0526315789474	50	0.482437782620678
61.5789473684211	62.9473684210526	27.8947368421053	0.642233598365506
61.5789473684211	62.9473684210526	30.1052631578947	0.621559316110403
61.5789473684211	62.9473684210526	32.3157894736842	0.602138100844420
61.5789473684211	62.9473684210526	34.5263157894737	0.583869338259903
61.5789473684211	62.9473684210526	36.7368421052632	0.566663616859247
61.5789473684211	62.9473684210526	38.9473684210526	0.550441508631386
61.5789473684211	62.9473684210526	41.1578947368421	0.535132603504507
61.5789473684211	62.9473684210526	43.3684210526316	0.520674798674195
61.5789473684211	62.9473684210526	45.5789473684211	0.507013875256204
61.5789473684211	62.9473684210526	47.7894736842105	0.494103450727102
61.5789473684211	62.9473684210526	50	0.481905511136458
61.5789473684211	64.8421052631579	27.8947368421053	0.640059772959247
61.5789473684211	64.8421052631579	30.1052631578947	0.619627980047747
61.5789473684211	64.8421052631579	32.3157894736842	0.600425884432267
61.5789473684211	64.8421052631579	34.5263157894737	0.582355705396765
61.5789473684211	64.8421052631579	36.7368421052632	0.565330500181043
61.5789473684211	64.8421052631579	38.9473684210526	0.549273005418452
61.5789473684211	64.8421052631579	41.1578947368421	0.534114723903697
61.5789473684211	64.8421052631579	43.3684210526316	0.519795260401068
61.5789473684211	64.8421052631579	45.5789473684211	0.506261941754425
61.5789473684211	64.8421052631579	47.7894736842105	0.493469813425558
61.5789473684211	64.8421052631579	50	0.481382222329578
61.5789473684211	66.7368421052632	27.8947368421053	0.637933672684499
61.5789473684211	66.7368421052632	30.1052631578947	0.617737779440564
61.5789473684211	66.7368421052632	32.3157894736842	0.598749062641628
61.5789473684211	66.7368421052632	34.5263157894737	0.580872453091922
61.5789473684211	66.7368421052632	36.7368421052632	0.564023373940947
61.5789473684211	66.7368421052632	38.9473684210526	0.548126639454985
61.5789473684211	66.7368421052632	41.1578947368421	0.533115591307273
61.5789473684211	66.7368421052632	43.3684210526316	0.518931478562661
61.5789473684211	66.7368421052632	45.5789473684211	0.505523119306154
61.5789473684211	66.7368421052632	47.7894736842105	0.492846939585972
61.5789473684211	66.7368421052632	50	0.480867605281624
61.5789473684211	68.6315789473684	27.8947368421053	0.635853280112132
61.5789473684211	68.6315789473684	30.1052631578947	0.615887011961848
61.5789473684211	68.6315789473684	32.3157894736842	0.597106201287742
61.5789473684211	68.6315789473684	34.5263157894737	0.579418375961201
61.5789473684211	68.6315789473684	36.7368421052632	0.562741228483359
61.5789473684211	68.6315789473684	38.9473684210526	0.547001568924596
61.5789473684211	68.6315789473684	41.1578947368421	0.532134508151600
61.5789473684211	68.6315789473684	43.3684210526316	0.518082879850113
61.5789473684211	68.6315789473684	45.5789473684211	0.504796941866315
61.5789473684211	68.6315789473684	47.7894736842105	0.492234455969892
61.5789473684211	68.6315789473684	50	0.480361367254578
61.5789473684211	70.5263157894737	25.6842105263158	0.654824895204859
61.5789473684211	70.5263157894737	27.8947368421053	0.633816708634827
61.5789473684211	70.5263157894737	30.1052631578947	0.614074084181147
61.5789473684211	70.5263157894737	32.3157894736842	0.595495956723394
61.5789473684211	70.5263157894737	34.5263157894737	0.577992343737342
61.5789473684211	70.5263157894737	36.7368421052632	0.561483116279639
61.5789473684211	70.5263157894737	38.9473684210526	0.545897003166118
61.5789473684211	70.5263157894737	41.1578947368421	0.531170818738072
61.5789473684211	70.5263157894737	43.3684210526316	0.517248924934850
61.5789473684211	70.5263157894737	45.5789473684211	0.504082970663395
61.5789473684211	70.5263157894737	47.7894736842105	0.491632010895430
61.5789473684211	70.5263157894737	50	0.479863232182886
61.5789473684211	72.4210526315790	25.6842105263158	0.652589458895420
61.5789473684211	72.4210526315790	27.8947368421053	0.631822191010449
61.5789473684211	72.4210526315790	30.1052631578947	0.612297502115965
61.5789473684211	72.4210526315790	32.3157894736842	0.593917068052450
61.5789473684211	72.4210526315790	34.5263157894737	0.576593294864255
61.5789473684211	72.4210526315790	36.7368421052632	0.560248146673136
61.5789473684211	72.4210526315790	38.9473684210526	0.544812198380674
61.5789473684211	72.4210526315790	41.1578947368421	0.530223905746690
61.5789473684211	72.4210526315790	43.3684210526316	0.516429105660081
61.5789473684211	72.4210526315790	45.5789473684211	0.503380791962138
61.5789473684211	72.4210526315790	47.7894736842105	0.491039272482315
61.5789473684211	72.4210526315790	50	0.479372939326776
61.5789473684211	74.3157894736842	25.6842105263158	0.650400665165157
61.5789473684211	74.3157894736842	27.8947368421053	0.629868069164436
61.5789473684211	74.3157894736842	30.1052631578947	0.610555862814685
61.5789473684211	74.3157894736842	32.3157894736842	0.592368350188196
61.5789473684211	74.3157894736842	34.5263157894737	0.575220230782240
61.5789473684211	74.3157894736842	36.7368421052632	0.559035481187916
61.5789473684211	74.3157894736842	38.9473684210526	0.543746453796823
61.5789473684211	74.3157894736842	41.1578947368421	0.529293187119823
61.5789473684211	74.3157894736842	43.3684210526316	0.515622942529049
61.5789473684211	74.3157894736842	45.5789473684211	0.502690015061513
61.5789473684211	74.3157894736842	47.7894736842105	0.490455927080638
61.5789473684211	74.3157894736842	50	0.478890242065845
61.5789473684211	76.2105263157895	25.6842105263158	0.648256676193852
61.5789473684211	76.2105263157895	27.8947368421053	0.627952785085592
61.5789473684211	76.2105263157895	30.1052631578947	0.608847846835989
61.5789473684211	76.2105263157895	32.3157894736842	0.590848687646412
61.5789473684211	76.2105263157895	34.5263157894737	0.573872210814512
61.5789473684211	76.2105263157895	36.7368421052632	0.557844329328349
61.5789473684211	76.2105263157895	38.9473684210526	0.542699108234830
61.5789473684211	76.2105263157895	41.1578947368421	0.528378113268613
61.5789473684211	76.2105263157895	43.3684210526316	0.514829982452060
61.5789473684211	76.2105263157895	45.5789473684211	0.502010270497955
61.5789473684211	76.2105263157895	47.7894736842105	0.489881677859925
61.5789473684211	76.2105263157895	50	0.478414906815148
61.5789473684211	78.1052631578947	23.4736842105263	0.667516649826331
61.5789473684211	78.1052631578947	25.6842105263158	0.646155764129864
61.5789473684211	78.1052631578947	27.8947368421053	0.626074872674913
61.5789473684211	78.1052631578947	30.1052631578947	0.607172211510243
61.5789473684211	78.1052631578947	32.3157894736842	0.589357028979732
61.5789473684211	78.1052631578947	34.5263157894737	0.572548347578876
61.5789473684211	78.1052631578947	36.7368421052632	0.556673944807631
61.5789473684211	78.1052631578947	38.9473684210526	0.541669537019881
61.5789473684211	78.1052631578947	41.1578947368421	0.527478164561658
61.5789473684211	78.1052631578947	43.3684210526316	0.514049796720017
61.5789473684211	78.1052631578947	45.5789473684211	0.501341208428349
61.5789473684211	78.1052631578947	47.7894736842105	0.489316243538658
61.5789473684211	78.1052631578947	50	0.477946712048649
61.5789473684211	80	23.4736842105263	0.665216933960641
61.5789473684211	80	25.6842105263158	0.644096302247157
61.5789473684211	80	27.8947368421053	0.624232950427968
61.5789473684211	80	30.1052631578947	0.605527784885311
61.5789473684211	80	32.3157894736842	0.587892381773679
61.5789473684211	80	34.5263157894737	0.571247802859651
61.5789473684211	80	36.7368421052632	0.555523622152434
61.5789473684211	80	38.9473684210526	0.540657149201451
61.5789473684211	80	41.1578947368421	0.526592849061453
61.5789473684211	80	43.3684210526316	0.513281979176857
61.5789473684211	80	45.5789473684211	0.500682497170941
61.5789473684211	80	47.7894736842105	0.488759357237264
61.5789473684211	80	50	0.477485447417083
67.1052631578947	44	32.3157894736842	0.611319110878214
67.1052631578947	44	34.5263157894737	0.591255493410254
67.1052631578947	44	36.7368421052632	0.572422242537507
67.1052631578947	44	38.9473684210526	0.554716702095459
67.1052631578947	44	41.1578947368421	0.538047632434279
67.1052631578947	44	43.3684210526316	0.522333836862027
67.1052631578947	44	45.5789473684211	0.507503032050939
67.1052631578947	44	47.7894736842105	0.493490941951091
67.1052631578947	44	50	0.480240612979213
67.1052631578947	45.8947368421053	32.3157894736842	0.608959176905724
67.1052631578947	45.8947368421053	34.5263157894737	0.589162157791372
67.1052631578947	45.8947368421053	36.7368421052632	0.570568734552726
67.1052631578947	45.8947368421053	38.9473684210526	0.553079568520141
67.1052631578947	45.8947368421053	41.1578947368421	0.536606290428601
67.1052631578947	45.8947368421053	43.3684210526316	0.521070201354948
67.1052631578947	45.8947368421053	45.5789473684211	0.506401206018895
67.1052631578947	45.8947368421053	47.7894736842105	0.492536960998801
67.1052631578947	45.8947368421053	50	0.479422238528744
67.1052631578947	47.7894736842105	32.3157894736842	0.606663233555649
67.1052631578947	47.7894736842105	34.5263157894737	0.587123847232501
67.1052631578947	47.7894736842105	36.7368421052632	0.568762472871503
67.1052631578947	47.7894736842105	38.9473684210526	0.551482914394901
67.1052631578947	47.7894736842105	41.1578947368421	0.535199526444468
67.1052631578947	47.7894736842105	43.3684210526316	0.519835984644004
67.1052631578947	47.7894736842105	45.5789473684211	0.505324277627342
67.1052631578947	47.7894736842105	47.7894736842105	0.491603906165640
67.1052631578947	47.7894736842105	50	0.478621292779127
67.1052631578947	49.6842105263158	32.3157894736842	0.604427766904578
67.1052631578947	49.6842105263158	34.5263157894737	0.585137598295783
67.1052631578947	49.6842105263158	36.7368421052632	0.567000961374476
67.1052631578947	49.6842105263158	38.9473684210526	0.549924641470307
67.1052631578947	49.6842105263158	41.1578947368421	0.533825581892698
67.1052631578947	49.6842105263158	43.3684210526316	0.518629718840705
67.1052631578947	49.6842105263158	45.5789473684211	0.504271028376455
67.1052631578947	49.6842105263158	47.7894736842105	0.490690773379111
67.1052631578947	49.6842105263158	50	0.477836956421537
67.1052631578947	51.5789473684211	30.1052631578947	0.622530011916691
67.1052631578947	51.5789473684211	32.3157894736842	0.602249564277224
67.1052631578947	51.5789473684211	34.5263157894737	0.583200698706552
67.1052631578947	51.5789473684211	36.7368421052632	0.565281913174936
67.1052631578947	51.5789473684211	38.9473684210526	0.548402825507891
67.1052631578947	51.5789473684211	41.1578947368421	0.532482842516778
67.1052631578947	51.5789473684211	43.3684210526316	0.517450055309888
67.1052631578947	51.5789473684211	45.5789473684211	0.503240337770256
67.1052631578947	51.5789473684211	47.7894736842105	0.489796638521719
67.1052631578947	51.5789473684211	50	0.477068474736686
67.1052631578947	53.4736842105263	30.1052631578947	0.620146682184041
67.1052631578947	53.4736842105263	32.3157894736842	0.600125679172980
67.1052631578947	53.4736842105263	34.5263157894737	0.581310658321428
67.1052631578947	53.4736842105263	36.7368421052632	0.563603226598021
67.1052631578947	53.4736842105263	38.9473684210526	0.546915696431691
67.1052631578947	53.4736842105263	41.1578947368421	0.531169822030679
67.1052631578947	53.4736842105263	43.3684210526316	0.516295751230061
67.1052631578947	53.4736842105263	45.5789473684211	0.502231172334293
67.1052631578947	53.4736842105263	47.7894736842105	0.488920648520518
67.1052631578947	53.4736842105263	50	0.476315150435719
67.1052631578947	55.3684210526316	30.1052631578947	0.617823052032304
67.1052631578947	55.3684210526316	32.3157894736842	0.598053401315002
67.1052631578947	55.3684210526316	34.5263157894737	0.579465184316186
67.1052631578947	55.3684210526316	36.7368421052632	0.561962964635761
67.1052631578947	55.3684210526316	38.9473684210526	0.545461621339949
67.1052631578947	55.3684210526316	41.1578947368421	0.529885148105289
67.1052631578947	55.3684210526316	43.3684210526316	0.515165658075820
67.1052631578947	55.3684210526316	45.5789473684211	0.501242576198505
67.1052631578947	55.3684210526316	47.7894736842105	0.488062013702396
67.1052631578947	55.3684210526316	50	0.475576337514812
67.1052631578947	57.2631578947368	30.1052631578947	0.615556171698689
67.1052631578947	57.2631578947368	32.3157894736842	0.596030230929235
67.1052631578947	57.2631578947368	34.5263157894737	0.577662159860596
67.1052631578947	57.2631578947368	36.7368421052632	0.560359337276197
67.1052631578947	57.2631578947368	38.9473684210526	0.544039089883212
67.1052631578947	57.2631578947368	41.1578947368421	0.528627550299078
67.1052631578947	57.2631578947368	43.3684210526316	0.514058711692191
67.1052631578947	57.2631578947368	45.5789473684211	0.500273662977058
67.1052631578947	57.2631578947368	47.7894736842105	0.487220001198604
67.1052631578947	57.2631578947368	50	0.474851435950452
67.1052631578947	59.1578947368421	27.8947368421053	0.633868843422673
67.1052631578947	59.1578947368421	30.1052631578947	0.613343316364737
67.1052631578947	59.1578947368421	32.3157894736842	0.594053856540143
67.1052631578947	59.1578947368421	34.5263157894737	0.575899625694319
67.1052631578947	59.1578947368421	36.7368421052632	0.558790686225179
67.1052631578947	59.1578947368421	38.9473684210526	0.542646701613606
67.1052631578947	59.1578947368421	41.1578947368421	0.527395849609145
67.1052631578947	59.1578947368421	43.3684210526316	0.512973923696394
67.1052631578947	59.1578947368421	45.5789473684211	0.499323608730147
67.1052631578947	59.1578947368421	47.7894736842105	0.486393929225020
67.1052631578947	59.1578947368421	50	0.474139887096667
67.1052631578947	61.0526315789474	27.8947368421053	0.631453133667168
67.1052631578947	61.0526315789474	30.1052631578947	0.611181962958296
67.1052631578947	61.0526315789474	32.3157894736842	0.592122135708695
67.1052631578947	61.0526315789474	34.5263157894737	0.574175764131626
67.1052631578947	61.0526315789474	36.7368421052632	0.557255471632654
67.1052631578947	61.0526315789474	38.9473684210526	0.541283154986443
67.1052631578947	61.0526315789474	41.1578947368421	0.526188949381284
67.1052631578947	61.0526315789474	43.3684210526316	0.511910373993466
67.1052631578947	61.0526315789474	45.5789473684211	0.498391645834120
67.1052631578947	61.0526315789474	47.7894736842105	0.485583162097890
67.1052631578947	61.0526315789474	50	0.473441169672028
67.1052631578947	62.9473684210526	27.8947368421053	0.629094033503370
67.1052631578947	62.9473684210526	30.1052631578947	0.609069769954449
67.1052631578947	62.9473684210526	32.3157894736842	0.590233078246512
67.1052631578947	62.9473684210526	34.5263157894737	0.572488885111621
67.1052631578947	62.9473684210526	36.7368421052632	0.555752260508115
67.1052631578947	62.9473684210526	38.9473684210526	0.539947237755047
67.1052631578947	62.9473684210526	41.1578947368421	0.525005827366555
67.1052631578947	62.9473684210526	43.3684210526316	0.510867204232043
67.1052631578947	62.9473684210526	45.5789473684211	0.497477057618622
67.1052631578947	62.9473684210526	47.7894736842105	0.484787105870932
67.1052631578947	62.9473684210526	50	0.472754796245111
67.1052631578947	64.8421052631579	27.8947368421053	0.626788984211939
67.1052631578947	64.8421052631579	30.1052631578947	0.607004559712373
67.1052631578947	64.8421052631579	32.3157894736842	0.588384831525443
67.1052631578947	64.8421052631579	34.5263157894737	0.570837413980586
67.1052631578947	64.8421052631579	36.7368421052632	0.554279716567349
67.1052631578947	64.8421052631579	38.9473684210526	0.538637818546774
67.1052631578947	64.8421052631579	41.1578947368421	0.523845528750392
67.1052631578947	64.8421052631579	43.3684210526316	0.509843612058027
67.1052631578947	64.8421052631579	45.5789473684211	0.496579173654992
67.1052631578947	64.8421052631579	47.7894736842105	0.484005204500221
67.1052631578947	64.8421052631579	50	0.472080310143549
67.1052631578947	66.7368421052632	25.6842105263158	0.645330128742870
67.1052631578947	66.7368421052632	27.8947368421053	0.624535603700385
67.1052631578947	66.7368421052632	30.1052631578947	0.604984302967708
67.1052631578947	66.7368421052632	32.3157894736842	0.586575667569510
67.1052631578947	66.7368421052632	34.5263157894737	0.569219880748673
67.1052631578947	66.7368421052632	36.7368421052632	0.552836591298188
67.1052631578947	66.7368421052632	38.9473684210526	0.537353839445603
67.1052631578947	66.7368421052632	41.1578947368421	0.522707160010915
67.1052631578947	66.7368421052632	43.3684210526316	0.508838846048873
67.1052631578947	66.7368421052632	45.5789473684211	0.495697365600452
67.1052631578947	66.7368421052632	47.7894736842105	0.483236936459706
67.1052631578947	66.7368421052632	50	0.471417282724879
67.1052631578947	68.6315789473684	25.6842105263158	0.642875397601733
67.1052631578947	68.6315789473684	27.8947368421053	0.622331670088807
67.1052631578947	68.6315789473684	30.1052631578947	0.603007105165987
67.1052631578947	68.6315789473684	32.3157894736842	0.584803971670300
67.1052631578947	68.6315789473684	34.5263157894737	0.567634910607590
67.1052631578947	68.6315789473684	36.7368421052632	0.551421716069532
67.1052631578947	68.6315789473684	38.9473684210526	0.536094309436665
67.1052631578947	68.6315789473684	41.1578947368421	0.521589883487658
67.1052631578947	68.6315789473684	43.3684210526316	0.507852201231286
67.1052631578947	68.6315789473684	45.5789473684211	0.494831043518920
67.1052631578947	68.6315789473684	47.7894736842105	0.482481811743331
67.1052631578947	68.6315789473684	50	0.470765310957918
67.1052631578947	70.5263157894737	25.6842105263158	0.640474997711207
67.1052631578947	70.5263157894737	27.8947368421053	0.620175107205019
67.1052631578947	70.5263157894737	30.1052631578947	0.601071194375718
67.1052631578947	70.5263157894737	32.3157894736842	0.583068232310437
67.1052631578947	70.5263157894737	34.5263157894737	0.566081215531719
67.1052631578947	70.5263157894737	36.7368421052632	0.550033995137237
67.1052631578947	70.5263157894737	38.9473684210526	0.534858298592183
67.1052631578947	70.5263157894737	41.1578947368421	0.520492912561694
67.1052631578947	70.5263157894737	43.3684210526316	0.506883015101244
67.1052631578947	70.5263157894737	45.5789473684211	0.493979652612388
67.1052631578947	70.5263157894737	47.7894736842105	0.481739369200316
67.1052631578947	70.5263157894737	50	0.470124015271853
67.1052631578947	72.4210526315790	25.6842105263158	0.638126654239033
67.1052631578947	72.4210526315790	27.8947368421053	0.618063971723763
67.1052631578947	72.4210526315790	30.1052631578947	0.599174910562682
67.1052631578947	72.4210526315790	32.3157894736842	0.581367032215013
67.1052631578947	72.4210526315790	34.5263157894737	0.564557586814088
67.1052631578947	72.4210526315790	36.7368421052632	0.548672399424371
67.1052631578947	72.4210526315790	38.9473684210526	0.533644932897875
67.1052631578947	72.4210526315790	41.1578947368421	0.519415507364185
67.1052631578947	72.4210526315790	43.3684210526316	0.505930664078390
67.1052631578947	72.4210526315790	45.5789473684211	0.493142670307486
67.1052631578947	72.4210526315790	47.7894736842105	0.481009174158795
67.1052631578947	72.4210526315790	50	0.469493037637123
67.1052631578947	74.3157894736842	23.4736842105263	0.656912672053429
67.1052631578947	74.3157894736842	25.6842105263158	0.635828236423122
67.1052631578947	74.3157894736842	27.8947368421053	0.615996441727333
67.1052631578947	74.3157894736842	30.1052631578947	0.597316696041965
67.1052631578947	74.3157894736842	32.3157894736842	0.579699040379635
67.1052631578947	74.3157894736842	34.5263157894737	0.563062888412270
67.1052631578947	74.3157894736842	36.7368421052632	0.547335960972723
67.1052631578947	74.3157894736842	38.9473684210526	0.532453389634878
67.1052631578947	74.3157894736842	41.1578947368421	0.518356970943491
67.1052631578947	74.3157894736842	43.3684210526316	0.504994560337533
67.1052631578947	74.3157894736842	45.5789473684211	0.492319603650553
67.1052631578947	74.3157894736842	47.7894736842105	0.480290816300000
67.1052631578947	74.3157894736842	50	0.468872039847809
67.1052631578947	76.2105263157895	23.4736842105263	0.654413763444902
67.1052631578947	76.2105263157895	25.6842105263158	0.633577745343481
67.1052631578947	76.2105263157895	27.8947368421053	0.613970806499857
67.1052631578947	76.2105263157895	30.1052631578947	0.595495086952898
67.1052631578947	76.2105263157895	32.3157894736842	0.578063004947259
67.1052631578947	76.2105263157895	34.5263157894737	0.561596050998641
67.1052631578947	76.2105263157895	36.7368421052632	0.546023767978435
67.1052631578947	76.2105263157895	38.9473684210526	0.531282893245314
67.1052631578947	76.2105263157895	41.1578947368421	0.517316645831724
67.1052631578947	76.2105263157895	43.3684210526316	0.504074148968813
67.1052631578947	76.2105263157895	45.5789473684211	0.491509986971683
67.1052631578947	76.2105263157895	47.7894736842105	0.479583907750998
67.1052631578947	76.2105263157895	50	0.468260701979838
67.1052631578947	78.1052631578947	23.4736842105263	0.651967484376492
67.1052631578947	78.1052631578947	25.6842105263158	0.631373302990800
67.1052631578947	78.1052631578947	27.8947368421053	0.611985457396137
67.1052631578947	78.1052631578947	30.1052631578947	0.593708705625655
67.1052631578947	78.1052631578947	32.3157894736842	0.576457746825417
67.1052631578947	78.1052631578947	34.5263157894737	0.560156066625436
67.1052631578947	78.1052631578947	36.7368421052632	0.544734960337755
67.1052631578947	78.1052631578947	38.9473684210526	0.530132711620465
67.1052631578947	78.1052631578947	41.1578947368421	0.516293910960501
67.1052631578947	78.1052631578947	43.3684210526316	0.503168905425308
67.1052631578947	78.1052631578947	45.5789473684211	0.490713379784133
67.1052631578947	78.1052631578947	47.7894736842105	0.478888081368747
67.1052631578947	78.1052631578947	50	0.467658721003182
67.1052631578947	80	23.4736842105263	0.649571773429068
67.1052631578947	80	25.6842105263158	0.629213142467558
67.1052631578947	80	27.8947368421053	0.610038879649761
67.1052631578947	80	30.1052631578947	0.591956253727792
67.1052631578947	80	32.3157894736842	0.574882153951483
67.1052631578947	80	34.5263157894737	0.558741983928237

==> Plots/Data/points6D_2_3.dat <==
x	y	z	color
67.1052631578947	80	36.7368421052632	0.543468725639813
67.1052631578947	80	38.9473684210526	0.529002152759486
67.1052631578947	80	41.1578947368421	0.515288178883028
67.1052631578947	80	43.3684210526316	0.502278333222917
67.1052631578947	80	45.5789473684211	0.489929364890386
67.1052631578947	80	47.7894736842105	0.478202989192188
67.1052631578947	80	50	0.467065809529352
72.6315789473684	44	32.3157894736842	0.601926126539091
72.6315789473684	44	34.5263157894737	0.582365856675545
72.6315789473684	44	36.7368421052632	0.563985572536486
72.6315789473684	44	38.9473684210526	0.546687378369472
72.6315789473684	44	41.1578947368421	0.530383974885433
72.6315789473684	44	43.3684210526316	0.514997349876313
72.6315789473684	44	45.5789473684211	0.500457675112709
72.6315789473684	44	47.7894736842105	0.486702380778622
72.6315789473684	44	50	0.473675387024816
72.6315789473684	45.8947368421053	32.3157894736842	0.599404546716796
72.6315789473684	45.8947368421053	34.5263157894737	0.580111362715836
72.6315789473684	45.8947368421053	36.7368421052632	0.561971631525199
72.6315789473684	45.8947368421053	38.9473684210526	0.544890662404455
72.6315789473684	45.8947368421053	41.1578947368421	0.528783928684183
72.6315789473684	45.8947368421053	43.3684210526316	0.513575827375791
72.6315789473684	45.8947368421053	45.5789473684211	0.499198633607899
72.6315789473684	45.8947368421053	47.7894736842105	0.485591623543305
72.6315789473684	45.8947368421053	50	0.472700347370658
72.6315789473684	47.7894736842105	30.1052631578947	0.617219263258786
72.6315789473684	47.7894736842105	32.3157894736842	0.596952971511802
72.6315789473684	47.7894736842105	34.5263157894737	0.577917609952228
72.6315789473684	47.7894736842105	36.7368421052632	0.560010367349008
72.6315789473684	47.7894736842105	38.9473684210526	0.543139584725009
72.6315789473684	47.7894736842105	41.1578947368421	0.527223362574040
72.6315789473684	47.7894736842105	43.3684210526316	0.512188384505260
72.6315789473684	47.7894736842105	45.5789473684211	0.497968925219357
72.6315789473684	47.7894736842105	47.7894736842105	0.484506018662850
72.6315789473684	47.7894736842105	50	0.471746769807609
72.6315789473684	49.6842105263158	30.1052631578947	0.614557101948165
72.6315789473684	49.6842105263158	32.3157894736842	0.594567492272704
72.6315789473684	49.6842105263158	34.5263157894737	0.575781269307441
72.6315789473684	49.6842105263158	36.7368421052632	0.558098945072879
72.6315789473684	49.6842105263158	38.9473684210526	0.541431732929886
72.6315789473684	49.6842105263158	41.1578947368421	0.525700226442119
72.6315789473684	49.6842105263158	43.3684210526316	0.510833282576854
72.6315789473684	49.6842105263158	45.5789473684211	0.496767079600387
72.6315789473684	49.6842105263158	47.7894736842105	0.483444327525087
72.6315789473684	49.6842105263158	50	0.470813616265898
72.6315789473684	51.5789473684211	30.1052631578947	0.611966836048127
72.6315789473684	51.5789473684211	32.3157894736842	0.592244538842958
72.6315789473684	51.5789473684211	34.5263157894737	0.573699296813460
72.6315789473684	51.5789473684211	36.7368421052632	0.556234769966470
72.6315789473684	51.5789473684211	38.9473684210526	0.539764896923487
72.6315789473684	51.5789473684211	41.1578947368421	0.524212640393593
72.6315789473684	51.5789473684211	43.3684210526316	0.509508925873555
72.6315789473684	51.5789473684211	45.5789473684211	0.495591746174861
72.6315789473684	51.5789473684211	47.7894736842105	0.482405411483805
72.6315789473684	51.5789473684211	50	0.469899931695910
72.6315789473684	53.4736842105263	30.1052631578947	0.609444631900569
72.6315789473684	53.4736842105263	32.3157894736842	0.589980839890808
72.6315789473684	53.4736842105263	34.5263157894737	0.571668900435657
72.6315789473684	53.4736842105263	36.7368421052632	0.554415459740870
72.6315789473684	53.4736842105263	38.9473684210526	0.538137045681192
72.6315789473684	53.4736842105263	41.1578947368421	0.522758875319636
72.6315789473684	53.4736842105263	43.3684210526316	0.508213845420831
72.6315789473684	53.4736842105263	45.5789473684211	0.494441680616354
72.6315789473684	53.4736842105263	47.7894736842105	0.481388220632611
72.6315789473684	53.4736842105263	50	0.469004834792100
72.6315789473684	55.3684210526316	27.8947368421053	0.627429618955838
72.6315789473684	55.3684210526316	30.1052631578947	0.606986970057373
72.6315789473684	55.3684210526316	32.3157894736842	0.587773389059258
72.6315789473684	55.3684210526316	34.5263157894737	0.569687511740755
72.6315789473684	55.3684210526316	36.7368421052632	0.552638820820786
72.6315789473684	55.3684210526316	38.9473684210526	0.536546307377875
72.6315789473684	55.3684210526316	41.1578947368421	0.521337336267239
72.6315789473684	55.3684210526316	43.3684210526316	0.506946685089760
72.6315789473684	55.3684210526316	45.5789473684211	0.493315733263183
72.6315789473684	55.3684210526316	47.7894736842105	0.480391784180996
72.6315789473684	55.3684210526316	50	0.468127510036781
72.6315789473684	57.2631578947368	27.8947368421053	0.624764595424377
72.6315789473684	57.2631578947368	30.1052631578947	0.604590610565857
72.6315789473684	57.2631578947368	32.3157894736842	0.585619415918710
72.6315789473684	57.2631578947368	34.5263157894737	0.567752761564747
72.6315789473684	57.2631578947368	36.7368421052632	0.550902827951340
72.6315789473684	57.2631578947368	38.9473684210526	0.534990952297201
72.6315789473684	57.2631578947368	41.1578947368421	0.519946548126987
72.6315789473684	57.2631578947368	43.3684210526316	0.505706189629914
72.6315789473684	57.2631578947368	45.5789473684211	0.492212839136557
72.6315789473684	57.2631578947368	47.7894736842105	0.479415202157753
72.6315789473684	57.2631578947368	50	0.467267200837811
72.6315789473684	59.1578947368421	27.8947368421053	0.622166354250777
72.6315789473684	59.1578947368421	30.1052631578947	0.602252563048806
72.6315789473684	59.1578947368421	32.3157894736842	0.583516360909754
72.6315789473684	59.1578947368421	34.5263157894737	0.565862459006478
72.6315789473684	59.1578947368421	36.7368421052632	0.549205606579144
72.6315789473684	59.1578947368421	38.9473684210526	0.533469378055781
72.6315789473684	59.1578947368421	41.1578947368421	0.518585143251469
72.6315789473684	59.1578947368421	43.3684210526316	0.504491194310391
72.6315789473684	59.1578947368421	45.5789473684211	0.491132009295265
72.6315789473684	59.1578947368421	47.7894736842105	0.478457638221498
72.6315789473684	59.1578947368421	50	0.466423203579022
72.6315789473684	61.0526315789474	27.8947368421053	0.619631664819763
72.6315789473684	61.0526315789474	30.1052631578947	0.599970060790126
72.6315789473684	61.0526315789474	32.3157894736842	0.581461853622108
72.6315789473684	61.0526315789474	34.5263157894737	0.564014573203716
72.6315789473684	61.0526315789474	36.7368421052632	0.547545417556032
72.6315789473684	61.0526315789474	38.9473684210526	0.531980096766536
72.6315789473684	61.0526315789474	41.1578947368421	0.517251850691892
72.6315789473684	61.0526315789474	43.3684210526316	0.503300615909401
72.6315789473684	61.0526315789474	45.5789473684211	0.490072323311683
72.6315789473684	61.0526315789474	47.7894736842105	0.477518313400430
72.6315789473684	61.0526315789474	50	0.465594862437080
72.6315789473684	62.9473684210526	25.6842105263158	0.637805082170264
72.6315789473684	62.9473684210526	27.8947368421053	0.617157534319156
72.6315789473684	62.9473684210526	30.1052631578947	0.597740538186846
72.6315789473684	62.9473684210526	32.3157894736842	0.579453693879414
72.6315789473684	62.9473684210526	34.5263157894737	0.562207217451082
72.6315789473684	62.9473684210526	36.7368421052632	0.545920643798876
72.6315789473684	62.9473684210526	38.9473684210526	0.530521723836133
72.6315789473684	62.9473684210526	41.1578947368421	0.515945486799010
72.6315789473684	62.9473684210526	43.3684210526316	0.502133444841391
72.6315789473684	62.9473684210526	45.5789473684211	0.489032922694071
72.6315789473684	62.9473684210526	47.7894736842105	0.476596500616622
72.6315789473684	62.9473684210526	50	0.464781564845659
72.6315789473684	64.8421052631579	25.6842105263158	0.635126002025930
72.6315789473684	64.8421052631579	27.8947368421053	0.614741184240223
72.6315789473684	64.8421052631579	30.1052631578947	0.595561611045868
72.6315789473684	64.8421052631579	32.3157894736842	0.577489835196909
72.6315789473684	64.8421052631579	34.5263157894737	0.560438635299790
72.6315789473684	64.8421052631579	36.7368421052632	0.544329778605789
72.6315789473684	64.8421052631579	38.9473684210526	0.529092968146948
72.6315789473684	64.8421052631579	41.1578947368421	0.514664946980644
72.6315789473684	64.8421052631579	43.3684210526316	0.500988738248991
72.6315789473684	64.8421052631579	45.5789473684211	0.488013005111846
72.6315789473684	64.8421052631579	47.7894736842105	0.475691519876295
72.6315789473684	64.8421052631579	50	0.463982737509355
72.6315789473684	66.7368421052632	25.6842105263158	0.632509913172496
72.6315789473684	66.7368421052632	27.8947368421053	0.612380029777986
72.6315789473684	66.7368421052632	30.1052631578947	0.593431059297184
72.6315789473684	66.7368421052632	32.3157894736842	0.575568370256193
72.6315789473684	66.7368421052632	34.5263157894737	0.558707188343213
72.6315789473684	66.7368421052632	36.7368421052632	0.542771415382211
72.6315789473684	66.7368421052632	38.9473684210526	0.527692623418179
72.6315789473684	66.7368421052632	41.1578947368421	0.513409198444720
72.6315789473684	66.7368421052632	43.3684210526316	0.499865613917477
72.6315789473684	66.7368421052632	45.5789473684211	0.487011819305711
72.6315789473684	66.7368421052632	47.7894736842105	0.474802734028357
72.6315789473684	66.7368421052632	50	0.463197842886858
72.6315789473684	68.6315789473684	25.6842105263158	0.629954011474798
72.6315789473684	68.6315789473684	27.8947368421053	0.610071661704903
72.6315789473684	68.6315789473684	30.1052631578947	0.591346811769701
72.6315789473684	68.6315789473684	32.3157894736842	0.573687518103020
72.6315789473684	68.6315789473684	34.5263157894737	0.557011345443440
72.6315789473684	68.6315789473684	36.7368421052632	0.541244238572847
72.6315789473684	68.6315789473684	38.9473684210526	0.526319560576036
72.6315789473684	68.6315789473684	41.1578947368421	0.512177273786147
72.6315789473684	68.6315789473684	43.3684210526316	0.498763244893829
72.6315789473684	68.6315789473684	45.5789473684211	0.486028660584717
72.6315789473684	68.6315789473684	47.7894736842105	0.473929545010171
72.6315789473684	68.6315789473684	50	0.462426376076614
72.6315789473684	70.5263157894737	23.4736842105263	0.648332303028523
72.6315789473684	70.5263157894737	25.6842105263158	0.627455680993772
72.6315789473684	70.5263157894737	27.8947368421053	0.607813830363771
72.6315789473684	70.5263157894737	30.1052631578947	0.589306932735755
72.6315789473684	70.5263157894737	32.3157894736842	0.571845612823582
72.6315789473684	70.5263157894737	34.5263157894737	0.555349673195143
72.6315789473684	70.5263157894737	36.7368421052632	0.539747015629657
72.6315789473684	70.5263157894737	38.9473684210526	0.524972720991406
72.6315789473684	70.5263157894737	41.1578947368421	0.510968265299473
72.6315789473684	70.5263157894737	43.3684210526316	0.497680854712121
72.6315789473684	70.5263157894737	45.5789473684211	0.485062866828629
72.6315789473684	70.5263157894737	47.7894736842105	0.473071390512938
72.6315789473684	70.5263157894737	50	0.461667862049281
72.6315789473684	72.4210526315790	23.4736842105263	0.645630739773799
72.6315789473684	72.4210526315790	25.6842105263158	0.625012477101190
72.6315789473684	72.4210526315790	27.8947368421053	0.605604431484279
72.6315789473684	72.4210526315790	30.1052631578947	0.587309609978776
72.6315789473684	72.4210526315790	32.3157894736842	0.570041093494972
72.6315789473684	72.4210526315790	34.5263157894737	0.553720827456460
72.6315789473684	72.4210526315790	36.7368421052632	0.538278589873811
72.6315789473684	72.4210526315790	38.9473684210526	0.523651110466431
72.6315789473684	72.4210526315790	41.1578947368421	0.509781319918469
72.6315789473684	72.4210526315790	43.3684210526316	0.496617713142888
72.6315789473684	72.4210526315790	45.5789473684211	0.484113814927154
72.6315789473684	72.4210526315790	47.7894736842105	0.472227741010036
72.6315789473684	72.4210526315790	50	0.460921853180248
72.6315789473684	74.3157894736842	23.4736842105263	0.642989289776310
72.6315789473684	74.3157894736842	25.6842105263158	0.622622111483261
72.6315789473684	74.3157894736842	27.8947368421053	0.603441493575262
72.6315789473684	74.3157894736842	30.1052631578947	0.585353144178005
72.6315789473684	74.3157894736842	32.3157894736842	0.568272495238178
72.6315789473684	74.3157894736842	34.5263157894737	0.552123545803740
72.6315789473684	74.3157894736842	36.7368421052632	0.536837874132160
72.6315789473684	74.3157894736842	38.9473684210526	0.522353793870296
72.6315789473684	74.3157894736842	41.1578947368421	0.508615634699422
72.6315789473684	74.3157894736842	43.3684210526316	0.495573132397143
72.6315789473684	74.3157894736842	45.5789473684211	0.483180917598409
72.6315789473684	74.3157894736842	47.7894736842105	0.471398097100557
72.6315789473684	74.3157894736842	50	0.460187927042848
72.6315789473684	76.2105263157895	23.4736842105263	0.640405463226454
72.6315789473684	76.2105263157895	25.6842105263158	0.620282438781280
72.6315789473684	76.2105263157895	27.8947368421053	0.601323166683681
72.6315789473684	76.2105263157895	30.1052631578947	0.583435939436463
72.6315789473684	76.2105263157895	32.3157894736842	0.566538441228743
72.6315789473684	76.2105263157895	34.5263157894737	0.550556640789277
72.6315789473684	76.2105263157895	36.7368421052632	0.535423845047257
72.6315789473684	76.2105263157895	38.9473684210526	0.521079890339887
72.6315789473684	76.2105263157895	41.1578947368421	0.507470452777776
72.6315789473684	76.2105263157895	43.3684210526316	0.494546463726385
72.6315789473684	76.2105263157895	45.5789473684211	0.482263620537827
72.6315789473684	76.2105263157895	47.7894736842105	0.470581987127601
72.6315789473684	76.2105263157895	50	0.459465684428912
72.6315789473684	78.1052631578947	21.2631578947368	0.659003701742921
72.6315789473684	78.1052631578947	23.4736842105263	0.637876924478422
72.6315789473684	78.1052631578947	25.6842105263158	0.617991444656268
72.6315789473684	78.1052631578947	27.8947368421053	0.599247712343400
72.6315789473684	78.1052631578947	30.1052631578947	0.581556494804880
72.6315789473684	78.1052631578947	32.3157894736842	0.564837635542313
72.6315789473684	78.1052631578947	34.5263157894737	0.549018993899506
72.6315789473684	78.1052631578947	36.7368421052632	0.534035537975289
72.6315789473684	78.1052631578947	38.9473684210526	0.519828568973781
72.6315789473684	78.1052631578947	41.1578947368421	0.506345059738342
72.6315789473684	78.1052631578947	43.3684210526316	0.493537094368764
72.6315789473684	78.1052631578947	45.5789473684211	0.481361399856054
72.6315789473684	78.1052631578947	47.7894736842105	0.469778965036959
72.6315789473684	78.1052631578947	50	0.458754747568279
72.6315789473684	80	21.2631578947368	0.656273052927706
72.6315789473684	80	23.4736842105263	0.635401479342180
72.6315789473684	80	25.6842105263158	0.615747235096592
72.6315789473684	80	27.8947368421053	0.597213494563349
72.6315789473684	80	30.1052631578947	0.579713396676305
72.6315789473684	80	32.3157894736842	0.563168856730516
72.6315789473684	80	34.5263157894737	0.547509550126338
72.6315789473684	80	36.7368421052632	0.532672042398897
72.6315789473684	80	38.9473684210526	0.518599044958503
72.6315789473684	80	41.1578947368421	0.505238780348098
72.6315789473684	80	43.3684210526316	0.492544444798852
72.6315789473684	80	45.5789473684211	0.480473759770423
72.6315789473684	80	47.7894736842105	0.468988608446808
72.6315789473684	80	50	0.458054758523050
78.1578947368421	44	30.1052631578947	0.613597867296492
78.1578947368421	44	32.3157894736842	0.593272245035527
78.1578947368421	44	34.5263157894737	0.574186124289350
78.1578947368421	44	36.7368421052632	0.556234754281889
78.1578947368421	44	38.9473684210526	0.539324753029793
78.1578947368421	44	41.1578947368421	0.523372656703238
78.1578947368421	44	43.3684210526316	0.508303689268762
78.1578947368421	44	45.5789473684211	0.494050716692738
78.1578947368421	44	47.7894736842105	0.480553357183088
78.1578947368421	44	50	0.467757224961752
78.1578947368421	45.8947368421053	30.1052631578947	0.610637399157337
78.1578947368421	45.8947368421053	32.3157894736842	0.590609099477692
78.1578947368421	45.8947368421053	34.5263157894737	0.571790458226834
78.1578947368421	45.8947368421053	36.7368421052632	0.554080325286477
78.1578947368421	45.8947368421053	38.9473684210526	0.537388424517241
78.1578947368421	45.8947368421053	41.1578947368421	0.521633981490007
78.1578947368421	45.8947368421053	43.3684210526316	0.506744557936937
78.1578947368421	45.8947368421053	45.5789473684211	0.492655059862833
78.1578947368421	45.8947368421053	47.7894736842105	0.479306892920424
78.1578947368421	45.8947368421053	50	0.466647244263218
78.1578947368421	47.7894736842105	30.1052631578947	0.607763395065036
78.1578947368421	47.7894736842105	32.3157894736842	0.588021476865228
78.1578947368421	47.7894736842105	34.5263157894737	0.569460786428085
78.1578947368421	47.7894736842105	36.7368421052632	0.551983569761309
78.1578947368421	47.7894736842105	38.9473684210526	0.535502485102563
78.1578947368421	47.7894736842105	41.1578947368421	0.519939303093614
78.1578947368421	47.7894736842105	43.3684210526316	0.505223801272325
78.1578947368421	47.7894736842105	45.5789473684211	0.491292822238108
78.1578947368421	47.7894736842105	47.7894736842105	0.478089471029440
78.1578947368421	47.7894736842105	50	0.465562432499678
78.1578947368421	49.6842105263158	30.1052631578947	0.604970865603200
78.1578947368421	49.6842105263158	32.3157894736842	0.585505098232715
78.1578947368421	49.6842105263158	34.5263157894737	0.567193436079954
78.1578947368421	49.6842105263158	36.7368421052632	0.549941333669667
78.1578947368421	49.6842105263158	38.9473684210526	0.533664226041548
78.1578947368421	49.6842105263158	41.1578947368421	0.518286296033910
78.1578947368421	49.6842105263158	43.3684210526316	0.503739424517553
78.1578947368421	49.6842105263158	45.5789473684211	0.489962295132135
78.1578947368421	49.6842105263158	47.7894736842105	0.476899630829584
78.1578947368421	49.6842105263158	50	0.464501544451452
78.1578947368421	51.5789473684211	27.8947368421053	0.622685124805623
78.1578947368421	51.5789473684211	30.1052631578947	0.602255262370713
78.1578947368421	51.5789473684211	32.3157894736842	0.583056058547392
78.1578947368421	51.5789473684211	34.5263157894737	0.564985051848924
78.1578947368421	51.5789473684211	36.7368421052632	0.547950732774105
78.1578947368421	51.5789473684211	38.9473684210526	0.531871167981263
78.1578947368421	51.5789473684211	41.1578947368421	0.516672829868103
78.1578947368421	51.5789473684211	43.3684210526316	0.502289598658681
78.1578947368421	51.5789473684211	45.5789473684211	0.488661910553142
78.1578947368421	51.5789473684211	47.7894736842105	0.475736030860450
78.1578947368421	51.5789473684211	50	0.463463435664105
78.1578947368421	53.4736842105263	27.8947368421053	0.619756623012693
78.1578947368421	53.4736842105263	30.1052631578947	0.599612425594200
78.1578947368421	53.4736842105263	32.3157894736842	0.580670782623913
78.1578947368421	53.4736842105263	34.5263157894737	0.562832558715888
78.1578947368421	53.4736842105263	36.7368421052632	0.546009121262991
78.1578947368421	53.4736842105263	38.9473684210526	0.530121034452852
78.1578947368421	53.4736842105263	41.1578947368421	0.515096946787019
78.1578947368421	53.4736842105263	43.3684210526316	0.500872641493420
78.1578947368421	53.4736842105263	45.5789473684211	0.487390225219164
78.1578947368421	53.4736842105263	47.7894736842105	0.474597435405618
78.1578947368421	53.4736842105263	50	0.462447051113781
78.1578947368421	55.3684210526316	27.8947368421053	0.616906770229626
78.1578947368421	55.3684210526316	30.1052631578947	0.597038539498755
78.1578947368421	55.3684210526316	32.3157894736842	0.578345987533701
78.1578947368421	55.3684210526316	34.5263157894737	0.560733130259550
78.1578947368421	55.3684210526316	36.7368421052632	0.544114064955912
78.1578947368421	55.3684210526316	38.9473684210526	0.528411729216835
78.1578947368421	55.3684210526316	41.1578947368421	0.513556842454824
78.1578947368421	55.3684210526316	43.3684210526316	0.499487001430249
78.1578947368421	55.3684210526316	45.5789473684211	0.486145906871212
78.1578947368421	55.3684210526316	47.7894736842105	0.473482702947730
78.1578947368421	55.3684210526316	50	0.461451415492024
78.1578947368421	57.2631578947368	27.8947368421053	0.614131486903393
78.1578947368421	57.2631578947368	30.1052631578947	0.594530094071481
78.1578947368421	57.2631578947368	32.3157894736842	0.576078650370184
78.1578947368421	57.2631578947368	34.5263157894737	0.558684161436436
78.1578947368421	57.2631578947368	36.7368421052632	0.542263318290423
78.1578947368421	57.2631578947368	38.9473684210526	0.526741316791866
78.1578947368421	57.2631578947368	41.1578947368421	0.512050849530464
78.1578947368421	57.2631578947368	43.3684210526316	0.498131243546625
78.1578947368421	57.2631578947368	45.5789473684211	0.484927722488336
78.1578947368421	57.2631578947368	47.7894736842105	0.472390776222573
78.1578947368421	57.2631578947368	50	0.460475624832048
78.1578947368421	59.1578947368421	25.6842105263158	0.631996252553764
78.1578947368421	59.1578947368421	27.8947368421053	0.611427014469032
78.1578947368421	59.1578947368421	30.1052631578947	0.592083852128775
78.1578947368421	59.1578947368421	32.3157894736842	0.573865980461031
78.1578947368421	59.1578947368421	34.5263157894737	0.556683245097167
78.1578947368421	59.1578947368421	36.7368421052632	0.540454804452841
78.1578947368421	59.1578947368421	38.9473684210526	0.525108005632017
78.1578947368421	59.1578947368421	41.1578947368421	0.510577423421434
78.1578947368421	59.1578947368421	43.3684210526316	0.496804037528670
78.1578947368421	59.1578947368421	45.5789473684211	0.483734528087403
78.1578947368421	59.1578947368421	47.7894736842105	0.471320673606114
78.1578947368421	59.1578947368421	50	0.459518839253699
78.1578947368421	61.0526315789474	25.6842105263158	0.629082247005424
78.1578947368421	61.0526315789474	27.8947368421053	0.608789881531351
78.1578947368421	61.0526315789474	30.1052631578947	0.589696820811865
78.1578947368421	61.0526315789474	32.3157894736842	0.571705395296254
78.1578947368421	61.0526315789474	34.5263157894737	0.554728151626944
78.1578947368421	61.0526315789474	36.7368421052632	0.538686598139752
78.1578947368421	61.0526315789474	38.9473684210526	0.523510133521497
78.1578947368421	61.0526315789474	41.1578947368421	0.509135129907534
78.1578947368421	61.0526315789474	43.3684210526316	0.495504147187762
78.1578947368421	61.0526315789474	45.5789473684211	0.482565259851705
78.1578947368421	61.0526315789474	47.7894736842105	0.470271481619699
78.1578947368421	61.0526315789474	50	0.458580276647226
78.1578947368421	62.9473684210526	25.6842105263158	0.626241149924672
78.1578947368421	62.9473684210526	27.8947368421053	0.606216874485886
78.1578947368421	62.9473684210526	30.1052631578947	0.587366226801574
78.1578947368421	62.9473684210526	32.3157894736842	0.569594499579598
78.1578947368421	62.9473684210526	34.5263157894737	0.552816811213878
78.1578947368421	62.9473684210526	36.7368421052632	0.536956910533706
78.1578947368421	62.9473684210526	38.9473684210526	0.521946154836805
78.1578947368421	62.9473684210526	41.1578947368421	0.507722634340353
78.1578947368421	62.9473684210526	43.3684210526316	0.494230421306521
78.1578947368421	62.9473684210526	45.5789473684211	0.481418926380317
78.1578947368421	62.9473684210526	47.7894736842105	0.469242348378771
78.1578947368421	62.9473684210526	50	0.457659207149534
78.1578947368421	64.8421052631579	25.6842105263158	0.623469506154131
78.1578947368421	64.8421052631579	27.8947368421053	0.603705011885906
78.1578947368421	64.8421052631579	30.1052631578947	0.585089494674157
78.1578947368421	64.8421052631579	32.3157894736842	0.567531066919710
78.1578947368421	64.8421052631579	34.5263157894737	0.550947298339892
78.1578947368421	64.8421052631579	36.7368421052632	0.535264076152823
78.1578947368421	64.8421052631579	38.9473684210526	0.520414629390276
78.1578947368421	64.8421052631579	41.1578947368421	0.506338692177790
78.1578947368421	64.8421052631579	43.3684210526316	0.492981785611723
78.1578947368421	64.8421052631579	45.5789473684211	0.480294601887972
78.1578947368421	64.8421052631579	47.7894736842105	0.468232477842093
78.1578947368421	64.8421052631579	50	0.456754948293090
78.1578947368421	66.7368421052632	25.6842105263158	0.620764106702905
78.1578947368421	66.7368421052632	27.8947368421053	0.601251521986999
78.1578947368421	66.7368421052632	30.1052631578947	0.582864227923694
78.1578947368421	66.7368421052632	32.3157894736842	0.565513023763994
78.1578947368421	66.7368421052632	34.5263157894737	0.549117818161151
78.1578947368421	66.7368421052632	36.7368421052632	0.533606541294492
78.1578947368421	66.7368421052632	38.9473684210526	0.518914212619640
78.1578947368421	66.7368421052632	41.1578947368421	0.504982140655555
78.1578947368421	66.7368421052632	43.3684210526316	0.491757235707401
78.1578947368421	66.7368421052632	45.5789473684211	0.479191420215165
78.1578947368421	66.7368421052632	47.7894736842105	0.467241124743658
78.1578947368421	66.7368421052632	50	0.455866860728678
78.1578947368421	68.6315789473684	23.4736842105263	0.638589251714610
78.1578947368421	68.6315789473684	25.6842105263158	0.618121965353262
78.1578947368421	68.6315789473684	27.8947368421053	0.598853823000198
78.1578947368421	68.6315789473684	30.1052631578947	0.580688192259280
78.1578947368421	68.6315789473684	32.3157894736842	0.563538435247044
78.1578947368421	68.6315789473684	34.5263157894737	0.547326694502679
78.1578947368421	68.6315789473684	36.7368421052632	0.531982853841747
78.1578947368421	68.6315789473684	38.9473684210526	0.517443646928865
78.1578947368421	68.6315789473684	41.1578947368421	0.503651891431630
78.1578947368421	68.6315789473684	43.3684210526316	0.490555830830039
78.1578947368421	68.6315789473684	45.5789473684211	0.478108569532290
78.1578947368421	68.6315789473684	47.7894736842105	0.466267590109595
78.1578947368421	68.6315789473684	50	0.454994344440106
78.1578947368421	70.5263157894737	23.4736842105263	0.635745497152542
78.1578947368421	70.5263157894737	25.6842105263158	0.615540298033626
78.1578947368421	70.5263157894737	27.8947368421053	0.596509505664491
78.1578947368421	70.5263157894737	30.1052631578947	0.578559300851697
78.1578947368421	70.5263157894737	32.3157894736842	0.561605492681057
78.1578947368421	70.5263157894737	34.5263157894737	0.545572359238254
78.1578947368421	70.5263157894737	36.7368421052632	0.530391654239766
78.1578947368421	70.5263157894737	38.9473684210526	0.516001754018141
78.1578947368421	70.5263157894737	41.1578947368421	0.502346924067136
78.1578947368421	70.5263157894737	43.3684210526316	0.489376688310810
78.1578947368421	70.5263157894737	45.5789473684211	0.477045287640941
78.1578947368421	70.5263157894737	47.7894736842105	0.465311217278644
78.1578947368421	70.5263157894737	50	0.454136835382538
78.1578947368421	72.4210526315790	23.4736842105263	0.632967295656502
78.1578947368421	72.4210526315790	25.6842105263158	0.613016504568682
78.1578947368421	72.4210526315790	27.8947368421053	0.594216317814073
78.1578947368421	72.4210526315790	30.1052631578947	0.576475601258005
78.1578947368421	72.4210526315790	32.3157894736842	0.559712502460504
78.1578947368421	72.4210526315790	34.5263157894737	0.543853342864226
78.1578947368421	72.4210526315790	36.7368421052632	0.528831667481486
78.1578947368421	72.4210526315790	38.9473684210526	0.514587428067407
78.1578947368421	72.4210526315790	41.1578947368421	0.501066280229292
78.1578947368421	72.4210526315790	43.3684210526316	0.488218978648516
78.1578947368421	72.4210526315790	45.5789473684211	0.476000857791231
78.1578947368421	72.4210526315790	47.7894736842105	0.464371388357962
78.1578947368421	72.4210526315790	50	0.453293802487197
78.1578947368421	74.3157894736842	23.4736842105263	0.630251838265811
78.1578947368421	74.3157894736842	25.6842105263158	0.610548152480555
78.1578947368421	74.3157894736842	27.8947368421053	0.591972150668171
78.1578947368421	74.3157894736842	30.1052631578947	0.574435263796200
78.1578947368421	74.3157894736842	32.3157894736842	0.557857876189870
78.1578947368421	74.3157894736842	34.5263157894737	0.542168266106546
78.1578947368421	74.3157894736842	36.7368421052632	0.527301695967016
78.1578947368421	74.3157894736842	38.9473684210526	0.513199629659335
78.1578947368421	74.3157894736842	41.1578947368421	0.499809058520283
78.1578947368421	74.3157894736842	43.3684210526316	0.487081921112139
78.1578947368421	74.3157894736842	45.5789473684211	0.474974604946827
78.1578947368421	74.3157894736842	47.7894736842105	0.463447521056772
78.1578947368421	74.3157894736842	50	0.452464744984169
78.1578947368421	76.2105263157895	21.2631578947368	0.648261565769931
78.1578947368421	76.2105263157895	23.4736842105263	0.627596495412337
78.1578947368421	76.2105263157895	25.6842105263158	0.608132962566609
78.1578947368421	76.2105263157895	27.8947368421053	0.589775026614159
78.1578947368421	76.2105263157895	30.1052631578947	0.572436571177901
78.1578947368421	76.2105263157895	32.3157894736842	0.556040121873209
78.1578947368421	76.2105263157895	34.5263157894737	0.540515832425341
78.1578947368421	76.2105263157895	36.7368421052632	0.525800613122552
78.1578947368421	76.2105263157895	38.9473684210526	0.511837380345428
78.1578947368421	76.2105263157895	41.1578947368421	0.498574409850759
78.1578947368421	76.2105263157895	43.3684210526316	0.485964779804450
78.1578947368421	76.2105263157895	45.5789473684211	0.473965892439896
78.1578947368421	76.2105263157895	47.7894736842105	0.462539065849226
78.1578947368421	76.2105263157895	50	0.451649190002497
78.1578947368421	78.1052631578947	21.2631578947368	0.645406351991470
78.1578947368421	78.1052631578947	23.4736842105263	0.624998801699487
78.1578947368421	78.1052631578947	25.6842105263158	0.605768796021802
78.1578947368421	78.1052631578947	27.8947368421053	0.587623088289955
78.1578947368421	78.1052631578947	30.1052631578947	0.570477909236396
78.1578947368421	78.1052631578947	32.3157894736842	0.554257836028852
78.1578947368421	78.1052631578947	34.5263157894737	0.538894821302012
78.1578947368421	78.1052631578947	36.7368421052632	0.524327357681866
78.1578947368421	78.1052631578947	38.9473684210526	0.510499757773445
78.1578947368421	78.1052631578947	41.1578947368421	0.497361533288936
78.1578947368421	78.1052631578947	43.3684210526316	0.484866860128416
78.1578947368421	78.1052631578947	45.5789473684211	0.472974118966858
78.1578947368421	78.1052631578947	47.7894736842105	0.461645503425130
78.1578947368421	78.1052631578947	50	0.450846690412794
78.1578947368421	80	21.2631578947368	0.642613656571543
78.1578947368421	80	23.4736842105263	0.622456442285878
78.1578947368421	80	25.6842105263158	0.603453642908561
78.1578947368421	80	27.8947368421053	0.585514588800823
78.1578947368421	80	30.1052631578947	0.568557758611766
78.1578947368421	80	32.3157894736842	0.552509696613027
78.1578947368421	80	34.5263157894737	0.537304082210952
78.1578947368421	80	36.7368421052632	0.522880928547784
78.1578947368421	80	38.9473684210526	0.509185891306449
78.1578947368421	80	41.1578947368421	0.496169672326462
78.1578947368421	80	43.3684210526316	0.483787505606745
78.1578947368421	80	45.5789473684211	0.471998715883048
78.1578947368421	80	47.7894736842105	0.460766342393236
78.1578947368421	80	50	0.450056822882761
83.6842105263158	44	30.1052631578947	0.605074105686468
83.6842105263158	44	32.3157894736842	0.585240738442084
83.6842105263158	44	34.5263157894737	0.566600831120343
83.6842105263158	44	36.7368421052632	0.549054524606450
83.6842105263158	44	38.9473684210526	0.532512643039035
83.6842105263158	44	41.1578947368421	0.516895339772462
83.6842105263158	44	43.3684210526316	0.502130944785952
83.6842105263158	44	45.5789473684211	0.488154980564092
83.6842105263158	44	47.7894736842105	0.474909319733852
83.6842105263158	44	50	0.462341462823955
83.6842105263158	45.8947368421053	30.1052631578947	0.601988619327460
83.6842105263158	45.8947368421053	32.3157894736842	0.582452391440178
83.6842105263158	45.8947368421053	34.5263157894737	0.564080210105015
83.6842105263158	45.8947368421053	36.7368421052632	0.546775705920634
83.6842105263158	45.8947368421053	38.9473684210526	0.530452718094361
83.6842105263158	45.8947368421053	41.1578947368421	0.515034014384008
83.6842105263158	45.8947368421053	43.3684210526316	0.500450199760384
83.6842105263158	45.8947368421053	45.5789473684211	0.486638783257377
83.6842105263158	45.8947368421053	47.7894736842105	0.473543378238956
83.6842105263158	45.8947368421053	50	0.461113016009139
83.6842105263158	47.7894736842105	30.1052631578947	0.598994927653617
83.6842105263158	47.7894736842105	32.3157894736842	0.579744658261242
83.6842105263158	47.7894736842105	34.5263157894737	0.561630437782756
83.6842105263158	47.7894736842105	36.7368421052632	0.544559184794047
83.6842105263158	47.7894736842105	38.9473684210526	0.528447584007137
83.6842105263158	47.7894736842105	41.1578947368421	0.513220874500922
83.6842105263158	47.7894736842105	43.3684210526316	0.498811815047742
83.6842105263158	47.7894736842105	45.5789473684211	0.485159798213518
83.6842105263158	47.7894736842105	47.7894736842105	0.472210090225779
83.6842105263158	47.7894736842105	50	0.459913177956079
83.6842105263158	49.6842105263158	27.8947368421053	0.616272461542414
83.6842105263158	49.6842105263158	30.1052631578947	0.596087666652020
83.6842105263158	49.6842105263158	32.3157894736842	0.577112911348922
83.6842105263158	49.6842105263158	34.5263157894737	0.559247517090365
83.6842105263158	49.6842105263158	36.7368421052632	0.542401505610017
83.6842105263158	49.6842105263158	38.9473684210526	0.526494251490095
83.6842105263158	49.6842105263158	41.1578947368421	0.511453333568641
83.6842105263158	49.6842105263158	43.3684210526316	0.497213552797599
83.6842105263158	49.6842105263158	45.5789473684211	0.483716090236303
83.6842105263158	49.6842105263158	47.7894736842105	0.470907783781182
83.6842105263158	49.6842105263158	50	0.458740506274887
83.6842105263158	51.5789473684211	27.8947368421053	0.613152145321374
83.6842105263158	51.5789473684211	30.1052631578947	0.593261950251945
83.6842105263158	51.5789473684211	32.3157894736842	0.574552930870339
83.6842105263158	51.5789473684211	34.5263157894737	0.556927799378829
83.6842105263158	51.5789473684211	36.7368421052632	0.540299510890388
83.6842105263158	51.5789473684211	38.9473684210526	0.524589986631832
83.6842105263158	51.5789473684211	41.1578947368421	0.509729023920113
83.6842105263158	51.5789473684211	43.3684210526316	0.495653362819134
83.6842105263158	51.5789473684211	45.5789473684211	0.482305884988121
83.6842105263158	51.5789473684211	47.7894736842105	0.469634924788307
83.6842105263158	51.5789473684211	50	0.457593676477710
83.6842105263158	53.4736842105263	27.8947368421053	0.610119396762805
83.6842105263158	53.4736842105263	30.1052631578947	0.590513313241777
83.6842105263158	53.4736842105263	32.3157894736842	0.572060856383779
83.6842105263158	53.4736842105263	34.5263157894737	0.554667943402192
83.6842105263158	53.4736842105263	36.7368421052632	0.538250306434676
83.6842105263158	53.4736842105263	38.9473684210526	0.522732281222587
83.6842105263158	53.4736842105263	41.1578947368421	0.508045771491389
83.6842105263158	53.4736842105263	43.3684210526316	0.494129361024786
83.6842105263158	53.4736842105263	45.5789473684211	0.480927550609812
83.6842105263158	53.4736842105263	47.7894736842105	0.468390101260526
83.6842105263158	53.4736842105263	50	0.456471468638434
83.6842105263158	55.3684210526316	27.8947368421053	0.607169480323317
83.6842105263158	55.3684210526316	30.1052631578947	0.587837662672207
83.6842105263158	55.3684210526316	32.3157894736842	0.569633145653929
83.6842105263158	55.3684210526316	34.5263157894737	0.552464880341706
83.6842105263158	55.3684210526316	36.7368421052632	0.536251231566215
83.6842105263158	55.3684210526316	38.9473684210526	0.520918827408923
83.6842105263158	55.3684210526316	41.1578947368421	0.506401574211321
83.6842105263158	55.3684210526316	43.3684210526316	0.492639810994896
83.6842105263158	55.3684210526316	45.5789473684211	0.479579581992603
83.6842105263158	55.3684210526316	47.7894736842105	0.467172009928689
83.6842105263158	55.3684210526316	50	0.455372755965456
83.6842105263158	57.2631578947368	25.6842105263158	0.624565463650833
83.6842105263158	57.2631578947368	27.8947368421053	0.604298047616033
83.6842105263158	57.2631578947368	30.1052631578947	0.585231236247883
83.6842105263158	57.2631578947368	32.3157894736842	0.567266539357970
83.6842105263158	57.2631578947368	34.5263157894737	0.550315783807872
83.6842105263158	57.2631578947368	36.7368421052632	0.534299833593427
83.6842105263158	57.2631578947368	38.9473684210526	0.519147495923571
83.6842105263158	57.2631578947368	41.1578947368421	0.504794583427364
83.6842105263158	57.2631578947368	43.3684210526316	0.491183108122729
83.6842105263158	57.2631578947368	45.5789473684211	0.478260587243820
83.6842105263158	57.2631578947368	47.7894736842105	0.465979444693107
83.6842105263158	57.2631578947368	50	0.454296494958278
83.6842105263158	59.1578947368421	25.6842105263158	0.621484959719199
83.6842105263158	59.1578947368421	27.8947368421053	0.601501095129627
83.6842105263158	59.1578947368421	30.1052631578947	0.582690566513502
83.6842105263158	59.1578947368421	32.3157894736842	0.564958030680000
83.6842105263158	59.1578947368421	34.5263157894737	0.548218043976309
83.6842105263158	59.1578947368421	36.7368421052632	0.532393845773833
83.6842105263158	59.1578947368421	38.9473684210526	0.517416317288045
83.6842105263158	59.1578947368421	41.1578947368421	0.503223087857375
83.6842105263158	59.1578947368421	43.3684210526316	0.489757765907451
83.6842105263158	59.1578947368421	45.5789473684211	0.476969275979605
83.6842105263158	59.1578947368421	47.7894736842105	0.464811286629170
83.6842105263158	59.1578947368421	50	0.453241716884246
83.6842105263158	61.0526315789474	25.6842105263158	0.618484629324180
83.6842105263158	61.0526315789474	27.8947368421053	0.598774927689685
83.6842105263158	61.0526315789474	30.1052631578947	0.580212449875038
83.6842105263158	61.0526315789474	32.3157894736842	0.562704838987750
83.6842105263158	61.0526315789474	34.5263157894737	0.546169245178282
83.6842105263158	61.0526315789474	36.7368421052632	0.530531168207317
83.6842105263158	61.0526315789474	38.9473684210526	0.515723465502822
83.6842105263158	61.0526315789474	41.1578947368421	0.501685499656274
83.6842105263158	61.0526315789474	43.3684210526316	0.488362404046398
83.6842105263158	61.0526315789474	45.5789473684211	0.475704449148792
83.6842105263158	61.0526315789474	47.7894736842105	0.463666495295632
83.6842105263158	61.0526315789474	50	0.452207520362601
83.6842105263158	62.9473684210526	25.6842105263158	0.615560527777939
83.6842105263158	62.9473684210526	27.8947368421053	0.596116126736082
83.6842105263158	62.9473684210526	30.1052631578947	0.577793919679587
83.6842105263158	62.9473684210526	32.3157894736842	0.560504386938660
83.6842105263158	62.9473684210526	34.5263157894737	0.544167146395463
83.6842105263158	62.9473684210526	36.7368421052632	0.528709851193498
83.6842105263158	62.9473684210526	38.9473684210526	0.514067243831349
83.6842105263158	62.9473684210526	41.1578947368421	0.500180342263841
83.6842105263158	62.9473684210526	43.3684210526316	0.486995738043460
83.6842105263158	62.9473684210526	45.5789473684211	0.474464990147593
83.6842105263158	62.9473684210526	47.7894736842105	0.462544101141514
83.6842105263158	62.9473684210526	50	0.451193064882800
83.6842105263158	64.8421052631579	23.4736842105263	0.633091495478619
83.6842105263158	64.8421052631579	25.6842105263158	0.612709001300500
83.6842105263158	64.8421052631579	27.8947368421053	0.593521522661994
83.6842105263158	64.8421052631579	30.1052631578947	0.575432222720977
83.6842105263158	64.8421052631579	32.3157894736842	0.558354280482804
83.6842105263158	64.8421052631579	34.5263157894737	0.542209664209679
83.6842105263158	64.8421052631579	36.7368421052632	0.526928080673425
83.6842105263158	64.8421052631579	38.9473684210526	0.512446072356212
83.6842105263158	64.8421052631579	41.1578947368421	0.498706239760820
83.6842105263158	64.8421052631579	43.3684210526316	0.485656570102009
83.6842105263158	64.8421052631579	45.5789473684211	0.473249857028417
83.6842105263158	64.8421052631579	47.7894736842105	0.461443198844670
83.6842105263158	64.8421052631579	50	0.450197565115426
83.6842105263158	66.7368421052632	23.4736842105263	0.630034142841763
83.6842105263158	66.7368421052632	25.6842105263158	0.609926658465336
83.6842105263158	66.7368421052632	27.8947368421053	0.590988170596243
83.6842105263158	66.7368421052632	30.1052631578947	0.573124798652031
83.6842105263158	66.7368421052632	32.3157894736842	0.556252291325570
83.6842105263158	66.7368421052632	34.5263157894737	0.540294857838641
83.6842105263158	66.7368421052632	36.7368421052632	0.525184165443421
83.6842105263158	66.7368421052632	38.9473684210526	0.510858477042930
83.6842105263158	66.7368421052632	41.1578947368421	0.497261907508889
83.6842105263158	66.7368421052632	43.3684210526316	0.484343781111772
83.6842105263158	66.7368421052632	45.5789473684211	0.472058075640931
83.6842105263158	66.7368421052632	47.7894736842105	0.460362941444477
83.6842105263158	66.7368421052632	50	0.449220285898958
83.6842105263158	68.6315789473684	23.4736842105263	0.627051376319323
83.6842105263158	68.6315789473684	25.6842105263158	0.607210345126911
83.6842105263158	68.6315789473684	27.8947368421053	0.588513329119090
83.6842105263158	68.6315789473684	30.1052631578947	0.570869261875074
83.6842105263158	68.6315789473684	32.3157894736842	0.554196341489096
83.6842105263158	68.6315789473684	34.5263157894737	0.538420915952779
83.6842105263158	68.6315789473684	36.7368421052632	0.523476525883024
83.6842105263158	68.6315789473684	38.9473684210526	0.509303080092583
83.6842105263158	68.6315789473684	41.1578947368421	0.495846143888762
83.6842105263158	68.6315789473684	43.3684210526316	0.483056323571838
83.6842105263158	68.6315789473684	45.5789473684211	0.470888733571226
83.6842105263158	68.6315789473684	47.7894736842105	0.459302535154699
83.6842105263158	68.6315789473684	50	0.448260537805639
83.6842105263158	70.5263157894737	23.4736842105263	0.624139812846895
83.6842105263158	70.5263157894737	25.6842105263158	0.604557122325674
83.6842105263158	70.5263157894737	27.8947368421053	0.586094441488646
83.6842105263158	70.5263157894737	30.1052631578947	0.568663385555161
83.6842105263158	70.5263157894737	32.3157894736842	0.552184489672717
83.6842105263158	70.5263157894737	34.5263157894737	0.536586145019780
83.6842105263158	70.5263157894737	36.7368421052632	0.521803683982412
83.6842105263158	70.5263157894737	38.9473684210526	0.507778591401237
83.6842105263158	70.5263157894737	41.1578947368421	0.494457822981808
83.6842105263158	70.5263157894737	43.3684210526316	0.481793215318413
83.6842105263158	70.5263157894737	45.5789473684211	0.469740974767402
83.6842105263158	70.5263157894737	47.7894736842105	0.458261234761564
83.6842105263158	70.5263157894737	50	0.447317673205801
83.6842105263158	72.4210526315790	21.2631578947368	0.641820876402628
83.6842105263158	72.4210526315790	23.4736842105263	0.621296297555065
83.6842105263158	72.4210526315790	25.6842105263158	0.601964246750223
83.6842105263158	72.4210526315790	27.8947368421053	0.583729119025345
83.6842105263158	72.4210526315790	30.1052631578947	0.566505087459352
83.6842105263158	72.4210526315790	32.3157894736842	0.550214919162083
83.6842105263158	72.4210526315790	34.5263157894737	0.534788958965155
83.6842105263158	72.4210526315790	36.7368421052632	0.520164254489946
83.6842105263158	72.4210526315790	38.9473684210526	0.506283800973916
83.6842105263158	72.4210526315790	41.1578947368421	0.493095888065847
83.6842105263158	72.4210526315790	43.3684210526316	0.480553533947307
83.6842105263158	72.4210526315790	45.5789473684211	0.468613994757982
83.6842105263158	72.4210526315790	47.7894736842105	0.457238339527493
83.6842105263158	72.4210526315790	50	0.446391082763039
83.6842105263158	74.3157894736842	21.2631578947368	0.638774117083353
83.6842105263158	74.3157894736842	23.4736842105263	0.618517883357460
83.6842105263158	74.3157894736842	25.6842105263158	0.599429153404748
83.6842105263158	74.3157894736842	27.8947368421053	0.581415126359045
83.6842105263158	74.3157894736842	30.1052631578947	0.564392417373281
83.6842105263158	74.3157894736842	32.3157894736842	0.548285927076940
83.6842105263158	74.3157894736842	34.5263157894737	0.533027869971093
83.6842105263158	74.3157894736842	36.7368421052632	0.518556937029135
83.6842105263158	74.3157894736842	38.9473684210526	0.504817572165180
83.6842105263158	74.3157894736842	41.1578947368421	0.491759345816331
83.6842105263158	74.3157894736842	43.3684210526316	0.479336411838646
83.6842105263158	74.3157894736842	45.5789473684211	0.467507036384457
83.6842105263158	74.3157894736842	47.7894736842105	0.456233189533526
83.6842105263158	74.3157894736842	50	0.445480192303335
83.6842105263158	76.2105263157895	21.2631578947368	0.635797610750629
83.6842105263158	76.2105263157895	23.4736842105263	0.615801812803781
83.6842105263158	76.2105263157895	25.6842105263158	0.596949440185667
83.6842105263158	76.2105263157895	27.8947368421053	0.579150368290012
83.6842105263158	76.2105263157895	30.1052631578947	0.562323545885400
83.6842105263158	76.2105263157895	32.3157894736842	0.546395914780473
83.6842105263158	76.2105263157895	34.5263157894737	0.531301480263652
83.6842105263158	76.2105263157895	36.7368421052632	0.516980509057820
83.6842105263158	76.2105263157895	38.9473684210526	0.503378835638225
83.6842105263158	76.2105263157895	41.1578947368421	0.490447261121010
83.6842105263158	76.2105263157895	43.3684210526316	0.478141031705573
83.6842105263158	76.2105263157895	45.5789473684211	0.466419385981368
83.6842105263158	76.2105263157895	47.7894736842105	0.455245162403782
83.6842105263158	76.2105263157895	50	0.444584460009944
83.6842105263158	78.1052631578947	21.2631578947368	0.632888389484080
83.6842105263158	78.1052631578947	23.4736842105263	0.613145501899256
83.6842105263158	78.1052631578947	25.6842105263158	0.594522854117244
83.6842105263158	78.1052631578947	27.8947368421053	0.576932878053400
83.6842105263158	78.1052631578947	30.1052631578947	0.560296754361489
83.6842105263158	78.1052631578947	32.3157894736842	0.544543379300235
83.6842105263158	78.1052631578947	34.5263157894737	0.529608474761234
83.6842105263158	78.1052631578947	36.7368421052632	0.515433819561722
83.6842105263158	78.1052631578947	38.9473684210526	0.501966583950844
83.6842105263158	78.1052631578947	41.1578947368421	0.489158752430090
83.6842105263158	78.1052631578947	43.3684210526316	0.476966622600540
83.6842105263158	78.1052631578947	45.5789473684211	0.465350369947372
83.6842105263158	78.1052631578947	47.7894736842105	0.454273670363826
83.6842105263158	78.1052631578947	50	0.443703373903135
83.6842105263158	80	19.0526315789474	0.650733428108310
83.6842105263158	80	21.2631578947368	0.630043670482157
83.6842105263158	80	23.4736842105263	0.610546525637309
83.6842105263158	80	25.6842105263158	0.592147279033811
83.6842105263158	80	27.8947368421053	0.574760806808530
83.6842105263158	80	30.1052631578947	0.558310425958646
83.6842105263158	80	32.3157894736842	0.542726905633097
83.6842105263158	80	34.5263157894737	0.527947614476182
83.6842105263158	80	36.7368421052632	0.513915783390534
83.6842105263158	80	38.9473684210526	0.500579866690155
83.6842105263158	80	41.1578947368421	0.487892987575391
83.6842105263158	80	43.3684210526316	0.475812456322573
83.6842105263158	80	45.5789473684211	0.464299351659081
83.6842105263158	80	47.7894736842105	0.453318157591856
83.6842105263158	80	50	0.442836449569806
89.2105263157895	44	30.1052631578947	0.597113144294296
89.2105263157895	44	32.3157894736842	0.577742228428676
89.2105263157895	44	34.5263157894737	0.559522497346187
89.2105263157895	44	36.7368421052632	0.542358601727082
89.2105263157895	44	38.9473684210526	0.526165263495622
89.2105263157895	44	41.1578947368421	0.510866010224457
89.2105263157895	44	43.3684210526316	0.496392095011908
89.2105263157895	44	45.5789473684211	0.482681571546334
89.2105263157895	44	47.7894736842105	0.469678499664368
89.2105263157895	44	50	0.457332261214627
89.2105263157895	45.8947368421053	27.8947368421053	0.614215710801090
89.2105263157895	45.8947368421053	30.1052631578947	0.593916390101788
89.2105263157895	45.8947368421053	32.3157894736842	0.574842260864451
89.2105263157895	45.8947368421053	34.5263157894737	0.556890340510011
89.2105263157895	45.8947368421053	36.7368421052632	0.539968665676370
89.2105263157895	45.8947368421053	38.9473684210526	0.523994888693654
89.2105263157895	45.8947368421053	41.1578947368421	0.508895082022683
89.2105263157895	45.8947368421053	43.3684210526316	0.494602716223249
89.2105263157895	45.8947368421053	45.5789473684211	0.481057783423151
89.2105263157895	45.8947368421053	47.7894736842105	0.468206043392488
89.2105263157895	45.8947368421053	50	0.455998373475648
89.2105263157895	47.7894736842105	27.8947368421053	0.610799038854617
89.2105263157895	47.7894736842105	30.1052631578947	0.590816360374278
89.2105263157895	47.7894736842105	32.3157894736842	0.572027624837637
89.2105263157895	47.7894736842105	34.5263157894737	0.554333539039907
89.2105263157895	47.7894736842105	36.7368421052632	0.537645326711333
89.2105263157895	47.7894736842105	38.9473684210526	0.521883403025134
89.2105263157895	47.7894736842105	41.1578947368421	0.506976243602720
89.2105263157895	47.7894736842105	43.3684210526316	0.492859416151571
89.2105263157895	47.7894736842105	45.5789473684211	0.479474748746315
89.2105263157895	47.7894736842105	47.7894736842105	0.466769613486403
89.2105263157895	47.7894736842105	50	0.454696308091852
89.2105263157895	49.6842105263158	27.8947368421053	0.607485533074794
89.2105263157895	49.6842105263158	30.1052631578947	0.587807338269274
89.2105263157895	49.6842105263158	32.3157894736842	0.569293363705633
89.2105263157895	49.6842105263158	34.5263157894737	0.551847789128338
89.2105263157895	49.6842105263158	36.7368421052632	0.535384843377252
89.2105263157895	49.6842105263158	38.9473684210526	0.519827550847032
89.2105263157895	49.6842105263158	41.1578947368421	0.505106660153952
89.2105263157895	49.6842105263158	43.3684210526316	0.491159725467554
89.2105263157895	49.6842105263158	45.5789473684211	0.477930316366048
89.2105263157895	49.6842105263158	47.7894736842105	0.465367336428891
89.2105263157895	49.6842105263158	50	0.453424434320351
89.2105263157895	51.5789473684211	27.8947368421053	0.604269188278877
89.2105263157895	51.5789473684211	30.1052631578947	0.584884120080434
89.2105263157895	51.5789473684211	32.3157894736842	0.566634960830459
89.2105263157895	51.5789473684211	34.5263157894737	0.549429164998552
89.2105263157895	51.5789473684211	36.7368421052632	0.533183799543810
89.2105263157895	51.5789473684211	38.9473684210526	0.517824356864779
89.2105263157895	51.5789473684211	41.1578947368421	0.503283738712919
89.2105263157895	51.5789473684211	43.3684210526316	0.489501383631561
89.2105263157895	51.5789473684211	45.5789473684211	0.476422515458818
89.2105263157895	51.5789473684211	47.7894736842105	0.463997494456015
89.2105263157895	51.5789473684211	50	0.452181255904253
89.2105263157895	53.4736842105263	25.6842105263158	0.621455980151469
89.2105263157895	53.4736842105263	27.8947368421053	0.601144526477280
89.2105263157895	53.4736842105263	30.1052631578947	0.582041953642484
89.2105263157895	53.4736842105263	32.3157894736842	0.564048287155872
89.2105263157895	53.4736842105263	34.5263157894737	0.547074074181314
89.2105263157895	53.4736842105263	36.7368421052632	0.531039066171560
89.2105263157895	53.4736842105263	38.9473684210526	0.515871093389682
89.2105263157895	53.4736842105263	41.1578947368421	0.501505100083378
89.2105263157895	53.4736842105263	43.3684210526316	0.487882314786479
89.2105263157895	53.4736842105263	45.5789473684211	0.474949534815979
89.2105263157895	53.4736842105263	47.7894736842105	0.462658507757142
89.2105263157895	53.4736842105263	50	0.450965395775812
89.2105263157895	55.3684210526316	25.6842105263158	0.618116302651662
89.2105263157895	55.3684210526316	27.8947368421053	0.598106535194312
89.2105263157895	55.3684210526316	30.1052631578947	0.579276485926186
89.2105263157895	55.3684210526316	32.3157894736842	0.561529556564653
89.2105263157895	55.3684210526316	34.5263157894737	0.544779219396504
89.2105263157895	55.3684210526316	36.7368421052632	0.528947768699094
89.2105263157895	55.3684210526316	38.9473684210526	0.513965252389421
89.2105263157895	55.3684210526316	41.1578947368421	0.499768554850706
89.2105263157895	55.3684210526316	43.3684210526316	0.486300607152718
89.2105263157895	55.3684210526316	45.5789473684211	0.473509705130964
89.2105263157895	55.3684210526316	47.7894736842105	0.461348919243778
89.2105263157895	55.3684210526316	50	0.449775582960563
89.2105263157895	57.2631578947368	25.6842105263158	0.614869382622511
89.2105263157895	57.2631578947368	27.8947368421053	0.595150614742978
89.2105263157895	57.2631578947368	30.1052631578947	0.576583718196944
89.2105263157895	57.2631578947368	32.3157894736842	0.559075287644538
89.2105263157895	57.2631578947368	34.5263157894737	0.542541565879401
89.2105263157895	57.2631578947368	36.7368421052632	0.526907259066852
89.2105263157895	57.2631578947368	38.9473684210526	0.512104521495011
89.2105263157895	57.2631578947368	41.1578947368421	0.498072082777959
89.2105263157895	57.2631578947368	43.3684210526316	0.484754495317340
89.2105263157895	57.2631578947368	45.5789473684211	0.472101483765636
89.2105263157895	57.2631578947368	47.7894736842105	0.460067381443228
89.2105263157895	57.2631578947368	50	0.448610641302772
89.2105263157895	59.1578947368421	25.6842105263158	0.611710348756684
89.2105263157895	59.1578947368421	27.8947368421053	0.592272532913173
89.2105263157895	59.1578947368421	30.1052631578947	0.573959967441283
89.2105263157895	59.1578947368421	32.3157894736842	0.556682270769243
89.2105263157895	59.1578947368421	34.5263157894737	0.540358313226021
89.2105263157895	59.1578947368421	36.7368421052632	0.524915091591952
89.2105263157895	59.1578947368421	38.9473684210526	0.510286763295905
89.2105263157895	59.1578947368421	41.1578947368421	0.496413815013996
89.2105263157895	59.1578947368421	43.3684210526316	0.483242344931106
89.2105263157895	59.1578947368421	45.5789473684211	0.470723441580323
89.2105263157895	59.1578947368421	47.7894736842105	0.458812645161780
89.2105263157895	59.1578947368421	50	0.447469479708298
89.2105263157895	61.0526315789474	23.4736842105263	0.628998456119415
89.2105263157895	61.0526315789474	25.6842105263158	0.608634712363091
89.2105263157895	61.0526315789474	27.8947368421053	0.589468385837043
89.2105263157895	61.0526315789474	30.1052631578947	0.571401833020586
89.2105263157895	61.0526315789474	32.3157894736842	0.554347539615771
89.2105263157895	61.0526315789474	34.5263157894737	0.538226871013059
89.2105263157895	61.0526315789474	36.7368421052632	0.522969002061837
89.2105263157895	61.0526315789474	38.9473684210526	0.508509997385168
89.2105263157895	61.0526315789474	41.1578947368421	0.494792018654832
89.2105263157895	61.0526315789474	43.3684210526316	0.481762639421610
89.2105263157895	61.0526315789474	45.5789473684211	0.469374251492556
89.2105263157895	61.0526315789474	47.7894736842105	0.457583549630843
89.2105263157895	61.0526315789474	50	0.446351083659643
89.2105263157895	62.9473684210526	23.4736842105263	0.625711967300185
89.2105263157895	62.9473684210526	25.6842105263158	0.605638327447099
89.2105263157895	62.9473684210526	27.8947368421053	0.586734564032186
89.2105263157895	62.9473684210526	30.1052631578947	0.568906167710259
89.2105263157895	62.9473684210526	32.3157894736842	0.552068346406484
89.2105263157895	62.9473684210526	34.5263157894737	0.536144837589397
89.2105263157895	62.9473684210526	36.7368421052632	0.521066889534276
89.2105263157895	62.9473684210526	38.9473684210526	0.506772384718289
89.2105263157895	62.9473684210526	41.1578947368421	0.493205083285897
89.2105263157895	62.9473684210526	43.3684210526316	0.480313968404404
89.2105263157895	62.9473684210526	45.5789473684211	0.468052678492449
89.2105263157895	62.9473684210526	47.7894736842105	0.456379013903209
89.2105263157895	62.9473684210526	50	0.445254507803883
89.2105263157895	64.8421052631579	23.4736842105263	0.622510486241466
89.2105263157895	64.8421052631579	25.6842105263158	0.602717355955301
89.2105263157895	64.8421052631579	27.8947368421053	0.584067722809295
89.2105263157895	64.8421052631579	30.1052631578947	0.566470052438540
89.2105263157895	64.8421052631579	32.3157894736842	0.549842140295921
89.2105263157895	64.8421052631579	34.5263157894737	0.534109981547179
89.2105263157895	64.8421052631579	36.7368421052632	0.519206800425413
89.2105263157895	64.8421052631579	38.9473684210526	0.505072213929232
89.2105263157895	64.8421052631579	41.1578947368421	0.491651509200966
89.2105263157895	64.8421052631579	43.3684210526316	0.478895017532066
89.2105263157895	64.8421052631579	45.5789473684211	0.466757570892218
89.2105263157895	64.8421052631579	47.7894736842105	0.455198029308939
89.2105263157895	64.8421052631579	50	0.444178869450380
89.2105263157895	66.7368421052632	23.4736842105263	0.619389924449584
89.2105263157895	66.7368421052632	25.6842105263158	0.599868237392350
89.2105263157895	66.7368421052632	27.8947368421053	0.581464756377880
89.2105263157895	66.7368421052632	30.1052631578947	0.564090774162704
89.2105263157895	66.7368421052632	32.3157894736842	0.547666548426497
89.2105263157895	66.7368421052632	34.5263157894737	0.532120225468598
89.2105263157895	66.7368421052632	36.7368421052632	0.517386914542264
89.2105263157895	66.7368421052632	38.9473684210526	0.503407889310755
89.2105263157895	66.7368421052632	41.1578947368421	0.490129897047609
89.2105263157895	66.7368421052632	43.3684210526316	0.477504559567289
89.2105263157895	66.7368421052632	45.5789473684211	0.465487852626740
89.2105263157895	66.7368421052632	47.7894736842105	0.454039652814074
89.2105263157895	66.7368421052632	50	0.443123342843927
89.2105263157895	68.6315789473684	21.2631578947368	0.636795078246400
89.2105263157895	68.6315789473684	23.4736842105263	0.616346485276912
89.2105263157895	68.6315789473684	25.6842105263158	0.597087662157220
89.2105263157895	68.6315789473684	27.8947368421053	0.578922775100842
89.2105263157895	68.6315789473684	30.1052631578947	0.561765806418883
89.2105263157895	68.6315789473684	32.3157894736842	0.545539359260262
89.2105263157895	68.6315789473684	34.5263157894737	0.530173631614786
89.2105263157895	68.6315789473684	36.7368421052632	0.515605532775671
89.2105263157895	68.6315789473684	38.9473684210526	0.501777920216811
89.2105263157895	68.6315789473684	41.1578947368421	0.488638938692182
89.2105263157895	68.6315789473684	43.3684210526316	0.476141446502936
89.2105263157895	68.6315789473684	45.5789473684211	0.464242516453531
89.2105263157895	68.6315789473684	47.7894736842105	0.452903001152231
89.2105263157895	68.6315789473684	50	0.442087154102029
89.2105263157895	70.5263157894737	21.2631578947368	0.633544241492282
89.2105263157895	70.5263157894737	23.4736842105263	0.613376636343532
89.2105263157895	70.5263157894737	25.6842105263158	0.594372548058362
89.2105263157895	70.5263157894737	27.8947368421053	0.576439085442638
89.2105263157895	70.5263157894737	30.1052631578947	0.559492792160811
89.2105263157895	70.5263157894737	32.3157894736842	0.543458507860661
89.2105263157895	70.5263157894737	34.5263157894737	0.528268389279721
89.2105263157895	70.5263157894737	36.7368421052632	0.513861066217711
89.2105263157895	70.5263157894737	38.9473684210526	0.500180911685572
89.2105263157895	70.5263157894737	41.1578947368421	0.487177409132202
89.2105263157895	70.5263157894737	43.3684210526316	0.474804602581693
89.2105263157895	70.5263157894737	45.5789473684211	0.463020617925891
89.2105263157895	70.5263157894737	47.7894736842105	0.451787245620923
89.2105263157895	70.5263157894737	50	0.441069576723564
89.2105263157895	72.4210526315790	21.2631578947368	0.630372458790229
89.2105263157895	72.4210526315790	23.4736842105263	0.610477085186576
89.2105263157895	72.4210526315790	25.6842105263158	0.591720019557666
89.2105263157895	72.4210526315790	27.8947368421053	0.574011172231632
89.2105263157895	72.4210526315790	30.1052631578947	0.557269528566606
89.2105263157895	72.4210526315790	32.3157894736842	0.541422062852170
89.2105263157895	72.4210526315790	34.5263157894737	0.526402803577742
89.2105263157895	72.4210526315790	36.7368421052632	0.512152026506339
89.2105263157895	72.4210526315790	38.9473684210526	0.498615556114713
89.2105263157895	72.4210526315790	41.1578947368421	0.485744159312087
89.2105263157895	72.4210526315790	43.3684210526316	0.473493018092019
89.2105263157895	72.4210526315790	45.5789473684211	0.461821270033557
89.2105263157895	72.4210526315790	47.7894736842105	0.450691607451964
89.2105263157895	72.4210526315790	50	0.440069927591135
89.2105263157895	74.3157894736842	21.2631578947368	0.627276207709703
89.2105263157895	74.3157894736842	23.4736842105263	0.607644757689157
89.2105263157895	74.3157894736842	25.6842105263158	0.589127389366539
89.2105263157895	74.3157894736842	27.8947368421053	0.571636682918862
89.2105263157895	74.3157894736842	30.1052631578947	0.555093953544696
89.2105263157895	74.3157894736842	32.3157894736842	0.539428214829556
89.2105263157895	74.3157894736842	34.5263157894737	0.524575285470495
89.2105263157895	74.3157894736842	36.7368421052632	0.510477017231686
89.2105263157895	74.3157894736842	38.9473684210526	0.497080625847473
89.2105263157895	74.3157894736842	41.1578947368421	0.484338109721217
89.2105263157895	74.3157894736842	43.3684210526316	0.472205743836683
89.2105263157895	74.3157894736842	45.5789473684211	0.460643638421950
89.2105263157895	74.3157894736842	47.7894736842105	0.449615353679719
89.2105263157895	74.3157894736842	50	0.439087563401709
89.2105263157895	76.2105263157895	19.0526315789474	0.644812834519519
89.2105263157895	76.2105263157895	21.2631578947368	0.624252197126906
89.2105263157895	76.2105263157895	23.4736842105263	0.604876778912399
89.2105263157895	76.2105263157895	25.6842105263158	0.586592142077335
89.2105263157895	76.2105263157895	27.8947368421053	0.569313413565770
89.2105263157895	76.2105263157895	30.1052631578947	0.552964133712348
89.2105263157895	76.2105263157895	32.3157894736842	0.537475266024401
89.2105263157895	76.2105263157895	34.5263157894737	0.522784342869511
89.2105263157895	76.2105263157895	36.7368421052632	0.508834726264275
89.2105263157895	76.2105263157895	38.9473684210526	0.495574966550071
89.2105263157895	76.2105263157895	41.1578947368421	0.482958244672087
89.2105263157895	76.2105263157895	43.3684210526316	0.470941886186293
89.2105263157895	76.2105263157895	45.5789473684211	0.459486937114879
89.2105263157895	76.2105263157895	47.7894736842105	0.448557793442727
89.2105263157895	76.2105263157895	50	0.438121877470211
89.2105263157895	78.1052631578947	19.0526315789474	0.641584242681266
89.2105263157895	78.1052631578947	21.2631578947368	0.621297347185638
89.2105263157895	78.1052631578947	23.4736842105263	0.602170456012827
89.2105263157895	78.1052631578947	25.6842105263158	0.584111919562531
89.2105263157895	78.1052631578947	27.8947368421053	0.567039296334806
89.2105263157895	78.1052631578947	30.1052631578947	0.550878253655217
89.2105263157895	78.1052631578947	32.3157894736842	0.535561621066058
89.2105263157895	78.1052631578947	34.5263157894737	0.521028572675723
89.2105263157895	78.1052631578947	36.7368421052632	0.507223918886732
89.2105263157895	78.1052631578947	38.9473684210526	0.494097491279198
89.2105263157895	78.1052631578947	41.1578947368421	0.481603607171806
89.2105263157895	78.1052631578947	43.3684210526316	0.469700602643448
89.2105263157895	78.1052631578947	45.5789473684211	0.458350424676887
89.2105263157895	78.1052631578947	47.7894736842105	0.447518274663915
89.2105263157895	78.1052631578947	50	0.437172296859074
89.2105263157895	80	19.0526315789474	0.638430021632895
89.2105263157895	80	21.2631578947368	0.618408771405208
89.2105263157895	80	23.4736842105263	0.599523262975710
89.2105263157895	80	25.6842105263158	0.581684507914651
89.2105263157895	80	27.8947368421053	0.564812388290932
89.2105263157895	80	30.1052631578947	0.548834606305085
89.2105263157895	80	32.3157894736842	0.533685778698587
89.2105263157895	80	34.5263157894737	0.519306653637903
89.2105263157895	80	36.7368421052632	0.505643431628218
89.2105263157895	80	38.9473684210526	0.492647175153357
89.2105263157895	80	41.1578947368421	0.480273294313089
89.2105263157895	80	43.3684210526316	0.468481097854137
89.2105263157895	80	45.5789473684211	0.457233400760861
89.2105263157895	80	47.7894736842105	0.446496181062715
89.2105263157895	80	50	0.436238279793643
94.7368421052632	44	27.8947368421053	0.609792035048040
94.7368421052632	44	30.1052631578947	0.589642110302267
94.7368421052632	44	32.3157894736842	0.570706425284251
94.7368421052632	44	34.5263157894737	0.552882881063101
94.7368421052632	44	36.7368421052632	0.536080288860140
94.7368421052632	44	38.9473684210526	0.520216979155450
94.7368421052632	44	41.1578947368421	0.505219616463356
94.7368421052632	44	43.3684210526316	0.491022185636143
94.7368421052632	44	45.5789473684211	0.477565121872306
94.7368421052632	44	47.7894736842105	0.464794561657399
94.7368421052632	44	50	0.452661695930368
94.7368421052632	45.8947368421053	27.8947368421053	0.606166994135864
94.7368421052632	45.8947368421053	30.1052631578947	0.586345687005517
94.7368421052632	45.8947368421053	32.3157894736842	0.567706276138641
94.7368421052632	45.8947368421053	34.5263157894737	0.550150468721806
94.7368421052632	45.8947368421053	36.7368421052632	0.533590364211313
94.7368421052632	45.8947368421053	38.9473684210526	0.517947143741153
94.7368421052632	45.8947368421053	41.1578947368421	0.503149951339520
94.7368421052632	45.8947368421053	43.3684210526316	0.489134935451595
94.7368421052632	45.8947368421053	45.5789473684211	0.475844425038819
94.7368421052632	45.8947368421053	47.7894736842105	0.463226219153729
94.7368421052632	45.8947368421053	50	0.451232972623985
94.7368421052632	47.7894736842105	27.8947368421053	0.602656483675802
94.7368421052632	47.7894736842105	30.1052631578947	0.583150564646177
94.7368421052632	47.7894736842105	32.3157894736842	0.564795847240697

==> Plots/Data/points6D_2_4.dat <==
x	y	z	color
94.7368421052632	47.7894736842105	34.5263157894737	0.547497611842819
94.7368421052632	47.7894736842105	36.7368421052632	0.531171050197211
94.7368421052632	47.7894736842105	38.9473684210526	0.515740028604181
94.7368421052632	47.7894736842105	41.1578947368421	0.501136030320481
94.7368421052632	47.7894736842105	43.3684210526316	0.487297248038905
94.7368421052632	47.7894736842105	45.5789473684211	0.474167802606608
94.7368421052632	47.7894736842105	47.7894736842105	0.461697068393041
94.7368421052632	47.7894736842105	50	0.449839089157221
94.7368421052632	49.6842105263158	25.6842105263158	0.619680611584193
94.7368421052632	49.6842105263158	27.8947368421053	0.599253542782144
94.7368421052632	49.6842105263158	30.1052631578947	0.580050693212230
94.7368421052632	49.6842105263158	32.3157894736842	0.561969870502288
94.7368421052632	49.6842105263158	34.5263157894737	0.544919715722885
94.7368421052632	49.6842105263158	36.7368421052632	0.528818333785620
94.7368421052632	49.6842105263158	38.9473684210526	0.513592124600472
94.7368421052632	49.6842105263158	41.1578947368421	0.499174781950732
94.7368421052632	49.6842105263158	43.3684210526316	0.485506433101630
94.7368421052632	49.6842105263158	45.5789473684211	0.472532897012781
94.7368421052632	49.6842105263158	47.7894736842105	0.460205042936981
94.7368421052632	49.6842105263158	50	0.448478234360985
94.7368421052632	51.5789473684211	25.6842105263158	0.616055914221616
94.7368421052632	51.5789473684211	27.8947368421053	0.595951846868048
94.7368421052632	51.5789473684211	30.1052631578947	0.577040569428020
94.7368421052632	51.5789473684211	32.3157894736842	0.559223548729766
94.7368421052632	51.5789473684211	34.5263157894737	0.542412592089418
94.7368421052632	51.5789473684211	36.7368421052632	0.526528553388402
94.7368421052632	51.5789473684211	38.9473684210526	0.511500226970597
94.7368421052632	51.5789473684211	41.1578947368421	0.497263398757116
94.7368421052632	51.5789473684211	43.3684210526316	0.483760029535322
94.7368421052632	51.5789473684211	45.5789473684211	0.470937549844078
94.7368421052632	51.5789473684211	47.7894736842105	0.458748249485399
94.7368421052632	51.5789473684211	50	0.447148747626443
94.7368421052632	53.4736842105263	25.6842105263158	0.612538963336361
94.7368421052632	53.4736842105263	27.8947368421053	0.592745630297118
94.7368421052632	53.4736842105263	30.1052631578947	0.574115170818320
94.7368421052632	53.4736842105263	32.3157894736842	0.556552499256821
94.7368421052632	53.4736842105263	34.5263157894737	0.539972410790447
94.7368421052632	53.4736842105263	36.7368421052632	0.524298357362937
94.7368421052632	53.4736842105263	38.9473684210526	0.509461399621534
94.7368421052632	53.4736842105263	41.1578947368421	0.495399306453456
94.7368421052632	53.4736842105263	43.3684210526316	0.482055778838938
94.7368421052632	53.4736842105263	45.5789473684211	0.469379778854621
94.7368421052632	53.4736842105263	47.7894736842105	0.457324947995051
94.7368421052632	53.4736842105263	50	0.445849101697684
94.7368421052632	55.3684210526316	25.6842105263158	0.609123701521507
94.7368421052632	55.3684210526316	27.8947368421053	0.589629620681180
94.7368421052632	55.3684210526316	30.1052631578947	0.571269899643350
94.7368421052632	55.3684210526316	32.3157894736842	0.553952705970873
94.7368421052632	55.3684210526316	34.5263157894737	0.537595658642778
94.7368421052632	55.3684210526316	36.7368421052632	0.522124668634264
94.7368421052632	55.3684210526316	38.9473684210526	0.507472944654086
94.7368421052632	55.3684210526316	41.1578947368421	0.493580137649862
94.7368421052632	55.3684210526316	43.3684210526316	0.480391602401151
94.7368421052632	55.3684210526316	45.5789473684211	0.467857758321433
94.7368421052632	55.3684210526316	47.7894736842105	0.455933534676391
94.7368421052632	55.3684210526316	50	0.444577887947870
94.7368421052632	57.2631578947368	23.4736842105263	0.626216418119002
94.7368421052632	57.2631578947368	25.6842105263158	0.605804579691535
94.7368421052632	57.2631578947368	27.8947368421053	0.586598982749013
94.7368421052632	57.2631578947368	30.1052631578947	0.568500534953403
94.7368421052632	57.2631578947368	32.3157894736842	0.551420478249704
94.7368421052632	57.2631578947368	34.5263157894737	0.535279104177964
94.7368421052632	57.2631578947368	36.7368421052632	0.520004654363779
94.7368421052632	57.2631578947368	38.9473684210526	0.505532376218178
94.7368421052632	57.2631578947368	41.1578947368421	0.491803709280815
94.7368421052632	57.2631578947368	43.3684210526316	0.478765581987306
94.7368421052632	57.2631578947368	45.5789473684211	0.466369802158306
94.7368421052632	57.2631578947368	47.7894736842105	0.454572527369949
94.7368421052632	57.2631578947368	50	0.443333803709608
94.7368421052632	59.1578947368421	23.4736842105263	0.622680621962597
94.7368421052632	59.1578947368421	25.6842105263158	0.602576500531082
94.7368421052632	59.1578947368421	27.8947368421053	0.583649270134933
94.7368421052632	59.1578947368421	30.1052631578947	0.565803191368494
94.7368421052632	59.1578947368421	32.3157894736842	0.548952415626218
94.7368421052632	59.1578947368421	34.5263157894737	0.533019767280902
94.7368421052632	59.1578947368421	36.7368421052632	0.517935699807334
94.7368421052632	59.1578947368421	38.9473684210526	0.503637397963257
94.7368421052632	59.1578947368421	41.1578947368421	0.490068003124202
94.7368421052632	59.1578947368421	43.3684210526316	0.477175942888100
94.7368421052632	59.1578947368421	45.5789473684211	0.464914349324735
94.7368421052632	59.1578947368421	47.7894736842105	0.453240552903528
94.7368421052632	59.1578947368421	50	0.442115641316006
94.7368421052632	61.0526315789474	23.4736842105263	0.619242008148254
94.7368421052632	61.0526315789474	25.6842105263158	0.599434769730081
94.7368421052632	61.0526315789474	27.8947368421053	0.580776383763008
94.7368421052632	61.0526315789474	30.1052631578947	0.563174283463602
94.7368421052632	61.0526315789474	32.3157894736842	0.546545377231760
94.7368421052632	61.0526315789474	34.5263157894737	0.530814892913074
94.7368421052632	61.0526315789474	36.7368421052632	0.515915385673286
94.7368421052632	61.0526315789474	38.9473684210526	0.501785883494052
94.7368421052632	61.0526315789474	41.1578947368421	0.488371148905757
94.7368421052632	61.0526315789474	43.3684210526316	0.475621039295847
94.7368421052632	61.0526315789474	45.5789473684211	0.463489951156504
94.7368421052632	61.0526315789474	47.7894736842105	0.451936336108696
94.7368421052632	61.0526315789474	50	0.440922278575355
94.7368421052632	62.9473684210526	23.4736842105263	0.615895609666515
94.7368421052632	62.9473684210526	25.6842105263158	0.596375053736007
94.7368421052632	62.9473684210526	27.8947368421053	0.577976535757037
94.7368421052632	62.9473684210526	30.1052631578947	0.560610494854334
94.7368421052632	62.9473684210526	32.3157894736842	0.544196455249605
94.7368421052632	62.9473684210526	34.5263157894737	0.528661928266128
94.7368421052632	62.9473684210526	36.7368421052632	0.513941468421850
94.7368421052632	62.9473684210526	38.9473684210526	0.499975859353565
94.7368421052632	62.9473684210526	41.1578947368421	0.486711409578850
94.7368421052632	62.9473684210526	43.3684210526316	0.474099341555998
94.7368421052632	62.9473684210526	45.5789473684211	0.462095260314797
94.7368421052632	62.9473684210526	47.7894736842105	0.450658690235460
94.7368421052632	62.9473684210526	50	0.439752670454325
94.7368421052632	64.8421052631579	21.2631578947368	0.633073340801860
94.7368421052632	64.8421052631579	23.4736842105263	0.612636835613681
94.7368421052632	64.8421052631579	25.6842105263158	0.593393342991525
94.7368421052632	64.8421052631579	27.8947368421053	0.575246218005842
94.7368421052632	64.8421052631579	30.1052631578947	0.558108751246004
94.7368421052632	64.8421052631579	32.3157894736842	0.541902951752479
94.7368421052632	64.8421052631579	34.5263157894737	0.526558502812311
94.7368421052632	64.8421052631579	36.7368421052632	0.512011863049989
94.7368421052632	64.8421052631579	38.9473684210526	0.498205490142992
94.7368421052632	64.8421052631579	41.1578947368421	0.485087168444696
94.7368421052632	64.8421052631579	43.3684210526316	0.472609425006032
94.7368421052632	64.8421052631579	45.5789473684211	0.460729021106006
94.7368421052632	64.8421052631579	47.7894736842105	0.449406508551552
94.7368421052632	64.8421052631579	50	0.438605841785519
94.7368421052632	66.7368421052632	21.2631578947368	0.629602247486170
94.7368421052632	66.7368421052632	23.4736842105263	0.609461433555098
94.7368421052632	66.7368421052632	25.6842105263158	0.590485919813429
94.7368421052632	66.7368421052632	27.8947368421053	0.572582174671146
94.7368421052632	66.7368421052632	30.1052631578947	0.555666196842118
94.7368421052632	66.7368421052632	32.3157894736842	0.539662358410642
94.7368421052632	66.7368421052632	34.5263157894737	0.524502410813957
94.7368421052632	66.7368421052632	36.7368421052632	0.510124627987570
94.7368421052632	66.7368421052632	38.9473684210526	0.496473065457906
94.7368421052632	66.7368421052632	41.1578947368421	0.483496917837692
94.7368421052632	66.7368421052632	43.3684210526316	0.471149960164971
94.7368421052632	66.7368421052632	45.5789473684211	0.459390060968371
94.7368421052632	66.7368421052632	47.7894736842105	0.448178756950600
94.7368421052632	66.7368421052632	50	0.437480880847766
94.7368421052632	68.6315789473684	21.2631578947368	0.626220332473187
94.7368421052632	68.6315789473684	23.4736842105263	0.606365456545618
94.7368421052632	68.6315789473684	25.6842105263158	0.587649330218112
94.7368421052632	68.6315789473684	27.8947368421053	0.569981378050856
94.7368421052632	68.6315789473684	30.1052631578947	0.553280173614325
94.7368421052632	68.6315789473684	32.3157894736842	0.537472338646897
94.7368421052632	68.6315789473684	34.5263157894737	0.522491595930580
94.7368421052632	68.6315789473684	36.7368421052632	0.508277951795632
94.7368421052632	68.6315789473684	38.9473684210526	0.494776988375664
94.7368421052632	68.6315789473684	41.1578947368421	0.481939249148225
94.7368421052632	68.6315789473684	43.3684210526316	0.469719704077648
94.7368421052632	68.6315789473684	45.5789473684211	0.458077282956698
94.7368421052632	68.6315789473684	47.7894736842105	0.446974467423635
94.7368421052632	68.6315789473684	50	0.436376933693567
94.7368421052632	70.5263157894737	21.2631578947368	0.622923397781457
94.7368421052632	70.5263157894737	23.4736842105263	0.603345234124700
94.7368421052632	70.5263157894737	25.6842105263158	0.584880359118394
94.7368421052632	70.5263157894737	27.8947368421053	0.567441007311236
94.7368421052632	70.5263157894737	30.1052631578947	0.550948203020912
94.7368421052632	70.5263157894737	32.3157894736842	0.535330711886996
94.7368421052632	70.5263157894737	34.5263157894737	0.520524137623466
94.7368421052632	70.5263157894737	36.7368421052632	0.506470141409928
94.7368421052632	70.5263157894737	38.9473684210526	0.493115765273740
94.7368421052632	70.5263157894737	41.1578947368421	0.480412843993626
94.7368421052632	70.5263157894737	43.3684210526316	0.468317492650773
94.7368421052632	70.5263157894737	45.5789473684211	0.456789659084712
94.7368421052632	70.5263157894737	47.7894736842105	0.445792732272787
94.7368421052632	70.5263157894737	50	0.435293199119095
94.7368421052632	72.4210526315790	19.0526315789474	0.640201281701564
94.7368421052632	72.4210526315790	21.2631578947368	0.619707536191053
94.7368421052632	72.4210526315790	23.4736842105263	0.600397346718605
94.7368421052632	72.4210526315790	25.6842105263158	0.582176008412993
94.7368421052632	72.4210526315790	27.8947368421053	0.564958429682754
94.7368421052632	72.4210526315790	30.1052631578947	0.548667969829654
94.7368421052632	72.4210526315790	32.3157894736842	0.533235439612200
94.7368421052632	72.4210526315790	34.5263157894737	0.518598239107281
94.7368421052632	72.4210526315790	36.7368421052632	0.504699611715213
94.7368421052632	72.4210526315790	38.9473684210526	0.491487996794868
94.7368421052632	72.4210526315790	41.1578947368421	0.478916466378989
94.7368421052632	72.4210526315790	43.3684210526316	0.466942233844480
94.7368421052632	72.4210526315790	45.5789473684211	0.455526224407515
94.7368421052632	72.4210526315790	47.7894736842105	0.444632698965717
94.7368421052632	72.4210526315790	50	0.434228924189148
94.7368421052632	74.3157894736842	19.0526315789474	0.636776765884698
94.7368421052632	74.3157894736842	21.2631578947368	0.616569104713972
94.7368421052632	74.3157894736842	23.4736842105263	0.597518602975289
94.7368421052632	74.3157894736842	25.6842105263158	0.579533477568174
94.7368421052632	74.3157894736842	27.8947368421053	0.562531183780283
94.7368421052632	74.3157894736842	30.1052631578947	0.546437307756632
94.7368421052632	74.3157894736842	32.3157894736842	0.531184612968160
94.7368421052632	74.3157894736842	34.5263157894737	0.516712216638506
94.7368421052632	74.3157894736842	36.7368421052632	0.502964876270205
94.7368421052632	74.3157894736842	38.9473684210526	0.489892369804403
94.7368421052632	74.3157894736842	41.1578947368421	0.477448955714844
94.7368421052632	74.3157894736842	43.3684210526316	0.465592901604786
94.7368421052632	74.3157894736842	45.5789473684211	0.454286071745315
94.7368421052632	74.3157894736842	47.7894736842105	0.443493565545478
94.7368421052632	74.3157894736842	50	0.433183400243349
94.7368421052632	76.2105263157895	19.0526315789474	0.633435191518589
94.7368421052632	76.2105263157895	21.2631578947368	0.613504701054008
94.7368421052632	76.2105263157895	23.4736842105263	0.594706019633648
94.7368421052632	76.2105263157895	25.6842105263158	0.576950146354964
94.7368421052632	76.2105263157895	27.8947368421053	0.560156964762272
94.7368421052632	76.2105263157895	30.1052631578947	0.544254186678236
94.7368421052632	76.2105263157895	32.3157894736842	0.529176441722977
94.7368421052632	76.2105263157895	34.5263157894737	0.514864489963594
94.7368421052632	76.2105263157895	36.7368421052632	0.501264539031371
94.7368421052632	76.2105263157895	38.9473684210526	0.488327650209409
94.7368421052632	76.2105263157895	41.1578947368421	0.476009220579410
94.7368421052632	76.2105263157895	43.3684210526316	0.464268530440178
94.7368421052632	76.2105263157895	45.5789473684211	0.453068346964917
94.7368421052632	76.2105263157895	47.7894736842105	0.442374576523654
94.7368421052632	76.2105263157895	50	0.432155959321251
94.7368421052632	78.1052631578947	19.0526315789474	0.630172925742889
94.7368421052632	78.1052631578947	21.2631578947368	0.610511142657170
94.7368421052632	78.1052631578947	23.4736842105263	0.591956803590965
94.7368421052632	78.1052631578947	25.6842105263158	0.574423559457697
94.7368421052632	78.1052631578947	27.8947368421053	0.557833611087679
94.7368421052632	78.1052631578947	30.1052631578947	0.542116701211044
94.7368421052632	78.1052631578947	32.3157894736842	0.527209244399221
94.7368421052632	78.1052631578947	34.5263157894737	0.513053573776822
94.7368421052632	78.1052631578947	36.7368421052632	0.499597286946844
94.7368421052632	78.1052631578947	38.9473684210526	0.486792676528902
94.7368421052632	78.1052631578947	41.1578947368421	0.474596233130208
94.7368421052632	78.1052631578947	43.3684210526316	0.462968210560226
94.7368421052632	78.1052631578947	45.5789473684211	0.451872244748089
94.7368421052632	78.1052631578947	47.7894736842105	0.441275019195556
94.7368421052632	78.1052631578947	50	0.431145970953415
94.7368421052632	80	16.8421052631579	0.647564867182347
94.7368421052632	80	19.0526315789474	0.626986568342093
94.7368421052632	80	21.2631578947368	0.607585448014946
94.7368421052632	80	23.4736842105263	0.589268335883808
94.7368421052632	80	25.6842105263158	0.571951412712859
94.7368421052632	80	27.8947368421053	0.555559092665986
94.7368421052632	80	30.1052631578947	0.540023060485239
94.7368421052632	80	32.3157894736842	0.525281439430942
94.7368421052632	80	34.5263157894737	0.511278070060322
94.7368421052632	80	36.7368421052632	0.497961883311036
94.7368421052632	80	38.9473684210526	0.485286354121099
94.7368421052632	80	41.1578947368421	0.473209024083938
94.7368421052632	80	43.3684210526316	0.461691083506266
94.7368421052632	80	45.5789473684211	0.450697004786404
94.7368421052632	80	47.7894736842105	0.440194220325249
94.7368421052632	80	50	0.430152839273309
100.263157894737	44	27.8947368421053	0.602300954492953
100.263157894737	44	30.1052631578947	0.582602112529260
100.263157894737	44	32.3157894736842	0.564076846425408
100.263157894737	44	34.5263157894737	0.546627492012075
100.263157894737	44	36.7368421052632	0.530166705809388
100.263157894737	44	38.9473684210526	0.514616162250727
100.263157894737	44	41.1578947368421	0.499905441424105
100.263157894737	44	43.3684210526316	0.485971075989404
100.263157894737	44	45.5789473684211	0.472755731661196
100.263157894737	44	47.7894736842105	0.460207500238093
100.263157894737	44	50	0.448279287857389
100.263157894737	45.8947368421053	25.6842105263158	0.619205796701001
100.263157894737	45.8947368421053	27.8947368421053	0.598587349747642
100.263157894737	45.8947368421053	30.1052631578947	0.579215919140162
100.263157894737	45.8947368421053	32.3157894736842	0.560986269947339
100.263157894737	45.8947368421053	34.5263157894737	0.543804430646435
100.263157894737	45.8947368421053	36.7368421052632	0.527586253552754
100.263157894737	45.8947368421053	38.9473684210526	0.512256188197708
100.263157894737	45.8947368421053	41.1578947368421	0.497746232214390
100.263157894737	45.8947368421053	43.3684210526316	0.483995030838253
100.263157894737	45.8947368421053	45.5789473684211	0.470947101361246
100.263157894737	45.8947368421053	47.7894736842105	0.458552163078707
100.263157894737	45.8947368421053	50	0.446764556660485
100.263157894737	47.7894736842105	25.6842105263158	0.615262961829115
100.263157894737	47.7894736842105	27.8947368421053	0.594992698015758
100.263157894737	47.7894736842105	30.1052631578947	0.575935289307133
100.263157894737	47.7894736842105	32.3157894736842	0.557989509969419
100.263157894737	47.7894736842105	34.5263157894737	0.541064852227973
100.263157894737	47.7894736842105	36.7368421052632	0.525080171189944
100.263157894737	47.7894736842105	38.9473684210526	0.509962528124566
100.263157894737	47.7894736842105	41.1578947368421	0.495646199435077
100.263157894737	47.7894736842105	43.3684210526316	0.482071824631632
100.263157894737	47.7894736842105	45.5789473684211	0.469185671399751
100.263157894737	47.7894736842105	47.7894736842105	0.456938999711703
100.263157894737	47.7894736842105	50	0.445287510046861
100.263157894737	49.6842105263158	25.6842105263158	0.611446001418928
100.263157894737	49.6842105263158	27.8947368421053	0.591509702357476
100.263157894737	49.6842105263158	30.1052631578947	0.572753857709483
100.263157894737	49.6842105263158	32.3157894736842	0.555081003009216
100.263157894737	49.6842105263158	34.5263157894737	0.538403885596565
100.263157894737	49.6842105263158	36.7368421052632	0.522644187115818
100.263157894737	49.6842105263158	38.9473684210526	0.507731431116300
100.263157894737	49.6842105263158	41.1578947368421	0.493602045584207
100.263157894737	49.6842105263158	43.3684210526316	0.480198555700042
100.263157894737	49.6842105263158	45.5789473684211	0.467468886503673
100.263157894737	49.6842105263158	47.7894736842105	0.455365758690202
100.263157894737	49.6842105263158	50	0.443846163633142
100.263157894737	51.5789473684211	25.6842105263158	0.607747312752235
100.263157894737	51.5789473684211	27.8947368421053	0.588131736984062
100.263157894737	51.5789473684211	30.1052631578947	0.569665837891025
100.263157894737	51.5789473684211	32.3157894736842	0.552255686080810
100.263157894737	51.5789473684211	34.5263157894737	0.535817093294252
100.263157894737	51.5789473684211	36.7368421052632	0.520274406298561
100.263157894737	51.5789473684211	38.9473684210526	0.505559473807714
100.263157894737	51.5789473684211	41.1578947368421	0.491610758509765
100.263157894737	51.5789473684211	43.3684210526316	0.478372571290283
100.263157894737	51.5789473684211	45.5789473684211	0.465794408772658
100.263157894737	51.5789473684211	47.7894736842105	0.453830378557535
100.263157894737	51.5789473684211	50	0.442438699196075
100.263157894737	53.4736842105263	23.4736842105263	0.624688825813492
100.263157894737	53.4736842105263	25.6842105263158	0.604159977297986
100.263157894737	53.4736842105263	27.8947368421053	0.584852765316944
100.263157894737	53.4736842105263	30.1052631578947	0.566665952143405
100.263157894737	53.4736842105263	32.3157894736842	0.549508936520566
100.263157894737	53.4736842105263	34.5263157894737	0.533300419786204
100.263157894737	53.4736842105263	36.7368421052632	0.517967265617509
100.263157894737	53.4736842105263	38.9473684210526	0.503443521777036
100.263157894737	53.4736842105263	41.1578947368421	0.489669577974556
100.263157894737	53.4736842105263	43.3684210526316	0.476591438561065
100.263157894737	53.4736842105263	45.5789473684211	0.464160092482991
100.263157894737	53.4736842105263	47.7894736842105	0.452330965934405
100.263157894737	53.4736842105263	50	0.441063445598268
100.263157894737	55.3684210526316	23.4736842105263	0.620878215168791
100.263157894737	55.3684210526316	25.6842105263158	0.600677679247836
100.263157894737	55.3684210526316	27.8947368421053	0.581667270423992
100.263157894737	55.3684210526316	30.1052631578947	0.563749371919652
100.263157894737	55.3684210526316	32.3157894736842	0.546836520801628
100.263157894737	55.3684210526316	34.5263157894737	0.530850147377871
100.263157894737	55.3684210526316	36.7368421052632	0.515719495808609
100.263157894737	55.3684210526316	38.9473684210526	0.501380696626640
100.263157894737	55.3684210526316	41.1578947368421	0.487775967126622
100.263157894737	55.3684210526316	43.3684210526316	0.474852919818169
100.263157894737	55.3684210526316	45.5789473684211	0.462563962561573
100.263157894737	55.3684210526316	47.7894736842105	0.450865776787464
100.263157894737	55.3684210526316	50	0.439718862474793
100.263157894737	57.2631578947368	23.4736842105263	0.617179190615973
100.263157894737	57.2631578947368	25.6842105263158	0.597294636032339
100.263157894737	57.2631578947368	27.8947368421053	0.578570195622160
100.263157894737	57.2631578947368	30.1052631578947	0.560911666905178
100.263157894737	57.2631578947368	32.3157894736842	0.544234550744893
100.263157894737	57.2631578947368	34.5263157894737	0.528462858470063
100.263157894737	57.2631578947368	36.7368421052632	0.513528088855323
100.263157894737	57.2631578947368	38.9473684210526	0.499368347753682
100.263157894737	57.2631578947368	41.1578947368421	0.485927588017542
100.263157894737	57.2631578947368	43.3684210526316	0.473154951249896
100.263157894737	57.2631578947368	45.5789473684211	0.461004196091545
100.263157894737	57.2631578947368	47.7894736842105	0.449433200327128
100.263157894737	57.2631578947368	50	0.438403526202456
100.263157894737	59.1578947368421	23.4736842105263	0.613585675291277
100.263157894737	59.1578947368421	25.6842105263158	0.594005538735835
100.263157894737	59.1578947368421	27.8947368421053	0.575556893488288
100.263157894737	59.1578947368421	30.1052631578947	0.558148761255634
100.263157894737	59.1578947368421	32.3157894736842	0.541699445858179
100.263157894737	59.1578947368421	34.5263157894737	0.526135403069230
100.263157894737	59.1578947368421	36.7368421052632	0.511390269897937
100.263157894737	59.1578947368421	38.9473684210526	0.497404028014778
100.263157894737	59.1578947368421	41.1578947368421	0.484122280483705
100.263157894737	59.1578947368421	43.3684210526316	0.471495624572155
100.263157894737	59.1578947368421	45.5789473684211	0.459479106339263
100.263157894737	59.1578947368421	47.7894736842105	0.448031745093124
100.263157894737	59.1578947368421	50	0.437116117769255
100.263157894737	61.0526315789474	21.2631578947368	0.630580892602758
100.263157894737	61.0526315789474	23.4736842105263	0.610092081812662
100.263157894737	61.0526315789474	25.6842105263158	0.590805500742676
100.263157894737	61.0526315789474	27.8947368421053	0.572623081868714
100.263157894737	61.0526315789474	30.1052631578947	0.555456895805698
100.263157894737	61.0526315789474	32.3157894736842	0.539227900785212
100.263157894737	61.0526315789474	34.5263157894737	0.523864870683005
100.263157894737	61.0526315789474	36.7368421052632	0.509303472915931
100.263157894737	61.0526315789474	38.9473684210526	0.495485472644486
100.263157894737	61.0526315789474	41.1578947368421	0.482358043839297
100.263157894737	61.0526315789474	43.3684210526316	0.469873171107577
100.263157894737	61.0526315789474	45.5789473684211	0.457987128891545
100.263157894737	61.0526315789474	47.7894736842105	0.446660026871906
100.263157894737	61.0526315789474	50	0.435855412235620
100.263157894737	62.9473684210526	21.2631578947368	0.626869292389250
100.263157894737	62.9473684210526	23.4736842105263	0.606693260262469
100.263157894737	62.9473684210526	25.6842105263158	0.587690013269544
100.263157894737	62.9473684210526	27.8947368421053	0.569764805749493
100.263157894737	62.9473684210526	30.1052631578947	0.552832595282216
100.263157894737	62.9473684210526	32.3157894736842	0.536816857040732
100.263157894737	62.9473684210526	34.5263157894737	0.521648565896856
100.263157894737	62.9473684210526	36.7368421052632	0.507265319579749
100.263157894737	62.9473684210526	38.9473684210526	0.493610580908709
100.263157894737	62.9473684210526	41.1578947368421	0.480633020933997
100.263157894737	62.9473684210526	43.3684210526316	0.468285947912782
100.263157894737	62.9473684210526	45.5789473684211	0.456526809569531
100.263157894737	62.9473684210526	47.7894736842105	0.445316758157030
100.263157894737	62.9473684210526	50	0.434620269536957
100.263157894737	64.8421052631579	21.2631578947368	0.623258643730715
100.263157894737	64.8421052631579	23.4736842105263	0.603384452994271
100.263157894737	64.8421052631579	25.6842105263158	0.584654906690861
100.263157894737	64.8421052631579	27.8947368421053	0.566978404061677
100.263157894737	64.8421052631579	30.1052631578947	0.550272639735003
100.263157894737	64.8421052631579	32.3157894736842	0.534463478360827
100.263157894737	64.8421052631579	34.5263157894737	0.519483987057916
100.263157894737	64.8421052631579	36.7368421052632	0.505273600779623
100.263157894737	64.8421052631579	38.9473684210526	0.491777400069638
100.263157894737	64.8421052631579	41.1578947368421	0.478945484210475
100.263157894737	64.8421052631579	43.3684210526316	0.466732425638673
100.263157894737	64.8421052631579	45.5789473684211	0.455096793846536
100.263157894737	64.8421052631579	47.7894736842105	0.444000738916304
100.263157894737	64.8421052631579	50	0.433409626422653
100.263157894737	66.7368421052632	21.2631578947368	0.619743915705501
100.263157894737	66.7368421052632	23.4736842105263	0.600161255205257
100.263157894737	66.7368421052632	25.6842105263158	0.581696316763529
100.263157894737	66.7368421052632	27.8947368421053	0.564260480664111
100.263157894737	66.7368421052632	30.1052631578947	0.547774039540931
100.263157894737	66.7368421052632	32.3157894736842	0.532165129118541
100.263157894737	66.7368421052632	34.5263157894737	0.517368807595249
100.263157894737	66.7368421052632	36.7368421052632	0.503326260427385
100.263157894737	66.7368421052632	38.9473684210526	0.489984111314520
100.263157894737	66.7368421052632	41.1578947368421	0.477293823461810
100.263157894737	66.7368421052632	43.3684210526316	0.465211177864652
100.263157894737	66.7368421052632	45.5789473684211	0.453695817545656
100.263157894737	66.7368421052632	47.7894736842105	0.442710848471382
100.263157894737	66.7368421052632	50	0.432222489362952
100.263157894737	68.6315789473684	19.0526315789474	0.636808777276247
100.263157894737	68.6315789473684	21.2631578947368	0.616320445723195
100.263157894737	68.6315789473684	23.4736842105263	0.597019580403995
100.263157894737	68.6315789473684	25.6842105263158	0.578810655015636
100.263157894737	68.6315789473684	27.8947368421053	0.561607878879920
100.263157894737	68.6315789473684	30.1052631578947	0.545334013450233
100.263157894737	68.6315789473684	32.3157894736842	0.529919355351208
100.263157894737	68.6315789473684	34.5263157894737	0.515300859588026
100.263157894737	68.6315789473684	36.7368421052632	0.501421381197574
100.263157894737	68.6315789473684	38.9473684210526	0.488229017360967
100.263157894737	68.6315789473684	41.1578947368421	0.475676535040986
100.263157894737	68.6315789473684	43.3684210526316	0.463720871692502
100.263157894737	68.6315789473684	45.5789473684211	0.452322698631639
100.263157894737	68.6315789473684	47.7894736842105	0.441446038328986
100.263157894737	68.6315789473684	50	0.431057928284116
100.263157894737	70.5263157894737	19.0526315789474	0.633171845610238
100.263157894737	70.5263157894737	21.2631578947368	0.612983904052191
100.263157894737	70.5263157894737	23.4736842105263	0.593955630054176
100.263157894737	70.5263157894737	25.6842105263158	0.575994582690643
100.263157894737	70.5263157894737	27.8947368421053	0.559017659070088
100.263157894737	70.5263157894737	30.1052631578947	0.542949969234901
100.263157894737	70.5263157894737	32.3157894736842	0.527723868023330
100.263157894737	70.5263157894737	34.5263157894737	0.513278119259180
100.263157894737	70.5263157894737	36.7368421052632	0.499557171930730
100.263157894737	70.5263157894737	38.9473684210526	0.486510531500104
100.263157894737	70.5263157894737	41.1578947368421	0.474092212316390
100.263157894737	70.5263157894737	43.3684210526316	0.462260259421743
100.263157894737	70.5263157894737	45.5789473684211	0.450976329942639
100.263157894737	70.5263157894737	47.7894736842105	0.440205325829852
100.263157894737	70.5263157894737	50	0.429915071015629
100.263157894737	72.4210526315790	19.0526315789474	0.629627685352659
100.263157894737	72.4210526315790	21.2631578947368	0.609730262560365
100.263157894737	72.4210526315790	23.4736842105263	0.590965866796438
100.263157894737	72.4210526315790	25.6842105263158	0.573244987740825
100.263157894737	72.4210526315790	27.8947368421053	0.556487078813940
100.263157894737	72.4210526315790	30.1052631578947	0.540619486572379
100.263157894737	72.4210526315790	32.3157894736842	0.525576528211320
100.263157894737	72.4210526315790	34.5263157894737	0.511298694125499
100.263157894737	72.4210526315790	36.7368421052632	0.497731956467544
100.263157894737	72.4210526315790	38.9473684210526	0.484827167878161
100.263157894737	72.4210526315790	41.1578947368421	0.472539537201112
100.263157894737	72.4210526315790	43.3684210526316	0.460828171157442
100.263157894737	72.4210526315790	45.5789473684211	0.449655672732755
100.263157894737	72.4210526315790	47.7894736842105	0.438987788503400
100.263157894737	72.4210526315790	50	0.428793098352145
100.263157894737	74.3157894736842	19.0526315789474	0.626172017214731
100.263157894737	74.3157894736842	21.2631578947368	0.606555767077101
100.263157894737	74.3157894736842	23.4736842105263	0.588046990748707
100.263157894737	74.3157894736842	25.6842105263158	0.570558964446667
100.263157894737	74.3157894736842	27.8947368421053	0.554013575336562
100.263157894737	74.3157894736842	30.1052631578947	0.538340301857430
100.263157894737	74.3157894736842	32.3157894736842	0.523475333947221
100.263157894737	74.3157894736842	34.5263157894737	0.509360811578538
100.263157894737	74.3157894736842	36.7368421052632	0.495944163719724
100.263157894737	74.3157894736842	38.9473684210526	0.483177532849102
100.263157894737	74.3157894736842	41.1578947368421	0.471017272611399
100.263157894737	74.3157894736842	43.3684210526316	0.459423508225293
100.263157894737	74.3157894736842	45.5789473684211	0.448359750916807
100.263157894737	74.3157894736842	47.7894736842105	0.437792559033886
100.263157894737	74.3157894736842	50	0.427691239648329
100.263157894737	76.2105263157895	16.8421052631579	0.643321208538190
100.263157894737	76.2105263157895	19.0526315789474	0.622800850107070
100.263157894737	76.2105263157895	21.2631578947368	0.603456912880303
100.263157894737	76.2105263157895	23.4736842105263	0.585195918465733
100.263157894737	76.2105263157895	25.6842105263158	0.567933795306557
100.263157894737	76.2105263157895	27.8947368421053	0.551594749880432
100.263157894737	76.2105263157895	30.1052631578947	0.536110294683664
100.263157894737	76.2105263157895	32.3157894736842	0.521418408500031
100.263157894737	76.2105263157895	34.5263157894737	0.507462808706231
100.263157894737	76.2105263157895	36.7368421052632	0.494192318813922
100.263157894737	76.2105263157895	38.9473684210526	0.481560317257089
100.263157894737	76.2105263157895	41.1578947368421	0.469524255732173
100.263157894737	76.2105263157895	43.3684210526316	0.458045237288224
100.263157894737	76.2105263157895	45.5789473684211	0.447087645925654
100.263157894737	76.2105263157895	47.7894736842105	0.436618820758455
100.263157894737	76.2105263157895	50	0.426608768877390
100.263157894737	78.1052631578947	16.8421052631579	0.639740446374168
100.263157894737	78.1052631578947	19.0526315789474	0.619510455684071
100.263157894737	78.1052631578947	21.2631578947368	0.600430422890270
100.263157894737	78.1052631578947	23.4736842105263	0.582409764204161
100.263157894737	78.1052631578947	25.6842105263158	0.565366934896585
100.263157894737	78.1052631578947	27.8947368421053	0.549228353765577
100.263157894737	78.1052631578947	30.1052631578947	0.533927475776245
100.263157894737	78.1052631578947	32.3157894736842	0.519403989907386
100.263157894737	78.1052631578947	34.5263157894737	0.505603123194325
100.263157894737	78.1052631578947	36.7368421052632	0.492475035170131
100.263157894737	78.1052631578947	38.9473684210526	0.479974289529140
100.263157894737	78.1052631578947	41.1578947368421	0.468059391986155
100.263157894737	78.1052631578947	43.3684210526316	0.456692385074905
100.263157894737	78.1052631578947	45.5789473684211	0.445838492094293
100.263157894737	78.1052631578947	47.7894736842105	0.435465803629498
100.263157894737	78.1052631578947	50	0.425545001094566
100.263157894737	80	16.8421052631579	0.636246002388921
100.263157894737	80	19.0526315789474	0.616297345657721
100.263157894737	80	21.2631578947368	0.597473228216567
100.263157894737	80	23.4736842105263	0.579685823193636
100.263157894737	80	25.6842105263158	0.562855995445982
100.263157894737	80	27.8947368421053	0.546912275921325
100.263157894737	80	30.1052631578947	0.531789976190289
100.263157894737	80	32.3157894736842	0.517430421598519
100.263157894737	80	34.5263157894737	0.503780285170831
100.263157894737	80	36.7368421052632	0.490791007396660
100.263157894737	80	38.9473684210526	0.478418289476155
100.263157894737	80	41.1578947368421	0.466621649618476
100.263157894737	80	43.3684210526316	0.455364033643772
100.263157894737	80	45.5789473684211	0.444611472516426
100.263157894737	80	47.7894736842105	0.434332780583740
100.263157894737	80	50	0.424499289255465
105.789473684211	44	25.6842105263158	0.615731662623393
105.789473684211	44	27.8947368421053	0.595217955588638
105.789473684211	44	30.1052631578947	0.575944758778069
105.789473684211	44	32.3157894736842	0.557807289322621
105.789473684211	44	34.5263157894737	0.540711982686183
105.789473684211	44	36.7368421052632	0.524575057384898
105.789473684211	44	38.9473684210526	0.509321292081153
105.789473684211	44	41.1578947368421	0.494882979664451
105.789473684211	44	43.3684210526316	0.481199029470087
105.789473684211	44	45.5789473684211	0.468214194007223
105.789473684211	44	47.7894736842105	0.455878400758321
105.789473684211	44	50	0.444146172992533
105.789473684211	45.8947368421053	25.6842105263158	0.611576648291557
105.789473684211	45.8947368421053	27.8947368421053	0.591424436716615
105.789473684211	45.8947368421053	30.1052631578947	0.572477328378488
105.789473684211	45.8947368421053	32.3157894736842	0.554634690300055
105.789473684211	45.8947368421053	34.5263157894737	0.537806543217776
105.789473684211	45.8947368421053	36.7368421052632	0.521912213746468
105.789473684211	45.8947368421053	38.9473684210526	0.506879183811565
105.789473684211	45.8947368421053	41.1578947368421	0.492642104834351
105.789473684211	45.8947368421053	43.3684210526316	0.479141950100455
105.789473684211	45.8947368421053	45.5789473684211	0.466325283500978
105.789473684211	45.8947368421053	47.7894736842105	0.454143626665213
105.789473684211	45.8947368421053	50	0.442552909601158
105.789473684211	47.7894736842105	25.6842105263158	0.607560139887616
105.789473684211	47.7894736842105	27.8947368421053	0.587753992581309
105.789473684211	47.7894736842105	30.1052631578947	0.569119443467490
105.789473684211	47.7894736842105	32.3157894736842	0.551559742246882
105.789473684211	47.7894736842105	34.5263157894737	0.534988270014368
105.789473684211	47.7894736842105	36.7368421052632	0.519327271429203
105.789473684211	47.7894736842105	38.9473684210526	0.504506770480912
105.789473684211	47.7894736842105	41.1578947368421	0.490463639909102
105.789473684211	47.7894736842105	43.3684210526316	0.477140799753951
105.789473684211	47.7894736842105	45.5789473684211	0.464486524863100
105.789473684211	47.7894736842105	47.7894736842105	0.452453844688717
105.789473684211	47.7894736842105	50	0.441000021552567
105.789473684211	49.6842105263158	23.4736842105263	0.624391823385963
105.789473684211	49.6842105263158	25.6842105263158	0.603673417194009
105.789473684211	49.6842105263158	27.8947368421053	0.584199008311491
105.789473684211	49.6842105263158	30.1052631578947	0.565864439723190
105.789473684211	49.6842105263158	32.3157894736842	0.548576600966059
105.789473684211	49.6842105263158	34.5263157894737	0.532252028682868
105.789473684211	49.6842105263158	36.7368421052632	0.516815712179359
105.789473684211	49.6842105263158	38.9473684210526	0.502200070168895
105.789473684211	49.6842105263158	41.1578947368421	0.488344071073649
105.789473684211	49.6842105263158	43.3684210526316	0.475192474202154
105.789473684211	49.6842105263158	45.5789473684211	0.462695173106190
105.789473684211	49.6842105263158	47.7894736842105	0.450806625640790
105.789473684211	49.6842105263158	50	0.439485357868126
105.789473684211	51.5789473684211	23.4736842105263	0.620274477877751
105.789473684211	51.5789473684211	25.6842105263158	0.599908576234590
105.789473684211	51.5789473684211	27.8947368421053	0.580752573481172
105.789473684211	51.5789473684211	30.1052631578947	0.562706262451640
105.789473684211	51.5789473684211	32.3157894736842	0.545679951162514
105.789473684211	51.5789473684211	34.5263157894737	0.529593144753332
105.789473684211	51.5789473684211	36.7368421052632	0.514373418522104
105.789473684211	51.5789473684211	38.9473684210526	0.499955450856652
105.789473684211	51.5789473684211	41.1578947368421	0.486280190512636
105.789473684211	51.5789473684211	43.3684210526316	0.473294137222567
105.789473684211	51.5789473684211	45.5789473684211	0.460948718276255
105.789473684211	51.5789473684211	47.7894736842105	0.449199746676230
105.789473684211	51.5789473684211	50	0.438006948884688
105.789473684211	53.4736842105263	23.4736842105263	0.616285987530954
105.789473684211	53.4736842105263	25.6842105263158	0.596258428369151
105.789473684211	53.4736842105263	27.8947368421053	0.577408395751244
105.789473684211	53.4736842105263	30.1052631578947	0.559639392439588
105.789473684211	53.4736842105263	32.3157894736842	0.542864942590860
105.789473684211	53.4736842105263	34.5263157894737	0.527007348542009
105.789473684211	53.4736842105263	36.7368421052632	0.511996626031494
105.789473684211	53.4736842105263	38.9473684210526	0.497769589015037
105.789473684211	53.4736842105263	41.1578947368421	0.484269060407243
105.789473684211	53.4736842105263	43.3684210526316	0.471443189240725
105.789473684211	53.4736842105263	45.5789473684211	0.459244858097093
105.789473684211	53.4736842105263	47.7894736842105	0.447631167395666
105.789473684211	53.4736842105263	50	0.436562985354860
105.789473684211	55.3684210526316	23.4736842105263	0.612418851286930
105.789473684211	55.3684210526316	25.6842105263158	0.592716414771361
105.789473684211	55.3684210526316	27.8947368421053	0.574160727595086
105.789473684211	55.3684210526316	30.1052631578947	0.556658782976276
105.789473684211	55.3684210526316	32.3157894736842	0.540127135769707
105.789473684211	55.3684210526316	34.5263157894737	0.524490728233879
105.789473684211	55.3684210526316	36.7368421052632	0.509681882682599
105.789473684211	55.3684210526316	38.9473684210526	0.495639434310821
105.789473684211	55.3684210526316	41.1578947368421	0.482307982229399
105.789473684211	55.3684210526316	43.3684210526316	0.469637240568738
105.789473684211	55.3684210526316	45.5789473684211	0.457581474610302
105.789473684211	55.3684210526316	47.7894736842105	0.446099009427503
105.789473684211	55.3684210526316	50	0.435151800580514
105.789473684211	57.2631578947368	21.2631578947368	0.629273489403072
105.789473684211	57.2631578947368	23.4736842105263	0.608666212925324
105.789473684211	57.2631578947368	25.6842105263158	0.589276533522748
105.789473684211	57.2631578947368	27.8947368421053	0.571004303765652
105.789473684211	57.2631578947368	30.1052631578947	0.553759806053379
105.789473684211	57.2631578947368	32.3157894736842	0.537462455564185
105.789473684211	57.2631578947368	34.5263157894737	0.522039689730895
105.789473684211	57.2631578947368	36.7368421052632	0.507426014037432
105.789473684211	57.2631578947368	38.9473684210526	0.493562179355887
105.789473684211	57.2631578947368	41.1578947368421	0.480394470405277
105.789473684211	57.2631578947368	43.3684210526316	0.467874088437178
105.789473684211	57.2631578947368	45.5789473684211	0.455956614114554
105.789473684211	57.2631578947368	47.7894736842105	0.444601538883885
105.789473684211	57.2631578947368	50	0.433771855053206
105.789473684211	59.1578947368421	21.2631578947368	0.625296392142892
105.789473684211	59.1578947368421	23.4736842105263	0.605021788052827
105.789473684211	59.1578947368421	25.6842105263158	0.585933277125139
105.789473684211	59.1578947368421	27.8947368421053	0.567934287642010
105.789473684211	59.1578947368421	30.1052631578947	0.550938206159175
105.789473684211	59.1578947368421	32.3157894736842	0.534867151284423
105.789473684211	59.1578947368421	34.5263157894737	0.519650922107543
105.789473684211	59.1578947368421	36.7368421052632	0.505226093269363
105.789473684211	59.1578947368421	38.9473684210526	0.491535233641771
105.789473684211	59.1578947368421	41.1578947368421	0.478526229607261
105.789473684211	59.1578947368421	43.3684210526316	0.466151697178891
105.789473684211	59.1578947368421	45.5789473684211	0.454368469847665
105.789473684211	59.1578947368421	47.7894736842105	0.443137151207096
105.789473684211	59.1578947368421	50	0.432421723180631
105.789473684211	61.0526315789474	21.2631578947368	0.621434090220749
105.789473684211	61.0526315789474	23.4736842105263	0.601479801279413
105.789473684211	61.0526315789474	25.6842105263158	0.582681578672425
105.789473684211	61.0526315789474	27.8947368421053	0.564946224963418
105.789473684211	61.0526315789474	30.1052631578947	0.548190060396752
105.789473684211	61.0526315789474	32.3157894736842	0.532337762214683
105.789473684211	61.0526315789474	34.5263157894737	0.517321367743392
105.789473684211	61.0526315789474	36.7368421052632	0.503079415226112
105.789473684211	61.0526315789474	38.9473684210526	0.489556200969920
105.789473684211	61.0526315789474	41.1578947368421	0.476701135078305
105.789473684211	61.0526315789474	43.3684210526316	0.464468181048438
105.789473684211	61.0526315789474	45.5789473684211	0.452815366963361
105.789473684211	61.0526315789474	47.7894736842105	0.441704358016793
105.789473684211	61.0526315789474	50	0.431100081759880
105.789473684211	62.9473684210526	21.2631578947368	0.617680512480759
105.789473684211	62.9473684210526	23.4736842105263	0.598034931904003
105.789473684211	62.9473684210526	25.6842105263158	0.579516765262985
105.789473684211	62.9473684210526	27.8947368421053	0.562036003746649
105.789473684211	62.9473684210526	30.1052631578947	0.545511743900030
105.789473684211	62.9473684210526	32.3157894736842	0.529871087695663
105.789473684211	62.9473684210526	34.5263157894737	0.515048196379882
105.789473684211	62.9473684210526	36.7368421052632	0.500983473883674
105.789473684211	62.9473684210526	38.9473684210526	0.487622859818964
105.789473684211	62.9473684210526	41.1578947368421	0.474917215505571
105.789473684211	62.9473684210526	43.3684210526316	0.462821789258450
105.789473684211	62.9473684210526	45.5789473684211	0.451295749439172
105.789473684211	62.9473684210526	47.7894736842105	0.440301775641863
105.789473684211	62.9473684210526	50	0.429805699922074
105.789473684211	64.8421052631579	19.0526315789474	0.634574819713896
105.789473684211	64.8421052631579	21.2631578947368	0.614030058804372
105.789473684211	64.8421052631579	23.4736842105263	0.594682266748206
105.789473684211	64.8421052631579	25.6842105263158	0.576434517500686
105.789473684211	64.8421052631579	27.8947368421053	0.559199819407640
105.789473684211	64.8421052631579	30.1052631578947	0.542899899712809
105.789473684211	64.8421052631579	32.3157894736842	0.527464161045582
105.789473684211	64.8421052631579	34.5263157894737	0.512828782488106
105.789473684211	64.8421052631579	36.7368421052632	0.498935942663244
105.789473684211	64.8421052631579	38.9473684210526	0.485733146193296
105.789473684211	64.8421052631579	41.1578947368421	0.473172638049038
105.789473684211	64.8421052631579	43.3684210526316	0.461210892891021
105.789473684211	64.8421052631579	45.5789473684211	0.449808168618462
105.789473684211	64.8421052631579	47.7894736842105	0.438928115078476
105.789473684211	64.8421052631579	50	0.428537430323196
105.789473684211	66.7368421052632	19.0526315789474	0.630705355377134
105.789473684211	66.7368421052632	21.2631578947368	0.610477552107818
105.789473684211	66.7368421052632	23.4736842105263	0.591417259026476
105.789473684211	66.7368421052632	25.6842105263158	0.573430834142738
105.789473684211	66.7368421052632	27.8947368421053	0.556434144286639
105.789473684211	66.7368421052632	30.1052631578947	0.540351412447274
105.789473684211	66.7368421052632	32.3157894736842	0.525114226734673
105.789473684211	66.7368421052632	34.5263157894737	0.510660685444732
105.789473684211	66.7368421052632	36.7368421052632	0.496934657177958
105.789473684211	66.7368421052632	38.9473684210526	0.483885138578861
105.789473684211	66.7368421052632	41.1578947368421	0.471465695201245
105.789473684211	66.7368421052632	43.3684210526316	0.459633973403224
105.789473684211	66.7368421052632	45.5789473684211	0.448351273142451
105.789473684211	66.7368421052632	47.7894736842105	0.437582173161811
105.789473684211	66.7368421052632	50	0.427294201395870
105.789473684211	68.6315789473684	19.0526315789474	0.626940044428966
105.789473684211	68.6315789473684	21.2631578947368	0.607018196363847
105.789473684211	68.6315789473684	23.4736842105263	0.588235692339315
105.789473684211	68.6315789473684	25.6842105263158	0.570502001119965
105.789473684211	68.6315789473684	27.8947368421053	0.553735700917635
105.789473684211	68.6315789473684	30.1052631578947	0.537863385158878
105.789473684211	68.6315789473684	32.3157894736842	0.522818720330518
105.789473684211	68.6315789473684	34.5263157894737	0.508541632101266
105.789473684211	68.6315789473684	36.7368421052632	0.494977600051899
105.789473684211	68.6315789473684	38.9473684210526	0.482077044697147
105.789473684211	68.6315789473684	41.1578947368421	0.469794793210540
105.789473684211	68.6315789473684	43.3684210526316	0.458089612494455
105.789473684211	68.6315789473684	45.5789473684211	0.446923800070271
105.789473684211	68.6315789473684	47.7894736842105	0.436262824775594
105.789473684211	68.6315789473684	50	0.426075010508733
105.789473684211	70.5263157894737	19.0526315789474	0.623273817618830
105.789473684211	70.5263157894737	21.2631578947368	0.603647539754871
105.789473684211	70.5263157894737	23.4736842105263	0.585133649034786
105.789473684211	70.5263157894737	25.6842105263158	0.567644564288912
105.789473684211	70.5263157894737	27.8947368421053	0.551101438496362
105.789473684211	70.5263157894737	30.1052631578947	0.535433118971096
105.789473684211	70.5263157894737	32.3157894736842	0.520575250814140
105.789473684211	70.5263157894737	34.5263157894737	0.506469501402509
105.789473684211	70.5263157894737	36.7368421052632	0.493062887514552
105.789473684211	70.5263157894737	38.9473684210526	0.480307189800768
105.789473684211	70.5263157894737	41.1578947368421	0.468158441845446
105.789473684211	70.5263157894737	43.3684210526316	0.456576483142535
105.789473684211	70.5263157894737	45.5789473684211	0.445524567019097
105.789473684211	70.5263157894737	47.7894736842105	0.434969015953108
105.789473684211	70.5263157894737	50	0.424878917905755
105.789473684211	72.4210526315790	19.0526315789474	0.619701965454157
105.789473684211	72.4210526315790	21.2631578947368	0.600361442216428
105.789473684211	72.4210526315790	23.4736842105263	0.582107482311267
105.789473684211	72.4210526315790	25.6842105263158	0.564855305383095
105.789473684211	72.4210526315790	27.8947368421053	0.548528512092704
105.789473684211	72.4210526315790	30.1052631578947	0.533058095061472
105.789473684211	72.4210526315790	32.3157894736842	0.518381584933360
105.789473684211	72.4210526315790	34.5263157894737	0.504442310767164
105.789473684211	72.4210526315790	36.7368421052632	0.491188757522985
105.789473684211	72.4210526315790	38.9473684210526	0.478574006296316
105.789473684211	72.4210526315790	41.1578947368421	0.466555245314346
105.789473684211	72.4210526315790	43.3684210526316	0.455093341647137
105.789473684211	72.4210526315790	45.5789473684211	0.444152465183897
105.789473684211	72.4210526315790	47.7894736842105	0.433699757747279
105.789473684211	72.4210526315790	50	0.423705041318688
105.789473684211	74.3157894736842	16.8421052631579	0.636437225025419
105.789473684211	74.3157894736842	19.0526315789474	0.616220104758539
105.789473684211	74.3157894736842	21.2631578947368	0.597156046752695
105.789473684211	74.3157894736842	23.4736842105263	0.579153791537777
105.789473684211	74.3157894736842	25.6842105263158	0.562131220718150
105.789473684211	74.3157894736842	27.8947368421053	0.546014264227542
105.789473684211	74.3157894736842	30.1052631578947	0.530735958683660
105.789473684211	74.3157894736842	32.3157894736842	0.516235633314042
105.789473684211	74.3157894736842	34.5263157894737	0.502458203989985
105.789473684211	74.3157894736842	36.7368421052632	0.489353559203972
105.789473684211	74.3157894736842	38.9473684210526	0.476876024514645
105.789473684211	74.3157894736842	41.1578947368421	0.464983894184474
105.789473684211	74.3157894736842	43.3684210526316	0.453639020544979
105.789473684211	74.3157894736842	45.5789473684211	0.442806453118763
105.789473684211	74.3157894736842	47.7894736842105	0.432454120766917
105.789473684211	74.3157894736842	50	0.422552551162811
105.789473684211	76.2105263157895	16.8421052631579	0.632746945740633
105.789473684211	76.2105263157895	19.0526315789474	0.612824149054162
105.789473684211	76.2105263157895	21.2631578947368	0.594027754005744
105.789473684211	76.2105263157895	23.4736842105263	0.576269400352455
105.789473684211	76.2105263157895	25.6842105263158	0.559469502276910
105.789473684211	76.2105263157895	27.8947368421053	0.543556208494676
105.789473684211	76.2105263157895	30.1052631578947	0.528464504951817
105.789473684211	76.2105263157895	32.3157894736842	0.514135438094056
105.789473684211	76.2105263157895	34.5263157894737	0.500515440462782
105.789473684211	76.2105263157895	36.7368421052632	0.487555743440956
105.789473684211	76.2105263157895	38.9473684210526	0.475211864476930
105.789473684211	76.2105263157895	41.1578947368421	0.463443158168614
105.789473684211	76.2105263157895	43.3684210526316	0.452212422282322
105.789473684211	76.2105263157895	45.5789473684211	0.441485551180149
105.789473684211	76.2105263157895	47.7894736842105	0.431231230292190
105.789473684211	76.2105263157895	50	0.421420666240050
105.789473684211	78.1052631578947	16.8421052631579	0.629148187666501
105.789473684211	78.1052631578947	19.0526315789474	0.609510282252076
105.789473684211	78.1052631578947	21.2631578947368	0.590973199642005
105.789473684211	78.1052631578947	23.4736842105263	0.573451337168762
105.789473684211	78.1052631578947	25.6842105263158	0.556867520858917
105.789473684211	78.1052631578947	27.8947368421053	0.541152014958161
105.789473684211	78.1052631578947	30.1052631578947	0.526241666156118
105.789473684211	78.1052631578947	32.3157894736842	0.512079161881106
105.789473684211	78.1052631578947	34.5263157894737	0.498612385542810
105.789473684211	78.1052631578947	36.7368421052632	0.485793854457596
105.789473684211	78.1052631578947	38.9473684210526	0.473580228528042
105.789473684211	78.1052631578947	41.1578947368421	0.461931879667946
105.789473684211	78.1052631578947	43.3684210526316	0.450812513547766
105.789473684211	78.1052631578947	45.5789473684211	0.440188836547484
105.789473684211	78.1052631578947	47.7894736842105	0.430030261895549
105.789473684211	78.1052631578947	50	0.420308649885042
105.789473684211	80	16.8421052631579	0.625636898131472
105.789473684211	80	19.0526315789474	0.606274935213854
105.789473684211	80	21.2631578947368	0.587989234186726
105.789473684211	80	23.4736842105263	0.570696817775799
105.789473684211	80	25.6842105263158	0.554322811027001
105.789473684211	80	27.8947368421053	0.538799497096371
105.789473684211	80	30.1052631578947	0.524065500413176
105.789473684211	80	32.3157894736842	0.510065077865565
105.789473684211	80	34.5263157894737	0.496747501922829
105.789473684211	80	36.7368421052632	0.484066522271862
105.789473684211	80	38.9473684210526	0.471979894727978
105.789473684211	80	41.1578947368421	0.460448967976148
105.789473684211	80	43.3684210526316	0.449438320182731
105.789473684211	80	45.5789473684211	0.438915438749159
105.789473684211	80	47.7894736842105	0.428850437505280
105.789473684211	80	50	0.419215806499220
111.315789473684	44	25.6842105263158	0.608571928421177
111.315789473684	44	27.8947368421053	0.588500430604931
111.315789473684	44	30.1052631578947	0.569629719130999
111.315789473684	44	32.3157894736842	0.551859390951232
111.315789473684	44	34.5263157894737	0.535099681412429
111.315789473684	44	36.7368421052632	0.519270116532916
111.315789473684	44	38.9473684210526	0.504298362703655
111.315789473684	44	41.1578947368421	0.490119241227432
111.315789473684	44	43.3684210526316	0.476673881072077
111.315789473684	44	45.5789473684211	0.463908987984929
111.315789473684	44	47.7894736842105	0.451776211953366
111.315789473684	44	50	0.440231598098160
111.315789473684	45.8947368421053	25.6842105263158	0.604346590073939
111.315789473684	45.8947368421053	27.8947368421053	0.584634516219465
111.315789473684	45.8947368421053	30.1052631578947	0.566088470977901
111.315789473684	45.8947368421053	32.3157894736842	0.548612076518310
111.315789473684	45.8947368421053	34.5263157894737	0.532119051652774
111.315789473684	45.8947368421053	36.7368421052632	0.516531947125416
111.315789473684	45.8947368421053	38.9473684210526	0.501781064128885
111.315789473684	45.8947368421053	41.1578947368421	0.487803526134995
111.315789473684	45.8947368421053	43.3684210526316	0.474542479541366
111.315789473684	45.8947368421053	45.5789473684211	0.461946402980614
111.315789473684	45.8947368421053	47.7894736842105	0.449968508642072
111.315789473684	45.8947368421053	50	0.438566221794616
111.315789473684	47.7894736842105	23.4736842105263	0.620868668655675
111.315789473684	47.7894736842105	25.6842105263158	0.600263717190193
111.315789473684	47.7894736842105	27.8947368421053	0.580895528021083
111.315789473684	47.7894736842105	30.1052631578947	0.562660497752989
111.315789473684	47.7894736842105	32.3157894736842	0.545466011790477
111.315789473684	47.7894736842105	34.5263157894737	0.529229051429716
111.315789473684	47.7894736842105	36.7368421052632	0.513875005026393
111.315789473684	47.7894736842105	38.9473684210526	0.499336649556008
111.315789473684	47.7894736842105	41.1578947368421	0.485553275044108
111.315789473684	47.7894736842105	43.3684210526316	0.472469929274790
111.315789473684	47.7894736842105	45.5789473684211	0.460036764152003
111.315789473684	47.7894736842105	47.7894736842105	0.448208468294125
111.315789473684	47.7894736842105	50	0.436943773045935
111.315789473684	49.6842105263158	23.4736842105263	0.616554544039493
111.315789473684	49.6842105263158	25.6842105263158	0.596314270697757
111.315789473684	49.6842105263158	27.8947368421053	0.577275549793503
111.315789473684	49.6842105263158	30.1052631578947	0.559338851087211
111.315789473684	49.6842105263158	32.3157894736842	0.542415085340693
111.315789473684	49.6842105263158	34.5263157894737	0.526424295282983
111.315789473684	49.6842105263158	36.7368421052632	0.511294536318062
111.315789473684	49.6842105263158	38.9473684210526	0.496960915987485
111.315789473684	49.6842105263158	41.1578947368421	0.483364766810604
111.315789473684	49.6842105263158	43.3684210526316	0.470452931625804
111.315789473684	49.6842105263158	45.5789473684211	0.458177144185268
111.315789473684	49.6842105263158	47.7894736842105	0.446493490696079
111.315789473684	49.6842105263158	50	0.435361940393864
111.315789473684	51.5789473684211	23.4736842105263	0.612380917122471
111.315789473684	51.5789473684211	25.6842105263158	0.592490062107309
111.315789473684	51.5789473684211	27.8947368421053	0.573767401614207
111.315789473684	51.5789473684211	30.1052631578947	0.556117221733600
111.315789473684	51.5789473684211	32.3157894736842	0.539453741933972
111.315789473684	51.5789473684211	34.5263157894737	0.523699882915230
111.315789473684	51.5789473684211	36.7368421052632	0.508786211202830
111.315789473684	51.5789473684211	38.9473684210526	0.494650031916397
111.315789473684	51.5789473684211	41.1578947368421	0.481234606266028
111.315789473684	51.5789473684211	43.3684210526316	0.468488474447027
111.315789473684	51.5789473684211	45.5789473684211	0.456364867931791
111.315789473684	51.5789473684211	47.7894736842105	0.444821197859957
111.315789473684	51.5789473684211	50	0.433818608432462
111.315789473684	53.4736842105263	23.4736842105263	0.608339289373943
111.315789473684	53.4736842105263	25.6842105263158	0.588783647958087
111.315789473684	53.4736842105263	27.8947368421053	0.570364549242802
111.315789473684	53.4736842105263	30.1052631578947	0.552989861530659
111.315789473684	53.4736842105263	32.3157894736842	0.536576915118667
111.315789473684	53.4736842105263	34.5263157894737	0.521051340802108
111.315789473684	53.4736842105263	36.7368421052632	0.506346073296137
111.315789473684	53.4736842105263	38.9473684210526	0.492400493187902
111.315789473684	53.4736842105263	41.1578947368421	0.479159685714618
111.315789473684	53.4736842105263	43.3684210526316	0.466573798438131
111.315789473684	53.4736842105263	45.5789473684211	0.454597482944671
111.315789473684	53.4736842105263	47.7894736842105	0.443189408187220
111.315789473684	53.4736842105263	50	0.432311835122454
111.315789473684	55.3684210526316	21.2631578947368	0.624861133327150
111.315789473684	55.3684210526316	23.4736842105263	0.604421920014618
111.315789473684	55.3684210526316	25.6842105263158	0.585188240402141
111.315789473684	55.3684210526316	27.8947368421053	0.567061027277200
111.315789473684	55.3684210526316	30.1052631578947	0.549951517154205
111.315789473684	55.3684210526316	32.3157894736842	0.533779969945762
111.315789473684	55.3684210526316	34.5263157894737	0.518474572531139
111.315789473684	55.3684210526316	36.7368421052632	0.503970496464029
111.315789473684	55.3684210526316	38.9473684210526	0.490209085399327
111.315789473684	55.3684210526316	41.1578947368421	0.477137152110775
111.315789473684	55.3684210526316	43.3684210526316	0.464706368439608
111.315789473684	55.3684210526316	45.5789473684211	0.452872734330037
111.315789473684	55.3684210526316	47.7894736842105	0.441596114403722
111.315789473684	55.3684210526316	50	0.430839832406425
111.315789473684	57.2631578947368	21.2631578947368	0.620719106201400
111.315789473684	57.2631578947368	23.4736842105263	0.600621737168367
111.315789473684	57.2631578947368	25.6842105263158	0.581697631017421
111.315789473684	57.2631578947368	27.8947368421053	0.563851373607225
111.315789473684	57.2631578947368	30.1052631578947	0.546997373551797
111.315789473684	57.2631578947368	32.3157894736842	0.531058654014322
111.315789473684	57.2631578947368	34.5263157894737	0.515965816322322
111.315789473684	57.2631578947368	36.7368421052632	0.501656147872887
111.315789473684	57.2631578947368	38.9473684210526	0.488072851687722
111.315789473684	57.2631578947368	41.1578947368421	0.475164378919884
111.315789473684	57.2631578947368	43.3684210526316	0.462883848806590
111.315789473684	57.2631578947368	45.5789473684211	0.451188543159781
111.315789473684	57.2631578947368	47.7894736842105	0.440039464608727
111.315789473684	57.2631578947368	50	0.429400949551078
111.315789473684	59.1578947368421	21.2631578947368	0.616700955930797
111.315789473684	59.1578947368421	23.4736842105263	0.596932261835009
111.315789473684	59.1578947368421	25.6842105263158	0.578306125540155
111.315789473684	59.1578947368421	27.8947368421053	0.560730573202895
111.315789473684	59.1578947368421	30.1052631578947	0.544123005385118
111.315789473684	59.1578947368421	32.3157894736842	0.528409055409005
111.315789473684	59.1578947368421	34.5263157894737	0.513521608498239
111.315789473684	59.1578947368421	36.7368421052632	0.499399956189208
111.315789473684	59.1578947368421	38.9473684210526	0.485989064986782
111.315789473684	59.1578947368421	41.1578947368421	0.473238941866817
111.315789473684	59.1578947368421	43.3684210526316	0.461104082171506
111.315789473684	59.1578947368421	45.5789473684211	0.449542987843885
111.315789473684	59.1578947368421	47.7894736842105	0.438517745913052
111.315789473684	59.1578947368421	50	0.427993658757875
111.315789473684	61.0526315789474	21.2631578947368	0.612799903268013
111.315789473684	61.0526315789474	23.4736842105263	0.593347542502729
111.315789473684	61.0526315789474	25.6842105263158	0.575008487668591
111.315789473684	61.0526315789474	27.8947368421053	0.557694009665409
111.315789473684	61.0526315789474	30.1052631578947	0.541324335137888
111.315789473684	61.0526315789474	32.3157894736842	0.525827566379181
111.315789473684	61.0526315789474	34.5263157894737	0.511138751914416
111.315789473684	61.0526315789474	36.7368421052632	0.497199084076223
111.315789473684	61.0526315789474	38.9473684210526	0.483955204015179
111.315789473684	61.0526315789474	41.1578947368421	0.471358597932167
111.315789473684	61.0526315789474	43.3684210526316	0.459365071039335
111.315789473684	61.0526315789474	45.5789473684211	0.447934287977873
111.315789473684	61.0526315789474	47.7894736842105	0.437029370243537
111.315789473684	61.0526315789474	50	0.426616542672484
111.315789473684	62.9473684210526	19.0526315789474	0.629338151412345
111.315789473684	62.9473684210526	21.2631578947368	0.609009712339125
111.315789473684	62.9473684210526	23.4736842105263	0.589862098643528
111.315789473684	62.9473684210526	25.6842105263158	0.571799890448494
111.315789473684	62.9473684210526	27.8947368421053	0.554737423272468
111.315789473684	62.9473684210526	30.1052631578947	0.538597596805262
111.315789473684	62.9473684210526	32.3157894736842	0.523310851829850
111.315789473684	62.9473684210526	34.5263157894737	0.508814288549831
111.315789473684	62.9473684210526	36.7368421052632	0.495050904296808
111.315789473684	62.9473684210526	38.9473684210526	0.481968932398650
111.315789473684	62.9473684210526	41.1578947368421	0.469521267077706
111.315789473684	62.9473684210526	43.3684210526316	0.457664961764544
111.315789473684	62.9473684210526	45.5789473684211	0.446360790272438
111.315789473684	62.9473684210526	47.7894736842105	0.435572861970795
111.315789473684	62.9473684210526	50	0.425268283493072
111.315789473684	64.8421052631579	19.0526315789474	0.625329250954119
111.315789473684	64.8421052631579	21.2631578947368	0.605324633514392
111.315789473684	64.8421052631579	23.4736842105263	0.586470871667217
111.315789473684	64.8421052631579	25.6842105263158	0.568675874031202
111.315789473684	64.8421052631579	27.8947368421053	0.551856874487417
111.315789473684	64.8421052631579	30.1052631578947	0.535939304283157
111.315789473684	64.8421052631579	32.3157894736842	0.520855821867675
111.315789473684	64.8421052631579	34.5263157894737	0.506545475606031
111.315789473684	64.8421052631579	36.7368421052632	0.492952978859967
111.315789473684	64.8421052631579	38.9473684210526	0.480028080438583
111.315789473684	64.8421052631579	41.1578947368421	0.467725016278037
111.315789473684	64.8421052631579	43.3684210526316	0.456002030541666
111.315789473684	64.8421052631579	45.5789473684211	0.444820956244386
111.315789473684	64.8421052631579	47.7894736842105	0.434146847080001
111.315789473684	64.8421052631579	50	0.423947653432261
111.315789473684	66.7368421052632	19.0526315789474	0.621431767211698
111.315789473684	66.7368421052632	21.2631578947368	0.601739353667436
111.315789473684	66.7368421052632	23.4736842105263	0.583169182171258
111.315789473684	66.7368421052632	25.6842105263158	0.565632308816277
111.315789473684	66.7368421052632	27.8947368421053	0.549048712089416
111.315789473684	66.7368421052632	30.1052631578947	0.533346223736023
111.315789473684	66.7368421052632	32.3157894736842	0.518459607782354
111.315789473684	66.7368421052632	34.5263157894737	0.504329764580755
111.315789473684	66.7368421052632	36.7368421052632	0.490903040749382
111.315789473684	66.7368421052632	38.9473684210526	0.478130629127185
111.315789473684	66.7368421052632	41.1578947368421	0.465968045511117
111.315789473684	66.7368421052632	43.3684210526316	0.454374671107172
111.315789473684	66.7368421052632	45.5789473684211	0.443313351405184
111.315789473684	66.7368421052632	47.7894736842105	0.432750043654304
111.315789473684	66.7368421052632	50	0.422653506331140
111.315789473684	68.6315789473684	19.0526315789474	0.617640107543355
111.315789473684	68.6315789473684	21.2631578947368	0.598248952695495
111.315789473684	68.6315789473684	23.4736842105263	0.579952692531561
111.315789473684	68.6315789473684	25.6842105263158	0.562665363166599
111.315789473684	68.6315789473684	27.8947368421053	0.546309545231258
111.315789473684	68.6315789473684	30.1052631578947	0.530815349348904
111.315789473684	68.6315789473684	32.3157894736842	0.516119540952594
111.315789473684	68.6315789473684	34.5263157894737	0.502164782875701
111.315789473684	68.6315789473684	36.7368421052632	0.488898977853193
111.315789473684	68.6315789473684	38.9473684210526	0.476274696079084
111.315789473684	68.6315789473684	41.1578947368421	0.464248675420742
111.315789473684	68.6315789473684	43.3684210526316	0.452781383902761
111.315789473684	68.6315789473684	45.5789473684211	0.441836635729073
111.315789473684	68.6315789473684	47.7894736842105	0.431381253480258
111.315789473684	68.6315789473684	50	0.421384770258435
111.315789473684	70.5263157894737	16.8421052631579	0.634210489956663
111.315789473684	70.5263157894737	19.0526315789474	0.613949088045367
111.315789473684	70.5263157894737	21.2631578947368	0.594848865370564
111.315789473684	70.5263157894737	23.4736842105263	0.576817374045485
111.315789473684	70.5263157894737	25.6842105263158	0.559771475024411
111.315789473684	70.5263157894737	27.8947368421053	0.543636218851023
111.315789473684	70.5263157894737	30.1052631578947	0.528343881971785
111.315789473684	70.5263157894737	32.3157894736842	0.513833134253391
111.315789473684	70.5263157894737	34.5263157894737	0.500048317573175
111.315789473684	70.5263157894737	36.7368421052632	0.486938818779000

==> Plots/Data/points6D_2_5.dat <==
x	y	z	color
111.315789473684	70.5263157894737	38.9473684210526	0.474458523105243
111.315789473684	70.5263157894737	41.1578947368421	0.462565336412623
111.315789473684	70.5263157894737	43.3684210526316	0.451220766492396
111.315789473684	70.5263157894737	45.5789473684211	0.440389555219439
111.315789473684	70.5263157894737	47.7894736842105	0.430039354616745
111.315789473684	70.5263157894737	50	0.420140440956022
111.315789473684	72.4210526315790	16.8421052631579	0.630305994893426
111.315789473684	72.4210526315790	19.0526315789474	0.610353894470142
111.315789473684	72.4210526315790	21.2631578947368	0.591534847749654
111.315789473684	72.4210526315790	23.4736842105263	0.573759477972001
111.315789473684	72.4210526315790	25.6842105263158	0.556947326870128
111.315789473684	72.4210526315790	27.8947368421053	0.541025791960193
111.315789473684	72.4210526315790	30.1052631578947	0.525929210246533
111.315789473684	72.4210526315790	32.3157894736842	0.511598065611943
111.315789473684	72.4210526315790	34.5263157894737	0.497978301077122
111.315789473684	72.4210526315790	36.7368421052632	0.485020720290438
111.315789473684	72.4210526315790	38.9473684210526	0.472680465200337
111.315789473684	72.4210526315790	41.1578947368421	0.460916558985020
111.315789473684	72.4210526315790	43.3684210526316	0.449691505059545
111.315789473684	72.4210526315790	45.5789473684211	0.438970934421909
111.315789473684	72.4210526315790	47.7894736842105	0.428723294794800
111.315789473684	72.4210526315790	50	0.418919576014615
111.315789473684	74.3157894736842	16.8421052631579	0.626503273534093
111.315789473684	74.3157894736842	19.0526315789474	0.606850047736861
111.315789473684	74.3157894736842	21.2631578947368	0.588302947500561
111.315789473684	74.3157894736842	23.4736842105263	0.570775509922175
111.315789473684	74.3157894736842	25.6842105263158	0.554189823557537
111.315789473684	74.3157894736842	27.8947368421053	0.538475518409005
111.315789473684	74.3157894736842	30.1052631578947	0.523568893873587
111.315789473684	74.3157894736842	32.3157894736842	0.509412163416826
111.315789473684	74.3157894736842	34.5263157894737	0.495952798363335
111.315789473684	74.3157894736842	36.7368421052632	0.483142956144260
111.315789473684	74.3157894736842	38.9473684210526	0.470938980751641
111.315789473684	74.3157894736842	41.1578947368421	0.459300965126819
111.315789473684	74.3157894736842	43.3684210526316	0.448192366838917
111.315789473684	74.3157894736842	45.5789473684211	0.437579669756810
111.315789473684	74.3157894736842	47.7894736842105	0.427432085536894
111.315789473684	74.3157894736842	50	0.417721289681956
111.315789473684	76.2105263157895	16.8421052631579	0.622797589818021
111.315789473684	76.2105263157895	19.0526315789474	0.603433373397888
111.315789473684	76.2105263157895	21.2631578947368	0.585149477603815
111.315789473684	76.2105263157895	23.4736842105263	0.567862207141330
111.315789473684	76.2105263157895	25.6842105263158	0.551496072633842
111.315789473684	76.2105263157895	27.8947368421053	0.535982829793649
111.315789473684	76.2105263157895	30.1052631578947	0.521260648730113
111.315789473684	76.2105263157895	32.3157894736842	0.507273393531900
111.315789473684	76.2105263157895	34.5263157894737	0.493969995623995
111.315789473684	76.2105263157895	36.7368421052632	0.481303907141681
111.315789473684	76.2105263157895	38.9473684210526	0.469232622807590
111.315789473684	76.2105263157895	41.1578947368421	0.457717260642154
111.315789473684	76.2105263157895	43.3684210526316	0.446722193359726
111.315789473684	76.2105263157895	45.5789473684211	0.436214723563555
111.315789473684	76.2105263157895	47.7894736842105	0.426164796901605
111.315789473684	76.2105263157895	50	0.416544748221020
111.315789473684	78.1052631578947	16.8421052631579	0.619184526837216
111.315789473684	78.1052631578947	19.0526315789474	0.600099974525437
111.315789473684	78.1052631578947	21.2631578947368	0.582070992976748
111.315789473684	78.1052631578947	23.4736842105263	0.565016518296330
111.315789473684	78.1052631578947	25.6842105263158	0.548863366814302
111.315789473684	78.1052631578947	27.8947368421053	0.533545320222160
111.315789473684	78.1052631578947	30.1052631578947	0.519002333596110
111.315789473684	78.1052631578947	32.3157894736842	0.505179847704882
111.315789473684	78.1052631578947	34.5263157894737	0.492028190124793
111.315789473684	78.1052631578947	36.7368421052632	0.479502052236373
111.315789473684	78.1052631578947	38.9473684210526	0.467560031268983
111.315789473684	78.1052631578947	41.1578947368421	0.456164228282185
111.315789473684	78.1052631578947	43.3684210526316	0.445279894396280
111.315789473684	78.1052631578947	45.5789473684211	0.434875118765796
111.315789473684	78.1052631578947	47.7894736842105	0.424920552773828
111.315789473684	78.1052631578947	50	0.415389165748224
111.315789473684	80	16.8421052631579	0.615659958772604
111.315789473684	80	19.0526315789474	0.596846207566132
111.315789473684	80	21.2631578947368	0.579064269635744
111.315789473684	80	23.4736842105263	0.562235585440913
111.315789473684	80	25.6842105263158	0.546289168331764
111.315789473684	80	27.8947368421053	0.531160732699012
111.315789473684	80	30.1052631578947	0.516791938281882
111.315789473684	80	32.3157894736842	0.503129733192228
111.315789473684	80	34.5263157894737	0.490125781120272
111.315789473684	80	36.7368421052632	0.477735960565147
111.315789473684	80	38.9473684210526	0.465919925886334
111.315789473684	80	41.1578947368421	0.454640721582465
111.315789473684	80	43.3684210526316	0.443864442537183
111.315789473684	80	45.5789473684211	0.433559934079749
111.315789473684	80	47.7894736842105	0.423698526632553
111.315789473684	80	50	0.414253800491981
116.842105263158	44	23.4736842105263	0.622689872766685
116.842105263158	44	25.6842105263158	0.601765328235151
116.842105263158	44	27.8947368421053	0.582112340077486
116.842105263158	44	30.1052631578947	0.563622973411993
116.842105263158	44	32.3157894736842	0.546200888496057
116.842105263158	44	34.5263157894737	0.529759851777038
116.842105263158	44	36.7368421052632	0.514222467830148
116.842105263158	44	38.9473684210526	0.499519095262909
116.842105263158	44	41.1578947368421	0.485586916501058
116.842105263158	44	43.3684210526316	0.472369136824124
116.842105263158	44	45.5789473684211	0.459814292392399
116.842105263158	44	47.7894736842105	0.447875650532023
116.842105263158	44	50	0.436510688399672
116.842105263158	45.8947368421053	23.4736842105263	0.618004917369258
116.842105263158	45.8947368421053	25.6842105263158	0.597476312867833
116.842105263158	45.8947368421053	27.8947368421053	0.578180613399809
116.842105263158	45.8947368421053	30.1052631578947	0.560014407013960
116.842105263158	45.8947368421053	32.3157894736842	0.542885261107412
116.842105263158	45.8947368421053	34.5263157894737	0.526710328903559
116.842105263158	45.8947368421053	36.7368421052632	0.511415160309006
116.842105263158	45.8947368421053	38.9473684210526	0.496932683371961
116.842105263158	45.8947368421053	41.1578947368421	0.483202328749173
116.842105263158	45.8947368421053	43.3684210526316	0.470169274536349
116.842105263158	45.8947368421053	45.5789473684211	0.457783792795551
116.842105263158	45.8947368421053	47.7894736842105	0.446000682327722
116.842105263158	45.8947368421053	50	0.434778774848254
116.842105263158	47.7894736842105	23.4736842105263	0.613483935872160
116.842105263158	47.7894736842105	25.6842105263158	0.593333462001662
116.842105263158	47.7894736842105	27.8947368421053	0.574379420316972
116.842105263158	47.7894736842105	30.1052631578947	0.556522616684098
116.842105263158	47.7894736842105	32.3157894736842	0.539674268769627
116.842105263158	47.7894736842105	34.5263157894737	0.523754699463164
116.842105263158	47.7894736842105	36.7368421052632	0.508692219807664
116.842105263158	47.7894736842105	38.9473684210526	0.494422170460018
116.842105263158	47.7894736842105	41.1578947368421	0.480886096315602
116.842105263158	47.7894736842105	43.3684210526316	0.468031033431547
116.842105263158	47.7894736842105	45.5789473684211	0.455808891011835
116.842105263158	47.7894736842105	47.7894736842105	0.444175914156214
116.842105263158	47.7894736842105	50	0.433092215466214
116.842105263158	49.6842105263158	23.4736842105263	0.609116264517124
116.842105263158	49.6842105263158	25.6842105263158	0.589327434570801
116.842105263158	49.6842105263158	27.8947368421053	0.570700558506059
116.842105263158	49.6842105263158	30.1052631578947	0.553140383771740
116.842105263158	49.6842105263158	32.3157894736842	0.536561545260386
116.842105263158	49.6842105263158	34.5263157894737	0.520887338164580
116.842105263158	49.6842105263158	36.7368421052632	0.506048666903598
116.842105263158	49.6842105263158	38.9473684210526	0.491983141645565
116.842105263158	49.6842105263158	41.1578947368421	0.478634299054632
116.842105263158	49.6842105263158	43.3684210526316	0.465950927997331
116.842105263158	49.6842105263158	45.5789473684211	0.453886484259192
116.842105263158	49.6842105263158	47.7894736842105	0.442398581015535
116.842105263158	49.6842105263158	50	0.431448543996359
116.842105263158	51.5789473684211	21.2631578947368	0.625566368668211
116.842105263158	51.5789473684211	23.4736842105263	0.604892260297859
116.842105263158	51.5789473684211	25.6842105263158	0.585449772904837
116.842105263158	51.5789473684211	27.8947368421053	0.567136592441226
116.842105263158	51.5789473684211	30.1052631578947	0.549861157058521
116.842105263158	51.5789473684211	32.3157894736842	0.533541306796861
116.842105263158	51.5789473684211	34.5263157894737	0.518103129200184
116.842105263158	51.5789473684211	36.7368421052632	0.503479968824693
116.842105263158	51.5789473684211	38.9473684210526	0.489611574410187
116.842105263158	51.5789473684211	41.1578947368421	0.476443362138036
116.842105263158	51.5789473684211	43.3684210526316	0.463925777151552
116.842105263158	51.5789473684211	45.5789473684211	0.452013738553462
116.842105263158	51.5789473684211	47.7894736842105	0.440666155567871
116.842105263158	51.5789473684211	50	0.429845504575021
116.842105263158	53.4736842105263	21.2631578947368	0.621110219560877
116.842105263158	53.4736842105263	23.4736842105263	0.600803172701805
116.842105263158	53.4736842105263	25.6842105263158	0.581692792704721
116.842105263158	53.4736842105263	27.8947368421053	0.563680758683075
116.842105263158	53.4736842105263	30.1052631578947	0.546678970965443
116.842105263158	53.4736842105263	32.3157894736842	0.530608281185454
116.842105263158	53.4736842105263	34.5263157894737	0.515397404702422
116.842105263158	53.4736842105263	36.7368421052632	0.500981985851002
116.842105263158	53.4736842105263	38.9473684210526	0.487303791807891
116.842105263158	53.4736842105263	41.1578947368421	0.474310015117115
116.842105263158	53.4736842105263	43.3684210526316	0.461952668352535
116.842105263158	53.4736842105263	45.5789473684211	0.450188057186367
116.842105263158	53.4736842105263	47.7894736842105	0.438976320407702
116.842105263158	53.4736842105263	50	0.428281027298370
116.842105263158	55.3684210526316	21.2631578947368	0.616796096324563
116.842105263158	55.3684210526316	23.4736842105263	0.596841035247567
116.842105263158	55.3684210526316	25.6842105263158	0.578049489886744
116.842105263158	55.3684210526316	27.8947368421053	0.560326885597945
116.842105263158	55.3684210526316	30.1052631578947	0.543588376149378
116.842105263158	55.3684210526316	32.3157894736842	0.527757647645302
116.842105263158	55.3684210526316	34.5263157894737	0.512765892425044
116.842105263158	55.3684210526316	36.7368421052632	0.498550925712439
116.842105263158	55.3684210526316	38.9473684210526	0.485056422624013
116.842105263158	55.3684210526316	41.1578947368421	0.472231257040001
116.842105263158	55.3684210526316	43.3684210526316	0.460028926997434
116.842105263158	55.3684210526316	45.5789473684211	0.448407053831330
116.842105263158	55.3684210526316	47.7894736842105	0.437326944387610
116.842105263158	55.3684210526316	50	0.426753207352540
116.842105263158	57.2631578947368	21.2631578947368	0.612615714939196
116.842105263158	57.2631578947368	23.4736842105263	0.592998573222555
116.842105263158	57.2631578947368	25.6842105263158	0.574513461246821
116.842105263158	57.2631578947368	27.8947368421053	0.557069324912490
116.842105263158	57.2631578947368	30.1052631578947	0.540584380271211
116.842105263158	57.2631578947368	32.3157894736842	0.524984985402725
116.842105263158	57.2631578947368	34.5263157894737	0.510204671010865
116.842105263158	57.2631578947368	36.7368421052632	0.496183304567377
116.842105263158	57.2631578947368	38.9473684210526	0.482866367257839
116.842105263158	57.2631578947368	41.1578947368421	0.470204326559305
116.842105263158	57.2631578947368	43.3684210526316	0.458152090181292
116.842105263158	57.2631578947368	45.5789473684211	0.446668529467599
116.842105263158	57.2631578947368	47.7894736842105	0.435716062293669
116.842105263158	57.2631578947368	50	0.425260287087030
116.842105263158	59.1578947368421	19.0526315789474	0.629053782491445
116.842105263158	59.1578947368421	21.2631578947368	0.608561498146350
116.842105263158	59.1578947368421	23.4736842105263	0.589269124771341
116.842105263158	59.1578947368421	25.6842105263158	0.571078836527073
116.842105263158	59.1578947368421	27.8947368421053	0.553902893042947
116.842105263158	59.1578947368421	30.1052631578947	0.537662397172668
116.842105263158	59.1578947368421	32.3157894736842	0.522286229542811
116.842105263158	59.1578947368421	34.5263157894737	0.507710131541745
116.842105263158	59.1578947368421	36.7368421052632	0.493875913434761
116.842105263158	59.1578947368421	38.9473684210526	0.480730768351656
116.842105263158	59.1578947368421	41.1578947368421	0.468226676180657
116.842105263158	59.1578947368421	43.3684210526316	0.456319884076651
116.842105263158	59.1578947368421	45.5789473684211	0.444970452476286
116.842105263158	59.1578947368421	47.7894736842105	0.434141857304750
116.842105263158	59.1578947368421	50	0.423800640535454
116.842105263158	61.0526315789474	19.0526315789474	0.624774224412696
116.842105263158	61.0526315789474	21.2631578947368	0.604626496472575
116.842105263158	61.0526315789474	23.4736842105263	0.585646573058243
116.842105263158	61.0526315789474	25.6842105263158	0.567740219950802
116.842105263158	61.0526315789474	27.8947368421053	0.550822820549472
116.842105263158	61.0526315789474	30.1052631578947	0.534818203049254
116.842105263158	61.0526315789474	32.3157894736842	0.519657632904156
116.842105263158	61.0526315789474	34.5263157894737	0.505278944324038
116.842105263158	61.0526315789474	36.7368421052632	0.491625789174402
116.842105263158	61.0526315789474	38.9473684210526	0.478646985380937
116.842105263158	61.0526315789474	41.1578947368421	0.466295949969196
116.842105263158	61.0526315789474	43.3684210526316	0.454530204338296
116.842105263158	61.0526315789474	45.5789473684211	0.443310941388115
116.842105263158	61.0526315789474	47.7894736842105	0.432602645780307
116.842105263158	61.0526315789474	50	0.422372759984214
116.842105263158	62.9473684210526	19.0526315789474	0.620620585643963
116.842105263158	62.9473684210526	21.2631578947368	0.600804320091623
116.842105263158	62.9473684210526	23.4736842105263	0.582125287671703
116.842105263158	62.9473684210526	25.6842105263158	0.564492639667649
116.842105263158	62.9473684210526	27.8947368421053	0.547824708385058
116.842105263158	62.9473684210526	30.1052631578947	0.532047898479008
116.842105263158	62.9473684210526	32.3157894736842	0.517095733036060
116.842105263158	62.9473684210526	34.5263157894737	0.502908030063259
116.842105263158	62.9473684210526	36.7368421052632	0.489430189283010
116.842105263158	62.9473684210526	38.9473684210526	0.476612572569953
116.842105263158	62.9473684210526	41.1578947368421	0.464409964160805
116.842105263158	62.9473684210526	43.3684210526316	0.452781099050650
116.842105263158	62.9473684210526	45.5789473684211	0.441688249861093
116.842105263158	62.9473684210526	47.7894736842105	0.431096864007242
116.842105263158	62.9473684210526	50	0.420975244264955
116.842105263158	64.8421052631579	19.0526315789474	0.616586174834088
116.842105263158	64.8421052631579	21.2631578947368	0.597089079773293
116.842105263158	64.8421052631579	23.4736842105263	0.578700073785148
116.842105263158	64.8421052631579	25.6842105263158	0.561331503844516
116.842105263158	64.8421052631579	27.8947368421053	0.544904489858488
116.842105263158	64.8421052631579	30.1052631578947	0.529347875380186
116.842105263158	64.8421052631579	32.3157894736842	0.514597323420344
116.842105263158	64.8421052631579	34.5263157894737	0.500594534739060
116.842105263158	64.8421052631579	36.7368421052632	0.487286569909311
116.842105263158	64.8421052631579	38.9473684210526	0.474625259614656
116.842105263158	64.8421052631579	41.1578947368421	0.462566690226986
116.842105263158	64.8421052631579	43.3684210526316	0.451070753824103
116.842105263158	64.8421052631579	45.5789473684211	0.440100753543813
116.842105263158	64.8421052631579	47.7894736842105	0.429623056604141
116.842105263158	64.8421052631579	50	0.419606788506008
116.842105263158	66.7368421052632	19.0526315789474	0.612664817738743
116.842105263158	66.7368421052632	21.2631578947368	0.593475335490745
116.842105263158	66.7368421052632	23.4736842105263	0.575366127862437
116.842105263158	66.7368421052632	25.6842105263158	0.558252562369633
116.842105263158	66.7368421052632	27.8947368421053	0.542058397427970
116.842105263158	66.7368421052632	30.1052631578947	0.526714788139519
116.842105263158	66.7368421052632	32.3157894736842	0.512159428304559
116.842105263158	66.7368421052632	34.5263157894737	0.498335807616041
116.842105263158	66.7368421052632	36.7368421052632	0.485192566599091
116.842105263158	66.7368421052632	38.9473684210526	0.472682934787763
116.842105263158	66.7368421052632	41.1578947368421	0.460764240023051
116.842105263158	66.7368421052632	43.3684210526316	0.449397478716969
116.842105263158	66.7368421052632	45.5789473684211	0.438546938541480
116.842105263158	66.7368421052632	47.7894736842105	0.428179866334913
116.842105263158	66.7368421052632	50	0.418266175125052
116.842105263158	68.6315789473684	19.0526315789474	0.608850805005587
116.842105263158	68.6315789473684	21.2631578947368	0.589958051515104
116.842105263158	68.6315789473684	23.4736842105263	0.572118998913029
116.842105263158	68.6315789473684	25.6842105263158	0.555251873321220
116.842105263158	68.6315789473684	27.8947368421053	0.539282933598980
116.842105263158	68.6315789473684	30.1052631578947	0.524145528286853
116.842105263158	68.6315789473684	32.3157894736842	0.509779280608486
116.842105263158	68.6315789473684	34.5263157894737	0.496129381925101
116.842105263158	68.6315789473684	36.7368421052632	0.483145977366648
116.842105263158	68.6315789473684	38.9473684210526	0.470783630075194
116.842105263158	68.6315789473684	41.1578947368421	0.459000852713857
116.842105263158	68.6315789473684	43.3684210526316	0.447759696715941
116.842105263158	68.6315789473684	45.5789473684211	0.437025391250869
116.842105263158	68.6315789473684	47.7894736842105	0.426766025126786
116.842105263158	68.6315789473684	50	0.416952265882889
116.842105263158	70.5263157894737	19.0526315789474	0.605138846430740
116.842105263158	70.5263157894737	21.2631578947368	0.586532557031346
116.842105263158	70.5263157894737	23.4736842105263	0.568954554475412
116.842105263158	70.5263157894737	25.6842105263158	0.552325773499425
116.842105263158	70.5263157894737	27.8947368421053	0.536574845325337
116.842105263158	70.5263157894737	30.1052631578947	0.521637202199394
116.842105263158	70.5263157894737	32.3157894736842	0.507454302458130
116.842105263158	70.5263157894737	34.5263157894737	0.493972957829593
116.842105263158	70.5263157894737	36.7368421052632	0.481144747757940
116.842105263158	70.5263157894737	38.9473684210526	0.468925508052675
116.842105263158	70.5263157894737	41.1578947368421	0.457274883223147
116.842105263158	70.5263157894737	43.3684210526316	0.446155933553130
116.842105263158	70.5263157894737	45.5789473684211	0.435534789369836
116.842105263158	70.5263157894737	47.7894736842105	0.425380346122117
116.842105263158	70.5263157894737	50	0.415663994848473
116.842105263158	72.4210526315790	19.0526315789474	0.601524030741448
116.842105263158	72.4210526315790	21.2631578947368	0.583194511474300
116.842105263158	72.4210526315790	23.4736842105263	0.565868950646842
116.842105263158	72.4210526315790	25.6842105263158	0.549470852438796
116.842105263158	72.4210526315790	27.8947368421053	0.533931101413714
116.842105263158	72.4210526315790	30.1052631578947	0.519187111405451
116.842105263158	72.4210526315790	32.3157894736842	0.505182087975872
116.842105263158	72.4210526315790	34.5263157894737	0.491864387354744
116.842105263158	72.4210526315790	36.7368421052632	0.479186957626281
116.842105263158	72.4210526315790	38.9473684210526	0.467106850259515
116.842105263158	72.4210526315790	41.1578947368421	0.455584791994473
116.842105263158	72.4210526315790	43.3684210526316	0.444584808674267
116.842105263158	72.4210526315790	45.5789473684211	0.434073893918964
116.842105263158	72.4210526315790	47.7894736842105	0.424021716621489
116.842105263158	72.4210526315790	50	0.414400362149874
116.842105263158	74.3157894736842	19.0526315789474	0.598001790117923
116.842105263158	74.3157894736842	21.2631578947368	0.579939873916911
116.842105263158	74.3157894736842	23.4736842105263	0.562858605590330
116.842105263158	74.3157894736842	25.6842105263158	0.546683929414557
116.842105263158	74.3157894736842	27.8947368421053	0.531348872513805
116.842105263158	74.3157894736842	30.1052631578947	0.516792735127868
116.842105263158	74.3157894736842	32.3157894736842	0.502960388015952
116.842105263158	74.3157894736842	34.5263157894737	0.489801661011029
116.842105263158	74.3157894736842	36.7368421052632	0.477270809386583
116.842105263158	74.3157894736842	38.9473684210526	0.465326046865760
116.842105263158	74.3157894736842	41.1578947368421	0.453929135885799
116.842105263158	74.3157894736842	43.3684210526316	0.443045027202463
116.842105263158	74.3157894736842	45.5789473684211	0.432641542138934
116.842105263158	74.3157894736842	47.7894736842105	0.422689091798296
116.842105263158	74.3157894736842	50	0.413160428405845
116.842105263158	76.2105263157895	19.0526315789474	0.594567868795763
116.842105263158	76.2105263157895	21.2631578947368	0.576764875951270
116.842105263158	76.2105263157895	23.4736842105263	0.559920176041703
116.842105263158	76.2105263157895	25.6842105263158	0.543962033034207
116.842105263158	76.2105263157895	27.8947368421053	0.528825513343226
116.842105263158	76.2105263157895	30.1052631578947	0.514451714764682
116.842105263158	76.2105263157895	32.3157894736842	0.500787096583771
116.842105263158	76.2105263157895	34.5263157894737	0.487782895884791
116.842105263158	76.2105263157895	36.7368421052632	0.475394617551083
116.842105263158	76.2105263157895	38.9473684210526	0.463581587460984
116.842105263158	76.2105263157895	41.1578947368421	0.452306560047801
116.842105263158	76.2105263157895	43.3684210526316	0.441535372766239
116.842105263158	76.2105263157895	45.5789473684211	0.431236641148500
116.842105263158	76.2105263157895	47.7894736842105	0.421381489083704
116.842105263158	76.2105263157895	50	0.411943309749015
116.842105263158	78.1052631578947	19.0526315789474	0.591218295195259
116.842105263158	78.1052631578947	21.2631578947368	0.573665997591600
116.842105263158	78.1052631578947	23.4736842105263	0.557050536414816
116.842105263158	78.1052631578947	25.6842105263158	0.541302383070049
116.842105263158	78.1052631578947	27.8947368421053	0.526358546851045
116.842105263158	78.1052631578947	30.1052631578947	0.512161840051626
116.842105263158	78.1052631578947	32.3157894736842	0.498660238718105
116.842105263158	78.1052631578947	34.5263157894737	0.485806325004419
116.842105263158	78.1052631578947	36.7368421052632	0.473556799379822
116.842105263158	78.1052631578947	38.9473684210526	0.461872052819366
116.842105263158	78.1052631578947	41.1578947368421	0.450715790658816
116.842105263158	78.1052631578947	43.3684210526316	0.440054701080591
116.842105263158	78.1052631578947	45.5789473684211	0.429858162265488
116.842105263158	78.1052631578947	47.7894736842105	0.420097983136235
116.842105263158	78.1052631578947	50	0.410748173365263
116.842105263158	80	19.0526315789474	0.587949357110066
116.842105263158	80	21.2631578947368	0.570639945801227
116.842105263158	80	23.4736842105263	0.554246760164842
116.842105263158	80	25.6842105263158	0.538702374241018
116.842105263158	80	27.8947368421053	0.523945650069034
116.842105263158	80	30.1052631578947	0.509921036689873
116.842105263158	80	32.3157894736842	0.496577959648692
116.842105263158	80	34.5263157894737	0.483870287819334
116.842105263158	80	36.7368421052632	0.471755866504236
116.842105263158	80	38.9473684210526	0.460196107517466
116.842105263158	80	41.1578947368421	0.449155628408429
116.842105263158	80	43.3684210526316	0.438601934186457
116.842105263158	80	45.5789473684211	0.428505135907766
116.842105263158	80	47.7894736842105	0.418837701322972
116.842105263158	80	50	0.409574233484971
122.368421052632	44	23.4736842105263	0.615767493308559
122.368421052632	44	25.6842105263158	0.595279024045821
122.368421052632	44	27.8947368421053	0.576022892522044
122.368421052632	44	30.1052631578947	0.557895520818973
122.368421052632	44	32.3157894736842	0.540804348516645
122.368421052632	44	34.5263157894737	0.524666431430101
122.368421052632	44	36.7368421052632	0.509407246250456
122.368421052632	44	38.9473684210526	0.494959666991571
122.368421052632	44	41.1578947368421	0.481263085398603
122.368421052632	44	43.3684210526316	0.468262652476319
122.368421052632	44	45.5789473684211	0.455908622314933
122.368421052632	44	47.7894736842105	0.444155782637671
122.368421052632	44	50	0.432962959128504
122.368421052632	45.8947368421053	23.4736842105263	0.611027644444201
122.368421052632	45.8947368421053	25.6842105263158	0.590932183295515
122.368421052632	45.8947368421053	27.8947368421053	0.572031155018099
122.368421052632	45.8947368421053	30.1052631578947	0.554225367818649
122.368421052632	45.8947368421053	32.3157894736842	0.537426056416582
122.368421052632	45.8947368421053	34.5263157894737	0.521553571442029
122.368421052632	45.8947368421053	36.7368421052632	0.506536259206686
122.368421052632	45.8947368421053	38.9473684210526	0.492309500677576
122.368421052632	45.8947368421053	41.1578947368421	0.478814884138118
122.368421052632	45.8947368421053	43.3684210526316	0.465999490554602
122.368421052632	45.8947368421053	45.5789473684211	0.453815274319416
122.368421052632	45.8947368421053	47.7894736842105	0.442218525000232
122.368421052632	45.8947368421053	50	0.431169398130103
122.368421052632	47.7894736842105	21.2631578947368	0.627440716514828
122.368421052632	47.7894736842105	23.4736842105263	0.606455288001986
122.368421052632	47.7894736842105	25.6842105263158	0.586734970192703
122.368421052632	47.7894736842105	27.8947368421053	0.568173337164262
122.368421052632	47.7894736842105	30.1052631578947	0.550675284659660
122.368421052632	47.7894736842105	32.3157894736842	0.534155590653537
122.368421052632	47.7894736842105	34.5263157894737	0.518537687283634
122.368421052632	47.7894736842105	36.7368421052632	0.503752609176476
122.368421052632	47.7894736842105	38.9473684210526	0.489738089603989
122.368421052632	47.7894736842105	41.1578947368421	0.476437781033321
122.368421052632	47.7894736842105	43.3684210526316	0.463800580752672
122.368421052632	47.7894736842105	45.5789473684211	0.451780045584611
122.368421052632	47.7894736842105	47.7894736842105	0.440333882399883
122.368421052632	47.7894736842105	50	0.429423503347074
122.368421052632	49.6842105263158	21.2631578947368	0.622628087494105
122.368421052632	49.6842105263158	23.4736842105263	0.602039459790987
122.368421052632	49.6842105263158	25.6842105263158	0.582677757188717
122.368421052632	49.6842105263158	27.8947368421053	0.564440964579051
122.368421052632	49.6842105263158	30.1052631578947	0.547237795124596
122.368421052632	49.6842105263158	32.3157894736842	0.530986341715779
122.368421052632	49.6842105263158	34.5263157894737	0.515612924246078
122.368421052632	49.6842105263158	36.7368421052632	0.501051100661448
122.368421052632	49.6842105263158	38.9473684210526	0.487240815548494
122.368421052632	49.6842105263158	41.1578947368421	0.474127664684275
122.368421052632	49.6842105263158	43.3684210526316	0.461662257725076
122.368421052632	49.6842105263158	45.5789473684211	0.449799664251722
122.368421052632	49.6842105263158	47.7894736842105	0.438498930862204
122.368421052632	49.6842105263158	50	0.427722659022991
122.368421052632	51.5789473684211	21.2631578947368	0.617979509104535
122.368421052632	51.5789473684211	23.4736842105263	0.597770249971209
122.368421052632	51.5789473684211	25.6842105263158	0.578751831520043
122.368421052632	51.5789473684211	27.8947368421053	0.560826358926320
122.368421052632	51.5789473684211	30.1052631578947	0.543906117631418
122.368421052632	51.5789473684211	32.3157894736842	0.527912307801372
122.368421052632	51.5789473684211	34.5263157894737	0.512773960561850
122.368421052632	51.5789473684211	36.7368421052632	0.498427006580834
122.368421052632	51.5789473684211	38.9473684210526	0.484813472848966
122.368421052632	51.5789473684211	41.1578947368421	0.471880787751705
122.368421052632	51.5789473684211	43.3684210526316	0.459581177956362
122.368421052632	51.5789473684211	45.5789473684211	0.447871143420227
122.368421052632	51.5789473684211	47.7894736842105	0.436710999095058
122.368421052632	51.5789473684211	50	0.426064473761070
122.368421052632	53.4736842105263	21.2631578947368	0.613484745434143
122.368421052632	53.4736842105263	23.4736842105263	0.593638670122573
122.368421052632	53.4736842105263	25.6842105263158	0.574949280882640
122.368421052632	53.4736842105263	27.8947368421053	0.557322539250914
122.368421052632	53.4736842105263	30.1052631578947	0.540674079809817
122.368421052632	53.4736842105263	32.3157894736842	0.524928020635092
122.368421052632	53.4736842105263	34.5263157894737	0.510015942801790
122.368421052632	53.4736842105263	36.7368421052632	0.495876011863948
122.368421052632	53.4736842105263	38.9473684210526	0.482452219031784
122.368421052632	53.4736842105263	41.1578947368421	0.469693723646044
122.368421052632	53.4736842105263	43.3684210526316	0.457554281687717
122.368421052632	53.4736842105263	45.5789473684211	0.445991747614607
122.368421052632	53.4736842105263	47.7894736842105	0.434967638902312
122.368421052632	53.4736842105263	50	0.424446754378790
122.368421052632	55.3684210526316	19.0526315789474	0.629857687538318
122.368421052632	55.3684210526316	21.2631578947368	0.609134493539618
122.368421052632	55.3684210526316	23.4736842105263	0.589636540884313
122.368421052632	55.3684210526316	25.6842105263158	0.571262896679531
122.368421052632	55.3684210526316	27.8947368421053	0.553923138385750
122.368421052632	55.3684210526316	30.1052631578947	0.537536046050466
122.368421052632	55.3684210526316	32.3157894736842	0.522028482489936
122.368421052632	55.3684210526316	34.5263157894737	0.507334430980144
122.368421052632	55.3684210526316	36.7368421052632	0.493394165478882
122.368421052632	55.3684210526316	38.9473684210526	0.480153532791314
122.368421052632	55.3684210526316	41.1578947368421	0.467563329638469
122.368421052632	55.3684210526316	43.3684210526316	0.455578760467035
122.368421052632	55.3684210526316	45.5789473684211	0.444158964185933
122.368421052632	55.3684210526316	47.7894736842105	0.433266599936729
122.368421052632	55.3684210526316	50	0.422867483584803
122.368421052632	57.2631578947368	19.0526315789474	0.625274741474768
122.368421052632	57.2631578947368	21.2631578947368	0.604920272243603
122.368421052632	57.2631578947368	23.4736842105263	0.585756396420910
122.368421052632	57.2631578947368	25.6842105263158	0.567686091660038
122.368421052632	57.2631578947368	27.8947368421053	0.550622331714862
122.368421052632	57.2631578947368	30.1052631578947	0.534486855700295
122.368421052632	57.2631578947368	32.3157894736842	0.519209112411856
122.368421052632	57.2631578947368	34.5263157894737	0.504725351640265
122.368421052632	57.2631578947368	36.7368421052632	0.490977839401679
122.368421052632	57.2631578947368	38.9473684210526	0.477914178021481
122.368421052632	57.2631578947368	41.1578947368421	0.465486715262493
122.368421052632	57.2631578947368	43.3684210526316	0.453652029334495
122.368421052632	57.2631578947368	45.5789473684211	0.442370478783613
122.368421052632	57.2631578947368	47.7894736842105	0.431605808033565
122.368421052632	57.2631578947368	50	0.421324800811523
122.368421052632	59.1578947368421	19.0526315789474	0.620834951965897
122.368421052632	59.1578947368421	21.2631578947368	0.600834327183721
122.368421052632	59.1578947368421	23.4736842105263	0.581991402748751
122.368421052632	59.1578947368421	25.6842105263158	0.564212829427463
122.368421052632	59.1578947368421	27.8947368421053	0.547414776136789
122.368421052632	59.1578947368421	30.1052631578947	0.531521770054925
122.368421052632	59.1578947368421	32.3157894736842	0.516465700056142
122.368421052632	59.1578947368421	34.5263157894737	0.502184957546203
122.368421052632	59.1578947368421	36.7368421052632	0.488623693334727
122.368421052632	59.1578947368421	38.9473684210526	0.475731172864135
122.368421052632	59.1578947368421	41.1578947368421	0.463461215103910
122.368421052632	59.1578947368421	43.3684210526316	0.451771702855407
122.368421052632	59.1578947368421	45.5789473684211	0.440624154207040
122.368421052632	59.1578947368421	47.7894736842105	0.429983346519130
122.368421052632	59.1578947368421	50	0.419816985670772
122.368421052632	61.0526315789474	19.0526315789474	0.616530242767438
122.368421052632	61.0526315789474	21.2631578947368	0.596869549320199
122.368421052632	61.0526315789474	23.4736842105263	0.578335287555098
122.368421052632	61.0526315789474	25.6842105263158	0.560837563798109
122.368421052632	61.0526315789474	27.8947368421053	0.544295557503275
122.368421052632	61.0526315789474	30.1052631578947	0.528636426667386
122.368421052632	61.0526315789474	32.3157894736842	0.513794365859636
122.368421052632	61.0526315789474	34.5263157894737	0.499709792877328
122.368421052632	61.0526315789474	36.7368421052632	0.486328644218077
122.368421052632	61.0526315789474	38.9473684210526	0.473601762942607
122.368421052632	61.0526315789474	41.1578947368421	0.461484365253953
122.368421052632	61.0526315789474	43.3684210526316	0.449935574366497
122.368421052632	61.0526315789474	45.5789473684211	0.438918012081850
122.368421052632	61.0526315789474	47.7894736842105	0.428397440006785
122.368421052632	61.0526315789474	50	0.418342443603667
122.368421052632	62.9473684210526	19.0526315789474	0.612353199459874
122.368421052632	62.9473684210526	21.2631578947368	0.593019404657337
122.368421052632	62.9473684210526	23.4736842105263	0.574782279603715
122.368421052632	62.9473684210526	25.6842105263158	0.557555186386916
122.368421052632	62.9473684210526	27.8947368421053	0.541260145142559
122.368421052632	62.9473684210526	30.1052631578947	0.525826799778185
122.368421052632	62.9473684210526	32.3157894736842	0.511191526518458
122.368421052632	62.9473684210526	34.5263157894737	0.497296663034704
122.368421052632	62.9473684210526	36.7368421052632	0.484089839760308
122.368421052632	62.9473684210526	38.9473684210526	0.471523398107473
122.368421052632	62.9473684210526	41.1578947368421	0.459553882838551
122.368421052632	62.9473684210526	43.3684210526316	0.448141597922117
122.368421052632	62.9473684210526	45.5789473684211	0.437250216910665
122.368421052632	62.9473684210526	47.7894736842105	0.426846440285019
122.368421052632	62.9473684210526	50	0.416899693376812
122.368421052632	64.8421052631579	19.0526315789474	0.608296998678745
122.368421052632	64.8421052631579	21.2631578947368	0.589277873362047
122.368421052632	64.8421052631579	23.4736842105263	0.571327056183139
122.368421052632	64.8421052631579	25.6842105263158	0.554360981101983
122.368421052632	64.8421052631579	27.8947368421053	0.538304352338178
122.368421052632	64.8421052631579	30.1052631578947	0.523089165895771
122.368421052632	64.8421052631579	32.3157894736842	0.508653864933377
122.368421052632	64.8421052631579	34.5263157894737	0.494942608333881
122.368421052632	64.8421052631579	36.7368421052632	0.481904635359170
122.368421052632	64.8421052631579	38.9473684210526	0.469493712146197
122.368421052632	64.8421052631579	41.1578947368421	0.457667648144999
122.368421052632	64.8421052631579	43.3684210526316	0.446387872521559
122.368421052632	64.8421052631579	45.5789473684211	0.435619062131024
122.368421052632	64.8421052631579	47.7894736842105	0.425328813974855
122.368421052632	64.8421052631579	50	0.415487356140684
122.368421052632	66.7368421052632	19.0526315789474	0.604355346620543
122.368421052632	66.7368421052632	21.2631578947368	0.585639396799340
122.368421052632	66.7368421052632	23.4736842105263	0.567964697338269
122.368421052632	66.7368421052632	25.6842105263158	0.551250584472125
122.368421052632	66.7368421052632	27.8947368421053	0.535424301840673
122.368421052632	66.7368421052632	30.1052631578947	0.520420073733301
122.368421052632	66.7368421052632	32.3157894736842	0.506178303937079
122.368421052632	66.7368421052632	34.5263157894737	0.492644880990039
122.368421052632	66.7368421052632	36.7368421052632	0.479770573895816
122.368421052632	66.7368421052632	38.9473684210526	0.467510505006953
122.368421052632	66.7368421052632	41.1578947368421	0.455823688953263
122.368421052632	66.7368421052632	43.3684210526316	0.444672628273565
122.368421052632	66.7368421052632	45.5789473684211	0.434022957878800
122.368421052632	66.7368421052632	47.7894736842105	0.423843131691351
122.368421052632	66.7368421052632	50	0.414104145816616
122.368421052632	68.6315789473684	19.0526315789474	0.600522425393533
122.368421052632	68.6315789473684	21.2631578947368	0.582098831271437
122.368421052632	68.6315789473684	23.4736842105263	0.564690645851898
122.368421052632	68.6315789473684	25.6842105263158	0.548219950923781
122.368421052632	68.6315789473684	27.8947368421053	0.532616395653644
122.368421052632	68.6315789473684	30.1052631578947	0.517816317848312
122.368421052632	68.6315789473684	32.3157894736842	0.503761983238625
122.368421052632	68.6315789473684	34.5263157894737	0.490400924905931
122.368421052632	68.6315789473684	36.7368421052632	0.477685367977047
122.368421052632	68.6315789473684	38.9473684210526	0.465571727165602
122.368421052632	68.6315789473684	41.1578947368421	0.454020166747697
122.368421052632	68.6315789473684	43.3684210526316	0.442994214214078
122.368421052632	68.6315789473684	45.5789473684211	0.432460420207813
122.368421052632	68.6315789473684	47.7894736842105	0.422388058489961
122.368421052632	68.6315789473684	50	0.412748860619219
122.368421052632	70.5263157894737	19.0526315789474	0.596792846035238
122.368421052632	70.5263157894737	21.2631578947368	0.578651407460112
122.368421052632	70.5263157894737	23.4736842105263	0.561500672123221
122.368421052632	70.5263157894737	25.6842105263158	0.545265322277178
122.368421052632	70.5263157894737	27.8947368421053	0.529877288466933
122.368421052632	70.5263157894737	30.1052631578947	0.515274915444559
122.368421052632	70.5263157894737	32.3157894736842	0.501402239117421
122.368421052632	70.5263157894737	34.5263157894737	0.488208357856912
122.368421052632	70.5263157894737	36.7368421052632	0.475646884272579
122.368421052632	70.5263157894737	38.9473684210526	0.463675465827973
122.368421052632	70.5263157894737	41.1578947368421	0.452255364539981
122.368421052632	70.5263157894737	43.3684210526316	0.441351087541292
122.368421052632	70.5263157894737	45.5789473684211	0.430930061558484
122.368421052632	70.5263157894737	47.7894736842105	0.420962345415473
122.368421052632	70.5263157894737	50	0.411420375553594
122.368421052632	72.4210526315790	19.0526315789474	0.593161607220815
122.368421052632	72.4210526315790	21.2631578947368	0.575292694742899
122.368421052632	72.4210526315790	23.4736842105263	0.558390843235499
122.368421052632	72.4210526315790	25.6842105263158	0.542383200855296
122.368421052632	72.4210526315790	27.8947368421053	0.527203864215458
122.368421052632	72.4210526315790	30.1052631578947	0.512793085886114
122.368421052632	72.4210526315790	32.3157894736842	0.499096586477298
122.368421052632	72.4210526315790	34.5263157894737	0.486064955735026
122.368421052632	72.4210526315790	36.7368421052632	0.473653129653105
122.368421052632	72.4210526315790	38.9473684210526	0.461819932710621
122.368421052632	72.4210526315790	41.1578947368421	0.450527676078597
122.368421052632	72.4210526315790	43.3684210526316	0.439741804071045
122.368421052632	72.4210526315790	45.5789473684211	0.429430582302449
122.368421052632	72.4210526315790	47.7894736842105	0.419564822001198
122.368421052632	72.4210526315790	50	0.410117635753006
122.368421052632	74.3157894736842	19.0526315789474	0.589624058850093
122.368421052632	74.3157894736842	21.2631578947368	0.572018569692024
122.368421052632	74.3157894736842	23.4736842105263	0.555357495622414
122.368421052632	74.3157894736842	25.6842105263158	0.539570325699303
122.368421052632	74.3157894736842	27.8947368421053	0.524593215327966
122.368421052632	74.3157894736842	30.1052631578947	0.510368232547470
122.368421052632	74.3157894736842	32.3157894736842	0.496842702934827
122.368421052632	74.3157894736842	34.5263157894737	0.483968638569058
122.368421052632	74.3157894736842	36.7368421052632	0.471702238882556
122.368421052632	74.3157894736842	38.9473684210526	0.460003453184758
122.368421052632	74.3157894736842	41.1578947368421	0.448835596256406
122.368421052632	74.3157894736842	43.3684210526316	0.438165009747213
122.368421052632	74.3157894736842	45.5789473684211	0.427960763217843
122.368421052632	74.3157894736842	47.7894736842105	0.418194389590443
122.368421052632	74.3157894736842	50	0.408839650544164
122.368421052632	76.2105263157895	19.0526315789474	0.586175869833814
122.368421052632	76.2105263157895	21.2631578947368	0.568825188177306
122.368421052632	76.2105263157895	23.4736842105263	0.552397210838203
122.368421052632	76.2105263157895	25.6842105263158	0.536823651465668
122.368421052632	76.2105263157895	27.8947368421053	0.522042624299806
122.368421052632	76.2105263157895	30.1052631578947	0.507997926683507
122.368421052632	76.2105263157895	32.3157894736842	0.494638414667820
122.368421052632	76.2105263157895	34.5263157894737	0.481917458082358
122.368421052632	76.2105263157895	36.7368421052632	0.469792463656967
122.368421052632	76.2105263157895	38.9473684210526	0.458224456601965
122.368421052632	76.2105263157895	41.1578947368421	0.447177712557446
122.368421052632	76.2105263157895	43.3684210526316	0.436619433067710
122.368421052632	76.2105263157895	45.5789473684211	0.426519458772639
122.368421052632	76.2105263157895	47.7894736842105	0.416850015372274
122.368421052632	76.2105263157895	50	0.407585488144799
122.368421052632	78.1052631578947	19.0526315789474	0.582812999508048
122.368421052632	78.1052631578947	21.2631578947368	0.565708960586132
122.368421052632	78.1052631578947	23.4736842105263	0.549506794014799
122.368421052632	78.1052631578947	25.6842105263158	0.534140329646902
122.368421052632	78.1052631578947	27.8947368421053	0.519549547281128
122.368421052632	78.1052631578947	30.1052631578947	0.505679893052421
122.368421052632	78.1052631578947	32.3157894736842	0.492481683792554
122.368421052632	78.1052631578947	34.5263157894737	0.479909586587097
122.368421052632	78.1052631578947	36.7368421052632	0.467922162814372
122.368421052632	78.1052631578947	38.9473684210526	0.456481467648185
122.368421052632	78.1052631578947	41.1578947368421	0.445552697408485
122.368421052632	78.1052631578947	43.3684210526316	0.435103878307996
122.368421052632	78.1052631578947	45.5789473684211	0.425105591112175
122.368421052632	78.1052631578947	47.7894736842105	0.415530727040021
122.368421052632	78.1052631578947	50	0.406354270912734
122.368421052632	80	19.0526315789474	0.579531672194777
122.368421052632	80	21.2631578947368	0.562666529749111
122.368421052632	80	23.4736842105263	0.546683254653519
122.368421052632	80	25.6842105263158	0.531517691812895
122.368421052632	80	27.8947368421053	0.517111599419035
122.368421052632	80	30.1052631578947	0.503411997065378
122.368421052632	80	32.3157894736842	0.490370597073342
122.368421052632	80	34.5263157894737	0.477943307044052
122.368421052632	80	36.7368421052632	0.466089793566584
122.368421052632	80	38.9473684210526	0.454773098595565
122.368421052632	80	41.1578947368421	0.443959301320965
122.368421052632	80	43.3684210526316	0.433617219441656
122.368421052632	80	45.5789473684211	0.423718144662458
122.368421052632	80	47.7894736842105	0.414235607994572
122.368421052632	80	50	0.405145171077613
127.894736842105	44	21.2631578947368	0.630540963844785
127.894736842105	44	23.4736842105263	0.609159282801660
127.894736842105	44	25.6842105263158	0.589084663404669
127.894736842105	44	27.8947368421053	0.570205546557849
127.894736842105	44	30.1052631578947	0.552422410460912
127.894736842105	44	32.3157894736842	0.535646218339163
127.894736842105	44	34.5263157894737	0.519797097286639
127.894736842105	44	36.7368421052632	0.504803209455469
127.894736842105	44	38.9473684210526	0.490599784023826
127.894736842105	44	41.1578947368421	0.477128284114089
127.894736842105	44	43.3684210526316	0.464335687432080
127.894736842105	44	45.5789473684211	0.452173863102208
127.894736842105	44	47.7894736842105	0.440599030170726
127.894736842105	44	50	0.429571285685815
127.894736842105	45.8947368421053	21.2631578947368	0.625319236391268
127.894736842105	45.8947368421053	23.4736842105263	0.604369732936211
127.894736842105	45.8947368421053	25.6842105263158	0.584685177701748
127.894736842105	45.8947368421053	27.8947368421053	0.566158940220405
127.894736842105	45.8947368421053	30.1052631578947	0.548695755214593
127.894736842105	45.8947368421053	32.3157894736842	0.532210274664635
127.894736842105	45.8947368421053	34.5263157894737	0.516625832902645
127.894736842105	45.8947368421053	36.7368421052632	0.501873389415745
127.894736842105	45.8947368421053	38.9473684210526	0.487890620525702
127.894736842105	45.8947368421053	41.1578947368421	0.474621136295427
127.894736842105	45.8947368421053	43.3684210526316	0.462013803177964
127.894736842105	45.8947368421053	45.5789473684211	0.450022156286711
127.894736842105	45.8947368421053	47.7894736842105	0.438603887893934
127.894736842105	45.8947368421053	50	0.427720400987799
127.894736842105	47.7894736842105	21.2631578947368	0.620288681363689
127.894736842105	47.7894736842105	23.4736842105263	0.599750966439174
127.894736842105	47.7894736842105	25.6842105263158	0.580438568321554
127.894736842105	47.7894736842105	27.8947368421053	0.562249438002235
127.894736842105	47.7894736842105	30.1052631578947	0.545092274459547
127.894736842105	47.7894736842105	32.3157894736842	0.528885171403238
127.894736842105	47.7894736842105	34.5263157894737	0.513554460824019
127.894736842105	47.7894736842105	36.7368421052632	0.499033721090646
127.894736842105	47.7894736842105	38.9473684210526	0.485262923193077
127.894736842105	47.7894736842105	41.1578947368421	0.472187693424932
127.894736842105	47.7894736842105	43.3684210526316	0.459758674580704
127.894736842105	47.7894736842105	45.5789473684211	0.447930970804864
127.894736842105	47.7894736842105	47.7894736842105	0.436663663719642
127.894736842105	47.7894736842105	50	0.425919389491652
127.894736842105	49.6842105263158	21.2631578947368	0.615436483822360
127.894736842105	49.6842105263158	23.4736842105263	0.595291734435009
127.894736842105	49.6842105263158	25.6842105263158	0.576334935546071
127.894736842105	49.6842105263158	27.8947368421053	0.558468306454109
127.894736842105	49.6842105263158	30.1052631578947	0.541604246192136
127.894736842105	49.6842105263158	32.3157894736842	0.525664066432873
127.894736842105	49.6842105263158	34.5263157894737	0.510576906604947
127.894736842105	49.6842105263158	36.7368421052632	0.496278801684016
127.894736842105	49.6842105263158	38.9473684210526	0.482711878426759
127.894736842105	49.6842105263158	41.1578947368421	0.469823660078958
127.894736842105	49.6842105263158	43.3684210526316	0.457566463032198
127.894736842105	49.6842105263158	45.5789473684211	0.445896871697767
127.894736842105	49.6842105263158	47.7894736842105	0.434775280143597
127.894736842105	49.6842105263158	50	0.424165490904117
127.894736842105	51.5789473684211	21.2631578947368	0.610751082023806
127.894736842105	51.5789473684211	23.4736842105263	0.590981874497743
127.894736842105	51.5789473684211	25.6842105263158	0.572365324504765
127.894736842105	51.5789473684211	27.8947368421053	0.554807636246684
127.894736842105	51.5789473684211	30.1052631578947	0.538224669209414
127.894736842105	51.5789473684211	32.3157894736842	0.522540749693722
127.894736842105	51.5789473684211	34.5263157894737	0.507687651386377
127.894736842105	51.5789473684211	36.7368421052632	0.493603717865087
127.894736842105	51.5789473684211	38.9473684210526	0.480233104746970
127.894736842105	51.5789473684211	41.1578947368421	0.467525123071456
127.894736842105	51.5789473684211	43.3684210526316	0.455433668650814
127.894736842105	51.5789473684211	45.5789473684211	0.443916724677182
127.894736842105	51.5789473684211	47.7894736842105	0.432935926962628
127.894736842105	51.5789473684211	50	0.422456182901163
127.894736842105	53.4736842105263	21.2631578947368	0.606222007432676
127.894736842105	53.4736842105263	23.4736842105263	0.586812173229821
127.894736842105	53.4736842105263	25.6842105263158	0.568521606705500
127.894736842105	53.4736842105263	27.8947368421053	0.551260239689493
127.894736842105	53.4736842105263	30.1052631578947	0.534947174173579
127.894736842105	53.4736842105263	32.3157894736842	0.519509565775425
127.894736842105	53.4736842105263	34.5263157894737	0.504881664323173
127.894736842105	53.4736842105263	36.7368421052632	0.491003986629535
127.894736842105	53.4736842105263	38.9473684210526	0.477822600908487
127.894736842105	53.4736842105263	41.1578947368421	0.465288505829232
127.894736842105	53.4736842105263	43.3684210526316	0.453357090076158
127.894736842105	53.4736842105263	45.5789473684211	0.441987660626314
127.894736842105	53.4736842105263	47.7894736842105	0.431143029873667
127.894736842105	53.4736842105263	50	0.420789153305830
127.894736842105	55.3684210526316	21.2631578947368	0.601839749731069
127.894736842105	55.3684210526316	23.4736842105263	0.582774250159119
127.894736842105	55.3684210526316	25.6842105263158	0.564796379820955
127.894736842105	55.3684210526316	27.8947368421053	0.547819563943278
127.894736842105	55.3684210526316	30.1052631578947	0.531765948216066
127.894736842105	55.3684210526316	32.3157894736842	0.516565348225384
127.894736842105	55.3684210526316	34.5263157894737	0.502154345190319
127.894736842105	55.3684210526316	36.7368421052632	0.488475505026589
127.894736842105	55.3684210526316	38.9473684210526	0.475476701759546
127.894736842105	55.3684210526316	41.1578947368421	0.463110529548159
127.894736842105	55.3684210526316	43.3684210526316	0.451333790215933
127.894736842105	55.3684210526316	45.5789473684211	0.440107045336701
127.894736842105	55.3684210526316	47.7894736842105	0.429394223688479
127.894736842105	55.3684210526316	50	0.419162276342516
127.894736842105	57.2631578947368	21.2631578947368	0.597595642240643
127.894736842105	57.2631578947368	23.4736842105263	0.578860459066504
127.894736842105	57.2631578947368	25.6842105263158	0.561182882418970
127.894736842105	57.2631578947368	27.8947368421053	0.544479617092705
127.894736842105	57.2631578947368	30.1052631578947	0.528675670648135
127.894736842105	57.2631578947368	32.3157894736842	0.513703363480652
127.894736842105	57.2631578947368	34.5263157894737	0.499501475353642
127.894736842105	57.2631578947368	36.7368421052632	0.486014507177397
127.894736842105	57.2631578947368	38.9473684210526	0.473192040473639
127.894736842105	57.2631578947368	41.1578947368421	0.460988179933638
127.894736842105	57.2631578947368	43.3684210526316	0.449361066897428
127.894736842105	57.2631578947368	45.5789473684211	0.438272453562205
127.894736842105	57.2631578947368	47.7894736842105	0.427687329355946
127.894736842105	57.2631578947368	50	0.417573592255636
127.894736842105	59.1578947368421	21.2631578947368	0.593481764131667
127.894736842105	59.1578947368421	23.4736842105263	0.575063803665559
127.894736842105	59.1578947368421	25.6842105263158	0.557674921011607
127.894736842105	59.1578947368421	27.8947368421053	0.541234904831423
127.894736842105	59.1578947368421	30.1052631578947	0.525671457845382
127.894736842105	59.1578947368421	32.3157894736842	0.510919262755966
127.894736842105	59.1578947368421	34.5263157894737	0.496919175661468
127.894736842105	59.1578947368421	36.7368421052632	0.483617527330867
127.894736842105	59.1578947368421	38.9473684210526	0.470965516062063
127.894736842105	59.1578947368421	41.1578947368421	0.458918678571317
127.894736842105	59.1578947368421	43.3684210526316	0.447436427588234
127.894736842105	59.1578947368421	45.5789473684211	0.436481646656769
127.894736842105	59.1578947368421	47.7894736842105	0.426020334146777
127.894736842105	59.1578947368421	50	0.416021289723926
127.894736842105	61.0526315789474	21.2631578947368	0.589490856528081
127.894736842105	61.0526315789474	23.4736842105263	0.571377865177150
127.894736842105	61.0526315789474	25.6842105263158	0.554266807325097
127.894736842105	61.0526315789474	27.8947368421053	0.538080375961229
127.894736842105	61.0526315789474	30.1052631578947	0.522748815758868
127.894736842105	61.0526315789474	32.3157894736842	0.508209040551786
127.894736842105	61.0526315789474	34.5263157894737	0.494403870099576
127.894736842105	61.0526315789474	36.7368421052632	0.481281367950900
127.894736842105	61.0526315789474	38.9473684210526	0.468794265290257
127.894736842105	61.0526315789474	41.1578947368421	0.456899458161598
127.894736842105	61.0526315789474	43.3684210526316	0.445557567514576
127.894736842105	61.0526315789474	45.5789473684211	0.434732553206085
127.894736842105	61.0526315789474	47.7894736842105	0.424391374481473
127.894736842105	61.0526315789474	50	0.414503690612556
127.894736842105	62.9473684210526	21.2631578947368	0.585616250186172
127.894736842105	62.9473684210526	23.4736842105263	0.567796739822451
127.894736842105	62.9473684210526	25.6842105263158	0.550953304101643
127.894736842105	62.9473684210526	27.8947368421053	0.535011375256124
127.894736842105	62.9473684210526	30.1052631578947	0.519903598804770
127.894736842105	62.9473684210526	32.3157894736842	0.505568998703699
127.894736842105	62.9473684210526	34.5263157894737	0.491952254274201
127.894736842105	62.9473684210526	36.7368421052632	0.479003072021579
127.894736842105	62.9473684210526	38.9473684210526	0.466675638288479
127.894736842105	62.9473684210526	41.1578947368421	0.454928140997514
127.894736842105	62.9473684210526	43.3684210526316	0.443722350633371
127.894736842105	62.9473684210526	45.5789473684211	0.433023252175277
127.894736842105	62.9473684210526	47.7894736842105	0.422798720980741
127.894736842105	62.9473684210526	50	0.413019236691776
127.894736842105	64.8421052631579	21.2631578947368	0.581851802867971
127.894736842105	64.8421052631579	23.4736842105263	0.564314984633708
127.894736842105	64.8421052631579	25.6842105263158	0.547729578063621
127.894736842105	64.8421052631579	27.8947368421053	0.532023602515136
127.894736842105	64.8421052631579	30.1052631578947	0.517131974118781
127.894736842105	64.8421052631579	32.3157894736842	0.502995715096352
127.894736842105	64.8421052631579	34.5263157894737	0.489561267962254
127.894736842105	64.8421052631579	36.7368421052632	0.476779898908206
127.894736842105	64.8421052631579	38.9473684210526	0.464607177278948
127.894736842105	64.8421052631579	41.1578947368421	0.453002520180342
127.894736842105	64.8421052631579	43.3684210526316	0.441928793014477
127.894736842105	64.8421052631579	45.5789473684211	0.431351958182679
127.894736842105	64.8421052631579	47.7894736842105	0.421240765394859
127.894736842105	64.8421052631579	50	0.411566478018930
127.894736842105	66.7368421052632	21.2631578947368	0.578191844879223
127.894736842105	66.7368421052632	23.4736842105263	0.560927570277671
127.894736842105	66.7368421052632	25.6842105263158	0.544591158922627
127.894736842105	66.7368421052632	27.8947368421053	0.529113076843210
127.894736842105	66.7368421052632	30.1052631578947	0.514430390346447
127.894736842105	66.7368421052632	32.3157894736842	0.500486016324498
127.894736842105	66.7368421052632	34.5263157894737	0.487228071105821
127.894736842105	66.7368421052632	36.7368421052632	0.474609303231654
127.894736842105	66.7368421052632	38.9473684210526	0.462586597945713
127.894736842105	66.7368421052632	41.1578947368421	0.451120543158159
127.894736842105	66.7368421052632	43.3684210526316	0.440175048269148
127.894736842105	66.7368421052632	45.5789473684211	0.429717008579563
127.894736842105	66.7368421052632	47.7894736842105	0.419716009129843
127.894736842105	66.7368421052632	50	0.410144062734676
127.894736842105	68.6315789473684	21.2631578947368	0.574631131518097
127.894736842105	68.6315789473684	23.4736842105263	0.557629839821164
127.894736842105	68.6315789473684	25.6842105263158	0.541533903515648
127.894736842105	68.6315789473684	27.8947368421053	0.526276105370574
127.894736842105	68.6315789473684	30.1052631578947	0.511795550287706
127.894736842105	68.6315789473684	32.3157894736842	0.498036953710588
127.894736842105	68.6315789473684	34.5263157894737	0.484950022737779
127.894736842105	68.6315789473684	36.7368421052632	0.472488916308863
127.894736842105	68.6315789473684	38.9473684210526	0.460611773056474
127.894736842105	68.6315789473684	41.1578947368421	0.449280297245056
127.894736842105	68.6315789473684	43.3684210526316	0.438459394724129
127.894736842105	68.6315789473684	45.5789473684211	0.428116852071351
127.894736842105	68.6315789473684	47.7894736842105	0.418223053137220
127.894736842105	68.6315789473684	50	0.408750728067464
127.894736842105	70.5263157894737	21.2631578947368	0.571164801401191
127.894736842105	70.5263157894737	23.4736842105263	0.554417472555491
127.894736842105	70.5263157894737	25.6842105263158	0.538553964310506
127.894736842105	70.5263157894737	27.8947368421053	0.523509255757930
127.894736842105	70.5263157894737	30.1052631578947	0.509224386831632
127.894736842105	70.5263157894737	32.3157894736842	0.495645782189977
127.894736842105	70.5263157894737	34.5263157894737	0.482724662413376
127.894736842105	70.5263157894737	36.7368421052632	0.470416529788737
127.894736842105	70.5263157894737	38.9473684210526	0.458680718012243
127.894736842105	70.5263157894737	41.1578947368421	0.447479996836932
127.894736842105	70.5263157894737	43.3684210526316	0.436780224091843
127.894736842105	70.5263157894737	45.5789473684211	0.426550038660602
127.894736842105	70.5263157894737	47.7894736842105	0.416760588973622
127.894736842105	70.5263157894737	50	0.407385292374965
127.894736842105	72.4210526315790	21.2631578947368	0.567788339810357
127.894736842105	72.4210526315790	23.4736842105263	0.551286452146917
127.894736842105	72.4210526315790	25.6842105263158	0.535647761651216
127.894736842105	72.4210526315790	27.8947368421053	0.520809331945024
127.894736842105	72.4210526315790	30.1052631578947	0.506714041712290
127.894736842105	72.4210526315790	32.3157894736842	0.493309941656778
127.894736842105	72.4210526315790	34.5263157894737	0.480549693793664
127.894736842105	72.4210526315790	36.7368421052632	0.468390081174466
127.894736842105	72.4210526315790	38.9473684210526	0.456791578054538
127.894736842105	72.4210526315790	41.1578947368421	0.445717972086804
127.894736842105	72.4210526315790	43.3684210526316	0.435136031428312
127.894736842105	72.4210526315790	45.5789473684211	0.425015210728275
127.894736842105	72.4210526315790	47.7894736842105	0.415327390868242
127.894736842105	72.4210526315790	50	0.406046648079346
127.894736842105	74.3157894736842	21.2631578947368	0.564497546346906
127.894736842105	74.3157894736842	23.4736842105263	0.548233038502197
127.894736842105	74.3157894736842	25.6842105263158	0.532811959218029
127.894736842105	74.3157894736842	27.8947368421053	0.518173352689497
127.894736842105	74.3157894736842	30.1052631578947	0.504261846693533
127.894736842105	74.3157894736842	32.3157894736842	0.491027040429885
127.894736842105	74.3157894736842	34.5263157894737	0.478422970084332
127.894736842105	74.3157894736842	36.7368421052632	0.466407640973449
127.894736842105	74.3157894736842	38.9473684210526	0.454942616903546
127.894736842105	74.3157894736842	41.1578947368421	0.443992658840874
127.894736842105	74.3157894736842	43.3684210526316	0.433525406204026
127.894736842105	74.3157894736842	45.5789473684211	0.423511095099241
127.894736842105	74.3157894736842	47.7894736842105	0.413922308662209
127.894736842105	74.3157894736842	50	0.404733755376081
127.894736842105	76.2105263157895	21.2631578947368	0.561288506295918
127.894736842105	76.2105263157895	23.4736842105263	0.545253742837149
127.894736842105	76.2105263157895	25.6842105263158	0.530043442261613
127.894736842105	76.2105263157895	27.8947368421053	0.515598532515669
127.894736842105	76.2105263157895	30.1052631578947	0.501865306853302
127.894736842105	76.2105263157895	32.3157894736842	0.488794840552954
127.894736842105	76.2105263157895	34.5263157894737	0.476342481080567
127.894736842105	76.2105263157895	36.7368421052632	0.464467401256951
127.894736842105	76.2105263157895	38.9473684210526	0.453132206636463
127.894736842105	76.2105263157895	41.1578947368421	0.442302589667842
127.894736842105	76.2105263157895	43.3684210526316	0.431947024340401
127.894736842105	76.2105263157895	45.5789473684211	0.422036495962143
127.894736842105	76.2105263157895	47.7894736842105	0.412544261505108
127.894736842105	76.2105263157895	50	0.403445636614831
127.894736842105	78.1052631578947	21.2631578947368	0.558157565198385
127.894736842105	78.1052631578947	23.4736842105263	0.542345305517263
127.894736842105	78.1052631578947	25.6842105263158	0.527339298240216
127.894736842105	78.1052631578947	27.8947368421053	0.513082264752570
127.894736842105	78.1052631578947	30.1052631578947	0.499522085689450
127.894736842105	78.1052631578947	32.3157894736842	0.486611244686666
127.894736842105	78.1052631578947	34.5263157894737	0.474306341607225
127.894736842105	78.1052631578947	36.7368421052632	0.462567665445306
127.894736842105	78.1052631578947	38.9473684210526	0.451358818644592
127.894736842105	78.1052631578947	41.1578947368421	0.440646385839709
127.894736842105	78.1052631578947	43.3684210526316	0.430399641087025
127.894736842105	78.1052631578947	45.5789473684211	0.420590288533548
127.894736842105	78.1052631578947	47.7894736842105	0.411192232211439
127.894736842105	78.1052631578947	50	0.402181371266308
127.894736842105	80	21.2631578947368	0.555101306206902
127.894736842105	80	23.4736842105263	0.539504676305947
127.894736842105	80	25.6842105263158	0.524696799545741
127.894736842105	80	27.8947368421053	0.510622106389583
127.894736842105	80	30.1052631578947	0.497229991811468
127.894736842105	80	32.3157894736842	0.484474284388272
127.894736842105	80	34.5263157894737	0.472312781175496
127.894736842105	80	36.7368421052632	0.460706839162254
127.894736842105	80	38.9473684210526	0.449621015532078
127.894736842105	80	41.1578947368421	0.439022750143546
127.894736842105	80	43.3684210526316	0.428882084633603
127.894736842105	80	45.5789473684211	0.419171413372759
127.894736842105	80	47.7894736842105	0.409865262194231
127.894736842105	80	50	0.400940091401841
133.421052631579	44	21.2631578947368	0.623787936166098
133.421052631579	44	23.4736842105263	0.602838746791347
133.421052631579	44	25.6842105263158	0.583157580569177
133.421052631579	44	27.8947368421053	0.564637243980232
133.421052631579	44	30.1052631578947	0.547182000065512
133.421052631579	44	32.3157894736842	0.530706104726688
133.421052631579	44	34.5263157894737	0.515132558961166
133.421052631579	44	36.7368421052632	0.500392041134714
133.421052631579	44	38.9473684210526	0.486421990002146
133.421052631579	44	41.1578947368421	0.473165814465743
133.421052631579	44	43.3684210526316	0.460572210300402
133.421052631579	44	45.5789473684211	0.448594567495544
133.421052631579	44	47.7894736842105	0.437190454637307
133.421052631579	44	50	0.426321169013338
133.421052631579	45.8947368421053	21.2631578947368	0.618524911876517
133.421052631579	45.8947368421053	23.4736842105263	0.598004108416730
133.421052631579	45.8947368421053	25.6842105263158	0.578710059324604
133.421052631579	45.8947368421053	27.8947368421053	0.560540349844438
133.421052631579	45.8947368421053	30.1052631578947	0.543403376588745
133.421052631579	45.8947368421053	32.3157894736842	0.527216983033631
133.421052631579	45.8947368421053	34.5263157894737	0.511907293913617
133.421052631579	45.8947368421053	36.7368421052632	0.497407715838895
133.421052631579	45.8947368421053	38.9473684210526	0.483658077403565
133.421052631579	45.8947368421053	41.1578947368421	0.470603886817208
133.421052631579	45.8947368421053	43.3684210526316	0.458195688927971
133.421052631579	45.8947368421053	45.5789473684211	0.446388506608832
133.421052631579	45.8947368421053	47.7894736842105	0.435141354001031
133.421052631579	45.8947368421053	50	0.424416811167790
133.421052631579	47.7894736842105	21.2631578947368	0.613456144412506
133.421052631579	47.7894736842105	23.4736842105263	0.593343337080455
133.421052631579	47.7894736842105	25.6842105263158	0.574418467368286
133.421052631579	47.7894736842105	27.8947368421053	0.556583560038874
133.421052631579	47.7894736842105	30.1052631578947	0.539750859132643
133.421052631579	47.7894736842105	32.3157894736842	0.523841553404830
133.421052631579	47.7894736842105	34.5263157894737	0.508784685397668
133.421052631579	47.7894736842105	36.7368421052632	0.494516214322572
133.421052631579	47.7894736842105	38.9473684210526	0.480978208293277
133.421052631579	47.7894736842105	41.1578947368421	0.468118145761843
133.421052631579	47.7894736842105	43.3684210526316	0.455888309489835
133.421052631579	47.7894736842105	45.5789473684211	0.444245259209821
133.421052631579	47.7894736842105	47.7894736842105	0.433149371432118
133.421052631579	47.7894736842105	50	0.422564436733437
133.421052631579	49.6842105263158	21.2631578947368	0.608568538715537
133.421052631579	49.6842105263158	23.4736842105263	0.588844913763586
133.421052631579	49.6842105263158	25.6842105263158	0.570272646059119
133.421052631579	49.6842105263158	27.8947368421053	0.552757894093531
133.421052631579	49.6842105263158	30.1052631578947	0.536216490852581
133.421052631579	49.6842105263158	32.3157894736842	0.520572751046926
133.421052631579	49.6842105263158	34.5263157894737	0.505758448254718
133.421052631579	49.6842105263158	36.7368421052632	0.491711934686628
133.421052631579	49.6842105263158	38.9473684210526	0.478377381139867
133.421052631579	49.6842105263158	41.1578947368421	0.465704118619496
133.421052631579	49.6842105263158	43.3684210526316	0.453646066271313
133.421052631579	49.6842105263158	45.5789473684211	0.442161232844619

==> Plots/Data/points6D_2_6.dat <==
x	y	z	color
133.421052631579	49.6842105263158	47.7894736842105	0.431211281005065
133.421052631579	49.6842105263158	50	0.420761145541329
133.421052631579	51.5789473684211	21.2631578947368	0.603850285483904
133.421052631579	51.5789473684211	23.4736842105263	0.584498436596120
133.421052631579	51.5789473684211	25.6842105263158	0.566263410424677
133.421052631579	51.5789473684211	27.8947368421053	0.549055222632781
133.421052631579	51.5789473684211	30.1052631578947	0.532793060895182
133.421052631579	51.5789473684211	32.3157894736842	0.517404166717434
133.421052631579	51.5789473684211	34.5263157894737	0.502822874792371
133.421052631579	51.5789473684211	36.7368421052632	0.488989784865428
133.421052631579	51.5789473684211	38.9473684210526	0.475851045486925
133.421052631579	51.5789473684211	41.1578947368421	0.463357732587886
133.421052631579	51.5789473684211	43.3684210526316	0.451465308702956
133.421052631579	51.5789473684211	45.5789473684211	0.440133151016617
133.421052631579	51.5789473684211	47.7894736842105	0.429324138334240
133.421052631579	51.5789473684211	50	0.419004288661694
133.421052631579	53.4736842105263	21.2631578947368	0.599290696529555
133.421052631579	53.4736842105263	23.4736842105263	0.580294479117379
133.421052631579	53.4736842105263	25.6842105263158	0.562382426697823
133.421052631579	53.4736842105263	27.8947368421053	0.545468161207232
133.421052631579	53.4736842105263	30.1052631578947	0.529474012063408
133.421052631579	53.4736842105263	32.3157894736842	0.514329966180042
133.421052631579	53.4736842105263	34.5263157894737	0.499972764326909
133.421052631579	53.4736842105263	36.7368421052632	0.486345120830716
133.421052631579	53.4736842105263	38.9473684210526	0.473395047619804
133.421052631579	53.4736842105263	41.1578947368421	0.461075266860683
133.421052631579	53.4736842105263	43.3684210526316	0.449342699073034
133.421052631579	53.4736842105263	45.5789473684211	0.438158015764803
133.421052631579	53.4736842105263	47.7894736842105	0.427485247396432
133.421052631579	53.4736842105263	50	0.417291438938624
133.421052631579	55.3684210526316	21.2631578947368	0.594880065920548
133.421052631579	55.3684210526316	23.4736842105263	0.576224470576790
133.421052631579	55.3684210526316	25.6842105263158	0.558622108769283
133.421052631579	55.3684210526316	27.8947368421053	0.541989980422197
133.421052631579	55.3684210526316	30.1052631578947	0.526253362572099
133.421052631579	55.3684210526316	32.3157894736842	0.511344821883938
133.421052631579	55.3684210526316	34.5263157894737	0.497203363364131
133.421052631579	55.3684210526316	36.7368421052632	0.483773694081331
133.421052631579	55.3684210526316	38.9473684210526	0.471005584360100
133.421052631579	55.3684210526316	41.1578947368421	0.458853311878102
133.421052631579	55.3684210526316	43.3684210526316	0.447275176514315
133.421052631579	55.3684210526316	45.5789473684211	0.436233075773859
133.421052631579	55.3684210526316	47.7894736842105	0.425692132240751
133.421052631579	55.3684210526316	50	0.415620365851147
133.421052631579	57.2631578947368	21.2631578947368	0.590609552170984
133.421052631579	57.2631578947368	23.4736842105263	0.572280594248115
133.421052631579	57.2631578947368	25.6842105263158	0.554975530118344
133.421052631579	57.2631578947368	27.8947368421053	0.538614529415482
133.421052631579	57.2631578947368	30.1052631578947	0.523125639357204
133.421052631579	57.2631578947368	32.3157894736842	0.508443854675678
133.421052631579	57.2631578947368	34.5263157894737	0.494510314518786
133.421052631579	57.2631578947368	36.7368421052632	0.481271606766510
133.421052631579	57.2631578947368	38.9473684210526	0.468679163546541
133.421052631579	57.2631578947368	41.1578947368421	0.456688734449106
133.421052631579	57.2631578947368	43.3684210526316	0.445259926159171
133.421052631579	57.2631578947368	45.5789473684211	0.434355799043587
133.421052631579	57.2631578947368	47.7894736842105	0.423942512728870
133.421052631579	57.2631578947368	50	0.413989013943790
133.421052631579	59.1578947368421	21.2631578947368	0.586471077732676
133.421052631579	59.1578947368421	23.4736842105263	0.568455700569772
133.421052631579	59.1578947368421	25.6842105263158	0.551436348497489
133.421052631579	59.1578947368421	27.8947368421053	0.535336170346606
133.421052631579	59.1578947368421	30.1052631578947	0.520085820924595
133.421052631579	59.1578947368421	32.3157894736842	0.505622583802119
133.421052631579	59.1578947368421	34.5263157894737	0.491889612661750
133.421052631579	59.1578947368421	36.7368421052632	0.478835273127840
133.421052631579	59.1578947368421	38.9473684210526	0.466412570054439
133.421052631579	59.1578947368421	41.1578947368421	0.454578647740465
133.421052631579	59.1578947368421	43.3684210526316	0.443294352581234
133.421052631579	59.1578947368421	45.5789473684211	0.432523849341915
133.421052631579	59.1578947368421	47.7894736842105	0.422234283621617
133.421052631579	59.1578947368421	50	0.412395484222303
133.421052631579	61.0526315789474	21.2631578947368	0.582457242803242
133.421052631579	61.0526315789474	23.4736842105263	0.564743232567866
133.421052631579	61.0526315789474	25.6842105263158	0.547998741194862
133.421052631579	61.0526315789474	27.8947368421053	0.532149722028032
133.421052631579	61.0526315789474	30.1052631578947	0.517129288126448
133.421052631579	61.0526315789474	32.3157894736842	0.502876883809465
133.421052631579	61.0526315789474	34.5263157894737	0.489337567083761
133.421052631579	61.0526315789474	36.7368421052632	0.476461386204983
133.421052631579	61.0526315789474	38.9473684210526	0.464202836432294
133.421052631579	61.0526315789474	41.1578947368421	0.452520385325637
133.421052631579	61.0526315789474	43.3684210526316	0.441376056814906
133.421052631579	61.0526315789474	45.5789473684211	0.430735065817721
133.421052631579	61.0526315789474	47.7894736842105	0.420565496461681
133.421052631579	61.0526315789474	50	0.410838018028176
133.421052631579	62.9473684210526	21.2631578947368	0.578561251053322
133.421052631579	62.9473684210526	23.4736842105263	0.561137161517174
133.421052631579	62.9473684210526	25.6842105263158	0.544657349123149
133.421052631579	62.9473684210526	27.8947368421053	0.529050411192410
133.421052631579	62.9473684210526	30.1052631578947	0.514251781565390
133.421052631579	62.9473684210526	32.3157894736842	0.500202947212655
133.421052631579	62.9473684210526	34.5263157894737	0.486850768697579
133.421052631579	62.9473684210526	36.7368421052632	0.474146888952661
133.421052631579	62.9473684210526	38.9473684210526	0.462047217410398
133.421052631579	62.9473684210526	41.1578947368421	0.450511478640410
133.421052631579	62.9473684210526	43.3684210526316	0.439502816378999
133.421052631579	62.9473684210526	45.5789473684211	0.428987445268231
133.421052631579	62.9473684210526	47.7894736842105	0.418934343806539
133.421052631579	62.9473684210526	50	0.409314982997638
133.421052631579	64.8421052631579	21.2631578947368	0.574776845334158
133.421052631579	64.8421052631579	23.4736842105263	0.557631931184549
133.421052631579	64.8421052631579	25.6842105263158	0.541407228315422
133.421052631579	64.8421052631579	27.8947368421053	0.526033830174048
133.421052631579	64.8421052631579	30.1052631578947	0.511449364571000
133.421052631579	64.8421052631579	32.3157894736842	0.497597252020319
133.421052631579	64.8421052631579	34.5263157894737	0.484426061483085
133.421052631579	64.8421052631579	36.7368421052632	0.471888949075135
133.421052631579	64.8421052631579	38.9473684210526	0.459943167674683
133.421052631579	64.8421052631579	41.1578947368421	0.448549637313260
133.421052631579	64.8421052631579	43.3684210526316	0.437672567836789
133.421052631579	64.8421052631579	45.5789473684211	0.427279126648883
133.421052631579	64.8421052631579	47.7894736842105	0.417339145447744
133.421052631579	64.8421052631579	50	0.407824860783248
133.421052631579	66.7368421052632	21.2631578947368	0.571098251787224
133.421052631579	66.7368421052632	23.4736842105263	0.554222409305518
133.421052631579	66.7368421052632	25.6842105263158	0.538243807669919
133.421052631579	66.7368421052632	27.8947368421053	0.523095900006954
133.421052631579	66.7368421052632	30.1052631578947	0.508718390886096
133.421052631579	66.7368421052632	32.3157894736842	0.495056533367050
133.421052631579	66.7368421052632	34.5263157894737	0.482060517524232
133.421052631579	66.7368421052632	36.7368421052632	0.469684937009928
133.421052631579	66.7368421052632	38.9473684210526	0.457888322408507
133.421052631579	66.7368421052632	41.1578947368421	0.446632731934084
133.421052631579	66.7368421052632	43.3684210526316	0.435883391508710
133.421052631579	66.7368421052632	45.5789473684211	0.425608377487409
133.421052631579	66.7368421052632	47.7894736842105	0.415778336317778
133.421052631579	66.7368421052632	50	0.406366236273637
133.421052631579	68.6315789473684	21.2631578947368	0.567520131063059
133.421052631579	68.6315789473684	23.4736842105263	0.550903845187681
133.421052631579	68.6315789473684	25.6842105263158	0.535162851993207
133.421052631579	68.6315789473684	27.8947368421053	0.520232838119798
133.421052631579	68.6315789473684	30.1052631578947	0.506055476353576
133.421052631579	68.6315789473684	32.3157894736842	0.492577758637270
133.421052631579	68.6315789473684	34.5263157894737	0.479751415101663
133.421052631579	68.6315789473684	36.7368421052632	0.467532406592568
133.421052631579	68.6315789473684	38.9473684210526	0.455880480192365
133.421052631579	68.6315789473684	41.1578947368421	0.444758778901352
133.421052631579	68.6315789473684	43.3684210526316	0.434133498020961
133.421052631579	68.6315789473684	45.5789473684211	0.423973581922771
133.421052631579	68.6315789473684	47.7894736842105	0.414250455837604
133.421052631579	68.6315789473684	50	0.404937788092805
133.421052631579	70.5263157894737	21.2631578947368	0.564037535584062
133.421052631579	70.5263157894737	23.4736842105263	0.547671832528356
133.421052631579	70.5263157894737	25.6842105263158	0.532160429556993
133.421052631579	70.5263157894737	27.8947368421053	0.517441129950475
133.421052631579	70.5263157894737	30.1052631578947	0.503457474017227
133.421052631579	70.5263157894737	32.3157894736842	0.490158105571082
133.421052631579	70.5263157894737	34.5263157894737	0.477496219396934
133.421052631579	70.5263157894737	36.7368421052632	0.465429078014253
133.421052631579	70.5263157894737	38.9473684210526	0.453917587921478
133.421052631579	70.5263157894737	41.1578947368421	0.442925927049003
133.421052631579	70.5263157894737	43.3684210526316	0.432421216427046
133.421052631579	70.5263157894737	45.5789473684211	0.422373230136933
133.421052631579	70.5263157894737	47.7894736842105	0.412754138499776
133.421052631579	70.5263157894737	50	0.403538280197287
133.421052631579	72.4210526315790	21.2631578947368	0.560645871968766
133.421052631579	72.4210526315790	23.4736842105263	0.544522276689689
133.421052631579	72.4210526315790	25.6842105263158	0.529232883517130
133.421052631579	72.4210526315790	27.8947368421053	0.514717503917558
133.421052631579	72.4210526315790	30.1052631578947	0.500921452148802
133.421052631579	72.4210526315790	32.3157894736842	0.487794942928074
133.421052631579	72.4210526315790	34.5263157894737	0.475292565438561
133.421052631579	72.4210526315790	36.7368421052632	0.463372822749124
133.421052631579	72.4210526315790	38.9473684210526	0.451997727457808
133.421052631579	72.4210526315790	41.1578947368421	0.441132445803962
133.421052631579	72.4210526315790	43.3684210526316	0.430744983682812
133.421052631579	72.4210526315790	45.5789473684211	0.420805908985763
133.421052631579	72.4210526315790	47.7894736842105	0.411288105515783
133.421052631579	72.4210526315790	50	0.402166554419361
133.421052631579	74.3157894736842	21.2631578947368	0.557340867882664
133.421052631579	74.3157894736842	23.4736842105263	0.541451365800381
133.421052631579	74.3157894736842	25.6842105263158	0.526376806651322
133.421052631579	74.3157894736842	27.8947368421053	0.512058909278722
133.421052631579	74.3157894736842	30.1052631578947	0.498444674793754
133.421052631579	74.3157894736842	32.3157894736842	0.485485813354429
133.421052631579	74.3157894736842	34.5263157894737	0.473138242980438
133.421052631579	74.3157894736842	36.7368421052632	0.461361650180366
133.421052631579	74.3157894736842	38.9473684210526	0.450119103778955
133.421052631579	74.3157894736842	41.1578947368421	0.439376714665401
133.421052631579	74.3157894736842	43.3684210526316	0.429103335290907
133.421052631579	74.3157894736842	45.5789473684211	0.419270293666492
133.421052631579	74.3157894736842	47.7894736842105	0.409851157383769
133.421052631579	74.3157894736842	50	0.400821523828779
133.421052631579	76.2105263157895	21.2631578947368	0.554118542700595
133.421052631579	76.2105263157895	23.4736842105263	0.538455545155572
133.421052631579	76.2105263157895	25.6842105263158	0.523589018959801
133.421052631579	76.2105263157895	27.8947368421053	0.509462496481827
133.421052631579	76.2105263157895	30.1052631578947	0.496024584493344
133.421052631579	76.2105263157895	32.3157894736842	0.483228418155307
133.421052631579	76.2105263157895	34.5263157894737	0.471031183052387
133.421052631579	76.2105263157895	36.7368421052632	0.459393695697291
133.421052631579	76.2105263157895	38.9473684210526	0.448280034423965
133.421052631579	76.2105263157895	41.1578947368421	0.437657213829815
133.421052631579	76.2105263157895	43.3684210526316	0.427494896959514
133.421052631579	76.2105263157895	45.5789473684211	0.417765140284667
133.421052631579	76.2105263157895	47.7894736842105	0.408442167255288
133.421052631579	76.2105263157895	50	0.399502166805412
133.421052631579	78.1052631578947	21.2631578947368	0.550975181463621
133.421052631579	78.1052631578947	23.4736842105263	0.535531494470210
133.421052631579	78.1052631578947	25.6842105263158	0.520866547745173
133.421052631579	78.1052631578947	27.8947368421053	0.506925599676276
133.421052631579	78.1052631578947	30.1052631578947	0.493658786894350
133.421052631579	78.1052631578947	32.3157894736842	0.481020603720910
133.421052631579	78.1052631578947	34.5263157894737	0.468969445963010
133.421052631579	78.1052631578947	36.7368421052632	0.457467210070826
133.421052631579	78.1052631578947	38.9473684210526	0.446478940066915
133.421052631579	78.1052631578947	41.1578947368421	0.435972515813022
133.421052631579	78.1052631578947	43.3684210526316	0.425918377144055
133.421052631579	78.1052631578947	45.5789473684211	0.416289279204499
133.421052631579	78.1052631578947	47.7894736842105	0.407060074998288
133.421052631579	78.1052631578947	50	0.398207521731599
133.421052631579	80	21.2631578947368	0.547907311693779
133.421052631579	80	23.4736842105263	0.532676107610004
133.421052631579	80	25.6842105263158	0.518206609846719
133.421052631579	80	27.8947368421053	0.504445721103226
133.421052631579	80	30.1052631578947	0.491345037001752
133.421052631579	80	32.3157894736842	0.478860349392898
133.421052631579	80	34.5263157894737	0.466951210568342
133.421052631579	80	36.7368421052632	0.455580549943925
133.421052631579	80	38.9473684210526	0.444714336074626
133.421052631579	80	41.1578947368421	0.434321277942599
133.421052631579	80	43.3684210526316	0.424372560360173
133.421052631579	80	45.5789473684211	0.414841609083878
133.421052631579	80	47.7894736842105	0.405703881868842
133.421052631579	80	50	0.396936682226563
138.947368421053	44	21.2631578947368	0.617320383185889
138.947368421053	44	23.4736842105263	0.596782655789325
138.947368421053	44	25.6842105263158	0.577476170865342
138.947368421053	44	27.8947368421053	0.559297811560487
138.947368421053	44	30.1052631578947	0.542155380318894
138.947368421053	44	32.3157894736842	0.525966216396516
138.947368421053	44	34.5263157894737	0.510656015516951
138.947368421053	44	36.7368421052632	0.496157818357039
138.947368421053	44	38.9473684210526	0.482411140629671
138.947368421053	44	41.1578947368421	0.469361222398541
138.947368421053	44	43.3684210526316	0.456958378176004
138.947368421053	44	45.5789473684211	0.445157432521683
138.947368421053	44	47.7894736842105	0.433917228431446
138.947368421053	44	50	0.423200197904538
138.947368421053	45.8947368421053	21.2631578947368	0.612020141302515
138.947368421053	45.8947368421053	23.4736842105263	0.591907044591002
138.947368421053	45.8947368421053	25.6842105263158	0.572984734169158
138.947368421053	45.8947368421053	27.8947368421053	0.555154729935409
138.947368421053	45.8947368421053	30.1052631578947	0.538328851109971
138.947368421053	45.8947368421053	32.3157894736842	0.522427928175574
138.947368421053	45.8947368421053	34.5263157894737	0.507380700890574
138.947368421053	45.8947368421053	36.7368421052632	0.493122872073230
138.947368421053	45.8947368421053	38.9473684210526	0.479596292321567
138.947368421053	45.8947368421053	41.1578947368421	0.466748255221672
138.947368421053	45.8947368421053	43.3684210526316	0.454530886137969
138.947368421053	45.8947368421053	45.5789473684211	0.442900610549182
138.947368421053	45.8947368421053	47.7894736842105	0.431817690230681
138.947368421053	45.8947368421053	50	0.421245817495064
138.947368421053	47.7894736842105	21.2631578947368	0.606917041246052
138.947368421053	47.7894736842105	23.4736842105263	0.587208194681461
138.947368421053	47.7894736842105	25.6842105263158	0.568652100541164
138.947368421053	47.7894736842105	27.8947368421053	0.551154583869604
138.947368421053	47.7894736842105	30.1052631578947	0.534631200448840
138.947368421053	47.7894736842105	32.3157894736842	0.519006034295621
138.947368421053	47.7894736842105	34.5263157894737	0.504210666843493
138.947368421053	47.7894736842105	36.7368421052632	0.490183290172901
138.947368421053	47.7894736842105	38.9473684210526	0.476867941581071
138.947368421053	47.7894736842105	41.1578947368421	0.464213840751606
138.947368421053	47.7894736842105	43.3684210526316	0.452174813993757
138.947368421053	47.7894736842105	45.5789473684211	0.440708792629833
138.947368421053	47.7894736842105	47.7894736842105	0.429777374738294
138.947368421053	47.7894736842105	50	0.419345441205097
138.947368421053	49.6842105263158	21.2631578947368	0.601997722546392
138.947368421053	49.6842105263158	23.4736842105263	0.582674330361004
138.947368421053	49.6842105263158	25.6842105263158	0.564467864707834
138.947368421053	49.6842105263158	27.8947368421053	0.547288157072716
138.947368421053	49.6842105263158	30.1052631578947	0.531054246844931
138.947368421053	49.6842105263158	32.3157894736842	0.515693256565759
138.947368421053	49.6842105263158	34.5263157894737	0.501139425937676
138.947368421053	49.6842105263158	36.7368421052632	0.487333279323391
138.947368421053	49.6842105263158	38.9473684210526	0.474220905921215
138.947368421053	49.6842105263158	41.1578947368421	0.461753335401254
138.947368421053	49.6842105263158	43.3684210526316	0.449885994704675
138.947368421053	49.6842105263158	45.5789473684211	0.438578234085069
138.947368421053	49.6842105263158	47.7894736842105	0.427792912415265
138.947368421053	49.6842105263158	50	0.417496033380094
138.947368421053	51.5789473684211	21.2631578947368	0.597250141582452
138.947368421053	51.5789473684211	23.4736842105263	0.578294822470422
138.947368421053	51.5789473684211	25.6842105263158	0.560422622722631
138.947368421053	51.5789473684211	27.8947368421053	0.543547110290216
138.947368421053	51.5789473684211	30.1052631578947	0.527590579072104
138.947368421053	51.5789473684211	32.3157894736842	0.512482995019889
138.947368421053	51.5789473684211	34.5263157894737	0.498161089357030
138.947368421053	51.5789473684211	36.7368421052632	0.484567575750329
138.947368421053	51.5789473684211	38.9473684210526	0.471650472313358
138.947368421053	51.5789473684211	41.1578947368421	0.459362512592092
138.947368421053	51.5789473684211	43.3684210526316	0.447660632341794
138.947368421053	51.5789473684211	45.5789473684211	0.436505521074845
138.947368421053	51.5789473684211	47.7894736842105	0.425861229139004
138.947368421053	51.5789473684211	50	0.415694822550505
138.947368421053	53.4736842105263	21.2631578947368	0.592663402469368
138.947368421053	53.4736842105263	23.4736842105263	0.574060042494571
138.947368421053	53.4736842105263	25.6842105263158	0.556507845649098
138.947368421053	53.4736842105263	27.8947368421053	0.539923871570679
138.947368421053	53.4736842105263	30.1052631578947	0.524233460541133
138.947368421053	53.4736842105263	32.3157894736842	0.509369244333187
138.947368421053	53.4736842105263	34.5263157894737	0.495270293646359
138.947368421053	53.4736842105263	36.7368421052632	0.481881380855248
138.947368421053	53.4736842105263	38.9473684210526	0.469152340467543
138.947368421053	53.4736842105263	41.1578947368421	0.457037512669356
138.947368421053	53.4736842105263	43.3684210526316	0.445495257763740
138.947368421053	53.4736842105263	45.5789473684211	0.434487531295285
138.947368421053	53.4736842105263	47.7894736842105	0.423979511286174
138.947368421053	53.4736842105263	50	0.413939270355715
138.947368421053	55.3684210526316	21.2631578947368	0.588227614491307
138.947368421053	55.3684210526316	23.4736842105263	0.569961239404366
138.947368421053	55.3684210526316	25.6842105263158	0.552715772799644
138.947368421053	55.3684210526316	27.8947368421053	0.536411543415246
138.947368421053	55.3684210526316	30.1052631578947	0.520976748298256
138.947368421053	55.3684210526316	32.3157894736842	0.506346522952431
138.947368421053	55.3684210526316	34.5263157894737	0.492462138536783
138.947368421053	55.3684210526316	36.7368421052632	0.479270306529119
138.947368421053	55.3684210526316	38.9473684210526	0.466722574616198
138.947368421053	55.3684210526316	41.1578947368421	0.454774800294059
138.947368421053	55.3684210526316	43.3684210526316	0.443386690884753
138.947368421053	55.3684210526316	45.5789473684211	0.432521400498373
138.947368421053	55.3684210526316	47.7894736842105	0.422145175969850
138.947368421053	55.3684210526316	50	0.412227045040203
138.947368421053	57.2631578947368	21.2631578947368	0.583933771193202
138.947368421053	57.2631578947368	23.4736842105263	0.565990435075204
138.947368421053	57.2631578947368	25.6842105263158	0.549039320969531
138.947368421053	57.2631578947368	27.8947368421053	0.533003823750596
138.947368421053	57.2631578947368	30.1052631578947	0.517814824011948
138.947368421053	57.2631578947368	32.3157894736842	0.503409812656956
138.947368421053	57.2631578947368	34.5263157894737	0.489732133874436
138.947368421053	57.2631578947368	36.7368421052632	0.476730328433722
138.947368421053	57.2631578947368	38.9473684210526	0.464357562290750
138.947368421053	57.2631578947368	41.1578947368421	0.452571127987957
138.947368421053	57.2631578947368	43.3684210526316	0.441332008369508
138.947368421053	57.2631578947368	45.5789473684211	0.430604493808631
138.947368421053	57.2631578947368	47.7894736842105	0.420355845525799
138.947368421053	57.2631578947368	50	0.410555998720853
138.947368421053	59.1578947368421	21.2631578947368	0.579773647269799
138.947368421053	59.1578947368421	23.4736842105263	0.562140334988802
138.947368421053	59.1578947368421	25.6842105263158	0.545472006845743
138.947368421053	59.1578947368421	27.8947368421053	0.529694938300145
138.947368421053	59.1578947368421	30.1052631578947	0.514742534854328
138.947368421053	59.1578947368421	32.3157894736842	0.500554506736450
138.947368421053	59.1578947368421	34.5263157894737	0.487076154075820
138.947368421053	59.1578947368421	36.7368421052632	0.474257745875983
138.947368421053	59.1578947368421	38.9473684210526	0.462053978888715
138.947368421053	59.1578947368421	41.1578947368421	0.450423504776825
138.947368421053	59.1578947368421	43.3684210526316	0.439328515827337
138.947368421053	59.1578947368421	45.5789473684211	0.428734381019321
138.947368421053	59.1578947368421	47.7894736842105	0.418609325525675
138.947368421053	59.1578947368421	50	0.408924147785979
138.947368421053	61.0526315789474	21.2631578947368	0.575739710175530
138.947368421053	61.0526315789474	23.4736842105263	0.558404251591800
138.947368421053	61.0526315789474	25.6842105263158	0.542007880338666
138.947368421053	61.0526315789474	27.8947368421053	0.526479582414851
138.947368421053	61.0526315789474	30.1052631578947	0.511755142602183
138.947368421053	61.0526315789474	32.3157894736842	0.497776365333234
138.947368421053	61.0526315789474	34.5263157894737	0.484490398846318
138.947368421053	61.0526315789474	36.7368421052632	0.471849147172711
138.947368421053	61.0526315789474	38.9473684210526	0.459808757066275
138.947368421053	61.0526315789474	41.1578947368421	0.448329169085208
138.947368421053	61.0526315789474	43.3684210526316	0.437373723760771
138.947368421053	61.0526315789474	45.5789473684211	0.426908815211050
138.947368421053	61.0526315789474	47.7894736842105	0.416903585736275
138.947368421053	61.0526315789474	50	0.407329655911595
138.947368421053	62.9473684210526	21.2631578947368	0.571825043985602
138.947368421053	62.9473684210526	23.4736842105263	0.554776038200171
138.947368421053	62.9473684210526	25.6842105263158	0.538641467024707
138.947368421053	62.9473684210526	27.8947368421053	0.523352870802431
138.947368421053	62.9473684210526	30.1052631578947	0.508848279607447
138.947368421053	62.9473684210526	32.3157894736842	0.495071476777357
138.947368421053	62.9473684210526	34.5263157894737	0.481971359141823
138.947368421053	62.9473684210526	36.7368421052632	0.469501379614948
138.947368421053	62.9473684210526	38.9473684210526	0.457619060176237
138.947368421053	62.9473684210526	41.1578947368421	0.446285565197622
138.947368421053	62.9473684210526	43.3684210526316	0.435465326665347
138.947368421053	62.9473684210526	45.5789473684211	0.425125714160663
138.947368421053	62.9473684210526	47.7894736842105	0.415236743554302
138.947368421053	62.9473684210526	50	0.405770819277937
138.947368421053	64.8421052631579	21.2631578947368	0.568023283511822
138.947368421053	64.8421052631579	23.4736842105263	0.551250031740946
138.947368421053	64.8421052631579	25.6842105263158	0.535367718231900
138.947368421053	64.8421052631579	27.8947368421053	0.520310293888870
138.947368421053	64.8421052631579	30.1052631578947	0.506017910541210
138.947368421053	64.8421052631579	32.3157894736842	0.492436223962704
138.947368421053	64.8421052631579	34.5263157894737	0.479515787544177
138.947368421053	64.8421052631579	36.7368421052632	0.467211523307251
138.947368421053	64.8421052631579	38.9473684210526	0.455482259116328
138.947368421053	64.8421052631579	41.1578947368421	0.444290322728234
138.947368421053	64.8421052631579	43.3684210526316	0.433601184789243
138.947368421053	64.8421052631579	45.5789473684211	0.423383144106537
138.947368421053	64.8421052631579	47.7894736842105	0.413607049532759
138.947368421053	64.8421052631579	50	0.404246053645926
138.947368421053	66.7368421052632	21.2631578947368	0.564328557048395
138.947368421053	66.7368421052632	23.4736842105263	0.547821002939327
138.947368421053	66.7368421052632	25.6842105263158	0.532181967571307
138.947368421053	66.7368421052632	27.8947368421053	0.517347679778730
138.947368421053	66.7368421052632	30.1052631578947	0.503260299015917
138.947368421053	66.7368421052632	32.3157894736842	0.489867254985857
138.947368421053	66.7368421052632	34.5263157894737	0.477120672371896
138.947368421053	66.7368421052632	36.7368421052632	0.464976868288542
138.947368421053	66.7368421052632	38.9473684210526	0.453395912067504
138.947368421053	66.7368421052632	41.1578947368421	0.442341238641578
138.947368421053	66.7368421052632	43.3684210526316	0.431779308149598
138.947368421053	66.7368421052632	45.5789473684211	0.421679305514233
138.947368421053	66.7368421052632	47.7894736842105	0.412012874683820
138.947368421053	66.7368421052632	50	0.402753883014068
138.947368421053	68.6315789473684	21.2631578947368	0.560735436417277
138.947368421053	68.6315789473684	23.4736842105263	0.544484112810187
138.947368421053	68.6315789473684	25.6842105263158	0.529079892931895
138.947368421053	68.6315789473684	27.8947368421053	0.514461160965399
138.947368421053	68.6315789473684	30.1052631578947	0.500571978349739
138.947368421053	68.6315789473684	32.3157894736842	0.487361457407501
138.947368421053	68.6315789473684	34.5263157894737	0.474783214967537
138.947368421053	68.6315789473684	36.7368421052632	0.462794894445700
138.947368421053	68.6315789473684	38.9473684210526	0.451357746693396
138.947368421053	68.6315789473684	41.1578947368421	0.440436261447075
138.947368421053	68.6315789473684	43.3684210526316	0.429997842472890
138.947368421053	68.6315789473684	45.5789473684211	0.420012520548529
138.947368421053	68.6315789473684	47.7894736842105	0.410452699297850
138.947368421053	68.6315789473684	50	0.401292929624810
138.947368421053	70.5263157894737	21.2631578947368	0.557238893217257
138.947368421053	70.5263157894737	23.4736842105263	0.541234874513170
138.947368421053	70.5263157894737	25.6842105263158	0.526057483128115
138.947368421053	70.5263157894737	27.8947368421053	0.511647145090124
138.947368421053	70.5263157894737	30.1052631578947	0.497949725864643
138.947368421053	70.5263157894737	32.3157894736842	0.484915935606647
138.947368421053	70.5263157894737	34.5263157894737	0.472500809699194
138.947368421053	70.5263157894737	36.7368421052632	0.460663253814915
138.947368421053	70.5263157894737	38.9473684210526	0.449365644445325
138.947368421053	70.5263157894737	41.1578947368421	0.438573477254380
138.947368421053	70.5263157894737	43.3684210526316	0.428255056783292
138.947368421053	70.5263157894737	45.5789473684211	0.418381222007756
138.947368421053	70.5263157894737	47.7894736842105	0.408925103062340
138.947368421053	70.5263157894737	50	0.399861905128417
138.947368421053	72.4210526315790	21.2631578947368	0.553834260369219
138.947368421053	72.4210526315790	23.4736842105263	0.538069119791431
138.947368421053	72.4210526315790	25.6842105263158	0.523111008527407
138.947368421053	72.4210526315790	27.8947368421053	0.508902289167412
138.947368421053	72.4210526315790	30.1052631578947	0.495390540212388
138.947368421053	72.4210526315790	32.3157894736842	0.482527990787057
138.947368421053	72.4210526315790	34.5263157894737	0.470271026291131
138.947368421053	72.4210526315790	36.7368421052632	0.458579754933466
138.947368421053	72.4210526315790	38.9473684210526	0.447417626676554
138.947368421053	72.4210526315790	41.1578947368421	0.436751097428626
138.947368421053	72.4210526315790	43.3684210526316	0.426549332408673
138.947368421053	72.4210526315790	45.5789473684211	0.416783943516708
138.947368421053	72.4210526315790	47.7894736842105	0.407428756300180
138.947368421053	72.4210526315790	50	0.398459602744018
138.947368421053	74.3157894736842	21.2631578947368	0.550517198202064
138.947368421053	74.3157894736842	23.4736842105263	0.534982969344069
138.947368421053	74.3157894736842	25.6842105263158	0.520236995096463
138.947368421053	74.3157894736842	27.8947368421053	0.506223476790654
138.947368421053	74.3157894736842	30.1052631578947	0.492891621305855
138.947368421053	74.3157894736842	32.3157894736842	0.480195103267437
138.947368421053	74.3157894736842	34.5263157894737	0.468091594161405
138.947368421053	74.3157894736842	36.7368421052632	0.456542348959502
138.947368421053	74.3157894736842	38.9473684210526	0.445511842317549
138.947368421053	74.3157894736842	41.1578947368421	0.434967447626833
138.947368421053	74.3157894736842	43.3684210526316	0.424879153211098
138.947368421053	74.3157894736842	45.5789473684211	0.415219310807187
138.947368421053	74.3157894736842	47.7894736842105	0.405962412175698
138.947368421053	74.3157894736842	50	0.397084890283168
138.947368421053	76.2105263157895	21.2631578947368	0.547283664447206
138.947368421053	76.2105263157895	23.4736842105263	0.531972806587979
138.947368421053	76.2105263157895	25.6842105263158	0.517432201395899
138.947368421053	76.2105263157895	27.8947368421053	0.503607797910119
138.947368421053	76.2105263157895	30.1052631578947	0.490450352500967
138.947368421053	76.2105263157895	32.3157894736842	0.477914916745894
138.947368421053	76.2105263157895	34.5263157894737	0.465960388495685
138.947368421053	76.2105263157895	36.7368421052632	0.454549117322262
138.947368421053	76.2105263157895	38.9473684210526	0.443646556903282
138.947368421053	76.2105263157895	41.1578947368421	0.433220958031292
138.947368421053	76.2105263157895	43.3684210526316	0.423243096879089
138.947368421053	76.2105263157895	45.5789473684211	0.413686033942094
138.947368421053	76.2105263157895	47.7894736842105	0.404524899740657
138.947368421053	76.2105263157895	50	0.395736703922343
138.947368421053	78.1052631578947	21.2631578947368	0.544129887610432
138.947368421053	78.1052631578947	23.4736842105263	0.529035254351219
138.947368421053	78.1052631578947	25.6842105263158	0.514693598127274
138.947368421053	78.1052631578947	27.8947368421053	0.501052530839633
138.947368421053	78.1052631578947	30.1052631578947	0.488064284730006
138.947368421053	78.1052631578947	32.3157894736842	0.475685224277445
138.947368421053	78.1052631578947	34.5263157894737	0.463875417828576
138.947368421053	78.1052631578947	36.7368421052632	0.452598260701981
138.947368421053	78.1052631578947	38.9473684210526	0.441820142775955
138.947368421053	78.1052631578947	41.1578947368421	0.431510154624095
138.947368421053	78.1052631578947	43.3684210526316	0.421639827143898
138.947368421053	78.1052631578947	45.5789473684211	0.412182900361081
138.947368421053	78.1052631578947	47.7894736842105	0.403115117711925
138.947368421053	78.1052631578947	50	0.394414042628113
138.947368421053	80	21.2631578947368	0.541052343272643
138.947368421053	80	23.4736842105263	0.526167154111008
138.947368421053	80	25.6842105263158	0.512018349897538
138.947368421053	80	27.8947368421053	0.498555126201041
138.947368421053	80	30.1052631578947	0.485731122332916
138.947368421053	80	32.3157894736842	0.473503955743168
138.947368421053	80	34.5263157894737	0.461834812938473
138.947368421053	80	36.7368421052632	0.450688089169108
138.947368421053	80	38.9473684210526	0.440031070313114
138.947368421053	80	41.1578947368421	0.429833651370462
138.947368421053	80	43.3684210526316	0.420068086802747
138.947368421053	80	45.5789473684211	0.410708768644005
138.947368421053	80	47.7894736842105	0.401732028888731
138.947368421053	80	50	0.393115963153054
144.473684210526	44	23.4736842105263	0.590970521223561
144.473684210526	44	25.6842105263158	0.572021394498044
144.473684210526	44	27.8947368421053	0.554169488281954


==> Plots/Data/points6D_2_7.dat <==
x	y	z	color
144.473684210526	44	30.1052631578947	0.537325921655548
144.473684210526	44	32.3157894736842	0.521410926942368
144.473684210526	44	34.5263157894737	0.506352731456369
144.473684210526	44	36.7368421052632	0.492086597844976
144.473684210526	44	38.9473684210526	0.478553997658286
144.473684210526	44	41.1578947368421	0.465701897271953
144.473684210526	44	43.3684210526316	0.453482138917104
144.473684210526	44	45.5789473684211	0.441850902507535
144.473684210526	44	47.7894736842105	0.430768236344230
144.473684210526	44	50	0.420197646730057
144.473684210526	45.8947368421053	23.4736842105263	0.586057624585733
144.473684210526	45.8947368421053	25.6842105263158	0.567489740370486
144.473684210526	45.8947368421053	27.8947368421053	0.549983904728709
144.473684210526	45.8947368421053	30.1052631578947	0.533455142430904
144.473684210526	45.8947368421053	32.3157894736842	0.517827085177455
144.473684210526	45.8947368421053	34.5263157894737	0.503030928161785
144.473684210526	45.8947368421053	36.7368421052632	0.489004532868893
144.473684210526	45.8947368421053	38.9473684210526	0.475691652989168
144.473684210526	45.8947368421053	41.1578947368421	0.463041264378935
144.473684210526	45.8947368421053	43.3684210526316	0.451006983274512
144.473684210526	45.8947368421053	45.5789473684211	0.439546559626466
144.473684210526	45.8947368421053	47.7894736842105	0.428621434590417
144.473684210526	45.8947368421053	50	0.418196352987980
144.473684210526	47.7894736842105	23.4736842105263	0.581324209854460
144.473684210526	47.7894736842105	25.6842105263158	0.563119598532588
144.473684210526	47.7894736842105	27.8947368421053	0.545943932518503
144.473684210526	47.7894736842105	30.1052631578947	0.529715867799746
144.473684210526	47.7894736842105	32.3157894736842	0.514362202236954
144.473684210526	47.7894736842105	34.5263157894737	0.499816900031804
144.473684210526	47.7894736842105	36.7368421052632	0.486020251342519
144.473684210526	47.7894736842105	38.9473684210526	0.472918145921681
144.473684210526	47.7894736842105	41.1578947368421	0.460461443311938
144.473684210526	47.7894736842105	43.3684210526316	0.448605425102251
144.473684210526	47.7894736842105	45.5789473684211	0.437309317162907
144.473684210526	47.7894736842105	47.7894736842105	0.426535871752582
144.473684210526	47.7894736842105	50	0.416251001012273
144.473684210526	49.6842105263158	23.4736842105263	0.576758257143968
144.473684210526	49.6842105263158	25.6842105263158	0.558900328509877
144.473684210526	49.6842105263158	27.8947368421053	0.542040129978673
144.473684210526	49.6842105263158	30.1052631578947	0.526099701143952
144.473684210526	49.6842105263158	32.3157894736842	0.511008795205243
144.473684210526	49.6842105263158	34.5263157894737	0.496703965248175
144.473684210526	49.6842105263158	36.7368421052632	0.483127775693676
144.473684210526	49.6842105263158	38.9473684210526	0.470228119566239
144.473684210526	49.6842105263158	41.1578947368421	0.457957625548176
144.473684210526	49.6842105263158	43.3684210526316	0.446273141481780
144.473684210526	49.6842105263158	45.5789473684211	0.435135283180608
144.473684210526	49.6842105263158	47.7894736842105	0.424508039213453
144.473684210526	49.6842105263158	50	0.414358423807538
144.473684210526	51.5789473684211	23.4736842105263	0.572348921275757
144.473684210526	51.5789473684211	25.6842105263158	0.554822317721528
144.473684210526	51.5789473684211	27.8947368421053	0.538263957441870
144.473684210526	51.5789473684211	30.1052631578947	0.522599039518095
144.473684210526	51.5789473684211	32.3157894736842	0.507760081295845
144.473684210526	51.5789473684211	34.5263157894737	0.493686061085389
144.473684210526	51.5789473684211	36.7368421052632	0.480321677023411
144.473684210526	51.5789473684211	38.9473684210526	0.467616704331489
144.473684210526	51.5789473684211	41.1578947368421	0.455525436219511
144.473684210526	51.5789473684211	43.3684210526316	0.444006196136244
144.473684210526	51.5789473684211	45.5789473684211	0.433020911076493
144.473684210526	51.5789473684211	47.7894736842105	0.422534737302858
144.473684210526	51.5789473684211	50	0.412515731199360
144.473684210526	53.4736842105263	23.4736842105263	0.568086381877806
144.473684210526	53.4736842105263	25.6842105263158	0.550876851443038
144.473684210526	53.4736842105263	27.8947368421053	0.534607664064959
144.473684210526	53.4736842105263	30.1052631578947	0.519206974830754
144.473684210526	53.4736842105263	32.3157894736842	0.504609891317648
144.473684210526	53.4736842105263	34.5263157894737	0.490757667923570
144.473684210526	53.4736842105263	36.7368421052632	0.477597008205082
144.473684210526	53.4736842105263	38.9473684210526	0.465079458877626
144.473684210526	53.4736842105263	41.1578947368421	0.453160881876816
144.473684210526	53.4736842105263	43.3684210526316	0.441800993119310
144.473684210526	53.4736842105263	45.5789473684211	0.430962958437855
144.473684210526	53.4736842105263	47.7894736842105	0.420613038676273
144.473684210526	53.4736842105263	50	0.410720277178748
144.473684210526	55.3684210526316	23.4736842105263	0.563961716897301
144.473684210526	55.3684210526316	25.6842105263158	0.547056002944649
144.473684210526	55.3684210526316	27.8947368421053	0.531064192098735
144.473684210526	55.3684210526316	30.1052631578947	0.515917210172956
144.473684210526	55.3684210526316	32.3157894736842	0.501552596332334
144.473684210526	55.3684210526316	34.5263157894737	0.487913744785121
144.473684210526	55.3684210526316	36.7368421052632	0.474949247080172
144.473684210526	55.3684210526316	38.9473684210526	0.462612319940612
144.473684210526	55.3684210526316	41.1578947368421	0.450860306068518
144.473684210526	55.3684210526316	43.3684210526316	0.439654237404183
144.473684210526	55.3684210526316	45.5789473684211	0.428958452006616
144.473684210526	55.3684210526316	47.7894736842105	0.418740257110093
144.473684210526	55.3684210526316	50	0.408969632060676
144.473684210526	57.2631578947368	23.4736842105263	0.559966795233840
144.473684210526	57.2631578947368	25.6842105263158	0.543352540125760
144.473684210526	57.2631578947368	27.8947368421053	0.527627095441329
144.473684210526	57.2631578947368	30.1052631578947	0.512723988557293
144.473684210526	57.2631578947368	32.3157894736842	0.498583045130059
144.473684210526	57.2631578947368	34.5263157894737	0.485149674330351
144.473684210526	57.2631578947368	36.7368421052632	0.472374247948386
144.473684210526	57.2631578947368	38.9473684210526	0.460211559449107
144.473684210526	57.2631578947368	41.1578947368421	0.448620351347578
144.473684210526	57.2631578947368	43.3684210526316	0.437562901152750
144.473684210526	57.2631578947368	45.5789473684211	0.427004657673818
144.473684210526	57.2631578947368	47.7894736842105	0.416913920760978
144.473684210526	57.2631578947368	50	0.407261558612054
144.473684210526	59.1578947368421	23.4736842105263	0.556094185097707
144.473684210526	59.1578947368421	25.6842105263158	0.539759845731600
144.473684210526	59.1578947368421	27.8947368421053	0.524290469964936
144.473684210526	59.1578947368421	30.1052631578947	0.509622031896624
144.473684210526	59.1578947368421	32.3157894736842	0.495696510639024
144.473684210526	59.1578947368421	34.5263157894737	0.482461215671085
144.473684210526	59.1578947368421	36.7368421052632	0.469868199918488
144.473684210526	59.1578947368421	38.9473684210526	0.457873747678060
144.473684210526	59.1578947368421	41.1578947368421	0.446437926603281
144.473684210526	59.1578947368421	43.3684210526316	0.435524194692688
144.473684210526	59.1578947368421	45.5789473684211	0.425099054645820
144.473684210526	59.1578947368421	47.7894736842105	0.415131749129372
144.473684210526	59.1578947368421	50	0.405593991475110
144.473684210526	61.0526315789474	23.4736842105263	0.552337075385872
144.473684210526	61.0526315789474	25.6842105263158	0.536271848826386
144.473684210526	61.0526315789474	27.8947368421053	0.521048893609920
144.473684210526	61.0526315789474	30.1052631578947	0.506606488485931
144.473684210526	61.0526315789474	32.3157894736842	0.492888643760546
144.473684210526	61.0526315789474	34.5263157894737	0.479844463687662
144.473684210526	61.0526315789474	36.7368421052632	0.467427590970615
144.473684210526	61.0526315789474	38.9473684210526	0.455595721431329
144.473684210526	61.0526315789474	41.1578947368421	0.444310178831981
144.473684210526	61.0526315789474	43.3684210526316	0.433535541421659
144.473684210526	61.0526315789474	45.5789473684211	0.423239313092286
144.473684210526	61.0526315789474	47.7894736842105	0.413391633116255
144.473684210526	61.0526315789474	50	0.403965019344006
144.473684210526	62.9473684210526	23.4736842105263	0.548689207900684
144.473684210526	62.9473684210526	25.6842105263158	0.532882965652399
144.473684210526	62.9473684210526	27.8947368421053	0.517897374631466
144.473684210526	62.9473684210526	30.1052631578947	0.503672887588135
144.473684210526	62.9473684210526	32.3157894736842	0.490155433413164
144.473684210526	62.9473684210526	34.5263157894737	0.477295813788296
144.473684210526	62.9473684210526	36.7368421052632	0.465049176801834
144.473684210526	62.9473684210526	38.9473684210526	0.453374556438934
144.473684210526	62.9473684210526	41.1578947368421	0.442234468630364
144.473684210526	62.9473684210526	43.3684210526316	0.431594556006806
144.473684210526	62.9473684210526	45.5789473684211	0.421423274717434
144.473684210526	62.9473684210526	47.7894736842105	0.411691617678270
144.473684210526	62.9473684210526	50	0.402372869455360
144.473684210526	64.8421052631579	23.4736842105263	0.545144818651495
144.473684210526	64.8421052631579	25.6842105263158	0.529588048359995
144.473684210526	64.8421052631579	27.8947368421053	0.514831306689578
144.473684210526	64.8421052631579	30.1052631578947	0.500817099988542
144.473684210526	64.8421052631579	32.3157894736842	0.487493171797884
144.473684210526	64.8421052631579	34.5263157894737	0.474811931248522
144.473684210526	64.8421052631579	36.7368421052632	0.462729953700039
144.473684210526	64.8421052631579	38.9473684210526	0.451207543306226
144.473684210526	64.8421052631579	41.1578947368421	0.440208348827891
144.473684210526	64.8421052631579	43.3684210526316	0.429699025364772
144.473684210526	64.8421052631579	45.5789473684211	0.419648935799259
144.473684210526	64.8421052631579	47.7894736842105	0.410029886677689
144.473684210526	64.8421052631579	50	0.400815894034255
144.473684210526	66.7368421052632	23.4736842105263	0.541698586806047
144.473684210526	66.7368421052632	25.6842105263158	0.526382340373466
144.473684210526	66.7368421052632	27.8947368421053	0.511846429714115
144.473684210526	66.7368421052632	30.1052631578947	0.498035303590626
144.473684210526	66.7368421052632	32.3157894736842	0.484898424077094
144.473684210526	66.7368421052632	34.5263157894737	0.472389724425358
144.473684210526	66.7368421052632	36.7368421052632	0.460467134828261
144.473684210526	66.7368421052632	38.9473684210526	0.449092166472105
144.473684210526	66.7368421052632	41.1578947368421	0.438229545780300
144.473684210526	66.7368421052632	43.3684210526316	0.427846892000137
144.473684210526	66.7368421052632	45.5789473684211	0.417914432323208
144.473684210526	66.7368421052632	47.7894736842105	0.408404749595960
144.473684210526	66.7368421052632	50	0.399292558401377
144.473684210526	68.6315789473684	23.4736842105263	0.538345590117139
144.473684210526	68.6315789473684	25.6842105263158	0.523261437379578
144.473684210526	68.6315789473684	27.8947368421053	0.508938795667711
144.473684210526	68.6315789473684	30.1052631578947	0.495323953291184
144.473684210526	68.6315789473684	32.3157894736842	0.482368001803045
144.473684210526	68.6315789473684	34.5263157894737	0.470026321265688
144.473684210526	68.6315789473684	36.7368421052632	0.458258129410476
144.473684210526	68.6315789473684	38.9473684210526	0.447026085728984
144.473684210526	68.6315789473684	41.1578947368421	0.436295942929963
144.473684210526	68.6315789473684	43.3684210526316	0.426036239354041
144.473684210526	68.6315789473684	45.5789473684211	0.416218026901997
144.473684210526	68.6315789473684	47.7894736842105	0.406814629837302
144.473684210526	68.6315789473684	50	0.397801430498141
144.473684210526	70.5263157894737	23.4736842105263	0.535081265856546
144.473684210526	70.5263157894737	25.6842105263158	0.520221253102894
144.473684210526	70.5263157894737	27.8947368421053	0.506104738482240
144.473684210526	70.5263157894737	30.1052631578947	0.492679754505060
144.473684210526	70.5263157894737	32.3157894736842	0.479898939546646
144.473684210526	70.5263157894737	34.5263157894737	0.467719048628372
144.473684210526	70.5263157894737	36.7368421052632	0.456100524397416
144.473684210526	70.5263157894737	38.9473684210526	0.445007119933734
144.473684210526	70.5263157894737	41.1578947368421	0.434405566306198
144.473684210526	70.5263157894737	43.3684210526316	0.424265278874069
144.473684210526	70.5263157894737	45.5789473684211	0.414558097225661
144.473684210526	70.5263157894737	47.7894736842105	0.405258054395219
144.473684210526	70.5263157894737	50	0.396341171627786
144.473684210526	72.4210526315790	23.4736842105263	0.531901376453856
144.473684210526	72.4210526315790	25.6842105263158	0.517257989174440
144.473684210526	72.4210526315790	27.8947368421053	0.503340847567383
144.473684210526	72.4210526315790	30.1052631578947	0.490099639816134
144.473684210526	72.4210526315790	32.3157894736842	0.477488474269768
144.473684210526	72.4210526315790	34.5263157894737	0.465465414020208
144.473684210526	72.4210526315790	36.7368421052632	0.453992068261374
144.473684210526	72.4210526315790	38.9473684210526	0.443033232600715
144.473684210526	72.4210526315790	41.1578947368421	0.432556571693008
144.473684210526	72.4210526315790	43.3684210526316	0.422532338564415
144.473684210526	72.4210526315790	45.5789473684211	0.412933125828261
144.473684210526	72.4210526315790	47.7894736842105	0.403733644692248
144.473684210526	72.4210526315790	50	0.394910528243708
144.473684210526	74.3157894736842	23.4736842105263	0.528801979171865
144.473684210526	74.3157894736842	25.6842105263158	0.514368108515476
144.473684210526	74.3157894736842	27.8947368421053	0.500643944389376
144.473684210526	74.3157894736842	30.1052631578947	0.487580748317453
144.473684210526	74.3157894736842	32.3157894736842	0.475134027059270
144.473684210526	74.3157894736842	34.5263157894737	0.463263089411309
144.473684210526	74.3157894736842	36.7368421052632	0.451930656626247
144.473684210526	74.3157894736842	38.9473684210526	0.441102519118196
144.473684210526	74.3157894736842	41.1578947368421	0.430747233235870
144.473684210526	74.3157894736842	43.3684210526316	0.420835852814274
144.473684210526	74.3157894736842	45.5789473684211	0.411341690992123
144.473684210526	74.3157894736842	47.7894736842105	0.402240108433834
144.473684210526	74.3157894736842	50	0.393508324643395
144.473684210526	76.2105263157895	23.4736842105263	0.525779399258976
144.473684210526	76.2105263157895	25.6842105263158	0.511548311751869
144.473684210526	76.2105263157895	27.8947368421053	0.498011061699004
144.473684210526	76.2105263157895	30.1052631578947	0.485120407273661
144.473684210526	76.2105263157895	32.3157894736842	0.472833186902073
144.473684210526	76.2105263157895	34.5263157894737	0.461109896848789
144.473684210526	76.2105263157895	36.7368421052632	0.449914319485736
144.473684210526	76.2105263157895	38.9473684210526	0.439213195370473
144.473684210526	76.2105263157895	41.1578947368421	0.428975933295346
144.473684210526	76.2105263157895	43.3684210526316	0.419174353334291
144.473684210526	76.2105263157895	45.5789473684211	0.409782458638648
144.473684210526	76.2105263157895	47.7894736842105	0.400776232342149
144.473684210526	76.2105263157895	50	0.392133456448480
144.473684210526	78.1052631578947	23.4736842105263	0.522830206108016
144.473684210526	78.1052631578947	25.6842105263158	0.508795516251225
144.473684210526	78.1052631578947	27.8947368421053	0.495439425054214
144.473684210526	78.1052631578947	30.1052631578947	0.482716115796436
144.473684210526	78.1052631578947	32.3157894736842	0.470583696230720
144.473684210526	78.1052631578947	34.5263157894737	0.459003795631453
144.473684210526	78.1052631578947	36.7368421052632	0.447941209801030
144.473684210526	78.1052631578947	38.9473684210526	0.437363587581696
144.473684210526	78.1052631578947	41.1578947368421	0.427241153384885
144.473684210526	78.1052631578947	43.3684210526316	0.417546461057062
144.473684210526	78.1052631578947	45.5789473684211	0.408254175077909
144.473684210526	78.1052631578947	47.7894736842105	0.399340875656233
144.473684210526	78.1052631578947	50	0.390784884769721
144.473684210526	80	23.4736842105263	0.519951192023944
144.473684210526	80	25.6842105263158	0.506106837437955
144.473684210526	80	27.8947368421053	0.492926436337289
144.473684210526	80	30.1052631578947	0.480365530271012
144.473684210526	80	32.3157894736842	0.468383438010182
144.473684210526	80	34.5263157894737	0.456942870844253
144.473684210526	80	36.7368421052632	0.446009593300867
144.473684210526	80	38.9473684210526	0.435552123225186
144.473684210526	80	41.1578947368421	0.425541466054743
144.473684210526	80	43.3684210526316	0.415950878879328
144.473684210526	80	45.5789473684211	0.406755660508388
144.473684210526	80	47.7894736842105	0.397932964301810
144.473684210526	80	50	0.389461630970768
150	44	23.4736842105263	0.585384173906304
150	44	25.6842105263158	0.566776378545013
150	44	27.8947368421053	0.549236547287779
150	44	30.1052631578947	0.532678913054890
150	44	32.3157894736842	0.517026427751924
150	44	34.5263157894737	0.502209701335145
150	44	36.7368421052632	0.488166090103926
150	44	38.9473684210526	0.474838910542067
150	44	41.1578947368421	0.462176759193894
150	44	43.3684210526316	0.450132922424434
150	44	45.5789473684211	0.438664862642265
150	44	47.7894736842105	0.427733769788208
150	44	50	0.417304168713946
150	45.8947368421053	23.4736842105263	0.580437307808984
150	45.8947368421053	25.6842105263158	0.562207838768031
150	45.8947368421053	27.8947368421053	0.545011787353665
150	45.8947368421053	30.1052631578947	0.528767186396839
150	45.8947368421053	32.3157894736842	0.513400299523589
150	45.8947368421053	34.5263157894737	0.498844631732380
150	45.8947368421053	36.7368421052632	0.485040077483416
150	45.8947368421053	38.9473684210526	0.471932184736389
150	45.8947368421053	41.1578947368421	0.459471517121560
150	45.8947368421053	43.3684210526316	0.447613099465001
150	45.8947368421053	45.5789473684211	0.436315934358715
150	45.8947368421053	47.7894736842105	0.425542579484479
150	45.8947368421053	50	0.415258777056086
150	47.7894736842105	23.4736842105263	0.575672484623879
150	47.7894736842105	25.6842105263158	0.557803368951351
150	47.7894736842105	27.8947368421053	0.540935171152161
150	47.7894736842105	30.1052631578947	0.524989455053275
150	47.7894736842105	32.3157894736842	0.509895567136438
150	47.7894736842105	34.5263157894737	0.495589711977540
150	47.7894736842105	36.7368421052632	0.482014154697013
150	47.7894736842105	38.9473684210526	0.469116530731303
150	47.7894736842105	41.1578947368421	0.456849246619862
150	47.7894736842105	43.3684210526316	0.445168958250302
150	47.7894736842105	45.5789473684211	0.434036115245662
150	47.7894736842105	47.7894736842105	0.423414562013462
150	47.7894736842105	50	0.413271187485837
150	49.6842105263158	23.4736842105263	0.571077451901845
150	49.6842105263158	25.6842105263158	0.553552104075568
150	49.6842105263158	27.8947368421053	0.536997041377073
150	49.6842105263158	30.1052631578947	0.521337116184272
150	49.6842105263158	32.3157894736842	0.506504551078162
150	49.6842105263158	34.5263157894737	0.492438073286537
150	49.6842105263158	36.7368421052632	0.479082166695131
150	49.6842105263158	38.9473684210526	0.466386423402266
150	49.6842105263158	41.1578947368421	0.454304979857371
150	49.6842105263158	43.3684210526316	0.442796025118109
150	49.6842105263158	45.5789473684211	0.431821370800056
150	49.6842105263158	47.7894736842105	0.421346073966867
150	49.6842105263158	50	0.411338105588431
150	51.5789473684211	23.4736842105263	0.566641158918675
150	51.5789473684211	25.6842105263158	0.549444232554971
150	51.5789473684211	27.8947368421053	0.533188666780985
150	51.5789473684211	30.1052631578947	0.517802383214051
150	51.5789473684211	32.3157894736842	0.503220293141761
150	51.5789473684211	34.5263157894737	0.489383485789614
150	51.5789473684211	36.7368421052632	0.476238525637291
150	51.5789473684211	38.9473684210526	0.463736842246097
150	51.5789473684211	41.1578947368421	0.451834198841845
150	51.5789473684211	43.3684210526316	0.440490228167216
150	51.5789473684211	45.5789473684211	0.429668025977473
150	51.5789473684211	47.7894736842105	0.419333794083454
150	51.5789473684211	50	0.409456526109455
150	53.4736842105263	23.4736842105263	0.562353602913933
150	53.4736842105263	25.6842105263158	0.545470862605850
150	53.4736842105263	27.8947368421053	0.529502125656050
150	53.4736842105263	30.1052631578947	0.514378183917609
150	53.4736842105263	32.3157894736842	0.500036467025973
150	53.4736842105263	34.5263157894737	0.486420279892105
150	53.4736842105263	36.7368421052632	0.473478141537503
150	53.4736842105263	38.9473684210526	0.461163210064131
150	53.4736842105263	41.1578947368421	0.449432781083725
150	53.4736842105263	43.3684210526316	0.438247849001278
150	53.4736842105263	45.5789473684211	0.427572722247592
150	53.4736842105263	47.7894736842105	0.417374684957466
150	53.4736842105263	50	0.407623698750006
150	55.3684210526316	23.4736842105263	0.558205699396611
150	55.3684210526316	25.6842105263158	0.541623909391844
150	55.3684210526316	27.8947368421053	0.525930207318098
150	55.3684210526316	30.1052631578947	0.511058074161616
150	55.3684210526316	32.3157894736842	0.496947302592235
150	55.3684210526316	34.5263157894737	0.483543279585924
150	55.3684210526316	36.7368421052632	0.470796363398234
150	55.3684210526316	38.9473684210526	0.458661340876102
150	55.3684210526316	41.1578947368421	0.447096953404482
150	55.3684210526316	43.3684210526316	0.436065481676920
150	55.3684210526316	45.5789473684211	0.425532381036688
150	55.3684210526316	47.7894736842105	0.415465960421773
150	55.3684210526316	50	0.405837099013927
150	57.2631578947368	23.4736842105263	0.554189172097394
150	57.2631578947368	25.6842105263158	0.537895999150566
150	57.2631578947368	27.8947368421053	0.522466328321228
150	57.2631578947368	30.1052631578947	0.507836164466897
150	57.2631578947368	32.3157894736842	0.493947521317560
150	57.2631578947368	34.5263157894737	0.480747745567068
150	57.2631578947368	36.7368421052632	0.468188928957623
150	57.2631578947368	38.9473684210526	0.456227395420024
150	57.2631578947368	41.1578947368421	0.444823252443206
150	57.2631578947368	43.3684210526316	0.433939997580427
150	57.2631578947368	45.5789473684211	0.423544172429295
150	57.2631578947368	47.7894736842105	0.413605057606266
150	57.2631578947368	50	0.404094403219497
150	59.1578947368421	23.4736842105263	0.550296459072766
150	59.1578947368421	25.6842105263158	0.534280387297024
150	59.1578947368421	27.8947368421053	0.519104460809669
150	59.1578947368421	30.1052631578947	0.504707057145793
150	59.1578947368421	32.3157894736842	0.491032280989978
150	59.1578947368421	34.5263157894737	0.478029326455202
150	59.1578947368421	36.7368421052632	0.465651921558915
150	59.1578947368421	38.9473684210526	0.453857842929463
150	59.1578947368421	41.1578947368421	0.442608490709778
150	59.1578947368421	43.3684210526316	0.431868515216784
150	59.1578947368421	45.5789473684211	0.421605488230147
150	59.1578947368421	47.7894736842105	0.411789612874548
150	59.1578947368421	50	0.402393466967434
150	61.0526315789474	23.4736842105263	0.546520632175416
150	61.0526315789474	25.6842105263158	0.530770888106408
150	61.0526315789474	27.8947368421053	0.515839070935461
150	61.0526315789474	30.1052631578947	0.501665792218102
150	61.0526315789474	32.3157894736842	0.488197128083450
150	61.0526315789474	34.5263157894737	0.475384016750707
150	61.0526315789474	36.7368421052632	0.463181732947104
150	61.0526315789474	38.9473684210526	0.451549428138708
150	61.0526315789474	41.1578947368421	0.440449727260389
150	61.0526315789474	43.3684210526316	0.429848374095064
150	61.0526315789474	45.5789473684211	0.419713918664187
150	61.0526315789474	47.7894736842105	0.410017440998277
150	61.0526315789474	50	0.400732306495741
150	62.9473684210526	23.4736842105263	0.542855327653826
150	62.9473684210526	25.6842105263158	0.527361814048736
150	62.9473684210526	27.8947368421053	0.512665065674935
150	62.9473684210526	30.1052631578947	0.498707800658650
150	62.9473684210526	32.3157894736842	0.485437956552072
150	62.9473684210526	34.5263157894737	0.472808120428173
150	62.9473684210526	36.7368421052632	0.460775031027935
150	62.9473684210526	38.9473684210526	0.449299142667901
150	62.9473684210526	41.1578947368421	0.438344242248221
150	62.9473684210526	43.3684210526316	0.427877112050099
150	62.9473684210526	45.5789473684211	0.417867232130175
150	62.9473684210526	47.7894736842105	0.408286517050468
150	62.9473684210526	50	0.399109082460097
150	64.8421052631579	23.4736842105263	0.539294686071670
150	64.8421052631579	25.6842105263158	0.524047923214774
150	64.8421052631579	27.8947368421053	0.509577746692929
150	64.8421052631579	30.1052631578947	0.495828863802753
150	64.8421052631579	32.3157894736842	0.482750972020490
150	64.8421052631579	34.5263157894737	0.470298219271803
150	64.8421052631579	36.7368421052632	0.458428731804788
150	64.8421052631579	38.9473684210526	0.447104200098258
150	64.8421052631579	41.1578947368421	0.436289514741029
150	64.8421052631579	43.3684210526316	0.425952445462800
150	64.8421052631579	45.5789473684211	0.416063357531552
150	64.8421052631579	47.7894736842105	0.406594960594800
150	64.8421052631579	50	0.397522085763469
150	66.7368421052632	23.4736842105263	0.535833300073922
150	66.7368421052632	25.6842105263158	0.520824373561323
150	66.7368421052632	27.8947368421053	0.506572770152626
150	66.7368421052632	30.1052631578947	0.493025077951237
150	66.7368421052632	32.3157894736842	0.480132660534541
150	66.7368421052632	34.5263157894737	0.467851145221193
150	66.7368421052632	36.7368421052632	0.456139974851488
150	66.7368421052632	38.9473684210526	0.444962014172491
150	66.7368421052632	41.1578947368421	0.434283203307259
150	66.7368421052632	43.3684210526316	0.424072251938370
150	66.7368421052632	45.5789473684211	0.414300368793892
150	66.7368421052632	47.7894736842105	0.404941021823900
150	66.7368421052632	50	0.395969725126056
150	68.6315789473684	23.4736842105263	0.532466168792852
150	68.6315789473684	25.6842105263158	0.517686682932905
150	68.6315789473684	27.8947368421053	0.503646111566353
150	68.6315789473684	30.1052631578947	0.490292823387767
150	68.6315789473684	32.3157894736842	0.477579761184798
150	68.6315789473684	34.5263157894737	0.465463956125644
150	68.6315789473684	36.7368421052632	0.453906101792532
150	68.6315789473684	38.9473684210526	0.442870179655060
150	68.6315789473684	41.1578947368421	0.432323128959884
150	68.6315789473684	43.3684210526316	0.422234555078901
150	68.6315789473684	45.5789473684211	0.412576471246549
150	68.6315789473684	47.7894736842105	0.403323069360077
150	68.6315789473684	50	0.394450516140411
150	70.5263157894737	23.4736842105263	0.529188657899528
150	70.5263157894737	25.6842105263158	0.514630693999568
150	70.5263157894737	27.8947368421053	0.500794034940554
150	70.5263157894737	30.1052631578947	0.487628737157972
150	70.5263157894737	32.3157894736842	0.475089242034681
150	70.5263157894737	34.5263157894737	0.463133914408972
150	70.5263157894737	36.7368421052632	0.451724637353068
150	70.5263157894737	38.9473684210526	0.440826455466646
150	70.5263157894737	41.1578947368421	0.430407260117393
150	70.5263157894737	43.3684210526316	0.420437511048839
150	70.5263157894737	45.5789473684211	0.410889989600972
150	70.5263157894737	47.7894736842105	0.401739579480629
150	70.5263157894737	50	0.392963071599822
150	72.4210526315790	23.4736842105263	0.525996464476919
150	72.4210526315790	25.6842105263158	0.511652543397369
150	72.4210526315790	27.8947368421053	0.498013065594993
150	72.4210526315790	30.1052631578947	0.485029689070023
150	72.4210526315790	32.3157894736842	0.472658278880656
150	72.4210526315790	34.5263157894737	0.460858468230481
150	72.4210526315790	36.7368421052632	0.449593272614312
150	72.4210526315790	38.9473684210526	0.438828749771677
150	72.4210526315790	41.1578947368421	0.428533699298071
150	72.4210526315790	43.3684210526316	0.418679396681879
150	72.4210526315790	45.5789473684211	0.409239357302475
150	72.4210526315790	47.7894736842105	0.400189126569179
150	72.4210526315790	50	0.391506092922986
150	74.3157894736842	23.4736842105263	0.522885586028427
150	74.3157894736842	25.6842105263158	0.508748634476817
150	74.3157894736842	27.8947368421053	0.495299966139023
150	74.3157894736842	30.1052631578947	0.482492760465430
150	74.3157894736842	32.3157894736842	0.470284236449676
150	74.3157894736842	34.5263157894737	0.458635234795622
150	74.3157894736842	36.7368421052632	0.447509850169547
150	74.3157894736842	38.9473684210526	0.436875106749979
150	74.3157894736842	41.1578947368421	0.426700671309782
150	74.3157894736842	43.3684210526316	0.416958598918544
150	74.3157894736842	45.5789473684211	0.407623107068295
150	74.3157894736842	47.7894736842105	0.398670374626461
150	74.3157894736842	50	0.390078362526468
150	76.2105263157895	23.4736842105263	0.519852293047585
150	76.2105263157895	25.6842105263158	0.505915613161070
150	76.2105263157895	27.8947368421053	0.492651715171273
150	76.2105263157895	30.1052631578947	0.480015225381487
150	76.2105263157895	32.3157894736842	0.467964651702364
150	76.2105263157895	34.5263157894737	0.456461985525254
150	76.2105263157895	36.7368421052632	0.445472350924398
150	76.2105263157895	38.9473684210526	0.434963694826323
150	76.2105263157895	41.1578947368421	0.424906512735117
150	76.2105263157895	43.3684210526316	0.415273605396983
150	76.2105263157895	45.5789473684211	0.406039862454242
150	76.2105263157895	47.7894736842105	0.397182069700165
150	76.2105263157895	50	0.388678737019694
150	78.1052631578947	23.4736842105263	0.516893104666096
150	78.1052631578947	25.6842105263158	0.503150346494654
150	78.1052631578947	27.8947368421053	0.490065488337562
150	78.1052631578947	30.1052631578947	0.477594533786236
150	78.1052631578947	32.3157894736842	0.465697218962305
150	78.1052631578947	34.5263157894737	0.454336632837764
150	78.1052631578947	36.7368421052632	0.443478882324920
150	78.1052631578947	38.9473684210526	0.433092796166710
150	78.1052631578947	41.1578947368421	0.423149662542675
150	78.1052631578947	43.3684210526316	0.413622996046863
150	78.1052631578947	45.5789473684211	0.404488330316486
150	78.1052631578947	47.7894736842105	0.395723033114955
150	78.1052631578947	50	0.387306141116411
150	80	23.4736842105263	0.514004766972431
150	80	25.6842105263158	0.500449903528321
150	80	27.8947368421053	0.487538641438101
150	80	30.1052631578947	0.475228296615847
150	80	32.3157894736842	0.463479776634551
150	80	34.5263157894737	0.452257218335782
150	80	36.7368421052632	0.441527667829888
150	80	38.9473684210526	0.431260797279136
150	80	41.1578947368421	0.421428653680784
150	80	43.3684210526316	0.412005435558811
150	80	45.5789473684211	0.402967294055040
150	80	47.7894736842105	0.394292155401583
150	80	50	0.385959562172369

==> Plots/Data/points6D_3_1.dat <==
x	y	z	color
45	44	8	0.913949117683621
45	44	10.2105263157895	0.875677424342375
45	44	12.4210526315789	0.840332363361397
45	44	14.6315789473684	0.807608519096868
45	44	16.8421052631579	0.777241450071889
45	44	19.0526315789474	0.749001364335013
45	44	21.2631578947368	0.722687988483928
45	44	23.4736842105263	0.698126410851474
45	44	25.6842105263158	0.675163742988732
45	44	27.8947368421053	0.653666503433696
45	45.8947368421053	8	0.908745501178047
45	45.8947368421053	10.2105263157895	0.871125889305845
45	45.8947368421053	12.4210526315789	0.836352410844703
45	45.8947368421053	14.6315789473684	0.804131597309996
45	45.8947368421053	16.8421052631579	0.774208957267548
45	45.8947368421053	19.0526315789474	0.746363037881857
45	45.8947368421053	21.2631578947368	0.720400600253415
45	45.8947368421053	23.4736842105263	0.696152708394443
45	45.8947368421053	25.6842105263158	0.673471591004138
45	45.8947368421053	27.8947368421053	0.652228192308818
45	47.7894736842105	8	0.903708993726912
45	47.7894736842105	10.2105263157895	0.866715169902905
45	47.7894736842105	12.4210526315789	0.832491163953860
45	47.7894736842105	14.6315789473684	0.800754711902094
45	47.7894736842105	16.8421052631579	0.771260675885390
45	47.7894736842105	19.0526315789474	0.743795460111219
45	47.7894736842105	21.2631578947368	0.718172468214598
45	47.7894736842105	23.4736842105263	0.694228419299198
45	47.7894736842105	25.6842105263158	0.671820395443838
45	47.7894736842105	27.8947368421053	0.650823548171377
45	49.6842105263158	8	0.898829404984972
45	49.6842105263158	10.2105263157895	0.862436888794470
45	49.6842105263158	12.4210526315789	0.828741728777246
45	49.6842105263158	14.6315789473684	0.797472188505892
45	49.6842105263158	16.8421052631579	0.768391938565837
45	49.6842105263158	19.0526315789474	0.741294798544135
45	49.6842105263158	21.2631578947368	0.716000454652747
45	49.6842105263158	23.4736842105263	0.692350986014406
45	49.6842105263158	25.6842105263158	0.670208084779167
45	51.5789473684211	8	0.894097477773326
45	51.5789473684211	10.2105263157895	0.858283423427281
45	51.5789473684211	12.4210526315789	0.825097822999778
45	51.5789473684211	14.6315789473684	0.794278848772210
45	51.5789473684211	16.8421052631579	0.765598480199362
45	51.5789473684211	19.0526315789474	0.738857546521372
45	51.5789473684211	21.2631578947368	0.713881685106283
45	51.5789473684211	23.4736842105263	0.690518062822177
45	51.5789473684211	25.6842105263158	0.668632756903398
45	53.4736842105263	8	0.889504774535843
45	53.4736842105263	10.2105263157895	0.854247815226361
45	53.4736842105263	12.4210526315789	0.821553703093845
45	53.4736842105263	14.6315789473684	0.791169951899589
45	53.4736842105263	16.8421052631579	0.762876390946029
45	53.4736842105263	19.0526315789474	0.736480485479558
45	53.4736842105263	21.2631578947368	0.711813518136974
45	53.4736842105263	23.4736842105263	0.688727491702711
45	53.4736842105263	25.6842105263158	0.667092659972988
45	55.3684210526316	8	0.885043580900421
45	55.3684210526316	10.2105263157895	0.850323692355440
45	55.3684210526316	12.4210526315789	0.818104102307477
45	55.3684210526316	14.6315789473684	0.788141144775135
45	55.3684210526316	16.8421052631579	0.760222076130254
45	55.3684210526316	19.0526315789474	0.734160652715583
45	55.3684210526316	21.2631578947368	0.709793519474249
45	55.3684210526316	23.4736842105263	0.686977281673555
45	55.3684210526316	25.6842105263158	0.665586175993867
45	57.2631578947368	8	0.880706823296360
45	57.2631578947368	10.2105263157895	0.846505203641903
45	57.2631578947368	12.4210526315789	0.814744177547744
45	57.2631578947368	14.6315789473684	0.785188419217273
45	57.2631578947368	16.8421052631579	0.757632221811196
45	57.2631578947368	19.0526315789474	0.731895313685663
45	57.2631578947368	21.2631578947368	0.707819439776487
45	57.2631578947368	23.4736842105263	0.685265591004100
45	59.1578947368421	8	0.876487998202266
45	59.1578947368421	10.2105263157895	0.842786961751744
45	59.1578947368421	12.4210526315789	0.811469463642640
45	59.1578947368421	14.6315789473684	0.782308075115663
45	59.1578947368421	16.8421052631579	0.755103765070504
45	59.1578947368421	19.0526315789474	0.729681938076654
45	59.1578947368421	21.2631578947368	0.705889195403515
45	59.1578947368421	23.4736842105263	0.683590711825493
45	61.0526315789474	8	0.872381111079223
45	61.0526315789474	10.2105263157895	0.839163994077264
45	61.0526315789474	12.4210526315789	0.808275833762315
45	61.0526315789474	14.6315789473684	0.779496688498985
45	61.0526315789474	16.8421052631579	0.752633868245724
45	61.0526315789474	19.0526315789474	0.727518179035235
45	61.0526315789474	21.2631578947368	0.704000851711830
45	61.0526315789474	23.4736842105263	0.681951056748800
45	62.9473684210526	8	0.868380623417648
45	62.9473684210526	10.2105263157895	0.835631700094086
45	62.9473684210526	12.4210526315789	0.805159465012469
45	62.9473684210526	14.6315789473684	0.776751083745026
45	62.9473684210526	16.8421052631579	0.750219896483431
45	62.9473684210526	19.0526315789474	0.725401855056215
45	62.9473684210526	21.2631578947368	0.702152608475750
45	62.9473684210526	23.4736842105263	0.680345147176745
45	64.8421052631579	8	0.864481406619243
45	64.8421052631579	10.2105263157895	0.832185814174722
45	64.8421052631579	12.4210526315789	0.802116808395056
45	64.8421052631579	14.6315789473684	0.774068309291962
45	64.8421052631579	16.8421052631579	0.747859398100866
45	64.8421052631579	19.0526315789474	0.723330934122332
45	64.8421052631579	21.2631578947368	0.700342787109958
45	66.7368421052632	8	0.860678701667178
45	66.7368421052632	10.2105263157895	0.828822373028511
45	66.7368421052632	12.4210526315789	0.799144562475865
45	66.7368421052632	14.6315789473684	0.771445616324311
45	66.7368421052632	16.8421052631579	0.745550087335833
45	66.7368421052632	19.0526315789474	0.721303519760226
45	66.7368421052632	21.2631578947368	0.698569819426303
45	68.6315789473684	8	0.856968083722069
45	68.6315789473684	10.2105263157895	0.825537687083249
45	68.6315789473684	12.4210526315789	0.796239650213744
45	68.6315789473684	14.6315789473684	0.768880439998479
45	68.6315789473684	16.8421052631579	0.743289829137368
45	68.6315789473684	19.0526315789474	0.719317838735098
45	68.6315789473684	21.2631578947368	0.696832237703638
45	70.5263157894737	8	0.853345430929273
45	70.5263157894737	10.2105263157895	0.822328315240663
45	70.5263157894737	12.4210526315789	0.793399198498828
45	70.5263157894737	14.6315789473684	0.766370382846399
45	70.5263157894737	16.8421052631579	0.741076625708193
45	70.5263157894737	19.0526315789474	0.717372230153118
45	70.5263157894737	21.2631578947368	0.695128665886504
45	72.4210526315790	8	0.849806896842322
45	72.4210526315790	10.2105263157895	0.819191042532197
45	72.4210526315790	12.4210526315789	0.790620520021966
45	72.4210526315790	14.6315789473684	0.763913200055248
45	72.4210526315790	16.8421052631579	0.738908604557354
45	72.4210526315790	19.0526315789474	0.715465135778398
45	72.4210526315790	21.2631578947368	0.693457811758415
45	74.3157894736842	8	0.846348885964281
45	74.3157894736842	10.2105263157895	0.816122860278298
45	74.3157894736842	12.4210526315789	0.787901097158415
45	74.3157894736842	14.6315789473684	0.761506786369684
45	74.3157894736842	16.8421052631579	0.736784007860037
45	74.3157894736842	19.0526315789474	0.713595091402064
45	76.2105263157895	8	0.842968031987909
45	76.2105263157895	10.2105263157895	0.813120948417027
45	76.2105263157895	12.4210526315789	0.785238567598684
45	76.2105263157895	14.6315789473684	0.759149164402720
45	76.2105263157895	16.8421052631579	0.734701182953188
45	76.2105263157895	19.0526315789474	0.711760719126204
45	78.1052631578947	8	0.839661178380470
45	78.1052631578947	10.2105263157895	0.810182659719358
45	78.1052631578947	12.4210526315789	0.782630711500361
45	78.1052631578947	14.6315789473684	0.756838474173980
45	78.1052631578947	16.8421052631579	0.732658573821614
45	78.1052631578947	19.0526315789474	0.709960720446233
45	80	8	0.836425361012665
45	80	10.2105263157895	0.807305505651048
45	80	12.4210526315789	0.780075439968650
45	80	14.6315789473684	0.754572963721130
45	80	16.8421052631579	0.730654713450796
45	80	19.0526315789474	0.708193870032431
50.5263157894737	44	8	0.894326090047426
50.5263157894737	44	10.2105263157895	0.857439201137747
50.5263157894737	44	12.4210526315789	0.823317909878404
50.5263157894737	44	14.6315789473684	0.791677464628035
50.5263157894737	44	16.8421052631579	0.762270477591905
50.5263157894737	44	19.0526315789474	0.734881186871211
50.5263157894737	44	21.2631578947368	0.709320758447212
50.5263157894737	44	23.4736842105263	0.685423426607554
50.5263157894737	44	25.6842105263158	0.663043319072927
50.5263157894737	44	27.8947368421053	0.642051851437395
50.5263157894737	45.8947368421053	8	0.888885596914471
50.5263157894737	45.8947368421053	10.2105263157895	0.852643993296226
50.5263157894737	45.8947368421053	12.4210526315789	0.819089788754644
50.5263157894737	45.8947368421053	14.6315789473684	0.787949565319864
50.5263157894737	45.8947368421053	16.8421052631579	0.758985399330415
50.5263157894737	45.8947368421053	19.0526315789474	0.731989476266722
50.5263157894737	45.8947368421053	21.2631578947368	0.706779672752663
50.5263157894737	45.8947368421053	23.4736842105263	0.683195921066431
50.5263157894737	45.8947368421053	25.6842105263158	0.661097215221490
50.5263157894737	45.8947368421053	27.8947368421053	0.640359153144675
50.5263157894737	47.7894736842105	8	0.883623595409182
50.5263157894737	47.7894736842105	10.2105263157895	0.848000548445716
50.5263157894737	47.7894736842105	12.4210526315789	0.814990846110464
50.5263157894737	47.7894736842105	14.6315789473684	0.784331684535724
50.5263157894737	47.7894736842105	16.8421052631579	0.755794023665656
50.5263157894737	47.7894736842105	19.0526315789474	0.729177525210081
50.5263157894737	47.7894736842105	21.2631578947368	0.704306391886308
50.5263157894737	47.7894736842105	23.4736842105263	0.681025938393164
50.5263157894737	47.7894736842105	25.6842105263158	0.659199764713086
50.5263157894737	49.6842105263158	8	0.878529028281783
50.5263157894737	49.6842105263158	10.2105263157895	0.843499685555246
50.5263157894737	49.6842105263158	12.4210526315789	0.811013445198383
50.5263157894737	49.6842105263158	14.6315789473684	0.780817462584662
50.5263157894737	49.6842105263158	16.8421052631579	0.752691051583315
50.5263157894737	49.6842105263158	19.0526315789474	0.726440919205714
50.5263157894737	49.6842105263158	21.2631578947368	0.701897241731076
50.5263157894737	49.6842105263158	23.4736842105263	0.678910426347818
50.5263157894737	49.6842105263158	25.6842105263158	0.657348439330810
50.5263157894737	51.5789473684211	8	0.873591861624645
50.5263157894737	51.5789473684211	10.2105263157895	0.839133059969196
50.5263157894737	51.5789473684211	12.4210526315789	0.807150634586012
50.5263157894737	51.5789473684211	14.6315789473684	0.777401102370836
50.5263157894737	51.5789473684211	16.8421052631579	0.749671646460687
50.5263157894737	51.5789473684211	19.0526315789474	0.723775623946480
50.5263157894737	51.5789473684211	21.2631578947368	0.699548860628780
50.5263157894737	51.5789473684211	23.4736842105263	0.676846589121065
50.5263157894737	51.5789473684211	25.6842105263158	0.655540920768307
50.5263157894737	53.4736842105263	8	0.868802959413508
50.5263157894737	53.4736842105263	10.2105263157895	0.834893062004905
50.5263157894737	53.4736842105263	12.4210526315789	0.803396065926531
50.5263157894737	53.4736842105263	14.6315789473684	0.774077302540823
50.5263157894737	53.4736842105263	16.8421052631579	0.746731379618088
50.5263157894737	53.4736842105263	19.0526315789474	0.721177940925051
50.5263157894737	53.4736842105263	21.2631578947368	0.697258163190886
50.5263157894737	53.4736842105263	23.4736842105263	0.674831857858534
50.5263157894737	53.4736842105263	25.6842105263158	0.653775076674341
50.5263157894737	55.3684210526316	8	0.864153977054484
50.5263157894737	55.3684210526316	10.2105263157895	0.830772730786693
50.5263157894737	55.3684210526316	12.4210526315789	0.799743923992427
50.5263157894737	55.3684210526316	14.6315789473684	0.770841200532519
50.5263157894737	55.3684210526316	16.8421052631579	0.743866183883753
50.5263157894737	55.3684210526316	19.0526315789474	0.718644469540145
50.5263157894737	55.3684210526316	21.2631578947368	0.695022309375906
50.5263157894737	55.3684210526316	23.4736842105263	0.672863865453337
50.5263157894737	57.2631578947368	8	0.859637270534781
50.5263157894737	57.2631578947368	10.2105263157895	0.826765680605838
50.5263157894737	57.2631578947368	12.4210526315789	0.796188866803138
50.5263157894737	57.2631578947368	14.6315789473684	0.767688323782946
50.5263157894737	57.2631578947368	16.8421052631579	0.741072313768299
50.5263157894737	57.2631578947368	19.0526315789474	0.716172074564501
50.5263157894737	57.2631578947368	21.2631578947368	0.692838677918081
50.5263157894737	57.2631578947368	23.4736842105263	0.670940424867536
50.5263157894737	59.1578947368421	8	0.855245818472752
50.5263157894737	59.1578947368421	10.2105263157895	0.822866037649214
50.5263157894737	59.1578947368421	12.4210526315789	0.792725974118087
50.5263157894737	59.1578947368421	14.6315789473684	0.764614547705028
50.5263157894737	59.1578947368421	16.8421052631579	0.738346311128057
50.5263157894737	59.1578947368421	19.0526315789474	0.713757858069350
50.5263157894737	59.1578947368421	21.2631578947368	0.690704843375558
50.5263157894737	59.1578947368421	23.4736842105263	0.669059510391182
50.5263157894737	61.0526315789474	8	0.850973154900295
50.5263157894737	61.0526315789474	10.2105263157895	0.819068385365864
50.5263157894737	61.0526315789474	12.4210526315789	0.789350702906860
50.5263157894737	61.0526315789474	14.6315789473684	0.761616059315942
50.5263157894737	61.0526315789474	16.8421052631579	0.735684975415528
50.5263157894737	61.0526315789474	19.0526315789474	0.711399135076464
50.5263157894737	61.0526315789474	21.2631578947368	0.688618556208412
50.5263157894737	61.0526315789474	23.4736842105263	0.667219241362122
50.5263157894737	62.9473684210526	8	0.846813311028284
50.5263157894737	62.9473684210526	10.2105263157895	0.815367717072693
50.5263157894737	62.9473684210526	12.4210526315789	0.786058848673320
50.5263157894737	62.9473684210526	14.6315789473684	0.758689325612107
50.5263157894737	62.9473684210526	16.8421052631579	0.733085337786079
50.5263157894737	62.9473684210526	19.0526315789474	0.709093412346477
50.5263157894737	62.9473684210526	21.2631578947368	0.686577725407875
50.5263157894737	64.8421052631579	8	0.842760764573081
50.5263157894737	64.8421052631579	10.2105263157895	0.811759394660901
50.5263157894737	64.8421052631579	12.4210526315789	0.782846511718599
50.5263157894737	64.8421052631579	14.6315789473684	0.755831065952888
50.5263157894737	64.8421052631579	16.8421052631579	0.730544638464347
50.5263157894737	64.8421052631579	19.0526315789474	0.706838369820563
50.5263157894737	64.8421052631579	21.2631578947368	0.684580403285555
50.5263157894737	66.7368421052632	8	0.838810395480736
50.5263157894737	66.7368421052632	10.2105263157895	0.808239112470686
50.5263157894737	66.7368421052632	12.4210526315789	0.779710067592683
50.5263157894737	66.7368421052632	14.6315789473684	0.753038227847412
50.5263157894737	66.7368421052632	16.8421052631579	0.728060306880415
50.5263157894737	66.7368421052632	19.0526315789474	0.704631844318499
50.5263157894737	66.7368421052632	21.2631578947368	0.682624772100893
50.5263157894737	68.6315789473684	8	0.834957447091254
50.5263157894737	68.6315789473684	10.2105263157895	0.804802865565826
50.5263157894737	68.6315789473684	12.4210526315789	0.776646141115644
50.5263157894737	68.6315789473684	14.6315789473684	0.750307965644460
50.5263157894737	68.6315789473684	16.8421052631579	0.725629944170866
50.5263157894737	68.6315789473684	19.0526315789474	0.702471815164853
50.5263157894737	68.6315789473684	21.2631578947368	0.680709132260579
50.5263157894737	70.5263157894737	8	0.831197491950131
50.5263157894737	70.5263157894737	10.2105263157895	0.801446921771284
50.5263157894737	70.5263157894737	12.4210526315789	0.773651583455084
50.5263157894737	70.5263157894737	14.6315789473684	0.747637621710228
50.5263157894737	70.5263157894737	16.8421052631579	0.723251307708273
50.5263157894737	70.5263157894737	19.0526315789474	0.700356391470286
50.5263157894737	72.4210526315790	8	0.827526401607322
50.5263157894737	72.4210526315790	10.2105263157895	0.798167796943198
50.5263157894737	72.4210526315790	12.4210526315789	0.770723451831514
50.5263157894737	72.4210526315790	14.6315789473684	0.745024709747371
50.5263157894737	72.4210526315790	16.8421052631579	0.720922297378025
50.5263157894737	72.4210526315790	19.0526315789474	0.698283800839742
50.5263157894737	74.3157894736842	8	0.823940319851609
50.5263157894737	74.3157894736842	10.2105263157895	0.794962233026884
50.5263157894737	74.3157894736842	12.4210526315789	0.767858991492686
50.5263157894737	74.3157894736842	14.6315789473684	0.742466899964517
50.5263157894737	74.3157894736842	16.8421052631579	0.718640943366474
50.5263157894737	74.3157894736842	19.0526315789474	0.696252379315749
50.5263157894737	76.2105263157895	8	0.820435638916402
50.5263157894737	76.2105263157895	10.2105263157895	0.791827178528910
50.5263157894737	76.2105263157895	12.4210526315789	0.765055619654539
50.5263157894737	76.2105263157895	14.6315789473684	0.739962005851137
50.5263157894737	76.2105263157895	16.8421052631579	0.716405395261289
50.5263157894737	76.2105263157895	19.0526315789474	0.694260562394925
50.5263157894737	78.1052631578947	8	0.817008978265133
50.5263157894737	78.1052631578947	10.2105263157895	0.788759771087173
50.5263157894737	78.1052631578947	12.4210526315789	0.762310911152907
50.5263157894737	78.1052631578947	14.6315789473684	0.737507972350177
50.5263157894737	78.1052631578947	16.8421052631579	0.714213912295290
50.5263157894737	80	8	0.813657165624008
50.5263157894737	80	10.2105263157895	0.785757321870666
50.5263157894737	80	12.4210526315789	0.759622585588672
50.5263157894737	80	14.6315789473684	0.735102865251956
50.5263157894737	80	16.8421052631579	0.712064854590158
56.0526315789474	44	10.2105263157895	0.840875566195595
56.0526315789474	44	12.4210526315789	0.807879139769657
56.0526315789474	44	14.6315789473684	0.777239402826480
56.0526315789474	44	16.8421052631579	0.748724352422726
56.0526315789474	44	19.0526315789474	0.722131076522705
56.0526315789474	44	21.2631578947368	0.697281464079715
56.0526315789474	44	23.4736842105263	0.674018657802137
56.0526315789474	44	25.6842105263158	0.652204109993260
56.0526315789474	45.8947368421053	10.2105263157895	0.835874708649279
56.0526315789474	45.8947368421053	12.4210526315789	0.803440837036017
56.0526315789474	45.8947368421053	14.6315789473684	0.773298474727672
56.0526315789474	45.8947368421053	16.8421052631579	0.745224649234162
56.0526315789474	45.8947368421053	19.0526315789474	0.719024050522099
56.0526315789474	45.8947368421053	21.2631578947368	0.694524999322923
56.0526315789474	45.8947368421053	23.4736842105263	0.671576106863960
56.0526315789474	45.8947368421053	25.6842105263158	0.650043497762272
56.0526315789474	47.7894736842105	10.2105263157895	0.831035364727513
56.0526315789474	47.7894736842105	12.4210526315789	0.799141075041992
56.0526315789474	47.7894736842105	14.6315789473684	0.769476515606187
56.0526315789474	47.7894736842105	16.8421052631579	0.741827179429597
56.0526315789474	47.7894736842105	19.0526315789474	0.716004898153429
56.0526315789474	47.7894736842105	21.2631578947368	0.691844047170439
56.0526315789474	47.7894736842105	23.4736842105263	0.669198395683615
56.0526315789474	47.7894736842105	25.6842105263158	0.647938483640217
56.0526315789474	49.6842105263158	10.2105263157895	0.826347619493967
56.0526315789474	49.6842105263158	12.4210526315789	0.794971535968282
56.0526315789474	49.6842105263158	14.6315789473684	0.765766535208960
56.0526315789474	49.6842105263158	16.8421052631579	0.738526061021336
56.0526315789474	49.6842105263158	19.0526315789474	0.713068666330132
56.0526315789474	49.6842105263158	21.2631578947368	0.689234436006218
56.0526315789474	49.6842105263158	23.4736842105263	0.666882012366578
56.0526315789474	49.6842105263158	25.6842105263158	0.645886114471616
56.0526315789474	51.5789473684211	10.2105263157895	0.821802470116885
56.0526315789474	51.5789473684211	12.4210526315789	0.790924656023348
56.0526315789474	51.5789473684211	14.6315789473684	0.762162168168134
56.0526315789474	51.5789473684211	16.8421052631579	0.735315930871543
56.0526315789474	51.5789473684211	19.0526315789474	0.710210833345489
56.0526315789474	51.5789473684211	21.2631578947368	0.686692353125070
56.0526315789474	51.5789473684211	23.4736842105263	0.664623743646064
56.0526315789474	53.4736842105263	10.2105263157895	0.817391714518952
56.0526315789474	53.4736842105263	12.4210526315789	0.786993534331259
56.0526315789474	53.4736842105263	14.6315789473684	0.758657599214508
56.0526315789474	53.4736842105263	16.8421052631579	0.732191883151014
56.0526315789474	53.4736842105263	19.0526315789474	0.707427258135082
56.0526315789474	53.4736842105263	21.2631578947368	0.684214302851058
56.0526315789474	53.4736842105263	23.4736842105263	0.662420640294278
56.0526315789474	55.3684210526316	10.2105263157895	0.813107856843587
56.0526315789474	55.3684210526316	12.4210526315789	0.783171855476901
56.0526315789474	55.3684210526316	14.6315789473684	0.755247499524255
56.0526315789474	55.3684210526316	16.8421052631579	0.729149416901510
56.0526315789474	55.3684210526316	19.0526315789474	0.704714137000936
56.0526315789474	55.3684210526316	21.2631578947368	0.681797070782056
56.0526315789474	55.3684210526316	23.4736842105263	0.660269987567873
56.0526315789474	57.2631578947368	10.2105263157895	0.808944026734545
56.0526315789474	57.2631578947368	12.4210526315789	0.779453823283321
56.0526315789474	57.2631578947368	14.6315789473684	0.751926972232028
56.0526315789474	57.2631578947368	16.8421052631579	0.726184391100844
56.0526315789474	57.2631578947368	19.0526315789474	0.702067966490783
56.0526315789474	57.2631578947368	21.2631578947368	0.679437693091843
56.0526315789474	57.2631578947368	23.4736842105263	0.658169279812550
56.0526315789474	59.1578947368421	10.2105263157895	0.804893910040404
56.0526315789474	59.1578947368421	12.4210526315789	0.775834103890256
56.0526315789474	59.1578947368421	14.6315789473684	0.748691505542846
56.0526315789474	59.1578947368421	16.8421052631579	0.723292985953698
56.0526315789474	59.1578947368421	19.0526315789474	0.699485511389325
56.0526315789474	59.1578947368421	21.2631578947368	0.677133430036039
56.0526315789474	61.0526315789474	10.2105263157895	0.800951689029316
56.0526315789474	61.0526315789474	12.4210526315789	0.772307776584205
56.0526315789474	61.0526315789474	14.6315789473684	0.745536932183472
56.0526315789474	61.0526315789474	16.8421052631579	0.720471669381418
56.0526315789474	61.0526315789474	19.0526315789474	0.696963776982142
56.0526315789474	61.0526315789474	21.2631578947368	0.674881742974394
56.0526315789474	62.9473684210526	10.2105263157895	0.797111990567674
56.0526315789474	62.9473684210526	12.4210526315789	0.768870291127113
56.0526315789474	62.9473684210526	14.6315789473684	0.742459394174125
56.0526315789474	62.9473684210526	16.8421052631579	0.717717167879113
56.0526315789474	62.9473684210526	19.0526315789474	0.694499984911843
56.0526315789474	62.9473684210526	21.2631578947368	0.672680274351781
56.0526315789474	64.8421052631579	10.2105263157895	0.793369841005201
56.0526315789474	64.8421052631579	12.4210526315789	0.765517430563701
56.0526315789474	64.8421052631579	14.6315789473684	0.739455312090068
56.0526315789474	64.8421052631579	16.8421052631579	0.715026441061756
56.0526315789474	64.8421052631579	19.0526315789474	0.692091552071083
56.0526315789474	64.8421052631579	21.2631578947368	0.670526830182400
56.0526315789474	66.7368421052632	10.2105263157895	0.789720626737166
56.0526315789474	66.7368421052632	12.4210526315789	0.762245278671708
56.0526315789474	66.7368421052632	14.6315789473684	0.736521358131971
56.0526315789474	66.7368421052632	16.8421052631579	0.712396659342550
56.0526315789474	66.7368421052632	19.0526315789474	0.689736072076281
56.0526315789474	68.6315789473684	10.2105263157895	0.786160059596125
56.0526315789474	68.6315789473684	12.4210526315789	0.759050191366088
56.0526315789474	68.6315789473684	14.6315789473684	0.733654432443076
56.0526315789474	68.6315789473684	16.8421052631579	0.709825184283775
56.0526315789474	68.6315789473684	19.0526315789474	0.687431298945001
56.0526315789474	70.5263157894737	10.2105263157895	0.782684146371179
56.0526315789474	70.5263157894737	12.4210526315789	0.755928771486035
56.0526315789474	70.5263157894737	14.6315789473684	0.730851642206825
56.0526315789474	70.5263157894737	16.8421052631579	0.707309551238295
56.0526315789474	70.5263157894737	19.0526315789474	0.685175132663706
56.0526315789474	72.4210526315790	10.2105263157895	0.779289161870223
56.0526315789474	72.4210526315790	12.4210526315789	0.752877846488746
56.0526315789474	72.4210526315790	14.6315789473684	0.728110283135941
56.0526315789474	72.4210526315790	16.8421052631579	0.704847453962936
56.0526315789474	72.4210526315790	19.0526315789474	0.682965606384066
56.0526315789474	74.3157894736842	10.2105263157895	0.775971625035995
56.0526315789474	74.3157894736842	12.4210526315789	0.749894448651156
56.0526315789474	74.3157894736842	14.6315789473684	0.725427823026768
56.0526315789474	74.3157894736842	16.8421052631579	0.702436730936238
56.0526315789474	76.2105263157895	10.2105263157895	0.772728277704559
56.0526315789474	76.2105263157895	12.4210526315789	0.746975797443962
56.0526315789474	76.2105263157895	14.6315789473684	0.722801887104097
56.0526315789474	76.2105263157895	16.8421052631579	0.700075353155030
56.0526315789474	78.1052631578947	10.2105263157895	0.769556065658727
56.0526315789474	78.1052631578947	12.4210526315789	0.744119283794105
56.0526315789474	78.1052631578947	14.6315789473684	0.720230244923920
56.0526315789474	78.1052631578947	16.8421052631579	0.697761413218848
56.0526315789474	80	10.2105263157895	0.766452121681631
56.0526315789474	80	12.4210526315789	0.741322455994732
56.0526315789474	80	14.6315789473684	0.717710798636517
56.0526315789474	80	16.8421052631579	0.695493115539737
61.5789473684211	44	10.2105263157895	0.825699333042254
61.5789473684211	44	12.4210526315789	0.793739456267881
61.5789473684211	44	14.6315789473684	0.764025115306835
61.5789473684211	44	16.8421052631579	0.736338141604414
61.5789473684211	44	19.0526315789474	0.710487270896524
61.5789473684211	44	21.2631578947368	0.686304218048013
61.5789473684211	44	23.4736842105263	0.663640417882636
61.5789473684211	44	25.6842105263158	0.642364306901359
61.5789473684211	45.8947368421053	10.2105263157895	0.820522886199894
61.5789473684211	45.8947368421053	12.4210526315789	0.789120931709294
61.5789473684211	45.8947368421053	14.6315789473684	0.759900979419164
61.5789473684211	45.8947368421053	16.8421052631579	0.732653497148709
61.5789473684211	45.8947368421053	19.0526315789474	0.707194509732433
61.5789473684211	45.8947368421053	21.2631578947368	0.683361913208637
61.5789473684211	45.8947368421053	23.4736842105263	0.661012408000281
61.5789473684211	45.8947368421053	25.6842105263158	0.640018936183900
61.5789473684211	47.7894736842105	10.2105263157895	0.815516701988445
61.5789473684211	47.7894736842105	12.4210526315789	0.784649380270542
61.5789473684211	47.7894736842105	14.6315789473684	0.755903899678810
61.5789473684211	47.7894736842105	16.8421052631579	0.729078814622331
61.5789473684211	47.7894736842105	19.0526315789474	0.703996989407669
61.5789473684211	47.7894736842105	21.2631578947368	0.680502131600607
61.5789473684211	47.7894736842105	23.4736842105263	0.658455901817964
61.5789473684211	49.6842105263158	10.2105263157895	0.810670191785606
61.5789473684211	49.6842105263158	12.4210526315789	0.780315856465422
61.5789473684211	49.6842105263158	14.6315789473684	0.752026302677035
61.5789473684211	49.6842105263158	16.8421052631579	0.725607671217771
61.5789473684211	49.6842105263158	19.0526315789474	0.700889255816316
61.5789473684211	49.6842105263158	21.2631578947368	0.677720237696878
61.5789473684211	49.6842105263158	23.4736842105263	0.655966957921997
61.5789473684211	51.5789473684211	10.2105263157895	0.805973749629154
61.5789473684211	51.5789473684211	12.4210526315789	0.776112233114447
61.5789473684211	51.5789473684211	14.6315789473684	0.748261298374129
61.5789473684211	51.5789473684211	16.8421052631579	0.722234216160141
61.5789473684211	51.5789473684211	19.0526315789474	0.697866334596602
61.5789473684211	51.5789473684211	21.2631578947368	0.675011998884573
61.5789473684211	51.5789473684211	23.4736842105263	0.653541973594089
61.5789473684211	53.4736842105263	10.2105263157895	0.801418631500504
61.5789473684211	53.4736842105263	12.4210526315789	0.772031101835268
61.5789473684211	53.4736842105263	14.6315789473684	0.744602597784941
61.5789473684211	53.4736842105263	16.8421052631579	0.718953102413980
61.5789473684211	53.4736842105263	19.0526315789474	0.694923674331401
61.5789473684211	53.4736842105263	21.2631578947368	0.672373538133724
61.5789473684211	53.4736842105263	23.4736842105263	0.651177645315724
61.5789473684211	55.3684210526316	10.2105263157895	0.796996852924148
61.5789473684211	55.3684210526316	12.4210526315789	0.768065688518712
61.5789473684211	55.3684210526316	14.6315789473684	0.741044442975386
61.5789473684211	55.3684210526316	16.8421052631579	0.715759428539318
61.5789473684211	55.3684210526316	19.0526315789474	0.692057098140556
61.5789473684211	55.3684210526316	21.2631578947368	0.669801293621220
61.5789473684211	57.2631578947368	10.2105263157895	0.792701101600358
61.5789473684211	57.2631578947368	12.4210526315789	0.764209781119990
61.5789473684211	57.2631578947368	14.6315789473684	0.737581547187420
61.5789473684211	57.2631578947368	16.8421052631579	0.712648688906195
61.5789473684211	57.2631578947368	19.0526315789474	0.689262762190643
61.5789473684211	57.2631578947368	21.2631578947368	0.667291984092714
61.5789473684211	59.1578947368421	10.2105263157895	0.788524662462422
61.5789473684211	59.1578947368421	12.4210526315789	0.760457667640315
61.5789473684211	59.1578947368421	14.6315789473684	0.734209043354211
61.5789473684211	59.1578947368421	16.8421052631579	0.709616730839986
61.5789473684211	59.1578947368421	19.0526315789474	0.686537119945820
61.5789473684211	59.1578947368421	21.2631578947368	0.664842578990634
61.5789473684211	61.0526315789474	10.2105263157895	0.784461353068560
61.5789473684211	61.0526315789474	12.4210526315789	0.756804082594958
61.5789473684211	61.0526315789474	14.6315789473684	0.730922439610028
61.5789473684211	61.0526315789474	16.8421052631579	0.706659717550446
61.5789473684211	61.0526315789474	19.0526315789474	0.683876891213820
61.5789473684211	61.0526315789474	21.2631578947368	0.662450272566177
61.5789473684211	62.9473684210526	10.2105263157895	0.780505467641919
61.5789473684211	62.9473684210526	12.4210526315789	0.753244160590955
61.5789473684211	62.9473684210526	14.6315789473684	0.727717580666265
61.5789473684211	62.9473684210526	16.8421052631579	0.703774095915875
61.5789473684211	62.9473684210526	19.0526315789474	0.681279035220701
61.5789473684211	64.8421052631579	10.2105263157895	0.776651728387953
61.5789473684211	64.8421052631579	12.4210526315789	0.749773395894431
61.5789473684211	64.8421052631579	14.6315789473684	0.724590614134521
61.5789473684211	64.8421052631579	16.8421052631579	0.700956568365601
61.5789473684211	64.8421052631579	19.0526315789474	0.678740727089280
61.5789473684211	66.7368421052632	10.2105263157895	0.772895242968034
61.5789473684211	66.7368421052632	12.4210526315789	0.746387607070359
61.5789473684211	66.7368421052632	14.6315789473684	0.721537961043465
61.5789473684211	66.7368421052632	16.8421052631579	0.698204068239920
61.5789473684211	66.7368421052632	19.0526315789474	0.676259337208025
61.5789473684211	68.6315789473684	10.2105263157895	0.769231467206605
61.5789473684211	68.6315789473684	12.4210526315789	0.743082905939226
61.5789473684211	68.6315789473684	14.6315789473684	0.718556289928329
61.5789473684211	68.6315789473684	16.8421052631579	0.695513738115121
61.5789473684211	68.6315789473684	19.0526315789474	0.673832413066577
61.5789473684211	70.5263157894737	10.2105263157895	0.765656172268206
61.5789473684211	70.5263157894737	12.4210526315789	0.739855670224575
61.5789473684211	70.5263157894737	14.6315789473684	0.715642493977931
61.5789473684211	70.5263157894737	16.8421052631579	0.692882910668332
61.5789473684211	72.4210526315790	10.2105263157895	0.762165415668878
61.5789473684211	72.4210526315790	12.4210526315789	0.736702519370001
61.5789473684211	72.4210526315790	14.6315789473684	0.712793670809750
61.5789473684211	72.4210526315790	16.8421052631579	0.690309091727347
61.5789473684211	74.3157894736842	10.2105263157895	0.758755515590430
61.5789473684211	74.3157894736842	12.4210526315789	0.733620293089025
61.5789473684211	74.3157894736842	14.6315789473684	0.710007104513198
61.5789473684211	74.3157894736842	16.8421052631579	0.687789945207857
61.5789473684211	76.2105263157895	10.2105263157895	0.755423028050881
61.5789473684211	76.2105263157895	12.4210526315789	0.730606032280629
61.5789473684211	76.2105263157895	14.6315789473684	0.707280249658081
61.5789473684211	76.2105263157895	16.8421052631579	0.685323279687311
61.5789473684211	78.1052631578947	10.2105263157895	0.752164726553975
61.5789473684211	78.1052631578947	12.4210526315789	0.727656962000105
61.5789473684211	78.1052631578947	14.6315789473684	0.704610717012007
61.5789473684211	80	10.2105263157895	0.748977583898034
61.5789473684211	80	12.4210526315789	0.724770476221868
61.5789473684211	80	14.6315789473684	0.701996260749066
67.1052631578947	44	10.2105263157895	0.811693858490793
67.1052631578947	44	12.4210526315789	0.780692183678496
67.1052631578947	44	14.6315789473684	0.751835648043169
67.1052631578947	44	16.8421052631579	0.724918544120538
67.1052631578947	44	19.0526315789474	0.699760152957324
67.1052631578947	44	21.2631578947368	0.676201141217994
67.1052631578947	44	23.4736842105263	0.654100559880482
67.1052631578947	45.8947368421053	10.2105263157895	0.806366078007802
67.1052631578947	45.8947368421053	12.4210526315789	0.775917586166502
67.1052631578947	45.8947368421053	14.6315789473684	0.747552292431761
67.1052631578947	45.8947368421053	16.8421052631579	0.721072764056645
67.1052631578947	45.8947368421053	19.0526315789474	0.696305283787410
67.1052631578947	45.8947368421053	21.2631578947368	0.673096469651685
67.1052631578947	45.8947368421053	23.4736842105263	0.651310453139719
67.1052631578947	47.7894736842105	10.2105263157895	0.801216458852596
67.1052631578947	47.7894736842105	12.4210526315789	0.771297603839955
67.1052631578947	47.7894736842105	14.6315789473684	0.743403346115813
67.1052631578947	47.7894736842105	16.8421052631579	0.717343992590254
67.1052631578947	47.7894736842105	19.0526315789474	0.692952388612674
67.1052631578947	47.7894736842105	21.2631578947368	0.670080741395881
67.1052631578947	47.7894736842105	23.4736842105263	0.648597962767535
67.1052631578947	49.6842105263158	10.2105263157895	0.796233791255493
67.1052631578947	49.6842105263158	12.4210526315789	0.766822710256163
67.1052631578947	49.6842105263158	14.6315789473684	0.739380694072791
67.1052631578947	49.6842105263158	16.8421052631579	0.713725303077719
67.1052631578947	49.6842105263158	19.0526315789474	0.689695545287469
67.1052631578947	49.6842105263158	21.2631578947368	0.667148886485250
67.1052631578947	49.6842105263158	23.4736842105263	0.645958744239611
67.1052631578947	51.5789473684211	10.2105263157895	0.791407914055582
67.1052631578947	51.5789473684211	12.4210526315789	0.762484257596331
67.1052631578947	51.5789473684211	14.6315789473684	0.735476959721907
67.1052631578947	51.5789473684211	16.8421052631579	0.710210391148568
67.1052631578947	51.5789473684211	19.0526315789474	0.686529357231026
67.1052631578947	51.5789473684211	21.2631578947368	0.664296279667006
67.1052631578947	53.4736842105263	10.2105263157895	0.786729585143940
67.1052631578947	53.4736842105263	12.4210526315789	0.758274369199277
67.1052631578947	53.4736842105263	14.6315789473684	0.731685415451820
67.1052631578947	53.4736842105263	16.8421052631579	0.706793499971883
67.1052631578947	53.4736842105263	19.0526315789474	0.683448890829031
67.1052631578947	53.4736842105263	21.2631578947368	0.661518687842814
67.1052631578947	55.3684210526316	10.2105263157895	0.782190371648338
67.1052631578947	55.3684210526316	12.4210526315789	0.754185848348487
67.1052631578947	55.3684210526316	14.6315789473684	0.727999906587150
67.1052631578947	55.3684210526316	16.8421052631579	0.703469356676461
67.1052631578947	55.3684210526316	19.0526315789474	0.680449622123033
67.1052631578947	55.3684210526316	21.2631578947368	0.658812225266548
67.1052631578947	57.2631578947368	10.2105263157895	0.777782556309625
67.1052631578947	57.2631578947368	12.4210526315789	0.750212100406617
67.1052631578947	57.2631578947368	14.6315789473684	0.724414786403672
67.1052631578947	57.2631578947368	16.8421052631579	0.700233117950439
67.1052631578947	57.2631578947368	19.0526315789474	0.677527391150789
67.1052631578947	57.2631578947368	21.2631578947368	0.656173315136387
67.1052631578947	59.1578947368421	10.2105263157895	0.773499057230588
67.1052631578947	59.1578947368421	12.4210526315789	0.746347065986978
67.1052631578947	59.1578947368421	14.6315789473684	0.720924860289766
67.1052631578947	59.1578947368421	16.8421052631579	0.697080323247469
67.1052631578947	59.1578947368421	19.0526315789474	0.674678362632331
67.1052631578947	61.0526315789474	10.2105263157895	0.769333358740360
67.1052631578947	61.0526315789474	12.4210526315789	0.742585163310207
67.1052631578947	61.0526315789474	14.6315789473684	0.717525337527822
67.1052631578947	61.0526315789474	16.8421052631579	0.694006854336327
67.1052631578947	61.0526315789474	19.0526315789474	0.671898991952767
67.1052631578947	62.9473684210526	10.2105263157895	0.765279451554071
67.1052631578947	62.9473684210526	12.4210526315789	0.738921238250925
67.1052631578947	62.9473684210526	14.6315789473684	0.714211789461967
67.1052631578947	62.9473684210526	16.8421052631579	0.691008900172128
67.1052631578947	62.9473684210526	19.0526315789474	0.669185995592498
67.1052631578947	64.8421052631579	10.2105263157895	0.761331780749391
67.1052631578947	64.8421052631579	12.4210526315789	0.735350520858693
67.1052631578947	64.8421052631579	14.6315789473684	0.710980113048110
67.1052631578947	64.8421052631579	16.8421052631579	0.688082926256774
67.1052631578947	64.8421052631579	19.0526315789474	0.666536325312464
67.1052631578947	66.7368421052632	10.2105263157895	0.757485200351422
67.1052631578947	66.7368421052632	12.4210526315789	0.731868587358433
67.1052631578947	66.7368421052632	14.6315789473684	0.707826498963895
67.1052631578947	66.7368421052632	16.8421052631579	0.685225647806228
67.1052631578947	68.6315789473684	10.2105263157895	0.753734933532008
67.1052631578947	68.6315789473684	12.4210526315789	0.728471326811232
67.1052631578947	68.6315789473684	14.6315789473684	0.704747403600810
67.1052631578947	68.6315789473684	16.8421052631579	0.682434006161741
67.1052631578947	70.5263157894737	10.2105263157895	0.750076537601273
67.1052631578947	70.5263157894737	12.4210526315789	0.725154911757316
67.1052631578947	70.5263157894737	14.6315789473684	0.701739524376727
67.1052631578947	70.5263157894737	16.8421052631579	0.679705147978132
67.1052631578947	72.4210526315790	10.2105263157895	0.746505873107603
67.1052631578947	72.4210526315790	12.4210526315789	0.721915772276545
67.1052631578947	72.4210526315790	14.6315789473684	0.698799777900786
67.1052631578947	72.4210526315790	16.8421052631579	0.677036406799742
67.1052631578947	74.3157894736842	10.2105263157895	0.743019076474502
67.1052631578947	74.3157894736842	12.4210526315789	0.718750572994008
67.1052631578947	74.3157894736842	14.6315789473684	0.695925280598639
67.1052631578947	76.2105263157895	10.2105263157895	0.739612535694239
67.1052631578947	76.2105263157895	12.4210526315789	0.715656192633504
67.1052631578947	76.2105263157895	14.6315789473684	0.693113331468169
67.1052631578947	78.1052631578947	10.2105263157895	0.736282868673202
67.1052631578947	78.1052631578947	12.4210526315789	0.712629705783434
67.1052631578947	78.1052631578947	14.6315789473684	0.690361396686850
67.1052631578947	80	10.2105263157895	0.733026903885689
67.1052631578947	80	12.4210526315789	0.709668366590565
67.1052631578947	80	14.6315789473684	0.687667095834031
72.6315789473684	44	12.4210526315789	0.768578162045031
72.6315789473684	44	14.6315789473684	0.740519042087279
72.6315789473684	44	16.8421052631579	0.714319304581303
72.6315789473684	44	19.0526315789474	0.689807796662936
72.6315789473684	44	21.2631578947368	0.666833339995379
72.6315789473684	44	23.4736842105263	0.645261958832010
72.6315789473684	45.8947368421053	12.4210526315789	0.763667301603310
72.6315789473684	45.8947368421053	14.6315789473684	0.736096125894776
72.6315789473684	45.8947368421053	16.8421052631579	0.710331864360547
72.6315789473684	45.8947368421053	19.0526315789474	0.686210099776200
72.6315789473684	45.8947368421053	21.2631578947368	0.663585392163871
72.6315789473684	45.8947368421053	23.4736842105263	0.642328674849518
72.6315789473684	47.7894736842105	12.4210526315789	0.758918018537234
72.6315789473684	47.7894736842105	14.6315789473684	0.731814340041056
72.6315789473684	47.7894736842105	16.8421052631579	0.706467891945143
72.6315789473684	47.7894736842105	19.0526315789474	0.682720563882529
72.6315789473684	47.7894736842105	21.2631578947368	0.660432299473572
72.6315789473684	49.6842105263158	12.4210526315789	0.754320246684010
72.6315789473684	49.6842105263158	14.6315789473684	0.727665064645915
72.6315789473684	49.6842105263158	16.8421052631579	0.702719989635222
72.6315789473684	49.6842105263158	19.0526315789474	0.679332828062596
72.6315789473684	49.6842105263158	21.2631578947368	0.657368583691018
72.6315789473684	51.5789473684211	12.4210526315789	0.749864855256437
72.6315789473684	51.5789473684211	14.6315789473684	0.723640470264110
72.6315789473684	51.5789473684211	16.8421052631579	0.699081429581396
72.6315789473684	51.5789473684211	19.0526315789474	0.676041100475330
72.6315789473684	51.5789473684211	21.2631578947368	0.654389251090283
72.6315789473684	53.4736842105263	12.4210526315789	0.745543533822527
72.6315789473684	53.4736842105263	14.6315789473684	0.719733421594527
72.6315789473684	53.4736842105263	16.8421052631579	0.695546072897267
72.6315789473684	53.4736842105263	19.0526315789474	0.672840090203161
72.6315789473684	53.4736842105263	21.2631578947368	0.651489734874019
72.6315789473684	55.3684210526316	12.4210526315789	0.741348694750149
72.6315789473684	55.3684210526316	14.6315789473684	0.715937395709737
72.6315789473684	55.3684210526316	16.8421052631579	0.692108300891888
72.6315789473684	55.3684210526316	19.0526315789474	0.669724949249244
72.6315789473684	57.2631578947368	12.4210526315789	0.737273389984643
72.6315789473684	57.2631578947368	14.6315789473684	0.712246412215648
72.6315789473684	57.2631578947368	16.8421052631579	0.688762956270467
72.6315789473684	57.2631578947368	19.0526315789474	0.666691222892234
72.6315789473684	59.1578947368421	12.4210526315789	0.733311239670667
72.6315789473684	59.1578947368421	14.6315789473684	0.708654973280788
72.6315789473684	59.1578947368421	16.8421052631579	0.685505292590105
72.6315789473684	59.1578947368421	19.0526315789474	0.663734806968644
72.6315789473684	61.0526315789474	12.4210526315789	0.729456370624782
72.6315789473684	61.0526315789474	14.6315789473684	0.705158011883088
72.6315789473684	61.0526315789474	16.8421052631579	0.682330930595552
72.6315789473684	61.0526315789474	19.0526315789474	0.660851910934123
72.6315789473684	62.9473684210526	12.4210526315789	0.725703363050150
72.6315789473684	62.9473684210526	14.6315789473684	0.701750846939588
72.6315789473684	62.9473684210526	16.8421052631579	0.679235820323268
72.6315789473684	64.8421052631579	12.4210526315789	0.722047204186173
72.6315789473684	64.8421052631579	14.6315789473684	0.698429144233547
72.6315789473684	64.8421052631579	16.8421052631579	0.676216208068696
72.6315789473684	66.7368421052632	12.4210526315789	0.718483247823992
72.6315789473684	66.7368421052632	14.6315789473684	0.695188882250256
72.6315789473684	66.7368421052632	16.8421052631579	0.673268607475116
72.6315789473684	68.6315789473684	12.4210526315789	0.715007178808141
72.6315789473684	68.6315789473684	14.6315789473684	0.692026322189579
72.6315789473684	68.6315789473684	16.8421052631579	0.670389774132705
72.6315789473684	70.5263157894737	12.4210526315789	0.711614981796291
72.6315789473684	70.5263157894737	14.6315789473684	0.688937981548860
72.6315789473684	70.5263157894737	16.8421052631579	0.667576683180904
72.6315789473684	72.4210526315790	12.4210526315789	0.708302913671338
72.6315789473684	72.4210526315790	14.6315789473684	0.685920610771221
72.6315789473684	74.3157894736842	12.4210526315789	0.705067479099219
72.6315789473684	74.3157894736842	14.6315789473684	0.682971172536549
72.6315789473684	76.2105263157895	12.4210526315789	0.701905408806743
72.6315789473684	76.2105263157895	14.6315789473684	0.680086823339641
72.6315789473684	78.1052631578947	12.4210526315789	0.698813640220087
72.6315789473684	78.1052631578947	14.6315789473684	0.677264897055146
72.6315789473684	80	12.4210526315789	0.695789300159293
78.1578947368421	44	12.4210526315789	0.757271825437023
78.1578947368421	44	14.6315789473684	0.729956164115648
78.1578947368421	44	16.8421052631579	0.704426580631645
78.1578947368421	44	19.0526315789474	0.680520626937827
78.1578947368421	44	21.2631578947368	0.658094569313867
78.1578947368421	44	23.4736842105263	0.637020820588867
78.1578947368421	45.8947368421053	12.4210526315789	0.752241190370994
78.1578947368421	45.8947368421053	14.6315789473684	0.725410046588199
78.1578947368421	45.8947368421053	16.8421052631579	0.700313672344062
78.1578947368421	45.8947368421053	19.0526315789474	0.676796107662537
78.1578947368421	45.8947368421053	21.2631578947368	0.654719158500120
78.1578947368421	47.7894736842105	12.4210526315789	0.747378504091115
78.1578947368421	47.7894736842105	14.6315789473684	0.721011230393527
78.1578947368421	47.7894736842105	16.8421052631579	0.696330179391022
78.1578947368421	47.7894736842105	19.0526315789474	0.673185460461150
78.1578947368421	47.7894736842105	21.2631578947368	0.651444071802661
78.1578947368421	49.6842105263158	12.4210526315789	0.742673197401040
78.1578947368421	49.6842105263158	14.6315789473684	0.716750623574358
78.1578947368421	49.6842105263158	16.8421052631579	0.692468262310158
78.1578947368421	49.6842105263158	19.0526315789474	0.669681911836185
78.1578947368421	49.6842105263158	21.2631578947368	0.648263446171578
78.1578947368421	51.5789473684211	12.4210526315789	0.738115690003699
78.1578947368421	51.5789473684211	14.6315789473684	0.712619973804611
78.1578947368421	51.5789473684211	16.8421052631579	0.688720796641169
78.1578947368421	51.5789473684211	19.0526315789474	0.666279298775135
78.1578947368421	51.5789473684211	21.2631578947368	0.645171941026715
78.1578947368421	53.4736842105263	12.4210526315789	0.733697268296260
78.1578947368421	53.4736842105263	14.6315789473684	0.708611765592574
78.1578947368421	53.4736842105263	16.8421052631579	0.685081286149297
78.1578947368421	53.4736842105263	19.0526315789474	0.662971995264272
78.1578947368421	55.3684210526316	12.4210526315789	0.729409981789861
78.1578947368421	55.3684210526316	14.6315789473684	0.704719133042924
78.1578947368421	55.3684210526316	16.8421052631579	0.681543789099055
78.1578947368421	55.3684210526316	19.0526315789474	0.659754849788640
78.1578947368421	57.2631578947368	12.4210526315789	0.725246554804529
78.1578947368421	57.2631578947368	14.6315789473684	0.700935785394203
78.1578947368421	57.2631578947368	16.8421052631579	0.678102855254908
78.1578947368421	57.2631578947368	19.0526315789474	0.656623131871072
78.1578947368421	59.1578947368421	12.4210526315789	0.721200310779209
78.1578947368421	59.1578947368421	14.6315789473684	0.697255943118966
78.1578947368421	59.1578947368421	16.8421052631579	0.674753471760075
78.1578947368421	59.1578947368421	19.0526315789474	0.653572486099342
78.1578947368421	61.0526315789474	12.4210526315789	0.717265107067469
78.1578947368421	61.0526315789474	14.6315789473684	0.693674282813289
78.1578947368421	61.0526315789474	16.8421052631579	0.671491016410403
78.1578947368421	62.9473684210526	12.4210526315789	0.713435278501436
78.1578947368421	62.9473684210526	14.6315789473684	0.690185889444007
78.1578947368421	62.9473684210526	16.8421052631579	0.668311217124905
78.1578947368421	64.8421052631579	12.4210526315789	0.709705588329198
78.1578947368421	64.8421052631579	14.6315789473684	0.686786214789794
78.1578947368421	64.8421052631579	16.8421052631579	0.665210116637757
78.1578947368421	66.7368421052632	12.4210526315789	0.706071185385531
78.1578947368421	66.7368421052632	14.6315789473684	0.683471041123755
78.1578947368421	66.7368421052632	16.8421052631579	0.662184041613135
78.1578947368421	68.6315789473684	12.4210526315789	0.702527566558247
78.1578947368421	68.6315789473684	14.6315789473684	0.680236449353533
78.1578947368421	70.5263157894737	12.4210526315789	0.699070543774568
78.1578947368421	70.5263157894737	14.6315789473684	0.677078790969834
78.1578947368421	72.4210526315790	12.4210526315789	0.695696214862459
78.1578947368421	72.4210526315790	14.6315789473684	0.673994663263013
78.1578947368421	74.3157894736842	12.4210526315789	0.692400937747772
78.1578947368421	74.3157894736842	14.6315789473684	0.670980887355684
78.1578947368421	76.2105263157895	12.4210526315789	0.689181307534322
78.1578947368421	78.1052631578947	12.4210526315789	0.686034136084814
78.1578947368421	80	12.4210526315789	0.682956433778817
83.6842105263158	44	14.6315789473684	0.720051613576103
83.6842105263158	44	16.8421052631579	0.695149715990097
83.6842105263158	44	19.0526315789474	0.671811935086105
83.6842105263158	44	21.2631578947368	0.649901352768803
83.6842105263158	45.8947368421053	14.6315789473684	0.715396082739799
83.6842105263158	45.8947368421053	16.8421052631579	0.690924983243553
83.6842105263158	45.8947368421053	19.0526315789474	0.667974068721085
83.6842105263158	45.8947368421053	21.2631578947368	0.646411774649867
83.6842105263158	47.7894736842105	14.6315789473684	0.710893541369110
83.6842105263158	47.7894736842105	16.8421052631579	0.686835163622382
83.6842105263158	47.7894736842105	19.0526315789474	0.664255366850870
83.6842105263158	47.7894736842105	21.2631578947368	0.643027599874422
83.6842105263158	49.6842105263158	14.6315789473684	0.706534454860571
83.6842105263158	49.6842105263158	16.8421052631579	0.682872002259443
83.6842105263158	49.6842105263158	19.0526315789474	0.660648667013096
83.6842105263158	51.5789473684211	14.6315789473684	0.702310174884800
83.6842105263158	51.5789473684211	16.8421052631579	0.679028002220485
83.6842105263158	51.5789473684211	19.0526315789474	0.657147456703550
83.6842105263158	53.4736842105263	14.6315789473684	0.698212830372678
83.6842105263158	53.4736842105263	16.8421052631579	0.675296332084295
83.6842105263158	53.4736842105263	19.0526315789474	0.653745794767784
83.6842105263158	55.3684210526316	14.6315789473684	0.694235235058564
83.6842105263158	55.3684210526316	16.8421052631579	0.671670747469776
83.6842105263158	55.3684210526316	19.0526315789474	0.650438244585014
83.6842105263158	57.2631578947368	14.6315789473684	0.690370808610699
83.6842105263158	57.2631578947368	16.8421052631579	0.668145524020529
83.6842105263158	59.1578947368421	14.6315789473684	0.686613508989043
83.6842105263158	59.1578947368421	16.8421052631579	0.664715399866913
83.6842105263158	61.0526315789474	14.6315789473684	0.682957774140501
83.6842105263158	61.0526315789474	16.8421052631579	0.661375525978154
83.6842105263158	62.9473684210526	14.6315789473684	0.679398471506410
83.6842105263158	62.9473684210526	16.8421052631579	0.658121423122360
83.6842105263158	64.8421052631579	14.6315789473684	0.675930854103034
83.6842105263158	66.7368421052632	14.6315789473684	0.672550522161582
83.6842105263158	68.6315789473684	14.6315789473684	0.669253389493802
83.6842105263158	70.5263157894737	14.6315789473684	0.666035653893020
89.2105263157895	44	14.6315789473684	0.710727637917249
89.2105263157895	44	16.8421052631579	0.686415150541032
89.2105263157895	44	19.0526315789474	0.663611714280314
89.2105263157895	44	21.2631578947368	0.642186670145749
89.2105263157895	45.8947368421053	14.6315789473684	0.705974441331794
89.2105263157895	45.8947368421053	16.8421052631579	0.682090220171125
89.2105263157895	45.8947368421053	19.0526315789474	0.659671980921018
89.2105263157895	47.7894736842105	14.6315789473684	0.701379495272109
89.2105263157895	47.7894736842105	16.8421052631579	0.677905302363537
89.2105263157895	47.7894736842105	19.0526315789474	0.655856333240810
89.2105263157895	49.6842105263158	14.6315789473684	0.696932849063882
89.2105263157895	49.6842105263158	16.8421052631579	0.673851750700485
89.2105263157895	49.6842105263158	19.0526315789474	0.652157241224700
89.2105263157895	51.5789473684211	14.6315789473684	0.692625482608567
89.2105263157895	51.5789473684211	16.8421052631579	0.669921717585840
89.2105263157895	51.5789473684211	19.0526315789474	0.648567862506495
89.2105263157895	53.4736842105263	14.6315789473684	0.688449191420740
89.2105263157895	53.4736842105263	16.8421052631579	0.666108056410663
89.2105263157895	55.3684210526316	14.6315789473684	0.684396489182925
89.2105263157895	55.3684210526316	16.8421052631579	0.662404238530757
89.2105263157895	57.2631578947368	14.6315789473684	0.680460524667884
89.2105263157895	57.2631578947368	16.8421052631579	0.658804282405824
89.2105263157895	59.1578947368421	14.6315789473684	0.676635010526746
89.2105263157895	59.1578947368421	16.8421052631579	0.655302692793243
89.2105263157895	61.0526315789474	14.6315789473684	0.672914161940274
89.2105263157895	62.9473684210526	14.6315789473684	0.669292643518067
89.2105263157895	64.8421052631579	14.6315789473684	0.665765523133883
89.2105263157895	66.7368421052632	14.6315789473684	0.662328231624739
94.7368421052632	44	14.6315789473684	0.701919918624671
94.7368421052632	44	16.8421052631579	0.678162249389408
94.7368421052632	44	19.0526315789474	0.655862489088915
94.7368421052632	45.8947368421053	14.6315789473684	0.697079159205510
94.7368421052632	45.8947368421053	16.8421052631579	0.673747125941527
94.7368421052632	45.8947368421053	19.0526315789474	0.651830768029847
94.7368421052632	47.7894736842105	14.6315789473684	0.692401531173007
94.7368421052632	47.7894736842105	16.8421052631579	0.669476759299514
94.7368421052632	47.7894736842105	19.0526315789474	0.647927722396886
94.7368421052632	49.6842105263158	14.6315789473684	0.687876691899064
94.7368421052632	49.6842105263158	16.8421052631579	0.665342133192040
94.7368421052632	51.5789473684211	14.6315789473684	0.683495271478096
94.7368421052632	51.5789473684211	16.8421052631579	0.661335069173293
94.7368421052632	53.4736842105263	14.6315789473684	0.679248752065085
94.7368421052632	53.4736842105263	16.8421052631579	0.657448123587433
94.7368421052632	55.3684210526316	14.6315789473684	0.675129365656151
94.7368421052632	55.3684210526316	16.8421052631579	0.653674500180364
94.7368421052632	57.2631578947368	14.6315789473684	0.671130006987373
94.7368421052632	59.1578947368421	14.6315789473684	0.667244158913128
94.7368421052632	61.0526315789474	14.6315789473684	0.663465828152538
94.7368421052632	62.9473684210526	14.6315789473684	0.659789489701914
100.263157894737	44	16.8421052631579	0.670340357232480
100.263157894737	44	19.0526315789474	0.648516399548635
100.263157894737	45.8947368421053	16.8421052631579	0.665843721899440
100.263157894737	47.7894736842105	16.8421052631579	0.661496269061098
100.263157894737	49.6842105263158	16.8421052631579	0.657288632414900
100.263157894737	51.5789473684211	16.8421052631579	0.653212320741986
105.789473684211	44	16.8421052631579	0.662906663576463
105.789473684211	45.8947368421053	16.8421052631579	0.658336104882724
105.789473684211	47.7894736842105	16.8421052631579	0.653918867206465
105.789473684211	49.6842105263158	16.8421052631579	0.649645252394451
111.315789473684	44	16.8421052631579	0.655824620982916
111.315789473684	45.8947368421053	16.8421052631579	0.651186815623991

==> Plots/Data/points6D_3_2.dat <==
x	y	z	color
45	44	30.1052631578947	0.633518697057063
45	44	32.3157894736842	0.614620668099427
45	44	34.5263157894737	0.596889009798497
45	44	36.7368421052632	0.580258308796568
45	44	38.9473684210526	0.564686972024084
45	44	41.1578947368421	0.550175042630323
45	44	43.3684210526316	0.536836247482272
45	44	45.5789473684211	0.530973140325177
45	44	47.7894736842105	0.542899487860214
45	44	50	0.555309249000256
45	45.8947368421053	30.1052631578947	0.632310396334275
45	45.8947368421053	32.3157894736842	0.613622014686733
45	45.8947368421053	34.5263157894737	0.596082837573019
45	45.8947368421053	36.7368421052632	0.579630557981386
45	45.8947368421053	38.9473684210526	0.564226895157660
45	45.8947368421053	41.1578947368421	0.549876081314422
45	45.8947368421053	43.3684210526316	0.536699258027165
45	45.8947368421053	45.5789473684211	0.530915487593444
45	45.8947368421053	47.7894736842105	0.542687945256092
45	45.8947368421053	50	0.554995864341281
45	47.7894736842105	30.1052631578947	0.631129458521740
45	47.7894736842105	32.3157894736842	0.612645252110786
45	47.7894736842105	34.5263157894737	0.595293785106470
45	47.7894736842105	36.7368421052632	0.579015741936022
45	47.7894736842105	38.9473684210526	0.563776047534605
45	47.7894736842105	41.1578947368421	0.549583009555273
45	47.7894736842105	43.3684210526316	0.536565006857780
45	47.7894736842105	45.5789473684211	0.530858793290794
45	47.7894736842105	47.7894736842105	0.542478976722493
45	47.7894736842105	50	0.554686077718754
45	49.6842105263158	27.8947368421053	0.649450907877104
45	49.6842105263158	30.1052631578947	0.629974564610680
45	49.6842105263158	32.3157894736842	0.611689352182637
45	49.6842105263158	34.5263157894737	0.594521070711464
45	49.6842105263158	36.7368421052632	0.578413288646265
45	49.6842105263158	38.9473684210526	0.563334036358946
45	49.6842105263158	41.1578947368421	0.549295589060055
45	49.6842105263158	43.3684210526316	0.536433391831530
45	49.6842105263158	45.5789473684211	0.530803027012454
45	49.6842105263158	47.7894736842105	0.542272465149915
45	49.6842105263158	50	0.554379700902367
45	51.5789473684211	27.8947368421053	0.648108742606300
45	51.5789473684211	30.1052631578947	0.628844500783484
45	51.5789473684211	32.3157894736842	0.610753367652307
45	51.5789473684211	34.5263157894737	0.593763973394415
45	51.5789473684211	36.7368421052632	0.577822669841636
45	51.5789473684211	38.9473684210526	0.562900498335530
45	51.5789473684211	41.1578947368421	0.549013598999125
45	51.5789473684211	43.3684210526316	0.536304317952576
45	51.5789473684211	45.5789473684211	0.530748160678697
45	51.5789473684211	47.7894736842105	0.542068302656247
45	51.5789473684211	50	0.554076560174686
45	53.4736842105263	27.8947368421053	0.646795642784029
45	53.4736842105263	30.1052631578947	0.627738146688495
45	53.4736842105263	32.3157894736842	0.609836423251036
45	53.4736842105263	34.5263157894737	0.593021826187493
45	53.4736842105263	36.7368421052632	0.577243396227212
45	53.4736842105263	38.9473684210526	0.562475096483274
45	53.4736842105263	41.1578947368421	0.548736834141635
45	53.4736842105263	43.3684210526316	0.536177696624496
45	53.4736842105263	45.5789473684211	0.530694168288799
45	53.4736842105263	47.7894736842105	0.541866389596358
45	53.4736842105263	50	0.553776494757111
45	55.3684210526316	27.8947368421053	0.645510305151189
45	55.3684210526316	30.1052631578947	0.626654465379938
45	55.3684210526316	32.3157894736842	0.608937708000242
45	55.3684210526316	34.5263157894737	0.592294010419464
45	55.3684210526316	36.7368421052632	0.576675013383797
45	55.3684210526316	38.9473684210526	0.562057517392819
45	55.3684210526316	41.1578947368421	0.548465103249451
45	55.3684210526316	43.3684210526316	0.536053445005314
45	55.3684210526316	45.5789473684211	0.530641025708625
45	55.3684210526316	47.7894736842105	0.541666633709479
45	55.3684210526316	50	0.553479355455718
45	57.2631578947368	25.6842105263158	0.664111806680764
45	57.2631578947368	27.8947368421053	0.644251521617720
45	57.2631578947368	30.1052631578947	0.625592494638344
45	57.2631578947368	32.3157894736842	0.608056468571238
45	57.2631578947368	34.5263157894737	0.591579950765786
45	57.2631578947368	36.7368421052632	0.576117098223121
45	57.2631578947368	38.9473684210526	0.561647468853485
45	57.2631578947368	41.1578947368421	0.548198227685879
45	57.2631578947368	43.3684210526316	0.535931485447780
45	57.2631578947368	45.5789473684211	0.530588710486210
45	57.2631578947368	47.7894736842105	0.541468949381155
45	57.2631578947368	50	0.553185003489802
45	59.1578947368421	25.6842105263158	0.662668161211501
45	59.1578947368421	27.8947368421053	0.643018169602433
45	59.1578947368421	30.1052631578947	0.624551339443215
45	59.1578947368421	32.3157894736842	0.607192003522483
45	59.1578947368421	34.5263157894737	0.590879110949846
45	59.1578947368421	36.7368421052632	0.575569255907098
45	59.1578947368421	38.9473684210526	0.561244677789172
45	59.1578947368421	41.1578947368421	0.547936040204264
45	59.1578947368421	43.3684210526316	0.535811745011142
45	59.1578947368421	45.5789473684211	0.530537201690857
45	59.1578947368421	47.7894736842105	0.541273257001099
45	59.1578947368421	50	0.552893309473250
45	61.0526315789474	25.6842105263158	0.661253945571025
45	61.0526315789474	27.8947368421053	0.641809203620789
45	61.0526315789474	30.1052631578947	0.623530165413488
45	61.0526315789474	32.3157894736842	0.606343658274301
45	61.0526315789474	34.5263157894737	0.590190989991720
45	61.0526315789474	36.7368421052632	0.575031117157505
45	61.0526315789474	38.9473684210526	0.560848888454385
45	61.0526315789474	41.1578947368421	0.547678383888140
45	61.0526315789474	43.3684210526316	0.535694155033219
45	61.0526315789474	45.5789473684211	0.530486479772054
45	61.0526315789474	47.7894736842105	0.541079482401820
45	61.0526315789474	50	0.552604152524552
45	62.9473684210526	25.6842105263158	0.659867953236928
45	62.9473684210526	27.8947368421053	0.640623647926371
45	62.9473684210526	30.1052631578947	0.622528193065660
45	62.9473684210526	32.3157894736842	0.605510820706998
45	62.9473684210526	34.5263157894737	0.589515118920026
45	62.9473684210526	36.7368421052632	0.574502335896077
45	62.9473684210526	38.9473684210526	0.560459860850513
45	62.9473684210526	41.1578947368421	0.547425111219809
45	62.9473684210526	43.3684210526316	0.535578650753674
45	62.9473684210526	45.5789473684211	0.530436526435229
45	62.9473684210526	47.7894736842105	0.540887556365688
45	62.9473684210526	50	0.552317419485750
45	64.8421052631579	23.4736842105263	0.678771603051479
45	64.8421052631579	25.6842105263158	0.658509057003217
45	64.8421052631579	27.8947368421053	0.639460590046961
45	64.8421052631579	30.1052631578947	0.621544692766476
45	64.8421052631579	32.3157894736842	0.604692917288845
45	64.8421052631579	34.5263157894737	0.588851057877590
45	64.8421052631579	36.7368421052632	0.573982587165754
45	64.8421052631579	38.9473684210526	0.560077369329661
45	64.8421052631579	41.1578947368421	0.547176083258387
45	64.8421052631579	43.3684210526316	0.535465170980959
45	64.8421052631579	45.5789473684211	0.530387324531883
45	64.8421052631579	47.7894736842105	0.540697414190311
45	64.8421052631579	50	0.552033004234108
45	66.7368421052632	23.4736842105263	0.677229133826270
45	66.7368421052632	25.6842105263158	0.657176201774805
45	66.7368421052632	27.8947368421053	0.638319175084024
45	66.7368421052632	30.1052631578947	0.620578980278684
45	66.7368421052632	32.3157894736842	0.603889409656717
45	66.7368421052632	34.5263157894737	0.588198393563751
45	66.7368421052632	36.7368421052632	0.573471565292380
45	66.7368421052632	38.9473684210526	0.559701201358989
45	66.7368421052632	41.1578947368421	0.546931168911582
45	66.7368421052632	43.3684210526316	0.535353657796727
45	66.7368421052632	45.5789473684211	0.530338857962041
45	66.7368421052632	47.7894736842105	0.540508995303816
45	66.7368421052632	50	0.551750807073142
45	68.6315789473684	23.4736842105263	0.675716530485363
45	68.6315789473684	25.6842105263158	0.655868398193874
45	68.6315789473684	27.8947368421053	0.637198600666766
45	68.6315789473684	30.1052631578947	0.619630412815591
45	68.6315789473684	32.3157894736842	0.603099791585319
45	68.6315789473684	34.5263157894737	0.587556736965789
45	68.6315789473684	36.7368421052632	0.572968982253057
45	68.6315789473684	38.9473684210526	0.559331156423069
45	68.6315789473684	41.1578947368421	0.546690244288160
45	68.6315789473684	43.3684210526316	0.535244056292533
45	68.6315789473684	45.5789473684211	0.530291111587340
45	68.6315789473684	47.7894736842105	0.540322242923092
45	68.6315789473684	50	0.551470734191882
45	70.5263157894737	23.4736842105263	0.674232658465575
45	70.5263157894737	25.6842105263158	0.654584716982336
45	70.5263157894737	27.8947368421053	0.636098112470019
45	70.5263157894737	30.1052631578947	0.618698385534128
45	70.5263157894737	32.3157894736842	0.602323586291465
45	70.5263157894737	34.5263157894737	0.586925721339808
45	70.5263157894737	36.7368421052632	0.572474566222884
45	70.5263157894737	38.9473684210526	0.558967045045472
45	70.5263157894737	41.1578947368421	0.546453192120156
45	70.5263157894737	43.3684210526316	0.535136314334482
45	70.5263157894737	45.5789473684211	0.530244071153307
45	70.5263157894737	47.7894736842105	0.540137103749141
45	70.5263157894737	50	0.551192697183049
45	72.4210526315790	23.4736842105263	0.672776451356934
45	72.4210526315790	25.6842105263158	0.653324283903354
45	72.4210526315790	27.8947368421053	0.635017000219838
45	72.4210526315790	30.1052631578947	0.617782328407434
45	72.4210526315790	32.3157894736842	0.601560344028521
45	72.4210526315790	34.5263157894737	0.586305000407744
45	72.4210526315790	36.7368421052632	0.571988060276345
45	72.4210526315790	38.9473684210526	0.558608687913783
45	72.4210526315790	41.1578947368421	0.546219901245640
45	72.4210526315790	43.3684210526316	0.535030382352182
45	72.4210526315790	45.5789473684211	0.530197723219648
45	72.4210526315790	47.7894736842105	0.539953527694641
45	72.4210526315790	50	0.550916612612364
45	74.3157894736842	21.2631578947368	0.691818459960018
45	74.3157894736842	23.4736842105263	0.671346905279124
45	74.3157894736842	25.6842105263158	0.652086275260189
45	74.3157894736842	27.8947368421053	0.633954594122658
45	74.3157894736842	30.1052631578947	0.616881703427233
45	74.3157894736842	32.3157894736842	0.600809639933122
45	74.3157894736842	34.5263157894737	0.585694246742398
45	74.3157894736842	36.7368421052632	0.571509221223312
45	74.3157894736842	38.9473684210526	0.558255915094694
45	74.3157894736842	41.1578947368421	0.545990266144263
45	74.3157894736842	43.3684210526316	0.534926213148906
45	74.3157894736842	45.5789473684211	0.530152055097511
45	74.3157894736842	47.7894736842105	0.539771467639588
45	74.3157894736842	50	0.550642401632352
45	76.2105263157895	21.2631578947368	0.690209465742418
45	76.2105263157895	23.4736842105263	0.669943073846350
45	76.2105263157895	25.6842105263158	0.650869913863235
45	76.2105263157895	27.8947368421053	0.632910261663711
45	76.2105263157895	30.1052631578947	0.615996002093880
45	76.2105263157895	32.3157894736842	0.600071072092049
45	76.2105263157895	34.5263157894737	0.585093150316641
45	76.2105263157895	36.7368421052632	0.571037818562651
45	76.2105263157895	38.9473684210526	0.557908565327848
45	76.2105263157895	41.1578947368421	0.545764186518991
45	76.2105263157895	43.3684210526316	0.534823761730336
45	76.2105263157895	45.5789473684211	0.530107054792870
45	76.2105263157895	47.7894736842105	0.539590879211475
45	76.2105263157895	50	0.550369989635060
45	78.1052631578947	21.2631578947368	0.688629749362564
45	78.1052631578947	23.4736842105263	0.668564063646449
45	78.1052631578947	25.6842105263158	0.649674465406410
45	78.1052631578947	27.8947368421053	0.631883404728522
45	78.1052631578947	30.1052631578947	0.615124743158227
45	78.1052631578947	32.3157894736842	0.599344259801957
45	78.1052631578947	34.5263157894737	0.584501417196499
45	78.1052631578947	36.7368421052632	0.570573633538952
45	78.1052631578947	38.9473684210526	0.557566485388786
45	78.1052631578947	41.1578947368421	0.545541566918388
45	78.1052631578947	43.3684210526316	0.534722985149648
45	78.1052631578947	45.5789473684211	0.530062710955289
45	78.1052631578947	47.7894736842105	0.539411720587029
45	78.1052631578947	50	0.550099305938918
45	80	21.2631578947368	0.687078291041251
45	80	23.4736842105263	0.667209030170897
45	80	25.6842105263158	0.648499235202740
45	80	27.8947368421053	0.630873457008024
45	80	30.1052631578947	0.614267470584691
45	80	32.3157894736842	0.598628841998564
45	80	34.5263157894737	0.583918768360752
45	80	36.7368421052632	0.570116458289990
45	80	38.9473684210526	0.557229529512716
45	80	41.1578947368421	0.545322316394626
45	80	43.3684210526316	0.534623842367013
45	80	45.5789473684211	0.530019012831433
45	80	47.7894736842105	0.539233952312931
45	80	50	0.549830283505633
50.5263157894737	44	30.1052631578947	0.622335608551771
50.5263157894737	44	32.3157894736842	0.603794662685279
50.5263157894737	44	34.5263157894737	0.586341316503857
50.5263157894737	44	36.7368421052632	0.569899316417618
50.5263157894737	44	38.9473684210526	0.554403690182464
50.5263157894737	44	41.1578947368421	0.539801608786740
50.5263157894737	44	43.3684210526316	0.526055339814848
50.5263157894737	44	45.5789473684211	0.513150594904882
50.5263157894737	44	47.7894736842105	0.501123948918079
50.5263157894737	44	50	0.490224697841441
50.5263157894737	45.8947368421053	30.1052631578947	0.620871940483905
50.5263157894737	45.8947368421053	32.3157894736842	0.602538812522287
50.5263157894737	45.8947368421053	34.5263157894737	0.585274868395413
50.5263157894737	45.8947368421053	36.7368421052632	0.569006369924728
50.5263157894737	45.8947368421053	38.9473684210526	0.553670668353122
50.5263157894737	45.8947368421053	41.1578947368421	0.539217175910394
50.5263157894737	45.8947368421053	43.3684210526316	0.525610487871939
50.5263157894737	45.8947368421053	45.5789473684211	0.512839068707289
50.5263157894737	45.8947368421053	47.7894736842105	0.500943619980970
50.5263157894737	45.8947368421053	50	0.490183977569037
50.5263157894737	47.7894736842105	27.8947368421053	0.638707435245329
50.5263157894737	47.7894736842105	30.1052631578947	0.619442596504113
50.5263157894737	47.7894736842105	32.3157894736842	0.601311495965946
50.5263157894737	47.7894736842105	34.5263157894737	0.584231902002928
50.5263157894737	47.7894736842105	36.7368421052632	0.568132483625662
50.5263157894737	47.7894736842105	38.9473684210526	0.552952822386331
50.5263157894737	47.7894736842105	41.1578947368421	0.538644489836697
50.5263157894737	47.7894736842105	43.3684210526316	0.525174333860728
50.5263157894737	47.7894736842105	45.5789473684211	0.512533496142960
50.5263157894737	47.7894736842105	47.7894736842105	0.500766708452813
50.5263157894737	47.7894736842105	50	0.490144098021446
50.5263157894737	49.6842105263158	27.8947368421053	0.637094612408945
50.5263157894737	49.6842105263158	30.1052631578947	0.618045866638510
50.5263157894737	49.6842105263158	32.3157894736842	0.600111322000386
50.5263157894737	49.6842105263158	34.5263157894737	0.583211298024054
50.5263157894737	49.6842105263158	36.7368421052632	0.567276770257171
50.5263157894737	49.6842105263158	38.9473684210526	0.552249463685529
50.5263157894737	49.6842105263158	41.1578947368421	0.538083032558998
50.5263157894737	49.6842105263158	43.3684210526316	0.524746506811172
50.5263157894737	49.6842105263158	45.5789473684211	0.512233633735347
50.5263157894737	49.6842105263158	47.7894736842105	0.500593082784210
50.5263157894737	49.6842105263158	50	0.490105030612817
50.5263157894737	51.5789473684211	27.8947368421053	0.635518770458628
50.5263157894737	51.5789473684211	30.1052631578947	0.616680179676041
50.5263157894737	51.5789473684211	32.3157894736842	0.598937011224260
50.5263157894737	51.5789473684211	34.5263157894737	0.582212025955708
50.5263157894737	51.5789473684211	36.7368421052632	0.566438412133360
50.5263157894737	51.5789473684211	38.9473684210526	0.551559956997693
50.5263157894737	51.5789473684211	41.1578947368421	0.537532325669656
50.5263157894737	51.5789473684211	43.3684210526316	0.524326663681466
50.5263157894737	51.5789473684211	45.5789473684211	0.511939255985288
50.5263157894737	51.5789473684211	47.7894736842105	0.500422620850833
50.5263157894737	51.5789473684211	50	0.490066748622853
50.5263157894737	53.4736842105263	27.8947368421053	0.633978146972172
50.5263157894737	53.4736842105263	30.1052631578947	0.615344087544187
50.5263157894737	53.4736842105263	32.3157894736842	0.597787383363335
50.5263157894737	53.4736842105263	34.5263157894737	0.581233134221378
50.5263157894737	53.4736842105263	36.7368421052632	0.565616653458398
50.5263157894737	53.4736842105263	38.9473684210526	0.550883714557278
50.5263157894737	53.4736842105263	41.1578947368421	0.536991926042241
50.5263157894737	53.4736842105263	43.3684210526316	0.523914486335796
50.5263157894737	53.4736842105263	45.5789473684211	0.511650153443572
50.5263157894737	53.4736842105263	47.7894736842105	0.500255208956657
50.5263157894737	53.4736842105263	50	0.490029227007156
50.5263157894737	55.3684210526316	25.6842105263158	0.652048940150067
50.5263157894737	55.3684210526316	27.8947368421053	0.632471114667006
50.5263157894737	55.3684210526316	30.1052631578947	0.614036251917613
50.5263157894737	55.3684210526316	32.3157894736842	0.596661346560761
50.5263157894737	55.3684210526316	34.5263157894737	0.580273741698580
50.5263157894737	55.3684210526316	36.7368421052632	0.564810793725429
50.5263157894737	55.3684210526316	38.9473684210526	0.550220191054564
50.5263157894737	55.3684210526316	41.1578947368421	0.536461422119244
50.5263157894737	55.3684210526316	43.3684210526316	0.523509678944137
50.5263157894737	55.3684210526316	45.5789473684211	0.511366131051282
50.5263157894737	55.3684210526316	47.7894736842105	0.500090740974652
50.5263157894737	55.3684210526316	50	0.489992442233183
50.5263157894737	57.2631578947368	25.6842105263158	0.650360692102911
50.5263157894737	57.2631578947368	27.8947368421053	0.630996167089745
50.5263157894737	57.2631578947368	30.1052631578947	0.612755432676416
50.5263157894737	57.2631578947368	32.3157894736842	0.595557888140606
50.5263157894737	57.2631578947368	34.5263157894737	0.579333030407330
50.5263157894737	57.2631578947368	36.7368421052632	0.564020182016594
50.5263157894737	57.2631578947368	38.9473684210526	0.549568879288224
50.5263157894737	57.2631578947368	41.1578947368421	0.535940430702599
50.5263157894737	57.2631578947368	43.3684210526316	0.523111965732666
50.5263157894737	57.2631578947368	45.5789473684211	0.511087006702742
50.5263157894737	57.2631578947368	47.7894736842105	0.499929117601839
50.5263157894737	57.2631578947368	50	0.489956372137571
50.5263157894737	59.1578947368421	25.6842105263158	0.648708645979925
50.5263157894737	59.1578947368421	27.8947368421053	0.629551906226559
50.5263157894737	59.1578947368421	30.1052631578947	0.611500477906852
50.5263157894737	59.1578947368421	32.3157894736842	0.594476066600663
50.5263157894737	59.1578947368421	34.5263157894737	0.578410239167783
50.5263157894737	59.1578947368421	36.7368421052632	0.563244212055648
50.5263157894737	59.1578947368421	38.9473684210526	0.548929306389641
50.5263157894737	59.1578947368421	41.1578947368421	0.535428594164534
50.5263157894737	59.1578947368421	43.3684210526316	0.522721089027475
50.5263157894737	59.1578947368421	45.5789473684211	0.510812609994789
50.5263157894737	59.1578947368421	47.7894736842105	0.499770245710157
50.5263157894737	59.1578947368421	50	0.489920995801416
50.5263157894737	61.0526315789474	25.6842105263158	0.647091234495690
50.5263157894737	61.0526315789474	27.8947368421053	0.628137031724601
50.5263157894737	61.0526315789474	30.1052631578947	0.610270315196498
50.5263157894737	61.0526315789474	32.3157894736842	0.593415004637413
50.5263157894737	61.0526315789474	34.5263157894737	0.577504658072071
50.5263157894737	61.0526315789474	36.7368421052632	0.562482317893103
50.5263157894737	61.0526315789474	38.9473684210526	0.548301030527980
50.5263157894737	61.0526315789474	41.1578947368421	0.534925578012060
50.5263157894737	61.0526315789474	43.3684210526316	0.522336807545136
50.5263157894737	61.0526315789474	45.5789473684211	0.510542781132976
50.5263157894737	61.0526315789474	47.7894736842105	0.499614037778104
50.5263157894737	61.0526315789474	50	0.489886293440713
50.5263157894737	62.9473684210526	23.4736842105263	0.665417867959273
50.5263157894737	62.9473684210526	25.6842105263158	0.645506998041951
50.5263157894737	62.9473684210526	27.8947368421053	0.626750331472648
50.5263157894737	62.9473684210526	30.1052631578947	0.609063944022116
50.5263157894737	62.9473684210526	32.3157894736842	0.592373883042708
50.5263157894737	62.9473684210526	34.5263157894737	0.576615623644106
50.5263157894737	62.9473684210526	36.7368421052632	0.561733970126125
50.5263157894737	62.9473684210526	38.9473684210526	0.547683638021878
50.5263157894737	62.9473684210526	41.1578947368421	0.534431068750695
50.5263157894737	62.9473684210526	43.3684210526316	0.521958894892286
50.5263157894737	62.9473684210526	45.5789473684211	0.510277369970725
50.5263157894737	62.9473684210526	47.7894736842105	0.499460411390873
50.5263157894737	62.9473684210526	50	0.489852246309690
50.5263157894737	64.8421052631579	23.4736842105263	0.663653758752666
50.5263157894737	64.8421052631579	25.6842105263158	0.643954574523018
50.5263157894737	64.8421052631579	27.8947368421053	0.625390673334731
50.5263157894737	64.8421052631579	30.1052631578947	0.607880429064938
50.5263157894737	64.8421052631579	32.3157894736842	0.591351935340738
50.5263157894737	64.8421052631579	34.5263157894737	0.575742514583910
50.5263157894737	64.8421052631579	36.7368421052632	0.560998672572956
50.5263157894737	64.8421052631579	38.9473684210526	0.547076740796942
50.5263157894737	64.8421052631579	41.1578947368421	0.533944772002795
50.5263157894737	64.8421052631579	43.3684210526316	0.521587138243133
50.5263157894737	64.8421052631579	45.5789473684211	0.510016235161736
50.5263157894737	64.8421052631579	47.7894736842105	0.499309288798882
50.5263157894737	64.8421052631579	50	0.489818836615170
50.5263157894737	66.7368421052632	23.4736842105263	0.661925389749573
50.5263157894737	66.7368421052632	25.6842105263158	0.642432690406126
50.5263157894737	66.7368421052632	27.8947368421053	0.624056997866898
50.5263157894737	66.7368421052632	30.1052631578947	0.606718894317171
50.5263157894737	66.7368421052632	32.3157894736842	0.590348443056856
50.5263157894737	66.7368421052632	34.5263157894737	0.574884748011104
50.5263157894737	66.7368421052632	36.7368421052632	0.560275959335709
50.5263157894737	66.7368421052632	38.9473684210526	0.546479974138833
50.5263157894737	66.7368421052632	41.1578947368421	0.533466410843631
50.5263157894737	66.7368421052632	43.3684210526316	0.521221337169218
50.5263157894737	66.7368421052632	45.5789473684211	0.509759243409360
50.5263157894737	66.7368421052632	47.7894736842105	0.499160596526358
50.5263157894737	66.7368421052632	50	0.489786047440388
50.5263157894737	68.6315789473684	23.4736842105263	0.660231334720879
50.5263157894737	68.6315789473684	25.6842105263158	0.640940152812158
50.5263157894737	68.6315789473684	27.8947368421053	0.622748311876260
50.5263157894737	68.6315789473684	30.1052631578947	0.605578517866759
50.5263157894737	68.6315789473684	32.3157894736842	0.589362731528350
50.5263157894737	68.6315789473684	34.5263157894737	0.574041776136737
50.5263157894737	68.6315789473684	36.7368421052632	0.559565392196552
50.5263157894737	68.6315789473684	38.9473684210526	0.545892994700238
50.5263157894737	68.6315789473684	41.1578947368421	0.532995724324574
50.5263157894737	68.6315789473684	43.3684210526316	0.520861302600068
50.5263157894737	68.6315789473684	45.5789473684211	0.509506268799395
50.5263157894737	68.6315789473684	47.7894736842105	0.499014265023011
50.5263157894737	68.6315789473684	50	0.489753862676992
50.5263157894737	70.5263157894737	21.2631578947368	0.678831891868346
50.5263157894737	70.5263157894737	23.4736842105263	0.658570256627979
50.5263157894737	70.5263157894737	25.6842105263158	0.639475842501204
50.5263157894737	70.5263157894737	27.8947368421053	0.621463682704988
50.5263157894737	70.5263157894737	30.1052631578947	0.604458527266199
50.5263157894737	70.5263157894737	32.3157894736842	0.588394166182115
50.5263157894737	70.5263157894737	34.5263157894737	0.573213083304320
50.5263157894737	70.5263157894737	36.7368421052632	0.558866558301420
50.5263157894737	70.5263157894737	38.9473684210526	0.545315478726882
50.5263157894737	70.5263157894737	41.1578947368421	0.532532466157793
50.5263157894737	70.5263157894737	43.3684210526316	0.520506855896907
50.5263157894737	70.5263157894737	45.5789473684211	0.509257192204987
50.5263157894737	70.5263157894737	47.7894736842105	0.498870228352987
50.5263157894737	70.5263157894737	50	0.489722266964131
50.5263157894737	72.4210526315790	21.2631578947368	0.676991557439766
50.5263157894737	72.4210526315790	23.4736842105263	0.656940899999765
50.5263157894737	72.4210526315790	25.6842105263158	0.638038707631135
50.5263157894737	72.4210526315790	27.8947368421053	0.620202233140862
50.5263157894737	72.4210526315790	30.1052631578947	0.603358195406441
50.5263157894737	72.4210526315790	32.3157894736842	0.587442149216314
50.5263157894737	72.4210526315790	34.5263157894737	0.572398183350464
50.5263157894737	72.4210526315790	36.7368421052632	0.558179068092732
50.5263157894737	72.4210526315790	38.9473684210526	0.544747120473339
50.5263157894737	72.4210526315790	41.1578947368421	0.532076403540971
50.5263157894737	72.4210526315790	43.3684210526316	0.520157828024421
50.5263157894737	72.4210526315790	45.5789473684211	0.509011900754087
50.5263157894737	72.4210526315790	47.7894736842105	0.498728423916207
50.5263157894737	72.4210526315790	50	0.489691245633702
50.5263157894737	74.3157894736842	21.2631578947368	0.675186725626197
50.5263157894737	74.3157894736842	23.4736842105263	0.655342084133127
50.5263157894737	74.3157894736842	25.6842105263158	0.636627758186612
50.5263157894737	74.3157894736842	27.8947368421053	0.618963136871579
50.5263157894737	74.3157894736842	30.1052631578947	0.602276836829338
50.5263157894737	74.3157894736842	32.3157894736842	0.586506116632966
50.5263157894737	74.3157894736842	34.5263157894737	0.571596617243298
50.5263157894737	74.3157894736842	36.7368421052632	0.557502553458624
50.5263157894737	74.3157894736842	38.9473684210526	0.544187630783949
50.5263157894737	74.3157894736842	41.1578947368421	0.531627316103876
50.5263157894737	74.3157894736842	43.3684210526316	0.519814058807899
50.5263157894737	74.3157894736842	45.5789473684211	0.508770287351438
50.5263157894737	74.3157894736842	47.7894736842105	0.498588792197943
50.5263157894737	74.3157894736842	50	0.489660784661008
50.5263157894737	76.2105263157895	21.2631578947368	0.673416075816213
50.5263157894737	76.2105263157895	23.4736842105263	0.653772697009990
50.5263157894737	76.2105263157895	25.6842105263158	0.635242060991783
50.5263157894737	76.2105263157895	27.8947368421053	0.617745614412710
50.5263157894737	76.2105263157895	30.1052631578947	0.601213804422316
50.5263157894737	76.2105263157895	32.3157894736842	0.585585535576564
50.5263157894737	76.2105263157895	34.5263157894737	0.570807950963215
50.5263157894737	76.2105263157895	36.7368421052632	0.556836666071164
50.5263157894737	76.2105263157895	38.9473684210526	0.543636735817914
50.5263157894737	76.2105263157895	41.1578947368421	0.531184994961401
50.5263157894737	76.2105263157895	43.3684210526316	0.519475396265033
50.5263157894737	76.2105263157895	45.5789473684211	0.508532250248252
50.5263157894737	76.2105263157895	47.7894736842105	0.498451276543119
50.5263157894737	76.2105263157895	50	0.489630870620143
50.5263157894737	78.1052631578947	19.0526315789474	0.692306876980395
50.5263157894737	78.1052631578947	21.2631578947368	0.671678363502792
50.5263157894737	78.1052631578947	23.4736842105263	0.652231689840071
50.5263157894737	78.1052631578947	25.6842105263158	0.633880735232997
50.5263157894737	78.1052631578947	27.8947368421053	0.616548929449759
50.5263157894737	78.1052631578947	30.1052631578947	0.600168486447382
50.5263157894737	78.1052631578947	32.3157894736842	0.584679901940498
50.5263157894737	78.1052631578947	34.5263157894737	0.570031773595806
50.5263157894737	78.1052631578947	36.7368421052632	0.556181075890119
50.5263157894737	78.1052631578947	38.9473684210526	0.543094175900750
50.5263157894737	78.1052631578947	41.1578947368421	0.530749241859948
50.5263157894737	78.1052631578947	43.3684210526316	0.519141696003170
50.5263157894737	78.1052631578947	45.5789473684211	0.508297692653741
50.5263157894737	78.1052631578947	47.7894736842105	0.498315822952344
50.5263157894737	78.1052631578947	50	0.489601490643546
50.5263157894737	80	19.0526315789474	0.690389934153211
50.5263157894737	80	21.2631578947368	0.669972414321057
50.5263157894737	80	23.4736842105263	0.650718072151890
50.5263157894737	80	25.6842105263158	0.632542948428668
50.5263157894737	80	27.8947368421053	0.615372385543482
50.5263157894737	80	30.1052631578947	0.599140303863570
50.5263157894737	80	32.3157894736842	0.583788738208646
50.5263157894737	80	34.5263157894737	0.569267695611193
50.5263157894737	80	36.7368421052632	0.555535469812209
50.5263157894737	80	38.9473684210526	0.542559704486844
50.5263157894737	80	41.1578947368421	0.530319868405942
50.5263157894737	80	43.3684210526316	0.518812820674216
50.5263157894737	80	45.5789473684211	0.508066522383523
50.5263157894737	80	47.7894736842105	0.498182379897084
50.5263157894737	80	50	0.489572632385249
56.0526315789474	44	27.8947368421053	0.631715132862752
56.0526315789474	44	30.1052631578947	0.612442859321360
56.0526315789474	44	32.3157894736842	0.594290550609682
56.0526315789474	44	34.5263157894737	0.577172205177303
56.0526315789474	44	36.7368421052632	0.561011441391206
56.0526315789474	44	38.9473684210526	0.545740648576497
56.0526315789474	44	41.1578947368421	0.531300433657388
56.0526315789474	44	43.3684210526316	0.517639450366922
56.0526315789474	44	45.5789473684211	0.504714826497139
56.0526315789474	44	47.7894736842105	0.492493727539840
56.0526315789474	44	50	0.480957564151562
56.0526315789474	45.8947368421053	27.8947368421053	0.629808496187456
56.0526315789474	45.8947368421053	30.1052631578947	0.610765698072739
56.0526315789474	45.8947368421053	32.3157894736842	0.592821371083137
56.0526315789474	45.8947368421053	34.5263157894737	0.575892141129191
56.0526315789474	45.8947368421053	36.7368421052632	0.559903941771105
56.0526315789474	45.8947368421053	38.9473684210526	0.544791224589353
56.0526315789474	45.8947368421053	41.1578947368421	0.530496461758901
56.0526315789474	45.8947368421053	43.3684210526316	0.516970033249122
56.0526315789474	45.8947368421053	45.5789473684211	0.504170723525211
56.0526315789474	45.8947368421053	47.7894736842105	0.492067386088450
56.0526315789474	45.8947368421053	50	0.480643335336437
56.0526315789474	47.7894736842105	27.8947368421053	0.627949433499149
56.0526315789474	47.7894736842105	30.1052631578947	0.609129125737897
56.0526315789474	47.7894736842105	32.3157894736842	0.591386684681600
56.0526315789474	47.7894736842105	34.5263157894737	0.574641237445365
56.0526315789474	47.7894736842105	36.7368421052632	0.558820925813636
56.0526315789474	47.7894736842105	38.9473684210526	0.543862172476554
56.0526315789474	47.7894736842105	41.1578947368421	0.529709236635226
56.0526315789474	47.7894736842105	43.3684210526316	0.516314156663960
56.0526315789474	47.7894736842105	45.5789473684211	0.503637313878031
56.0526315789474	47.7894736842105	47.7894736842105	0.491649195327979
56.0526315789474	47.7894736842105	50	0.480334966141949
56.0526315789474	49.6842105263158	27.8947368421053	0.626135466278291
56.0526315789474	49.6842105263158	30.1052631578947	0.607531068117940
56.0526315789474	49.6842105263158	32.3157894736842	0.589984762527645
56.0526315789474	49.6842105263158	34.5263157894737	0.573418060901035
56.0526315789474	49.6842105263158	36.7368421052632	0.557761214005846
56.0526315789474	49.6842105263158	38.9473684210526	0.542952530926612
56.0526315789474	49.6842105263158	41.1578947368421	0.528937985043112
56.0526315789474	49.6842105263158	43.3684210526316	0.515671209825552
56.0526315789474	49.6842105263158	45.5789473684211	0.503114127449291
56.0526315789474	49.6842105263158	47.7894736842105	0.491238807344189
56.0526315789474	49.6842105263158	50	0.480032215256740
56.0526315789474	51.5789473684211	25.6842105263158	0.643883685394485
56.0526315789474	51.5789473684211	27.8947368421053	0.624364322125545
56.0526315789474	51.5789473684211	30.1052631578947	0.605969621685052
56.0526315789474	51.5789473684211	32.3157894736842	0.588614016529260
56.0526315789474	51.5789473684211	34.5263157894737	0.572221293792250
56.0526315789474	51.5789473684211	36.7368421052632	0.556723720943302
56.0526315789474	51.5789473684211	38.9473684210526	0.542061414546272
56.0526315789474	51.5789473684211	41.1578947368421	0.528181994170163
56.0526315789474	51.5789473684211	43.3684210526316	0.515040629164624
56.0526315789474	51.5789473684211	45.5789473684211	0.502600730050214
56.0526315789474	51.5789473684211	47.7894736842105	0.490835900455675
56.0526315789474	51.5789473684211	50	0.479734859275356
56.0526315789474	53.4736842105263	25.6842105263158	0.641928711282908
56.0526315789474	53.4736842105263	27.8947368421053	0.622633911212158
56.0526315789474	53.4736842105263	30.1052631578947	0.604443034206065
56.0526315789474	53.4736842105263	32.3157894736842	0.587272983492829
56.0526315789474	53.4736842105263	34.5263157894737	0.571049720975624
56.0526315789474	53.4736842105263	36.7368421052632	0.555707444831638
56.0526315789474	53.4736842105263	38.9473684210526	0.541188005438231
56.0526315789474	53.4736842105263	41.1578947368421	0.527440604967749
56.0526315789474	53.4736842105263	43.3684210526316	0.514421893148598
56.0526315789474	53.4736842105263	45.5789473684211	0.502096719492427
56.0526315789474	53.4736842105263	47.7894736842105	0.490440176371425
56.0526315789474	53.4736842105263	50	0.479442690772785
56.0526315789474	55.3684210526316	25.6842105263158	0.640018902326801
56.0526315789474	55.3684210526316	27.8947368421053	0.620942306127351
56.0526315789474	55.3684210526316	30.1052631578947	0.602949688149814
56.0526315789474	55.3684210526316	32.3157894736842	0.585960311509973
56.0526315789474	55.3684210526316	34.5263157894737	0.569902218756409
56.0526315789474	55.3684210526316	36.7368421052632	0.554711458480259
56.0526315789474	55.3684210526316	38.9473684210526	0.540331545972015
56.0526315789474	55.3684210526316	41.1578947368421	0.526713206425378
56.0526315789474	55.3684210526316	43.3684210526316	0.513814517830774
56.0526315789474	55.3684210526316	45.5789473684211	0.501601722220369
56.0526315789474	55.3684210526316	47.7894736842105	0.490051357745704
56.0526315789474	55.3684210526316	50	0.479155516647021
56.0526315789474	57.2631578947368	25.6842105263158	0.638152143032005
56.0526315789474	57.2631578947368	27.8947368421053	0.619287724535866
56.0526315789474	57.2631578947368	30.1052631578947	0.601488086398698
56.0526315789474	57.2631578947368	32.3157894736842	0.584674748227478
56.0526315789474	57.2631578947368	34.5263157894737	0.568777745308012
56.0526315789474	57.2631578947368	36.7368421052632	0.553734901532935
56.0526315789474	57.2631578947368	38.9473684210526	0.539491332544293
56.0526315789474	57.2631578947368	41.1578947368421	0.525999230626126
56.0526315789474	57.2631578947368	43.3684210526316	0.513218053004631
56.0526315789474	57.2631578947368	45.5789473684211	0.501115390399973
56.0526315789474	57.2631578947368	47.7894736842105	0.489669186062989
56.0526315789474	57.2631578947368	50	0.478873156684391
56.0526315789474	59.1578947368421	23.4736842105263	0.656116198527275
56.0526315789474	59.1578947368421	25.6842105263158	0.636326474067360
56.0526315789474	59.1578947368421	27.8947368421053	0.617668514176018
56.0526315789474	59.1578947368421	30.1052631578947	0.600056839880390
56.0526315789474	59.1578947368421	32.3157894736842	0.583415130687289
56.0526315789474	59.1578947368421	34.5263157894737	0.567675332368997
56.0526315789474	59.1578947368421	36.7368421052632	0.552776973730622
56.0526315789474	59.1578947368421	38.9473684210526	0.538666710165288
56.0526315789474	59.1578947368421	41.1578947368421	0.525298148454437
56.0526315789474	59.1578947368421	43.3684210526316	0.512632078863786
56.0526315789474	59.1578947368421	45.5789473684211	0.500637399388770
56.0526315789474	59.1578947368421	47.7894736842105	0.489293419798950
56.0526315789474	59.1578947368421	50	0.478595442311278
56.0526315789474	61.0526315789474	23.4736842105263	0.654108593324440
56.0526315789474	61.0526315789474	25.6842105263158	0.634540076496445
56.0526315789474	61.0526315789474	27.8947368421053	0.616083139819367
56.0526315789474	61.0526315789474	30.1052631578947	0.598654656809791
56.0526315789474	61.0526315789474	32.3157894736842	0.582180376483819
56.0526315789474	61.0526315789474	34.5263157894737	0.566594078012437
56.0526315789474	61.0526315789474	36.7368421052632	0.551836929041178
56.0526315789474	61.0526315789474	38.9473684210526	0.537857067739249
56.0526315789474	61.0526315789474	41.1578947368421	0.524609465852268
56.0526315789474	61.0526315789474	43.3684210526316	0.512056203087123
56.0526315789474	61.0526315789474	45.5789473684211	0.500167445526851
56.0526315789474	61.0526315789474	47.7894736842105	0.488923832813726
56.0526315789474	61.0526315789474	50	0.478322215502796
56.0526315789474	62.9473684210526	23.4736842105263	0.652144465328409
56.0526315789474	62.9473684210526	25.6842105263158	0.632791258018561
56.0526315789474	62.9473684210526	27.8947368421053	0.614530171884184
56.0526315789474	62.9473684210526	30.1052631578947	0.597280333289259
56.0526315789474	62.9473684210526	32.3157894736842	0.580969476033022
56.0526315789474	62.9473684210526	34.5263157894737	0.565533140320729
56.0526315789474	62.9473684210526	36.7368421052632	0.550914070521362
56.0526315789474	62.9473684210526	38.9473684210526	0.537061833931480
56.0526315789474	62.9473684210526	41.1578947368421	0.523932720538823
56.0526315789474	62.9473684210526	43.3684210526316	0.511490058283527
56.0526315789474	62.9473684210526	45.5789473684211	0.499705244199324
56.0526315789474	62.9473684210526	47.7894736842105	0.488560212941859
56.0526315789474	62.9473684210526	50	0.478053327824397
56.0526315789474	64.8421052631579	23.4736842105263	0.650221952638547
56.0526315789474	64.8421052631579	25.6842105263158	0.631078440911904
56.0526315789474	64.8421052631579	27.8947368421053	0.613008276450803
56.0526315789474	64.8421052631579	30.1052631578947	0.595932745060878
56.0526315789474	64.8421052631579	32.3157894736842	0.579781485784901
56.0526315789474	64.8421052631579	34.5263157894737	0.564491731829132
56.0526315789474	64.8421052631579	36.7368421052632	0.550007745800822
56.0526315789474	64.8421052631579	38.9473684210526	0.536280473533773
56.0526315789474	64.8421052631579	41.1578947368421	0.523267479124378
56.0526315789474	64.8421052631579	43.3684210526316	0.510933299742465
56.0526315789474	64.8421052631579	45.5789473684211	0.499250528129763
56.0526315789474	64.8421052631579	47.7894736842105	0.488202360749618
56.0526315789474	64.8421052631579	50	0.477788639586687
56.0526315789474	66.7368421052632	21.2631578947368	0.668419364662780
56.0526315789474	66.7368421052632	23.4736842105263	0.648339317549137
56.0526315789474	66.7368421052632	25.6842105263158	0.629400151426279
56.0526315789474	66.7368421052632	27.8947368421053	0.611516206471487
56.0526315789474	66.7368421052632	30.1052631578947	0.594610840240859
56.0526315789474	66.7368421052632	32.3157894736842	0.578615522240713
56.0526315789474	66.7368421052632	34.5263157894737	0.563469114625300
56.0526315789474	66.7368421052632	36.7368421052632	0.549117343097098
56.0526315789474	66.7368421052632	38.9473684210526	0.535512484255544
56.0526315789474	66.7368421052632	41.1578947368421	0.522613334560848
56.0526315789474	66.7368421052632	43.3684210526316	0.510385603445975
56.0526315789474	66.7368421052632	45.5789473684211	0.498803045871181
56.0526315789474	66.7368421052632	47.7894736842105	0.487850088435531
56.0526315789474	66.7368421052632	50	0.477528019097145
56.0526315789474	68.6315789473684	21.2631578947368	0.666355966603955
56.0526315789474	68.6315789473684	23.4736842105263	0.646494935271685
56.0526315789474	68.6315789473684	25.6842105263158	0.627755010416132
56.0526315789474	68.6315789473684	27.8947368421053	0.610052794002985
56.0526315789474	68.6315789473684	30.1052631578947	0.593313632895272
56.0526315789474	68.6315789473684	32.3157894736842	0.577470756659858
56.0526315789474	68.6315789473684	34.5263157894737	0.562464596011308
56.0526315789474	68.6315789473684	36.7368421052632	0.548242287686149
56.0526315789474	68.6315789473684	38.9473684210526	0.534757393880303
56.0526315789474	68.6315789473684	41.1578947368421	0.521969903881453
56.0526315789474	68.6315789473684	43.3684210526316	0.509846664305200
56.0526315789474	68.6315789473684	45.5789473684211	0.498362560466743
56.0526315789474	68.6315789473684	47.7894736842105	0.487503218854022
56.0526315789474	68.6315789473684	50	0.477271341995185
56.0526315789474	70.5263157894737	21.2631578947368	0.664334847425291
56.0526315789474	70.5263157894737	23.4736842105263	0.644687283947821
56.0526315789474	70.5263157894737	25.6842105263158	0.626141725039730
56.0526315789474	70.5263157894737	27.8947368421053	0.608616943318675
56.0526315789474	70.5263157894737	30.1052631578947	0.592040197339765
56.0526315789474	70.5263157894737	32.3157894736842	0.576346410360543
56.0526315789474	70.5263157894737	34.5263157894737	0.561477524650182
56.0526315789474	70.5263157894737	36.7368421052632	0.547382038765425
56.0526315789474	70.5263157894737	38.9473684210526	0.534014757737073
56.0526315789474	70.5263157894737	41.1578947368421	0.521336826189727
56.0526315789474	70.5263157894737	43.3684210526316	0.509316194590657
56.0526315789474	70.5263157894737	45.5789473684211	0.497928848256975
56.0526315789474	70.5263157894737	47.7894736842105	0.487161584645366
56.0526315789474	70.5263157894737	50	0.477018490659238
56.0526315789474	72.4210526315790	21.2631578947368	0.662354330494693
56.0526315789474	72.4210526315790	23.4736842105263	0.642914935775615
56.0526315789474	72.4210526315790	25.6842105263158	0.624559081378672
56.0526315789474	72.4210526315790	27.8947368421053	0.607207624780439
56.0526315789474	72.4210526315790	30.1052631578947	0.590789663064929
56.0526315789474	72.4210526315790	32.3157894736842	0.575241750533837
56.0526315789474	72.4210526315790	34.5263157894737	0.560507287131538
56.0526315789474	72.4210526315790	36.7368421052632	0.546536086656640
56.0526315789474	72.4210526315790	38.9473684210526	0.533284156444487
56.0526315789474	72.4210526315790	41.1578947368421	0.520713760864493
56.0526315789474	72.4210526315790	43.3684210526316	0.508793922530367
56.0526315789474	72.4210526315790	45.5789473684211	0.497501697813980
56.0526315789474	72.4210526315790	47.7894736842105	0.486825027457832
56.0526315789474	72.4210526315790	50	0.476769353676309
56.0526315789474	74.3157894736842	19.0526315789474	0.680800875027993
56.0526315789474	74.3157894736842	21.2631578947368	0.660412841634277
56.0526315789474	74.3157894736842	23.4736842105263	0.641176549100343
56.0526315789474	74.3157894736842	25.6842105263158	0.623005937855106
56.0526315789474	74.3157894736842	27.8947368421053	0.605823869369390
56.0526315789474	74.3157894736842	30.1052631578947	0.589561210204551
56.0526315789474	74.3157894736842	32.3157894736842	0.574156086503408
56.0526315789474	74.3157894736842	34.5263157894737	0.559553304901205
56.0526315789474	74.3157894736842	36.7368421052632	0.545703950303712
56.0526315789474	74.3157894736842	38.9473684210526	0.532565193891911
56.0526315789474	74.3157894736842	41.1578947368421	0.520100385952624
56.0526315789474	74.3157894736842	43.3684210526316	0.508279591054021
56.0526315789474	74.3157894736842	45.5789473684211	0.497080908986177
56.0526315789474	74.3157894736842	47.7894736842105	0.486493397250105
56.0526315789474	74.3157894736842	50	0.476523825365964
56.0526315789474	76.2105263157895	19.0526315789474	0.678679205115950
56.0526315789474	76.2105263157895	21.2631578947368	0.658508900638767
56.0526315789474	76.2105263157895	23.4736842105263	0.639470861343854
56.0526315789474	76.2105263157895	25.6842105263158	0.621481219342965
56.0526315789474	76.2105263157895	27.8947368421053	0.604464763790147
56.0526315789474	76.2105263157895	30.1052631578947	0.588354065476684
56.0526315789474	76.2105263157895	32.3157894736842	0.573088766373621
56.0526315789474	76.2105263157895	34.5263157894737	0.558615031508193
56.0526315789474	76.2105263157895	36.7368421052632	0.544885175028142
56.0526315789474	76.2105263157895	38.9473684210526	0.531857495427376
56.0526315789474	76.2105263157895	41.1578947368421	0.519496396725740
56.0526315789474	76.2105263157895	43.3684210526316	0.507772956664671
56.0526315789474	76.2105263157895	45.5789473684211	0.496666292039599
56.0526315789474	76.2105263157895	47.7894736842105	0.486166551663867
56.0526315789474	76.2105263157895	50	0.476281805351924
56.0526315789474	78.1052631578947	19.0526315789474	0.676598965661320
56.0526315789474	78.1052631578947	21.2631578947368	0.656641113677124
56.0526315789474	78.1052631578947	23.4736842105263	0.637796682665775
56.0526315789474	78.1052631578947	25.6842105263158	0.619983911885217
56.0526315789474	78.1052631578947	27.8947368421053	0.603129446076218
56.0526315789474	78.1052631578947	30.1052631578947	0.587167498538039
56.0526315789474	78.1052631578947	32.3157894736842	0.572039174017282
56.0526315789474	78.1052631578947	34.5263157894737	0.557691950129297
56.0526315789474	78.1052631578947	36.7368421052632	0.544079330509726
56.0526315789474	78.1052631578947	38.9473684210526	0.531160706226611
56.0526315789474	78.1052631578947	41.1578947368421	0.518901504380514
56.0526315789474	78.1052631578947	43.3684210526316	0.507273788422184
56.0526315789474	78.1052631578947	45.5789473684211	0.496257666883851
56.0526315789474	78.1052631578947	47.7894736842105	0.485844355457922
56.0526315789474	78.1052631578947	50	0.476043198175417
56.0526315789474	80	19.0526315789474	0.674558619997073
56.0526315789474	80	21.2631578947368	0.654808166467076
56.0526315789474	80	23.4736842105263	0.636152890265541
56.0526315789474	80	25.6842105263158	0.618513057942106
56.0526315789474	80	27.8947368421053	0.601817101634661
56.0526315789474	80	30.1052631578947	0.586000818700890
56.0526315789474	80	32.3157894736842	0.571006726361427
56.0526315789474	80	34.5263157894737	0.556783571337458
56.0526315789474	80	36.7368421052632	0.543286008965191
56.0526315789474	80	38.9473684210526	0.530474489821214
56.0526315789474	80	41.1578947368421	0.518315434865212
56.0526315789474	80	43.3684210526316	0.506781867024974
56.0526315789474	80	45.5789473684211	0.495854862372543
56.0526315789474	80	47.7894736842105	0.485526679996482
56.0526315789474	80	50	0.475807912945326
61.5789473684211	44	27.8947368421053	0.622359047414329
61.5789473684211	44	30.1052631578947	0.603520616369353
61.5789473684211	44	32.3157894736842	0.585756197604550
61.5789473684211	44	34.5263157894737	0.568982829611777
61.5789473684211	44	36.7368421052632	0.553126272221895
61.5789473684211	44	38.9473684210526	0.538120065961757
61.5789473684211	44	41.1578947368421	0.523904768489363
61.5789473684211	44	43.3684210526316	0.510427365536656
61.5789473684211	44	45.5789473684211	0.497640873077971
61.5789473684211	44	47.7894736842105	0.485504181540495
61.5789473684211	44	50	0.473982262869079
61.5789473684211	45.8947368421053	27.8947368421053	0.620268532198923
61.5789473684211	45.8947368421053	30.1052631578947	0.601660515339682
61.5789473684211	45.8947368421053	32.3157894736842	0.584104967496156
61.5789473684211	45.8947368421053	34.5263157894737	0.567521451983809
61.5789473684211	45.8947368421053	36.7368421052632	0.551837939904613
61.5789473684211	45.8947368421053	38.9473684210526	0.536989920314677
61.5789473684211	45.8947368421053	41.1578947368421	0.522919680827686
61.5789473684211	45.8947368421053	43.3684210526316	0.509575758233334
61.5789473684211	45.8947368421053	45.5789473684211	0.496912578257546
61.5789473684211	45.8947368421053	47.7894736842105	0.484890338550940
61.5789473684211	45.8947368421053	50	0.473475261155860
61.5789473684211	47.7894736842105	25.6842105263158	0.637735494188278
61.5789473684211	47.7894736842105	27.8947368421053	0.618231603873890
61.5789473684211	47.7894736842105	30.1052631578947	0.599846715465309
61.5789473684211	47.7894736842105	32.3157894736842	0.582493660005202
61.5789473684211	47.7894736842105	34.5263157894737	0.566094399895165
61.5789473684211	47.7894736842105	36.7368421052632	0.550579010896180
61.5789473684211	47.7894736842105	38.9473684210526	0.535884839819890
61.5789473684211	47.7894736842105	41.1578947368421	0.521955826601696
61.5789473684211	47.7894736842105	43.3684210526316	0.508741992353927
61.5789473684211	47.7894736842105	45.5789473684211	0.496199114822249
61.5789473684211	47.7894736842105	47.7894736842105	0.484288648493391
61.5789473684211	47.7894736842105	50	0.472978020912463
61.5789473684211	49.6842105263158	25.6842105263158	0.635510629974569
61.5789473684211	49.6842105263158	27.8947368421053	0.616245415322979
61.5789473684211	49.6842105263158	30.1052631578947	0.598076800729761
61.5789473684211	49.6842105263158	32.3157894736842	0.580920228958505
61.5789473684211	49.6842105263158	34.5263157894737	0.564699945243535
61.5789473684211	49.6842105263158	36.7368421052632	0.549348031269598
61.5789473684211	49.6842105263158	38.9473684210526	0.534803607398980
61.5789473684211	49.6842105263158	41.1578947368421	0.521012193755087
61.5789473684211	49.6842105263158	43.3684210526316	0.507925233662216
61.5789473684211	49.6842105263158	45.5789473684211	0.495499803059093
61.5789473684211	49.6842105263158	47.7894736842105	0.483698566195655
61.5789473684211	49.6842105263158	50	0.472490114356556
61.5789473684211	51.5789473684211	25.6842105263158	0.633341277418716
61.5789473684211	51.5789473684211	27.8947368421053	0.614307358882402
61.5789473684211	51.5789473684211	30.1052631578947	0.596348556251024
61.5789473684211	51.5789473684211	32.3157894736842	0.579382796852221
61.5789473684211	51.5789473684211	34.5263157894737	0.563336501012116
61.5789473684211	51.5789473684211	36.7368421052632	0.548143664685526
61.5789473684211	51.5789473684211	38.9473684210526	0.533745103495455
61.5789473684211	51.5789473684211	41.1578947368421	0.520087850579906
61.5789473684211	51.5789473684211	43.3684210526316	0.507124713541190
61.5789473684211	51.5789473684211	45.5789473684211	0.494814016216689
61.5789473684211	51.5789473684211	47.7894736842105	0.483119588549093
61.5789473684211	51.5789473684211	50	0.472011146368547
61.5789473684211	53.4736842105263	25.6842105263158	0.631224622229261
61.5789473684211	53.4736842105263	27.8947368421053	0.612415038791769
61.5789473684211	53.4736842105263	30.1052631578947	0.594659945283873
61.5789473684211	53.4736842105263	32.3157894736842	0.577879635679362
61.5789473684211	53.4736842105263	34.5263157894737	0.562002605322272
61.5789473684211	53.4736842105263	36.7368421052632	0.546964679172255
61.5789473684211	53.4736842105263	38.9473684210526	0.532708295167355
61.5789473684211	53.4736842105263	41.1578947368421	0.519181936775143
61.5789473684211	53.4736842105263	43.3684210526316	0.506339721726811
61.5789473684211	53.4736842105263	45.5789473684211	0.494141174669470
61.5789473684211	53.4736842105263	47.7894736842105	0.482551249896809
61.5789473684211	53.4736842105263	50	0.471540750929050
61.5789473684211	55.3684210526316	23.4736842105263	0.648870935047331
61.5789473684211	55.3684210526316	25.6842105263158	0.629158073764364
61.5789473684211	55.3684210526316	27.8947368421053	0.610566247637197
61.5789473684211	55.3684210526316	30.1052631578947	0.593009089541493
61.5789473684211	55.3684210526316	32.3157894736842	0.576409150514166
61.5789473684211	55.3684210526316	34.5263157894737	0.560696907771274
61.5789473684211	55.3684210526316	36.7368421052632	0.545809935793714
61.5789473684211	55.3684210526316	38.9473684210526	0.531692226732747
61.5789473684211	55.3684210526316	41.1578947368421	0.518293655774496
61.5789473684211	55.3684210526316	43.3684210526316	0.505569600070197
61.5789473684211	55.3684210526316	45.5789473684211	0.493480740905550
61.5789473684211	55.3684210526316	47.7894736842105	0.481993118070893
61.5789473684211	55.3684210526316	50	0.471078588056284
61.5789473684211	57.2631578947368	23.4736842105263	0.646619041275183
61.5789473684211	57.2631578947368	25.6842105263158	0.627139240814709
61.5789473684211	57.2631578947368	27.8947368421053	0.608758946094726
61.5789473684211	57.2631578947368	30.1052631578947	0.591394252262720
61.5789473684211	57.2631578947368	32.3157894736842	0.574969865378065
61.5789473684211	57.2631578947368	34.5263157894737	0.559418157662106
61.5789473684211	57.2631578947368	36.7368421052632	0.544678378881487
61.5789473684211	57.2631578947368	38.9473684210526	0.530696011702125
61.5789473684211	57.2631578947368	41.1578947368421	0.517422268126364
61.5789473684211	57.2631578947368	43.3684210526316	0.504813737152747
61.5789473684211	57.2631578947368	45.5789473684211	0.492832215197919
61.5789473684211	57.2631578947368	47.7894736842105	0.481444790968347
61.5789473684211	57.2631578947368	50	0.470624341158538
61.5789473684211	59.1578947368421	23.4736842105263	0.644419374021456
61.5789473684211	59.1578947368421	25.6842105263158	0.625165910685256
61.5789473684211	59.1578947368421	27.8947368421053	0.606991245420672
61.5789473684211	59.1578947368421	30.1052631578947	0.589813823565829
61.5789473684211	59.1578947368421	32.3157894736842	0.573560411006742
61.5789473684211	59.1578947368421	34.5263157894737	0.558165193810541
61.5789473684211	59.1578947368421	36.7368421052632	0.543569027571220
61.5789473684211	59.1578947368421	38.9473684210526	0.529718825784566
61.5789473684211	59.1578947368421	41.1578947368421	0.516567085752098
61.5789473684211	59.1578947368421	43.3684210526316	0.504071563613463
61.5789473684211	59.1578947368421	45.5789473684211	0.492195131846419
61.5789473684211	59.1578947368421	47.7894736842105	0.480905893577122
61.5789473684211	59.1578947368421	50	0.470177714733592
61.5789473684211	61.0526315789474	23.4736842105263	0.642269533169497
61.5789473684211	61.0526315789474	25.6842105263158	0.623236031038375
61.5789473684211	61.0526315789474	27.8947368421053	0.605261392242757
61.5789473684211	61.0526315789474	30.1052631578947	0.588266307718546
61.5789473684211	61.0526315789474	32.3157894736842	0.572179514211231
61.5789473684211	61.0526315789474	34.5263157894737	0.556936935675393
61.5789473684211	61.0526315789474	36.7368421052632	0.542480968433752
61.5789473684211	61.0526315789474	38.9473684210526	0.528759900795388
61.5789473684211	61.0526315789474	41.1578947368421	0.515727466941950
61.5789473684211	61.0526315789474	43.3684210526316	0.503342548074699
61.5789473684211	61.0526315789474	45.5789473684211	0.491569055899507
61.5789473684211	61.0526315789474	47.7894736842105	0.480376075380660
61.5789473684211	61.0526315789474	50	0.469738432359984
61.5789473684211	62.9473684210526	21.2631578947368	0.660112461341216
61.5789473684211	62.9473684210526	23.4736842105263	0.640167289578705
61.5789473684211	62.9473684210526	25.6842105263158	0.621347694062087
61.5789473684211	62.9473684210526	27.8947368421053	0.603567755289686
61.5789473684211	62.9473684210526	30.1052631578947	0.586750312023457
61.5789473684211	62.9473684210526	32.3157894736842	0.570825988583462
61.5789473684211	62.9473684210526	34.5263157894737	0.555732375605267
61.5789473684211	62.9473684210526	36.7368421052632	0.541413349030405
61.5789473684211	62.9473684210526	38.9473684210526	0.527818519325205
61.5789473684211	62.9473684210526	41.1578947368421	0.514902811974278
61.5789473684211	62.9473684210526	43.3684210526316	0.502626193573692
61.5789473684211	62.9473684210526	45.5789473684211	0.490953580281667
61.5789473684211	62.9473684210526	47.7894736842105	0.479855008082554
61.5789473684211	62.9473684210526	50	0.469306234935210
61.5789473684211	64.8421052631579	21.2631578947368	0.657826724402561
61.5789473684211	64.8421052631579	23.4736842105263	0.638110568559699
61.5789473684211	64.8421052631579	25.6842105263158	0.619499122606861
61.5789473684211	64.8421052631579	27.8947368421053	0.601908813762921
61.5789473684211	64.8421052631579	30.1052631578947	0.585264537072629
61.5789473684211	64.8421052631579	32.3157894736842	0.569498726341986
61.5789473684211	64.8421052631579	34.5263157894737	0.554550572032645
61.5789473684211	64.8421052631579	36.7368421052632	0.540365372252735
61.5789473684211	64.8421052631579	38.9473684210526	0.526894010055516
61.5789473684211	64.8421052631579	41.1578947368421	0.514092559264215
61.5789473684211	64.8421052631579	43.3684210526316	0.501922034423929
61.5789473684211	64.8421052631579	45.5789473684211	0.490348323265683
61.5789473684211	64.8421052631579	47.7894736842105	0.479342383603456
61.5789473684211	64.8421052631579	50	0.468880879124010
61.5789473684211	66.7368421052632	21.2631578947368	0.655590806103355
61.5789473684211	66.7368421052632	23.4736842105263	0.636097435356840
61.5789473684211	66.7368421052632	25.6842105263158	0.617688657997691
61.5789473684211	66.7368421052632	27.8947368421053	0.600283147106793
61.5789473684211	66.7368421052632	30.1052631578947	0.583807768168814
61.5789473684211	66.7368421052632	32.3157894736842	0.568196691149592
61.5789473684211	66.7368421052632	34.5263157894737	0.553390643475841
61.5789473684211	66.7368421052632	36.7368421052632	0.539336291331577
61.5789473684211	66.7368421052632	38.9473684210526	0.525985743626158
61.5789473684211	66.7368421052632	41.1578947368421	0.513296181964439
61.5789473684211	66.7368421052632	43.3684210526316	0.501229633443673
61.5789473684211	66.7368421052632	45.5789473684211	0.489752926239600
61.5789473684211	66.7368421052632	47.7894736842105	0.478837912310710
61.5789473684211	66.7368421052632	50	0.468462135986285
61.5789473684211	68.6315789473684	21.2631578947368	0.653402600820190
61.5789473684211	68.6315789473684	23.4736842105263	0.634126082346246
61.5789473684211	68.6315789473684	25.6842105263158	0.615914749278782
61.5789473684211	68.6315789473684	27.8947368421053	0.598689425975122
61.5789473684211	68.6315789473684	30.1052631578947	0.582378867745359
61.5789473684211	68.6315789473684	32.3157894736842	0.566918911763404
61.5789473684211	68.6315789473684	34.5263157894737	0.552251763233283
61.5789473684211	68.6315789473684	36.7368421052632	0.538325405419877
61.5789473684211	68.6315789473684	38.9473684210526	0.525093128976061
61.5789473684211	68.6315789473684	41.1578947368421	0.512513184953839
61.5789473684211	68.6315789473684	43.3684210526316	0.500548579499625
61.5789473684211	68.6315789473684	45.5789473684211	0.489167051726705
61.5789473684211	68.6315789473684	47.7894736842105	0.478341321447872
61.5789473684211	68.6315789473684	50	0.468049789759381
61.5789473684211	70.5263157894737	19.0526315789474	0.671457663205835
61.5789473684211	70.5263157894737	21.2631578947368	0.651260139473841
61.5789473684211	70.5263157894737	23.4736842105263	0.632194817706535
61.5789473684211	70.5263157894737	25.6842105263158	0.614175943688891
61.5789473684211	70.5263157894737	27.8947368421053	0.597126404226255
61.5789473684211	70.5263157894737	30.1052631578947	0.580976768644999
61.5789473684211	70.5263157894737	32.3157894736842	0.565664476401243
61.5789473684211	70.5263157894737	34.5263157894737	0.551133154673731
61.5789473684211	70.5263157894737	36.7368421052632	0.537332055669665
61.5789473684211	70.5263157894737	38.9473684210526	0.524215610091768
61.5789473684211	70.5263157894737	41.1578947368421	0.511743102160491
61.5789473684211	70.5263157894737	43.3684210526316	0.499878485322294
61.5789473684211	70.5263157894737	45.5789473684211	0.488590381623738
61.5789473684211	70.5263157894737	47.7894736842105	0.477852353736698
61.5789473684211	70.5263157894737	50	0.467643636773594
61.5789473684211	72.4210526315790	19.0526315789474	0.669132942988635
61.5789473684211	72.4210526315790	21.2631578947368	0.649161577569550
61.5789473684211	72.4210526315790	23.4736842105263	0.630302055359358
61.5789473684211	72.4210526315790	25.6842105263158	0.612470878198389
61.5789473684211	72.4210526315790	27.8947368421053	0.595592911805868
61.5789473684211	72.4210526315790	30.1052631578947	0.579600468140442
61.5789473684211	72.4210526315790	32.3157894736842	0.564432527726931
61.5789473684211	72.4210526315790	34.5263157894737	0.550034087041697
61.5789473684211	72.4210526315790	36.7368421052632	0.536355621736394
61.5789473684211	72.4210526315790	38.9473684210526	0.523352663108774
61.5789473684211	72.4210526315790	41.1578947368421	0.510985494174009
61.5789473684211	72.4210526315790	43.3684210526316	0.499218985556625
61.5789473684211	72.4210526315790	45.5789473684211	0.488022615628131
61.5789473684211	72.4210526315790	47.7894736842105	0.477370766128572
61.5789473684211	72.4210526315790	50	0.467243484483158
61.5789473684211	74.3157894736842	19.0526315789474	0.666856241944292
61.5789473684211	74.3157894736842	21.2631578947368	0.647105184551880
61.5789473684211	74.3157894736842	23.4736842105263	0.628446306009143
61.5789473684211	74.3157894736842	25.6842105263158	0.610798271965993
61.5789473684211	74.3157894736842	27.8947368421053	0.594087848399177
61.5789473684211	74.3157894736842	30.1052631578947	0.578249022598214
61.5789473684211	74.3157894736842	32.3157894736842	0.563222258372555
61.5789473684211	74.3157894736842	34.5263157894737	0.548953871710044
61.5789473684211	74.3157894736842	36.7368421052632	0.535395518654384
61.5789473684211	74.3157894736842	38.9473684210526	0.522503793719339
61.5789473684211	74.3157894736842	41.1578947368421	0.510239946109360
61.5789473684211	74.3157894736842	43.3684210526316	0.498569735017164
61.5789473684211	74.3157894736842	45.5789473684211	0.487463469829639
61.5789473684211	74.3157894736842	47.7894736842105	0.476896328685938
61.5789473684211	74.3157894736842	50	0.466849150597740
61.5789473684211	76.2105263157895	19.0526315789474	0.664625672478978
61.5789473684211	76.2105263157895	21.2631578947368	0.645089334301188
61.5789473684211	76.2105263157895	23.4736842105263	0.626626169138077
61.5789473684211	76.2105263157895	25.6842105263158	0.609156919595185
61.5789473684211	76.2105263157895	27.8947368421053	0.592610177752572
61.5789473684211	76.2105263157895	30.1052631578947	0.576921542702433
61.5789473684211	76.2105263157895	32.3157894736842	0.562032906928387
61.5789473684211	76.2105263157895	34.5263157894737	0.547891858822200
61.5789473684211	76.2105263157895	36.7368421052632	0.534451194035737
61.5789473684211	76.2105263157895	38.9473684210526	0.521668534847559
61.5789473684211	76.2105263157895	41.1578947368421	0.509506065690042
61.5789473684211	76.2105263157895	43.3684210526316	0.497930407121686
61.5789473684211	76.2105263157895	45.5789473684211	0.486912675445477
61.5789473684211	76.2105263157895	47.7894736842105	0.476428823577276
61.5789473684211	76.2105263157895	50	0.466460462301729
61.5789473684211	78.1052631578947	16.8421052631579	0.682907036403208
61.5789473684211	78.1052631578947	19.0526315789474	0.662439459775715
61.5789473684211	78.1052631578947	21.2631578947368	0.643112496625125
61.5789473684211	78.1052631578947	23.4736842105263	0.624840325834193
61.5789473684211	78.1052631578947	25.6842105263158	0.607545685088490
61.5789473684211	78.1052631578947	27.8947368421053	0.591158922579738
61.5789473684211	78.1052631578947	30.1052631578947	0.575617189167743
61.5789473684211	78.1052631578947	32.3157894736842	0.560863754341530
61.5789473684211	78.1052631578947	34.5263157894737	0.546847434275070

==> Plots/Data/points6D_3_3.dat <==
x	y	z	color
61.5789473684211	78.1052631578947	36.7368421052632	0.533522125552217
61.5789473684211	78.1052631578947	38.9473684210526	0.520846444558325
61.5789473684211	78.1052631578947	41.1578947368421	0.508783481523313
61.5789473684211	78.1052631578947	43.3684210526316	0.497300692481156
61.5789473684211	78.1052631578947	45.5789473684211	0.486369977681180
61.5789473684211	78.1052631578947	47.7894736842105	0.475968044171569
61.5789473684211	78.1052631578947	50	0.466077255550500
61.5789473684211	80	16.8421052631579	0.680539278495371
61.5789473684211	80	19.0526315789474	0.660295932734081
61.5789473684211	80	21.2631578947368	0.641173229620393
61.5789473684211	80	23.4736842105263	0.623087532348563
61.5789473684211	80	25.6842105263158	0.605963496412868
61.5789473684211	80	27.8947368421053	0.589733159979904
61.5789473684211	80	30.1052631578947	0.574335168881052
61.5789473684211	80	32.3157894736842	0.559714120673041
61.5789473684211	80	34.5263157894737	0.545820017000860
61.5789473684211	80	36.7368421052632	0.532607818665520
61.5789473684211	80	38.9473684210526	0.520037104171654
61.5789473684211	80	41.1578947368421	0.508071841544118
61.5789473684211	80	43.3684210526316	0.496680297627029
61.5789473684211	80	45.5789473684211	0.485835134701993
61.5789473684211	80	47.7894736842105	0.475513794220278
61.5789473684211	80	50	0.465699374434400
67.1052631578947	44	25.6842105263158	0.633333332421605
67.1052631578947	44	27.8947368421053	0.613788143722650
67.1052631578947	44	30.1052631578947	0.595365659062601
67.1052631578947	44	32.3157894736842	0.577977016802419
67.1052631578947	44	34.5263157894737	0.561542549672190
67.1052631578947	44	36.7368421052632	0.545990698708598
67.1052631578947	44	38.9473684210526	0.531257091468953
67.1052631578947	44	41.1578947368421	0.517283762722094
67.1052631578947	44	43.3684210526316	0.504018501964510
67.1052631578947	44	45.5789473684211	0.491414318577675
67.1052631578947	44	47.7894736842105	0.479429023413418
67.1052631578947	44	50	0.468024937283156
67.1052631578947	45.8947368421053	25.6842105263158	0.630826512906654
67.1052631578947	45.8947368421053	27.8947368421053	0.611537082326398
67.1052631578947	45.8947368421053	30.1052631578947	0.593346065768348
67.1052631578947	45.8947368421053	32.3157894736842	0.576167411499260
67.1052631578947	45.8947368421053	34.5263157894737	0.559923899507618
67.1052631578947	45.8947368421053	36.7368421052632	0.544546110990701
67.1052631578947	45.8947368421053	38.9473684210526	0.529971553300544
67.1052631578947	45.8947368421053	41.1578947368421	0.516143920332774
67.1052631578947	45.8947368421053	43.3684210526316	0.503012474220766
67.1052631578947	45.8947368421053	45.5789473684211	0.490531540509289
67.1052631578947	45.8947368421053	47.7894736842105	0.478660116929139
67.1052631578947	45.8947368421053	50	0.467361607753323
67.1052631578947	47.7894736842105	25.6842105263158	0.628387436634742
67.1052631578947	47.7894736842105	27.8947368421053	0.609345135867029
67.1052631578947	47.7894736842105	30.1052631578947	0.591378028425852
67.1052631578947	47.7894736842105	32.3157894736842	0.574402724526489
67.1052631578947	47.7894736842105	34.5263157894737	0.558344326197771
67.1052631578947	47.7894736842105	36.7368421052632	0.543135448428140
67.1052631578947	47.7894736842105	38.9473684210526	0.528715387674773
67.1052631578947	47.7894736842105	41.1578947368421	0.515029419355275
67.1052631578947	47.7894736842105	43.3684210526316	0.502028211581646
67.1052631578947	47.7894736842105	45.5789473684211	0.489667348575083
67.1052631578947	47.7894736842105	47.7894736842105	0.477906965140631
67.1052631578947	47.7894736842105	50	0.466711505619796
67.1052631578947	49.6842105263158	25.6842105263158	0.626012378618592
67.1052631578947	49.6842105263158	27.8947368421053	0.607209110045317
67.1052631578947	49.6842105263158	30.1052631578947	0.589458808600516
67.1052631578947	49.6842105263158	32.3157894736842	0.572680610076186
67.1052631578947	49.6842105263158	34.5263157894737	0.556801822933891
67.1052631578947	49.6842105263158	36.7368421052632	0.541756997588250
67.1052631578947	49.6842105263158	38.9473684210526	0.527487135604801
67.1052631578947	49.6842105263158	41.1578947368421	0.513939021935509
67.1052631578947	49.6842105263158	43.3684210526316	0.501064668744501
67.1052631578947	49.6842105263158	45.5789473684211	0.488820865442962
67.1052631578947	49.6842105263158	47.7894736842105	0.477168837500082
67.1052631578947	49.6842105263158	50	0.466074028824627
67.1052631578947	51.5789473684211	23.4736842105263	0.643388829877297
67.1052631578947	51.5789473684211	25.6842105263158	0.623697933535905
67.1052631578947	51.5789473684211	27.8947368421053	0.605126081880672
67.1052631578947	51.5789473684211	30.1052631578947	0.587585898165161
67.1052631578947	51.5789473684211	32.3157894736842	0.570998917751988
67.1052631578947	51.5789473684211	34.5263157894737	0.555294548541169
67.1052631578947	51.5789473684211	36.7368421052632	0.540409185194195
67.1052631578947	51.5789473684211	38.9473684210526	0.526285456405787
67.1052631578947	51.5789473684211	41.1578947368421	0.512871589732709
67.1052631578947	51.5789473684211	43.3684210526316	0.500120883731623
67.1052631578947	51.5789473684211	45.5789473684211	0.487991283129701
67.1052631578947	51.5789473684211	47.7894736842105	0.476445060719736
67.1052631578947	51.5789473684211	50	0.465448622094988
67.1052631578947	53.4736842105263	23.4736842105263	0.640884584634571
67.1052631578947	53.4736842105263	25.6842105263158	0.621440978481986
67.1052631578947	53.4736842105263	27.8947368421053	0.603093368301320
67.1052631578947	53.4736842105263	30.1052631578947	0.585756992800663
67.1052631578947	53.4736842105263	32.3157894736842	0.569355670214746
67.1052631578947	53.4736842105263	34.5263157894737	0.553820808634723
67.1052631578947	53.4736842105263	36.7368421052632	0.539090562262812
67.1052631578947	53.4736842105263	38.9473684210526	0.525109114372856
67.1052631578947	53.4736842105263	41.1578947368421	0.511826072766905
67.1052631578947	53.4736842105263	43.3684210526316	0.499195968595199
67.1052631578947	53.4736842105263	45.5789473684211	0.487177855299815
67.1052631578947	53.4736842105263	47.7894736842105	0.475735012441373
67.1052631578947	53.4736842105263	50	0.464834771793514
67.1052631578947	55.3684210526316	23.4736842105263	0.638442668376646
67.1052631578947	55.3684210526316	25.6842105263158	0.619238641165838
67.1052631578947	55.3684210526316	27.8947368421053	0.601108499305018
67.1052631578947	55.3684210526316	30.1052631578947	0.583969969337103
67.1052631578947	55.3684210526316	32.3157894736842	0.567749044055865
67.1052631578947	55.3684210526316	34.5263157894737	0.552379039486933
67.1052631578947	55.3684210526316	36.7368421052632	0.537799790517306
67.1052631578947	55.3684210526316	38.9473684210526	0.523956967363746
67.1052631578947	55.3684210526316	41.1578947368421	0.510801499856267
67.1052631578947	55.3684210526316	43.3684210526316	0.498289101443680
67.1052631578947	55.3684210526316	45.5789473684211	0.486379890656356
67.1052631578947	55.3684210526316	47.7894736842105	0.475038115801083
67.1052631578947	55.3684210526316	50	0.464232001495115
67.1052631578947	57.2631578947368	23.4736842105263	0.636060003514754
67.1052631578947	57.2631578947368	25.6842105263158	0.617088272600739
67.1052631578947	57.2631578947368	27.8947368421053	0.599169194895916
67.1052631578947	57.2631578947368	30.1052631578947	0.582222866269815
67.1052631578947	57.2631578947368	32.3157894736842	0.566177353340336
67.1052631578947	57.2631578947368	34.5263157894737	0.550967794138484
67.1052631578947	57.2631578947368	36.7368421052632	0.536535630683285
67.1052631578947	57.2631578947368	38.9473684210526	0.522827956959022
67.1052631578947	57.2631578947368	41.1578947368421	0.509796970371781
67.1052631578947	57.2631578947368	43.3684210526316	0.497399519563445
67.1052631578947	57.2631578947368	45.5789473684211	0.485596747237101
67.1052631578947	57.2631578947368	47.7894736842105	0.474353834736637
67.1052631578947	57.2631578947368	50	0.463639868166546
67.1052631578947	59.1578947368421	21.2631578947368	0.653598656494832
67.1052631578947	59.1578947368421	23.4736842105263	0.633733747090435
67.1052631578947	59.1578947368421	25.6842105263158	0.614987423531072
67.1052631578947	59.1578947368421	27.8947368421053	0.597273345162494
67.1052631578947	59.1578947368421	30.1052631578947	0.580513866917863
67.1052631578947	59.1578947368421	32.3157894736842	0.564639035372912
67.1052631578947	59.1578947368421	34.5263157894737	0.549585730378739
67.1052631578947	59.1578947368421	36.7368421052632	0.535296932354607
67.1052631578947	59.1578947368421	38.9473684210526	0.521721099937741
67.1052631578947	59.1578947368421	41.1578947368421	0.508811647090827
67.1052631578947	59.1578947368421	43.3684210526316	0.496526513454494
67.1052631578947	59.1578947368421	45.5789473684211	0.484827827466542
67.1052631578947	59.1578947368421	47.7894736842105	0.473681669914968
67.1052631578947	59.1578947368421	50	0.463057958849474
67.1052631578947	61.0526315789474	21.2631578947368	0.651085195562807
67.1052631578947	61.0526315789474	23.4736842105263	0.631461266579599
67.1052631578947	61.0526315789474	25.6842105263158	0.612933823984771
67.1052631578947	61.0526315789474	27.8947368421053	0.595418992984847
67.1052631578947	61.0526315789474	30.1052631578947	0.578841284795751
67.1052631578947	61.0526315789474	32.3157894736842	0.563132638327298
67.1052631578947	61.0526315789474	34.5263157894737	0.548231600293389
67.1052631578947	61.0526315789474	36.7368421052632	0.534082625175960
67.1052631578947	61.0526315789474	38.9473684210526	0.520635480856995
67.1052631578947	61.0526315789474	41.1578947368421	0.507844749973239
67.1052631578947	61.0526315789474	43.3684210526316	0.495669421633681
67.1052631578947	61.0526315789474	45.5789473684211	0.484072573842785
67.1052631578947	61.0526315789474	47.7894736842105	0.473021155180746
67.1052631578947	61.0526315789474	50	0.462485887766768
67.1052631578947	62.9473684210526	21.2631578947368	0.648630100799863
67.1052631578947	62.9473684210526	23.4736842105263	0.629240118824712
67.1052631578947	62.9473684210526	25.6842105263158	0.610925365456005
67.1052631578947	62.9473684210526	27.8947368421053	0.593604318955965
67.1052631578947	62.9473684210526	30.1052631578947	0.577203550849782
67.1052631578947	62.9473684210526	32.3157894736842	0.561656810445755
67.1052631578947	62.9473684210526	34.5263157894737	0.546904241133853
67.1052631578947	62.9473684210526	36.7368421052632	0.532891711136387
67.1052631578947	62.9473684210526	38.9473684210526	0.519570245563164
67.1052631578947	62.9473684210526	41.1578947368421	0.506895550716309
67.1052631578947	62.9473684210526	43.3684210526316	0.494827626086321
67.1052631578947	62.9473684210526	45.5789473684211	0.483330465160943
67.1052631578947	62.9473684210526	47.7894736842105	0.472371854445411
67.1052631578947	62.9473684210526	50	0.461923293786665
67.1052631578947	64.8421052631579	21.2631578947368	0.646230741112869
67.1052631578947	64.8421052631579	23.4736842105263	0.627068031612104
67.1052631578947	64.8421052631579	25.6842105263158	0.608960085313457
67.1052631578947	64.8421052631579	27.8947368421053	0.591827628177514
67.1052631578947	64.8421052631579	30.1052631578947	0.575599202274027
67.1052631578947	64.8421052631579	32.3157894736842	0.560210290569739
67.1052631578947	64.8421052631579	34.5263157894737	0.545602567307489
67.1052631578947	64.8421052631579	36.7368421052632	0.531723257805299
67.1052631578947	64.8421052631579	38.9473684210526	0.518524595493937
67.1052631578947	64.8421052631579	41.1578947368421	0.505963367971120
67.1052631578947	64.8421052631579	43.3684210526316	0.494000548268460
67.1052631578947	64.8421052631579	45.5789473684211	0.482601013192355
67.1052631578947	64.8421052631579	47.7894736842105	0.471733358950570
67.1052631578947	64.8421052631579	50	0.461369838191167
67.1052631578947	66.7368421052632	19.0526315789474	0.663947145526312
67.1052631578947	66.7368421052632	21.2631578947368	0.643884666738927
67.1052631578947	66.7368421052632	23.4736842105263	0.624942887497558
67.1052631578947	66.7368421052632	25.6842105263158	0.607036153101510
67.1052631578947	66.7368421052632	27.8947368421053	0.590087338650909
67.1052631578947	66.7368421052632	30.1052631578947	0.574026872671359
67.1052631578947	66.7368421052632	32.3157894736842	0.558791899804516
67.1052631578947	66.7368421052632	34.5263157894737	0.544325563323138
67.1052631578947	66.7368421052632	36.7368421052632	0.530576392372150
67.1052631578947	66.7368421052632	38.9473684210526	0.517497782654909
67.1052631578947	66.7368421052632	41.1578947368421	0.505047563123277
67.1052631578947	66.7368421052632	43.3684210526316	0.493187645579250
67.1052631578947	66.7368421052632	45.5789473684211	0.481883759753067
67.1052631578947	66.7368421052632	47.7894736842105	0.471105284851178
67.1052631578947	66.7368421052632	50	0.460825202704435
67.1052631578947	68.6315789473684	19.0526315789474	0.661415813390558
67.1052631578947	68.6315789473684	21.2631578947368	0.641589592410756
67.1052631578947	68.6315789473684	23.4736842105263	0.622862709552168
67.1052631578947	68.6315789473684	25.6842105263158	0.605151858459245
67.1052631578947	68.6315789473684	27.8947368421053	0.588381971032604
67.1052631578947	68.6315789473684	30.1052631578947	0.572485283365360
67.1052631578947	68.6315789473684	32.3157894736842	0.557400534154529
67.1052631578947	68.6315789473684	34.5263157894737	0.543072277554862
67.1052631578947	68.6315789473684	36.7368421052632	0.529450296374732
67.1052631578947	68.6315789473684	38.9473684210526	0.516489105174398
67.1052631578947	68.6315789473684	41.1578947368421	0.504147536557592
67.1052631578947	68.6315789473684	43.3684210526316	0.492388408236598
67.1052631578947	68.6315789473684	45.5789473684211	0.481178274106340
67.1052631578947	68.6315789473684	47.7894736842105	0.470487271073244
67.1052631578947	68.6315789473684	50	0.460289087744428
67.1052631578947	70.5263157894737	19.0526315789474	0.658939861223423
67.1052631578947	70.5263157894737	21.2631578947368	0.639343382479101
67.1052631578947	70.5263157894737	23.4736842105263	0.620825648755800
67.1052631578947	70.5263157894737	25.6842105263158	0.603305600428396
67.1052631578947	70.5263157894737	27.8947368421053	0.586710139561327
67.1052631578947	70.5263157894737	30.1052631578947	0.570973235701415
67.1052631578947	70.5263157894737	32.3157894736842	0.556035157993554
67.1052631578947	70.5263157894737	34.5263157894737	0.541841816709609
67.1052631578947	70.5263157894737	36.7368421052632	0.528344201020170
67.1052631578947	70.5263157894737	38.9473684210526	0.515497903356161
67.1052631578947	70.5263157894737	41.1578947368421	0.503262724339649
67.1052631578947	70.5263157894737	43.3684210526316	0.491602356500303
67.1052631578947	70.5263157894737	45.5789473684211	0.480484150653103
67.1052631578947	70.5263157894737	47.7894736842105	0.469878977408233
67.1052631578947	70.5263157894737	50	0.459761210867094
67.1052631578947	72.4210526315790	19.0526315789474	0.656516980927468
67.1052631578947	72.4210526315790	21.2631578947368	0.637144037720360
67.1052631578947	72.4210526315790	23.4736842105263	0.618829972810298
67.1052631578947	72.4210526315790	25.6842105263158	0.601495877958918
67.1052631578947	72.4210526315790	27.8947368421053	0.585070543996392
67.1052631578947	72.4210526315790	30.1052631578947	0.569489604201693
67.1052631578947	72.4210526315790	32.3157894736842	0.554694798255815
67.1052631578947	72.4210526315790	34.5263157894737	0.540633340903108
67.1052631578947	72.4210526315790	36.7368421052632	0.527257383018238
67.1052631578947	72.4210526315790	38.9473684210526	0.514523556162660
67.1052631578947	72.4210526315790	41.1578947368421	0.502392595258010
67.1052631578947	72.4210526315790	43.3684210526316	0.490829038195911
67.1052631578947	72.4210526315790	45.5789473684211	0.479801006871651
67.1052631578947	72.4210526315790	47.7894736842105	0.469280082812443
67.1052631578947	72.4210526315790	50	0.459241305377364
67.1052631578947	74.3157894736842	16.8421052631579	0.674425286697690
67.1052631578947	74.3157894736842	19.0526315789474	0.654145010143482
67.1052631578947	74.3157894736842	21.2631578947368	0.634989683601298
67.1052631578947	74.3157894736842	23.4736842105263	0.616874056181056
67.1052631578947	74.3157894736842	25.6842105263158	0.599721281451399
67.1052631578947	74.3157894736842	27.8947368421053	0.583461962431854
67.1052631578947	74.3157894736842	30.1052631578947	0.568033330460165
67.1052631578947	74.3157894736842	32.3157894736842	0.553378539252244
67.1052631578947	74.3157894736842	34.5263157894737	0.539446059263394
67.1052631578947	74.3157894736842	36.7368421052632	0.526189160859329
67.1052631578947	74.3157894736842	38.9473684210526	0.513565478072145
67.1052631578947	74.3157894736842	41.1578947368421	0.501536648179635
67.1052631578947	74.3157894736842	43.3684210526316	0.490068026499842
67.1052631578947	74.3157894736842	45.5789473684211	0.479128481473985
67.1052631578947	74.3157894736842	47.7894736842105	0.468690283884596
67.1052631578947	74.3157894736842	50	0.458729119085213
67.1052631578947	76.2105263157895	16.8421052631579	0.671869447693578
67.1052631578947	76.2105263157895	19.0526315789474	0.651821919905961
67.1052631578947	76.2105263157895	21.2631578947368	0.632878559808443
67.1052631578947	76.2105263157895	23.4736842105263	0.614956371205461
67.1052631578947	76.2105263157895	25.6842105263158	0.597980485200526
67.1052631578947	76.2105263157895	27.8947368421053	0.581883244872241
67.1052631578947	76.2105263157895	30.1052631578947	0.566603417681475
67.1052631578947	76.2105263157895	32.3157894736842	0.552085518030897
67.1052631578947	76.2105263157895	34.5263157894737	0.538279225993812
67.1052631578947	76.2105263157895	36.7368421052632	0.525138891479781
67.1052631578947	76.2105263157895	38.9473684210526	0.512623116261525
67.1052631578947	76.2105263157895	41.1578947368421	0.500694409678404
67.1052631578947	76.2105263157895	43.3684210526316	0.489318917952397
67.1052631578947	76.2105263157895	45.5789473684211	0.478466232751172
67.1052631578947	76.2105263157895	47.7894736842105	0.468109293498962
67.1052631578947	76.2105263157895	50	0.458224413188368
67.1052631578947	78.1052631578947	16.8421052631579	0.669366692737118
67.1052631578947	78.1052631578947	19.0526315789474	0.649545803605714
67.1052631578947	78.1052631578947	21.2631578947368	0.630809010879180
67.1052631578947	78.1052631578947	23.4736842105263	0.613075480131320
67.1052631578947	78.1052631578947	25.6842105263158	0.596272240624473
67.1052631578947	78.1052631578947	27.8947368421053	0.580333307472914
67.1052631578947	78.1052631578947	30.1052631578947	0.565198925781976
67.1052631578947	78.1052631578947	32.3157894736842	0.550814920212711
67.1052631578947	78.1052631578947	34.5263157894737	0.537132136837584
67.1052631578947	78.1052631578947	36.7368421052632	0.524105967265888
67.1052631578947	78.1052631578947	38.9473684210526	0.511695948074204
67.1052631578947	78.1052631578947	41.1578947368421	0.499865431902578
67.1052631578947	78.1052631578947	43.3684210526316	0.488581330670230
67.1052631578947	78.1052631578947	45.5789473684211	0.477813937084184
67.1052631578947	78.1052631578947	47.7894736842105	0.467536839574713
67.1052631578947	78.1052631578947	50	0.457726961265971
67.1052631578947	80	16.8421052631579	0.666914956040140
67.1052631578947	80	19.0526315789474	0.647314867094294
67.1052631578947	80	21.2631578947368	0.628779477795861
67.1052631578947	80	23.4736842105263	0.611230027968736
67.1052631578947	80	25.6842105263158	0.594595370182144
67.1052631578947	80	27.8947368421053	0.578811127362449
67.1052631578947	80	30.1052631578947	0.563818966983323
67.1052631578947	80	32.3157894736842	0.549565976243951
67.1052631578947	80	34.5263157894737	0.536004125894531
67.1052631578947	80	36.7368421052632	0.523089813355052
67.1052631578947	80	38.9473684210526	0.510783478738014
67.1052631578947	80	41.1578947368421	0.499049290652069
67.1052631578947	80	43.3684210526316	0.487854902733993
67.1052631578947	80	45.5789473684211	0.477171287600158
67.1052631578947	80	47.7894736842105	0.466972663964991
67.1052631578947	80	50	0.457236548369804
72.6315789473684	44	25.6842105263158	0.624974553658884
72.6315789473684	44	27.8947368421053	0.605864940296917
72.6315789473684	44	30.1052631578947	0.587838190410262
72.6315789473684	44	32.3157894736842	0.570809221968948
72.6315789473684	44	34.5263157894737	0.554701598177596
72.6315789473684	44	36.7368421052632	0.539446501334669
72.6315789473684	44	38.9473684210526	0.524981854511917
72.6315789473684	44	41.1578947368421	0.511251569227239
72.6315789473684	44	43.3684210526316	0.498204901752016
72.6315789473684	44	45.5789473684211	0.485795904650691
72.6315789473684	44	47.7894736842105	0.473982963929073
72.6315789473684	44	50	0.462728416209858
72.6315789473684	45.8947368421053	25.6842105263158	0.622325064674022
72.6315789473684	45.8947368421053	27.8947368421053	0.603472012713506
72.6315789473684	45.8947368421053	30.1052631578947	0.585677736488304
72.6315789473684	45.8947368421053	32.3157894736842	0.568859886146534
72.6315789473684	45.8947368421053	34.5263157894737	0.552944406236051
72.6315789473684	45.8947368421053	36.7368421052632	0.537864561990045
72.6315789473684	45.8947368421053	38.9473684210526	0.523560104983667
72.6315789473684	45.8947368421053	41.1578947368421	0.509976557923921
72.6315789473684	45.8947368421053	43.3684210526316	0.497064602514316
72.6315789473684	45.8947368421053	45.5789473684211	0.484779558078271
72.6315789473684	45.8947368421053	47.7894736842105	0.473080942255477
72.6315789473684	45.8947368421053	50	0.461932109044896
72.6315789473684	47.7894736842105	23.4736842105263	0.639478646222863
72.6315789473684	47.7894736842105	25.6842105263158	0.619748691104737
72.6315789473684	47.7894736842105	27.8947368421053	0.601143313997438
72.6315789473684	47.7894736842105	30.1052631578947	0.583573704470565
72.6315789473684	47.7894736842105	32.3157894736842	0.566960097962789
72.6315789473684	47.7894736842105	34.5263157894737	0.551230695768821
72.6315789473684	47.7894736842105	36.7368421052632	0.536320739992632
72.6315789473684	47.7894736842105	38.9473684210526	0.522171720114161
72.6315789473684	47.7894736842105	41.1578947368421	0.508730692381675
72.6315789473684	47.7894736842105	43.3684210526316	0.495949697162369
72.6315789473684	47.7894736842105	45.5789473684211	0.483785262934719
72.6315789473684	47.7894736842105	47.7894736842105	0.472197989105076
72.6315789473684	47.7894736842105	50	0.461152203721013
72.6315789473684	49.6842105263158	23.4736842105263	0.636707148765629
72.6315789473684	49.6842105263158	25.6842105263158	0.617241354976497
72.6315789473684	49.6842105263158	27.8947368421053	0.598875321633780
72.6315789473684	49.6842105263158	30.1052631578947	0.581523050640758
72.6315789473684	49.6842105263158	32.3157894736842	0.565107227513103
72.6315789473684	49.6842105263158	34.5263157894737	0.549558195407270
72.6315789473684	49.6842105263158	36.7368421052632	0.534813075344484
72.6315789473684	49.6842105263158	38.9473684210526	0.520815010909899
72.6315789473684	49.6842105263158	41.1578947368421	0.507512519965584
72.6315789473684	49.6842105263158	43.3684210526316	0.494858939603664
72.6315789473684	49.6842105263158	45.5789473684211	0.482811953945232
72.6315789473684	49.6842105263158	47.7894736842105	0.471333197773685
72.6315789473684	49.6842105263158	50	0.460387932823095
72.6315789473684	51.5789473684211	23.4736842105263	0.634009871543498
72.6315789473684	51.5789473684211	25.6842105263158	0.614799331306601
72.6315789473684	51.5789473684211	27.8947368421053	0.596664814959357
72.6315789473684	51.5789473684211	30.1052631578947	0.579522989591510
72.6315789473684	51.5789473684211	32.3157894736842	0.563298866013135
72.6315789473684	51.5789473684211	34.5263157894737	0.547924823049352
72.6315789473684	51.5789473684211	36.7368421052632	0.533339769956117
72.6315789473684	51.5789473684211	38.9473684210526	0.519488426729048
72.6315789473684	51.5789473684211	41.1578947368421	0.506320706060486
72.6315789473684	51.5789473684211	43.3684210526316	0.493791184177887
72.6315789473684	51.5789473684211	45.5789473684211	0.481858651021961
72.6315789473684	51.5789473684211	47.7894736842105	0.470485733503549
72.6315789473684	51.5789473684211	50	0.459638589362202
72.6315789473684	53.4736842105263	23.4736842105263	0.631382868119197
72.6315789473684	53.4736842105263	25.6842105263158	0.612419206742588
72.6315789473684	53.4736842105263	27.8947368421053	0.594508840020738
72.6315789473684	53.4736842105263	30.1052631578947	0.577570964333987
72.6315789473684	53.4736842105263	32.3157894736842	0.561532800358335
72.6315789473684	53.4736842105263	34.5263157894737	0.546328664202093
72.6315789473684	53.4736842105263	36.7368421052632	0.531899169214896
72.6315789473684	53.4736842105263	38.9473684210526	0.518190539608647
72.6315789473684	53.4736842105263	41.1578947368421	0.505154020763892
72.6315789473684	53.4736842105263	43.3684210526316	0.492745374383562
72.6315789473684	53.4736842105263	45.5789473684211	0.480924449743071
72.6315789473684	53.4736842105263	47.7894736842105	0.469654825475729
72.6315789473684	53.4736842105263	50	0.458903520077443
72.6315789473684	55.3684210526316	21.2631578947368	0.648665846124400
72.6315789473684	55.3684210526316	23.4736842105263	0.628822514983685
72.6315789473684	55.3684210526316	25.6842105263158	0.610097844268577
72.6315789473684	55.3684210526316	27.8947368421053	0.592404679565309
72.6315789473684	55.3684210526316	30.1052631578947	0.575664620755885
72.6315789473684	55.3684210526316	32.3157894736842	0.559806991370570
72.6315789473684	55.3684210526316	34.5263157894737	0.544767953451929
72.6315789473684	55.3684210526316	36.7368421052632	0.530489746206677
72.6315789473684	55.3684210526316	38.9473684210526	0.516920030841010
72.6315789473684	55.3684210526316	41.1578947368421	0.504011327483084
72.6315789473684	55.3684210526316	43.3684210526316	0.491720533213479
72.6315789473684	55.3684210526316	45.5789473684211	0.480008513187022
72.6315789473684	55.3684210526316	47.7894736842105	0.468839759939515
72.6315789473684	55.3684210526316	50	0.458182119686715
72.6315789473684	57.2631578947368	21.2631578947368	0.645913731782310
72.6315789473684	57.2631578947368	23.4736842105263	0.626325475913091
72.6315789473684	57.2631578947368	25.6842105263158	0.607832352918793
72.6315789473684	57.2631578947368	27.8947368421053	0.590349827270875
72.6315789473684	57.2631578947368	30.1052631578947	0.573801785672127
72.6315789473684	57.2631578947368	32.3157894736842	0.558119555092773
72.6315789473684	57.2631578947368	34.5263157894737	0.543241058522018
72.6315789473684	57.2631578947368	36.7368421052632	0.529110088132886
72.6315789473684	57.2631578947368	38.9473684210526	0.515675679412020
72.6315789473684	57.2631578947368	41.1578947368421	0.502891573109162
72.6315789473684	57.2631578947368	43.3684210526316	0.490715754822919
72.6315789473684	57.2631578947368	45.5789473684211	0.479110064889948
72.6315789473684	57.2631578947368	47.7894736842105	0.468039874284401
72.6315789473684	57.2631578947368	50	0.457473825924254
72.6315789473684	59.1578947368421	21.2631578947368	0.643229838457152
72.6315789473684	59.1578947368421	23.4736842105263	0.623888671245452
72.6315789473684	59.1578947368421	25.6842105263158	0.605620061651179
72.6315789473684	59.1578947368421	27.8947368421053	0.588341965498981
72.6315789473684	59.1578947368421	30.1052631578947	0.571980447864125
72.6315789473684	59.1578947368421	32.3157894736842	0.556468746620416
72.6315789473684	59.1578947368421	34.5263157894737	0.541746466483750
72.6315789473684	59.1578947368421	36.7368421052632	0.527758884556611
72.6315789473684	59.1578947368421	38.9473684210526	0.514456351991234
72.6315789473684	59.1578947368421	41.1578947368421	0.501793779505872
72.6315789473684	59.1578947368421	43.3684210526316	0.489730197309524
72.6315789473684	59.1578947368421	45.5789473684211	0.478228382740102
72.6315789473684	59.1578947368421	47.7894736842105	0.467254551898770
72.6315789473684	59.1578947368421	50	0.456778115235080
72.6315789473684	61.0526315789474	21.2631578947368	0.640610881104564
72.6315789473684	61.0526315789474	23.4736842105263	0.621509251268021
72.6315789473684	61.0526315789474	25.6842105263158	0.603458496699222
72.6315789473684	61.0526315789474	27.8947368421053	0.586378945996280
72.6315789473684	61.0526315789474	30.1052631578947	0.570198741620814
72.6315789473684	61.0526315789474	32.3157894736842	0.554852946057753
72.6315789473684	61.0526315789474	34.5263157894737	0.540282771773413
72.6315789473684	61.0526315789474	36.7368421052632	0.526434917182035
72.6315789473684	61.0526315789474	38.9473684210526	0.513260994223460
72.6315789473684	61.0526315789474	41.1578947368421	0.500717036101594
72.6315789473684	61.0526315789474	43.3684210526316	0.488763076426189
72.6315789473684	61.0526315789474	45.5789473684211	0.477362793659073
72.6315789473684	61.0526315789474	47.7894736842105	0.466483217689293
72.6315789473684	61.0526315789474	50	0.456094499021333
72.6315789473684	62.9473684210526	19.0526315789474	0.658039025774201
72.6315789473684	62.9473684210526	21.2631578947368	0.638053815792409
72.6315789473684	62.9473684210526	23.4736842105263	0.619184573059381
72.6315789473684	62.9473684210526	25.6842105263158	0.601345361849123
72.6315789473684	62.9473684210526	27.8947368421053	0.584458773076868
72.6315789473684	62.9473684210526	30.1052631578947	0.568454932386309
72.6315789473684	62.9473684210526	32.3157894736842	0.553270646264160
72.6315789473684	62.9473684210526	34.5263157894737	0.538848665730432
72.6315789473684	62.9473684210526	36.7368421052632	0.525137050926929
72.6315789473684	62.9473684210526	38.9473684210526	0.512088623118332
72.6315789473684	62.9473684210526	41.1578947368421	0.499660493412342
72.6315789473684	62.9473684210526	43.3684210526316	0.487813660081708
72.6315789473684	62.9473684210526	45.5789473684211	0.476512668947478
72.6315789473684	62.9473684210526	47.7894736842105	0.465725334158545
72.6315789473684	62.9473684210526	50	0.455422520354991
72.6315789473684	64.8421052631579	19.0526315789474	0.655292896007141
72.6315789473684	64.8421052631579	21.2631578947368	0.635555815919341
72.6315789473684	64.8421052631579	23.4736842105263	0.616912180251313
72.6315789473684	64.8421052631579	25.6842105263158	0.599278521190907
72.6315789473684	64.8421052631579	27.8947368421053	0.582579588904073
72.6315789473684	64.8421052631579	30.1052631578947	0.566747404191224
72.6315789473684	64.8421052631579	32.3157894736842	0.551720442116941
72.6315789473684	64.8421052631579	34.5263157894737	0.537442927425230
72.6315789473684	64.8421052631579	36.7368421052632	0.523864226091553
72.6315789473684	64.8421052631579	38.9473684210526	0.510938320371276
72.6315789473684	64.8421052631579	41.1578947368421	0.498623357354840
72.6315789473684	64.8421052631579	43.3684210526316	0.486881263510119
72.6315789473684	64.8421052631579	45.5789473684211	0.475677420194921
72.6315789473684	64.8421052631579	47.7894736842105	0.464980397956787
72.6315789473684	64.8421052631579	50	0.454761751086894
72.6315789473684	66.7368421052632	19.0526315789474	0.652610495157845
72.6315789473684	66.7368421052632	21.2631578947368	0.633114251364251
72.6315789473684	66.7368421052632	23.4736842105263	0.614689785271015
72.6315789473684	66.7368421052632	25.6842105263158	0.597255983972551
72.6315789473684	66.7368421052632	27.8947368421053	0.580739660557994
72.6315789473684	66.7368421052632	30.1052631578947	0.565074648602015
72.6315789473684	66.7368421052632	32.3157894736842	0.550201021065408
72.6315789473684	66.7368421052632	34.5263157894737	0.536064415585713
72.6315789473684	66.7368421052632	36.7368421052632	0.522615451462014
72.6315789473684	66.7368421052632	38.9473684210526	0.509809226478621
72.6315789473684	66.7368421052632	41.1578947368421	0.497604884233486
72.6315789473684	66.7368421052632	43.3684210526316	0.485965245010648
72.6315789473684	66.7368421052632	45.5789473684211	0.474856495671590
72.6315789473684	66.7368421052632	47.7894736842105	0.464247936838619
72.6315789473684	66.7368421052632	50	0.454111789294236
72.6315789473684	68.6315789473684	19.0526315789474	0.649989004190415
72.6315789473684	68.6315789473684	21.2631578947368	0.630726670135859
72.6315789473684	68.6315789473684	23.4736842105263	0.612515253700647
72.6315789473684	68.6315789473684	25.6842105263158	0.595275891250521
72.6315789473684	68.6315789473684	27.8947368421053	0.578937368629369
72.6315789473684	68.6315789473684	30.1052631578947	0.563435254968511
72.6315789473684	68.6315789473684	32.3157894736842	0.548711154789817
72.6315789473684	68.6315789473684	34.5263157894737	0.534712061464223
72.6315789473684	68.6315789473684	36.7368421052632	0.521389798213910
72.6315789473684	68.6315789473684	38.9473684210526	0.508700535533100
72.6315789473684	68.6315789473684	41.1578947368421	0.496604376304913
72.6315789473684	68.6315789473684	43.3684210526316	0.485065002176881
72.6315789473684	68.6315789473684	45.5789473684211	0.474049377132939
72.6315789473684	68.6315789473684	47.7894736842105	0.463527506966971
72.6315789473684	68.6315789473684	50	0.453472257018542
72.6315789473684	70.5263157894737	19.0526315789474	0.647425792474224
72.6315789473684	70.5263157894737	21.2631578947368	0.628390782164830
72.6315789473684	70.5263157894737	23.4736842105263	0.610386590452619
72.6315789473684	70.5263157894737	25.6842105263158	0.593336504081811
72.6315789473684	70.5263157894737	27.8947368421053	0.577171197123950
72.6315789473684	70.5263157894737	30.1052631578947	0.561827901786698
72.6315789473684	70.5263157894737	32.3157894736842	0.547249691809938
72.6315789473684	70.5263157894737	34.5263157894737	0.533384862513220
72.6315789473684	70.5263157894737	36.7368421052632	0.520186394504441
72.6315789473684	70.5263157894737	38.9473684210526	0.507611490604922
72.6315789473684	70.5263157894737	41.1578947368421	0.495621177839831
72.6315789473684	70.5263157894737	43.3684210526316	0.484179968547275
72.6315789473684	70.5263157894737	45.5789473684211	0.473255576980270
72.6315789473684	70.5263157894737	47.7894736842105	0.462818690516468
72.6315789473684	70.5263157894737	50	0.452842798254064
72.6315789473684	72.4210526315790	16.8421052631579	0.664826509491596
72.6315789473684	72.4210526315790	19.0526315789474	0.644918400928852
72.6315789473684	72.4210526315790	21.2631578947368	0.626104444939871
72.6315789473684	72.4210526315790	23.4736842105263	0.608301927508674
72.6315789473684	72.4210526315790	25.6842105263158	0.591436193044455
72.6315789473684	72.4210526315790	27.8947368421053	0.575439724496946
72.6315789473684	72.4210526315790	30.1052631578947	0.560251349023719
72.6315789473684	72.4210526315790	32.3157894736842	0.545815550913361
72.6315789473684	72.4210526315790	34.5263157894737	0.532081876759385
72.6315789473684	72.4210526315790	36.7368421052632	0.519004420659351
72.6315789473684	72.4210526315790	38.9473684210526	0.506541379628969
72.6315789473684	72.4210526315790	41.1578947368421	0.494654671614844
72.6315789473684	72.4210526315790	43.3684210526316	0.483309610620134
72.6315789473684	72.4210526315790	45.5789473684211	0.472474635729254
72.6315789473684	72.4210526315790	47.7894736842105	0.462121093535887
72.6315789473684	72.4210526315790	50	0.452223077152990
72.6315789473684	74.3157894736842	16.8421052631579	0.662136610079146
72.6315789473684	74.3157894736842	19.0526315789474	0.642464527050560
72.6315789473684	74.3157894736842	21.2631578947368	0.623865650737344
72.6315789473684	74.3157894736842	23.4736842105263	0.606259513011285
72.6315789473684	74.3157894736842	25.6842105263158	0.589573428907555
72.6315789473684	74.3157894736842	27.8947368421053	0.573741615665874
72.6315789473684	74.3157894736842	30.1052631578947	0.558704431276390
72.6315789473684	74.3157894736842	32.3157894736842	0.544407715294251
72.6315789473684	74.3157894736842	34.5263157894737	0.530802217783301
72.6315789473684	74.3157894736842	36.7368421052632	0.517843104875858
72.6315789473684	74.3157894736842	38.9473684210526	0.505489531731212
72.6315789473684	74.3157894736842	41.1578947368421	0.493704275777544
72.6315789473684	74.3157894736842	43.3684210526316	0.482453425185075
72.6315789473684	74.3157894736842	45.5789473684211	0.471706119745963
72.6315789473684	74.3157894736842	47.7894736842105	0.461434344035765
72.6315789473684	74.3157894736842	50	0.451612776419108
72.6315789473684	76.2105263157895	16.8421052631579	0.659504508439353
72.6315789473684	76.2105263157895	19.0526315789474	0.640062011569842
72.6315789473684	76.2105263157895	21.2631578947368	0.621672515233284
72.6315789473684	76.2105263157895	23.4736842105263	0.604257701528989
72.6315789473684	76.2105263157895	25.6842105263158	0.587746774299819
72.6315789473684	76.2105263157895	27.8947368421053	0.572075614873766
72.6315789473684	76.2105263157895	30.1052631578947	0.557186051654537
72.6315789473684	76.2105263157895	32.3157894736842	0.543025227310205
72.6315789473684	76.2105263157895	34.5263157894737	0.529545050226259
72.6315789473684	76.2105263157895	36.7368421052632	0.516701719374887
72.6315789473684	76.2105263157895	38.9473684210526	0.504455313937727
72.6315789473684	76.2105263157895	41.1578947368421	0.492769441036894
72.6315789473684	76.2105263157895	43.3684210526316	0.481610936930411
72.6315789473684	76.2105263157895	45.5789473684211	0.470949619216185
72.6315789473684	76.2105263157895	47.7894736842105	0.460758090272420
72.6315789473684	76.2105263157895	50	0.451011595865918
72.6315789473684	78.1052631578947	16.8421052631579	0.656927880565403
72.6315789473684	78.1052631578947	19.0526315789474	0.637708826528118
72.6315789473684	78.1052631578947	21.2631578947368	0.619523267319046
72.6315789473684	78.1052631578947	23.4736842105263	0.602294945344500
72.6315789473684	78.1052631578947	25.6842105263158	0.585954876248580
72.6315789473684	78.1052631578947	27.8947368421053	0.570440539294116
72.6315789473684	78.1052631578947	30.1052631578947	0.555695176296902
72.6315789473684	78.1052631578947	32.3157894736842	0.541667183778801
72.6315789473684	78.1052631578947	34.5263157894737	0.528309585757506
72.6315789473684	78.1052631578947	36.7368421052632	0.515579576945966
72.6315789473684	78.1052631578947	38.9473684210526	0.503438128218225
72.6315789473684	78.1052631578947	41.1578947368421	0.491849648138094
72.6315789473684	78.1052631578947	43.3684210526316	0.480781696291910
72.6315789473684	78.1052631578947	45.5789473684211	0.470204746318893
72.6315789473684	78.1052631578947	47.7894736842105	0.460091999203902
72.6315789473684	78.1052631578947	50	0.450419251118746
72.6315789473684	80	14.6315789473684	0.674502890234426
72.6315789473684	80	16.8421052631579	0.654404542426871
72.6315789473684	80	19.0526315789474	0.635403064593465
72.6315789473684	80	21.2631578947368	0.617416239968568
72.6315789473684	80	23.4736842105263	0.600369786637035
72.6315789473684	80	25.6842105263158	0.584196459480298
72.6315789473684	80	27.8947368421053	0.568835273285063
72.6315789473684	80	30.1052631578947	0.554230829441005
72.6315789473684	80	32.3157894736842	0.540332731746999
72.6315789473684	80	34.5263157894737	0.527095079445097
72.6315789473684	80	36.7368421052632	0.514476027836435
72.6315789473684	80	38.9473684210526	0.502437408823003
72.6315789473684	80	41.1578947368421	0.490944405587113
72.6315789473684	80	43.3684210526316	0.479965277513474
72.6315789473684	80	45.5789473684211	0.469471133578997
72.6315789473684	80	47.7894736842105	0.459435755096990
72.6315789473684	80	50	0.449835472443398
78.1578947368421	44	25.6842105263158	0.617185779814022
78.1578947368421	44	27.8947368421053	0.598488006851670
78.1578947368421	44	30.1052631578947	0.580836673687551
78.1578947368421	44	32.3157894736842	0.564150245539613
78.1578947368421	44	34.5263157894737	0.548355353747687
78.1578947368421	44	36.7368421052632	0.533385829525861
78.1578947368421	44	38.9473684210526	0.519181873356321
78.1578947368421	44	41.1578947368421	0.505689339419449
78.1578947368421	44	43.3684210526316	0.492859118242138
78.1578947368421	44	45.5789473684211	0.480646603911513
78.1578947368421	44	47.7894736842105	0.469011234924936
78.1578947368421	44	50	0.457916100204766
78.1578947368421	45.8947368421053	23.4736842105263	0.633959986613071
78.1578947368421	45.8947368421053	25.6842105263158	0.614409077728304
78.1578947368421	45.8947368421053	27.8947368421053	0.595968521413636
78.1578947368421	45.8947368421053	30.1052631578947	0.578550549076483
78.1578947368421	45.8947368421053	32.3157894736842	0.562076286790188
78.1578947368421	45.8947368421053	34.5263157894737	0.546474687794002
78.1578947368421	45.8947368421053	36.7368421052632	0.531681616020775
78.1578947368421	45.8947368421053	38.9473684210526	0.517639057246695
78.1578947368421	45.8947368421053	41.1578947368421	0.504294438718207
78.1578947368421	45.8947368421053	43.3684210526316	0.491600041621927
78.1578947368421	45.8947368421053	45.5789473684211	0.479512493713880
78.1578947368421	45.8947368421053	47.7894736842105	0.467992331983339
78.1578947368421	45.8947368421053	50	0.457003627561487
78.1578947368421	47.7894736842105	23.4736842105263	0.630987634495798
78.1578947368421	47.7894736842105	25.6842105263158	0.611710478498233
78.1578947368421	47.7894736842105	27.8947368421053	0.593518019279939
78.1578947368421	47.7894736842105	30.1052631578947	0.576325375675962
78.1578947368421	47.7894736842105	32.3157894736842	0.560056188920899
78.1578947368421	47.7894736842105	34.5263157894737	0.544641610294748
78.1578947368421	47.7894736842105	36.7368421052632	0.530019430791220
78.1578947368421	47.7894736842105	38.9473684210526	0.516133331050742
78.1578947368421	47.7894736842105	41.1578947368421	0.502932233742362
78.1578947368421	47.7894736842105	43.3684210526316	0.490369743840799
78.1578947368421	47.7894736842105	45.5789473684211	0.478403665002225
78.1578947368421	47.7894736842105	47.7894736842105	0.466995582653138
78.1578947368421	47.7894736842105	50	0.456110506631898
78.1578947368421	49.6842105263158	23.4736842105263	0.628098681415817
78.1578947368421	49.6842105263158	25.6842105263158	0.609085570050669
78.1578947368421	49.6842105263158	27.8947368421053	0.591132666724383
78.1578947368421	49.6842105263158	30.1052631578947	0.574157819834159
78.1578947368421	49.6842105263158	32.3157894736842	0.558087051818661
78.1578947368421	49.6842105263158	34.5263157894737	0.542853597929512
78.1578947368421	49.6842105263158	36.7368421052632	0.528397078760108
78.1578947368421	49.6842105263158	38.9473684210526	0.514662786273725
78.1578947368421	49.6842105263158	41.1578947368421	0.501601066727867
78.1578947368421	49.6842105263158	43.3684210526316	0.489166786929654
78.1578947368421	49.6842105263158	45.5789473684211	0.477318872840131
78.1578947368421	49.6842105263158	47.7894736842105	0.466019911822695
78.1578947368421	49.6842105263158	50	0.455235811957608
78.1578947368421	51.5789473684211	23.4736842105263	0.625288492612599
78.1578947368421	51.5789473684211	25.6842105263158	0.606530325234887
78.1578947368421	51.5789473684211	27.8947368421053	0.588808961182325
78.1578947368421	51.5789473684211	30.1052631578947	0.572044833134760
78.1578947368421	51.5789473684211	32.3157894736842	0.556166221251938
78.1578947368421	51.5789473684211	34.5263157894737	0.541108339439151
78.1578947368421	51.5789473684211	36.7368421052632	0.526812547767492
78.1578947368421	51.5789473684211	38.9473684210526	0.513225672158972
78.1578947368421	51.5789473684211	41.1578947368421	0.500299415842714
78.1578947368421	51.5789473684211	43.3684210526316	0.487989849923723
78.1578947368421	51.5789473684211	45.5789473684211	0.476256972831219
78.1578947368421	51.5789473684211	47.7894736842105	0.465064330570338
78.1578947368421	51.5789473684211	50	0.454378691739462
78.1578947368421	53.4736842105263	21.2631578947368	0.642164675849242
78.1578947368421	53.4736842105263	23.4736842105263	0.622552828252597
78.1578947368421	53.4736842105263	25.6842105263158	0.604041056486564
78.1578947368421	53.4736842105263	27.8947368421053	0.586543692496479
78.1578947368421	53.4736842105263	30.1052631578947	0.569983619218977
78.1578947368421	53.4736842105263	32.3157894736842	0.554291260433512
78.1578947368421	53.4736842105263	34.5263157894737	0.539403711232347
78.1578947368421	53.4736842105263	36.7368421052632	0.525263987637110
78.1578947368421	53.4736842105263	38.9473684210526	0.511820377723503
78.1578947368421	53.4736842105263	41.1578947368421	0.499025879777358
78.1578947368421	53.4736842105263	43.3684210526316	0.486837715656983
78.1578947368421	53.4736842105263	45.5789473684211	0.475216909819480
78.1578947368421	53.4736842105263	47.7894736842105	0.464127926516558
78.1578947368421	53.4736842105263	50	0.453538359624435
78.1578947368421	55.3684210526316	21.2631578947368	0.639237177052171
78.1578947368421	55.3684210526316	23.4736842105263	0.619887798155353
78.1578947368421	55.3684210526316	25.6842105263158	0.601614377166486
78.1578947368421	55.3684210526316	27.8947368421053	0.584333909843428
78.1578947368421	55.3684210526316	30.1052631578947	0.567971605451070
78.1578947368421	55.3684210526316	32.3157894736842	0.552459925718966
78.1578947368421	55.3684210526316	34.5263157894737	0.537737756527260
78.1578947368421	55.3684210526316	36.7368421052632	0.523749692266592
78.1578947368421	55.3684210526316	38.9473684210526	0.510445416380471
78.1578947368421	55.3684210526316	41.1578947368421	0.497779164547695
78.1578947368421	55.3684210526316	43.3684210526316	0.485709259447529
78.1578947368421	55.3684210526316	45.5789473684211	0.474197708203515
78.1578947368421	55.3684210526316	47.7894736842105	0.463209855550862
78.1578947368421	55.3684210526316	50	0.452714087660070
78.1578947368421	57.2631578947368	21.2631578947368	0.636385332491905
78.1578947368421	57.2631578947368	23.4736842105263	0.617289822997186
78.1578947368421	57.2631578947368	25.6842105263158	0.599247168404149
78.1578947368421	57.2631578947368	27.8947368421053	0.582176893348342
78.1578947368421	57.2631578947368	30.1052631578947	0.566006418583612
78.1578947368421	57.2631578947368	32.3157894736842	0.550670145722294
78.1578947368421	57.2631578947368	34.5263157894737	0.536108667415532
78.1578947368421	57.2631578947368	36.7368421052632	0.522268084218445
78.1578947368421	57.2631578947368	38.9473684210526	0.509099412701999
78.1578947368421	57.2631578947368	41.1578947368421	0.496558072129451
78.1578947368421	57.2631578947368	43.3684210526316	0.484603439348751
78.1578947368421	57.2631578947368	45.5789473684211	0.473198463587642
78.1578947368421	57.2631578947368	47.7894736842105	0.462309334697657
78.1578947368421	57.2631578947368	50	0.451905200216653
78.1578947368421	59.1578947368421	21.2631578947368	0.633605352315218
78.1578947368421	59.1578947368421	23.4736842105263	0.614755600889855
78.1578947368421	59.1578947368421	25.6842105263158	0.596936550512497
78.1578947368421	59.1578947368421	27.8947368421053	0.580070129595223
78.1578947368421	59.1578947368421	30.1052631578947	0.564085863748202
78.1578947368421	59.1578947368421	32.3157894736842	0.548920003274141
78.1578947368421	59.1578947368421	34.5263157894737	0.534514769358563
78.1578947368421	59.1578947368421	36.7368421052632	0.520817701393371
78.1578947368421	59.1578947368421	38.9473684210526	0.507781090965045
78.1578947368421	59.1578947368421	41.1578947368421	0.495361490618845
78.1578947368421	59.1578947368421	43.3684210526316	0.483519287705893
78.1578947368421	59.1578947368421	45.5789473684211	0.472218335547895
78.1578947368421	59.1578947368421	47.7894736842105	0.461425635932383
78.1578947368421	59.1578947368421	50	0.451111068716936
78.1578947368421	61.0526315789474	19.0526315789474	0.650598892396348
78.1578947368421	61.0526315789474	21.2631578947368	0.630893735092696
78.1578947368421	61.0526315789474	23.4736842105263	0.612282078447707
78.1578947368421	61.0526315789474	25.6842105263158	0.594679858222552
78.1578947368421	61.0526315789474	27.8947368421053	0.578011290394574
78.1578947368421	61.0526315789474	30.1052631578947	0.562207906228552
78.1578947368421	61.0526315789474	32.3157894736842	0.547207719759746
78.1578947368421	61.0526315789474	34.5263157894737	0.532954507720973
78.1578947368421	61.0526315789474	36.7368421052632	0.519397185448503
78.1578947368421	61.0526315789474	38.9473684210526	0.506489265191997
78.1578947368421	61.0526315789474	41.1578947368421	0.494188385673228
78.1578947368421	61.0526315789474	43.3684210526316	0.482455903807773
78.1578947368421	61.0526315789474	45.5789473684211	0.471256541333686
78.1578947368421	61.0526315789474	47.7894736842105	0.460558080795341
78.1578947368421	61.0526315789474	50	0.450331107044011
78.1578947368421	62.9473684210526	19.0526315789474	0.647698631526320
78.1578947368421	62.9473684210526	21.2631578947368	0.628247238389560
78.1578947368421	62.9473684210526	23.4736842105263	0.609866425625242
78.1578947368421	62.9473684210526	25.6842105263158	0.592474619129074
78.1578947368421	62.9473684210526	27.8947368421053	0.575998214291020
78.1578947368421	62.9473684210526	30.1052631578947	0.560370655575315
78.1578947368421	62.9473684210526	32.3157894736842	0.545531641460782
78.1578947368421	62.9473684210526	34.5263157894737	0.531426436020400
78.1578947368421	62.9473684210526	36.7368421052632	0.518005271686397
78.1578947368421	62.9473684210526	38.9473684210526	0.505222830451701
78.1578947368421	62.9473684210526	41.1578947368421	0.493037793031494
78.1578947368421	62.9473684210526	43.3684210526316	0.481412447462671
78.1578947368421	62.9473684210526	45.5789473684211	0.470312350359331
78.1578947368421	62.9473684210526	47.7894736842105	0.459706035679160
78.1578947368421	62.9473684210526	50	0.449564767522010
78.1578947368421	64.8421052631579	19.0526315789474	0.644868255016946
78.1578947368421	64.8421052631579	21.2631578947368	0.625662853081907
78.1578947368421	64.8421052631579	23.4736842105263	0.607506013739503
78.1578947368421	64.8421052631579	25.6842105263158	0.590318534850384
78.1578947368421	64.8421052631579	27.8947368421053	0.574028890388349
78.1578947368421	64.8421052631579	30.1052631578947	0.558572351702677
78.1578947368421	64.8421052631579	32.3157894736842	0.543890227593976
78.1578947368421	64.8421052631579	34.5263157894737	0.529929205631287
78.1578947368421	64.8421052631579	36.7368421052632	0.516640780190541
78.1578947368421	64.8421052631579	38.9473684210526	0.503980755229187
78.1578947368421	64.8421052631579	41.1578947368421	0.491908811950359
78.1578947368421	64.8421052631579	43.3684210526316	0.480388133358412
78.1578947368421	64.8421052631579	45.5789473684211	0.469385079366003
78.1578947368421	64.8421052631579	47.7894736842105	0.458868907688217
78.1578947368421	64.8421052631579	50	0.448811537383321
78.1578947368421	66.7368421052632	19.0526315789474	0.642104558825224
78.1578947368421	66.7368421052632	21.2631578947368	0.623137780850757
78.1578947368421	66.7368421052632	23.4736842105263	0.605198396196619
78.1578947368421	66.7368421052632	25.6842105263158	0.588209464494245
78.1578947368421	66.7368421052632	27.8947368421053	0.572101444144773
78.1578947368421	66.7368421052632	30.1052631578947	0.556811352670739
78.1578947368421	66.7368421052632	32.3157894736842	0.542282039793839
78.1578947368421	66.7368421052632	34.5263157894737	0.528461556726742
78.1578947368421	66.7368421052632	36.7368421052632	0.515302608022763
78.1578947368421	66.7368421052632	38.9473684210526	0.502762074706186
78.1578947368421	66.7368421052632	41.1578947368421	0.490800599421498
78.1578947368421	66.7368421052632	43.3684210526316	0.479382226091263
78.1578947368421	66.7368421052632	45.5789473684211	0.468474088155695
78.1578947368421	66.7368421052632	47.7894736842105	0.458046140986195
78.1578947368421	66.7368421052632	50	0.448070935651143
78.1578947368421	68.6315789473684	16.8421052631579	0.659229575524810
78.1578947368421	68.6315789473684	19.0526315789474	0.639404560192740
78.1578947368421	68.6315789473684	21.2631578947368	0.620669414385517
78.1578947368421	68.6315789473684	23.4736842105263	0.602941291525561
78.1578947368421	68.6315789473684	25.6842105263158	0.586145410092621
78.1578947368421	68.6315789473684	27.8947368421053	0.570214124851316
78.1578947368421	68.6315789473684	30.1052631578947	0.555086123908892
78.1578947368421	68.6315789473684	32.3157894736842	0.540705732830447
78.1578947368421	68.6315789473684	34.5263157894737	0.527022310279769
78.1578947368421	68.6315789473684	36.7368421052632	0.513989722329644
78.1578947368421	68.6315789473684	38.9473684210526	0.501565884821632
78.1578947368421	68.6315789473684	41.1578947368421	0.489712365057634
78.1578947368421	68.6315789473684	43.3684210526316	0.478394035768026
78.1578947368421	68.6315789473684	45.5789473684211	0.467578775815552
78.1578947368421	68.6315789473684	47.7894736842105	0.457237213562242
78.1578947368421	68.6315789473684	50	0.447342510378324
78.1578947368421	70.5263157894737	16.8421052631579	0.656343534755203
78.1578947368421	70.5263157894737	19.0526315789474	0.636765477230663
78.1578947368421	70.5263157894737	21.2631578947368	0.618255319908106
78.1578947368421	70.5263157894737	23.4736842105263	0.600732568389486
78.1578947368421	70.5263157894737	25.6842105263158	0.584124503725120
78.1578947368421	70.5263157894737	27.8947368421053	0.568365294554696
78.1578947368421	70.5263157894737	30.1052631578947	0.553395228676520
78.1578947368421	70.5263157894737	32.3157894736842	0.539160046388269
78.1578947368421	70.5263157894737	34.5263157894737	0.525610360975016
78.1578947368421	70.5263157894737	36.7368421052632	0.512701154230578
78.1578947368421	70.5263157894737	38.9473684210526	0.500391337003135
78.1578947368421	70.5263157894737	41.1578947368421	0.488643366554328
78.1578947368421	70.5263157894737	43.3684210526316	0.477422914101570
78.1578947368421	70.5263157894737	45.5789473684211	0.466698577364493
78.1578947368421	70.5263157894737	47.7894736842105	0.456441634357742
78.1578947368421	70.5263157894737	50	0.446625836193218
78.1578947368421	72.4210526315790	16.8421052631579	0.653522947459584
78.1578947368421	72.4210526315790	19.0526315789474	0.634184710851169
78.1578947368421	72.4210526315790	21.2631578947368	0.615893221693418
78.1578947368421	72.4210526315790	23.4736842105263	0.598570232299456
78.1578947368421	72.4210526315790	25.6842105263158	0.582144996097019
78.1578947368421	72.4210526315790	27.8947368421053	0.566553418225190
78.1578947368421	72.4210526315790	30.1052631578947	0.551737319590758
78.1578947368421	72.4210526315790	32.3157894736842	0.537643797760477
78.1578947368421	72.4210526315790	34.5263157894737	0.524224670906530
78.1578947368421	72.4210526315790	36.7368421052632	0.511435993380874
78.1578947368421	72.4210526315790	38.9473684210526	0.499237633478159
78.1578947368421	72.4210526315790	41.1578947368421	0.487592905649315
78.1578947368421	72.4210526315790	43.3684210526316	0.476468250932992
78.1578947368421	72.4210526315790	45.5789473684211	0.465832960765077
78.1578947368421	72.4210526315790	47.7894736842105	0.455658940705061
78.1578947368421	72.4210526315790	50	0.445920512111221
78.1578947368421	74.3157894736842	16.8421052631579	0.650765034814987
78.1578947368421	74.3157894736842	19.0526315789474	0.631659828724112
78.1578947368421	74.3157894736842	21.2631578947368	0.613580988314111
78.1578947368421	74.3157894736842	23.4736842105263	0.596452413799585
78.1578947368421	74.3157894736842	25.6842105263158	0.580205246375386
78.1578947368421	74.3157894736842	27.8947368421053	0.564777055001907
78.1578947368421	74.3157894736842	30.1052631578947	0.550111131078159
78.1578947368421	74.3157894736842	32.3157894736842	0.536155875336336
78.1578947368421	74.3157894736842	34.5263157894737	0.522864263956715
78.1578947368421	74.3157894736842	36.7368421052632	0.510193383120144
78.1578947368421	74.3157894736842	38.9473684210526	0.498104023088016
78.1578947368421	74.3157894736842	41.1578947368421	0.486560324513597
78.1578947368421	74.3157894736842	43.3684210526316	0.475529471124108
78.1578947368421	74.3157894736842	45.5789473684211	0.464981424252495
78.1578947368421	74.3157894736842	47.7894736842105	0.454888696037266
78.1578947368421	74.3157894736842	50	0.445226159577146
78.1578947368421	76.2105263157895	14.6315789473684	0.668034488671302
78.1578947368421	76.2105263157895	16.8421052631579	0.648067194333783
78.1578947368421	76.2105263157895	19.0526315789474	0.629188550988508
78.1578947368421	76.2105263157895	21.2631578947368	0.611316620380570
78.1578947368421	76.2105263157895	23.4736842105263	0.594377357928934
78.1578947368421	76.2105263157895	25.6842105263158	0.578303713117464
78.1578947368421	76.2105263157895	27.8947368421053	0.563034850374037
78.1578947368421	76.2105263157895	30.1052631578947	0.548515472629411
78.1578947368421	76.2105263157895	32.3157894736842	0.534695232778260
78.1578947368421	76.2105263157895	34.5263157894737	0.521528220767967
78.1578947368421	76.2105263157895	36.7368421052632	0.508972516130144
78.1578947368421	76.2105263157895	38.9473684210526	0.496989797539712
78.1578947368421	76.2105263157895	41.1578947368421	0.485545002518612
78.1578947368421	76.2105263157895	43.3684210526316	0.474606031772636
78.1578947368421	76.2105263157895	45.5789473684211	0.464143493940010
78.1578947368421	76.2105263157895	47.7894736842105	0.454130487834125
78.1578947368421	76.2105263157895	50	0.444542420708938
78.1578947368421	78.1052631578947	14.6315789473684	0.665152679517775
78.1578947368421	78.1052631578947	16.8421052631579	0.645426984971392
78.1578947368421	78.1052631578947	19.0526315789474	0.626768737490073
78.1578947368421	78.1052631578947	21.2631578947368	0.609098239582074
78.1578947368421	78.1052631578947	23.4736842105263	0.592343414795246
78.1578947368421	78.1052631578947	25.6842105263158	0.576438946150871
78.1578947368421	78.1052631578947	27.8947368421053	0.561325529178147
78.1578947368421	78.1052631578947	30.1052631578947	0.546949222754594
78.1578947368421	78.1052631578947	32.3157894736842	0.533260883800801
78.1578947368421	78.1052631578947	34.5263157894737	0.520215674231799
78.1578947368421	78.1052631578947	36.7368421052632	0.507772630537620
78.1578947368421	78.1052631578947	38.9473684210526	0.495894288040399
78.1578947368421	78.1052631578947	41.1578947368421	0.484546353332184
78.1578947368421	78.1052631578947	43.3684210526316	0.473697419709585
78.1578947368421	78.1052631578947	45.5789473684211	0.463318721666216
78.1578947368421	78.1052631578947	47.7894736842105	0.453383925774867
78.1578947368421	78.1052631578947	50	0.443868956717627
78.1578947368421	80	14.6315789473684	0.662332843513926
78.1578947368421	80	16.8421052631579	0.642842113798520
78.1578947368421	80	19.0526315789474	0.624398376350553
78.1578947368421	80	21.2631578947368	0.606924078864304
78.1578947368421	80	23.4736842105263	0.590349031120294
78.1578947368421	80	25.6842105263158	0.574609579286039
78.1578947368421	80	27.8947368421053	0.559647889309428
78.1578947368421	80	30.1052631578947	0.545411323551640
78.1578947368421	80	32.3157894736842	0.531851897476776
78.1578947368421	80	34.5263157894737	0.518925805431387
78.1578947368421	80	36.7368421052632	0.506593006407214
78.1578947368421	80	38.9473684210526	0.494816862267339
78.1578947368421	80	41.1578947368421	0.483563822302860
78.1578947368421	80	43.3684210526316	0.472803149244262
78.1578947368421	80	45.5789473684211	0.462506683054572
78.1578947368421	80	47.7894736842105	0.452648640072469
78.1578947368421	80	50	0.443205446482053
83.6842105263158	44	23.4736842105263	0.629296246984264
83.6842105263158	44	25.6842105263158	0.609888080224262
83.6842105263158	44	27.8947368421053	0.591579796148420
83.6842105263158	44	30.1052631578947	0.574284371302181
83.6842105263158	44	32.3157894736842	0.557923579043139
83.6842105263158	44	34.5263157894737	0.542426930818355
83.6842105263158	44	36.7368421052632	0.527730766336750
83.6842105263158	44	38.9473684210526	0.513777469315553
83.6842105263158	44	41.1578947368421	0.500514789626117
83.6842105263158	44	43.3684210526316	0.487895256037996
83.6842105263158	44	45.5789473684211	0.475875666531144
83.6842105263158	44	47.7894736842105	0.464416645451751
83.6842105263158	44	50	0.453482258743120
83.6842105263158	45.8947368421053	23.4736842105263	0.626120977536291
83.6842105263158	45.8947368421053	25.6842105263158	0.606997104589568
83.6842105263158	45.8947368421053	27.8947368421053	0.588946529861833
83.6842105263158	45.8947368421053	30.1052631578947	0.571885208091950
83.6842105263158	45.8947368421053	32.3157894736842	0.555737506716050
83.6842105263158	45.8947368421053	34.5263157894737	0.540435203838169
83.6842105263158	45.8947368421053	36.7368421052632	0.525916625814022
83.6842105263158	45.8947368421053	38.9473684210526	0.512125902814083
83.6842105263158	45.8947368421053	41.1578947368421	0.499012324548634
83.6842105263158	45.8947368421053	43.3684210526316	0.486529781452091
83.6842105263158	45.8947368421053	45.5789473684211	0.474636279191027
83.6842105263158	45.8947368421053	47.7894736842105	0.463293516505657
83.6842105263158	45.8947368421053	50	0.452466518224785
83.6842105263158	47.7894736842105	23.4736842105263	0.623039053423415
83.6842105263158	47.7894736842105	25.6842105263158	0.604188880794405
83.6842105263158	47.7894736842105	27.8947368421053	0.586386685354660
83.6842105263158	47.7894736842105	30.1052631578947	0.569551229952089
83.6842105263158	47.7894736842105	32.3157894736842	0.553609331706118
83.6842105263158	47.7894736842105	34.5263157894737	0.538494912362677
83.6842105263158	47.7894736842105	36.7368421052632	0.524148179772606
83.6842105263158	47.7894736842105	38.9473684210526	0.510514920388600
83.6842105263158	47.7894736842105	41.1578947368421	0.497545886196423
83.6842105263158	47.7894736842105	43.3684210526316	0.485196262377987
83.6842105263158	47.7894736842105	45.5789473684211	0.473425204387494
83.6842105263158	47.7894736842105	47.7894736842105	0.462195435122528
83.6842105263158	47.7894736842105	50	0.451472894588958
83.6842105263158	49.6842105263158	21.2631578947368	0.639742601747337
83.6842105263158	49.6842105263158	23.4736842105263	0.620045052193330
83.6842105263158	49.6842105263158	25.6842105263158	0.601458679750326
83.6842105263158	49.6842105263158	27.8947368421053	0.583896133073251
83.6842105263158	49.6842105263158	30.1052631578947	0.567278827176363
83.6842105263158	49.6842105263158	32.3157894736842	0.551535896245201
83.6842105263158	49.6842105263158	34.5263157894737	0.536603292500729
83.6842105263158	49.6842105263158	36.7368421052632	0.522423008402928
83.6842105263158	49.6842105263158	38.9473684210526	0.508942403478178
83.6842105263158	49.6842105263158	41.1578947368421	0.496113620309298
83.6842105263158	49.6842105263158	43.3684210526316	0.483893076899134
83.6842105263158	49.6842105263158	45.5789473684211	0.472241024836446
83.6842105263158	49.6842105263158	47.7894736842105	0.461121164562823
83.6842105263158	49.6842105263158	50	0.450500310653874
83.6842105263158	51.5789473684211	21.2631578947368	0.636551112319568
83.6842105263158	51.5789473684211	23.4736842105263	0.617134032790547
83.6842105263158	51.5789473684211	25.6842105263158	0.598802187933219
83.6842105263158	51.5789473684211	27.8947368421053	0.581471102805019
83.6842105263158	51.5789473684211	30.1052631578947	0.565064701226900
83.6842105263158	51.5789473684211	32.3157894736842	0.549514312331957
83.6842105263158	51.5789473684211	34.5263157894737	0.534757814442696
83.6842105263158	51.5789473684211	36.7368421052632	0.520738895134531
83.6842105263158	51.5789473684211	38.9473684210526	0.507406410035393
83.6842105263158	51.5789473684211	41.1578947368421	0.494713825925827
83.6842105263158	51.5789473684211	43.3684210526316	0.482618736186308
83.6842105263158	51.5789473684211	45.5789473684211	0.471082438706380
83.6842105263158	51.5789473684211	47.7894736842105	0.460069568121714
83.6842105263158	51.5789473684211	50	0.449547775766924
83.6842105263158	53.4736842105263	21.2631578947368	0.633447955328852
83.6842105263158	53.4736842105263	23.4736842105263	0.614301478196766
83.6842105263158	53.4736842105263	25.6842105263158	0.596215458203870
83.6842105263158	53.4736842105263	27.8947368421053	0.579108141424707
83.6842105263158	53.4736842105263	30.1052631578947	0.562905828365701
83.6842105263158	53.4736842105263	32.3157894736842	0.547541930381886
83.6842105263158	53.4736842105263	34.5263157894737	0.532956155404018
83.6842105263158	53.4736842105263	36.7368421052632	0.519093803264242
83.6842105263158	53.4736842105263	38.9473684210526	0.505905154325848
83.6842105263158	53.4736842105263	41.1578947368421	0.493344937919972
83.6842105263158	53.4736842105263	43.3684210526316	0.481371869402736
83.6842105263158	53.4736842105263	45.5789473684211	0.469948246578011
83.6842105263158	53.4736842105263	47.7894736842105	0.459039597874949
83.6842105263158	53.4736842105263	50	0.448614376106904
83.6842105263158	55.3684210526316	21.2631578947368	0.630428389144771
83.6842105263158	55.3684210526316	23.4736842105263	0.611543246584802
83.6842105263158	55.3684210526316	25.6842105263158	0.593694867893267
83.6842105263158	55.3684210526316	27.8947368421053	0.576804076854782
83.6842105263158	55.3684210526316	30.1052631578947	0.560799428612783
83.6842105263158	55.3684210526316	32.3157894736842	0.545616312451399
83.6842105263158	55.3684210526316	34.5263157894737	0.531196176502271
83.6842105263158	55.3684210526316	36.7368421052632	0.517485855970907
83.6842105263158	55.3684210526316	38.9473684210526	0.504436989645650
83.6842105263158	55.3684210526316	41.1578947368421	0.492005512052981
83.6842105263158	55.3684210526316	43.3684210526316	0.480151210777406
83.6842105263158	55.3684210526316	45.5789473684211	0.468837340272190
83.6842105263158	55.3684210526316	47.7894736842105	0.458030285033227
83.6842105263158	55.3684210526316	50	0.447699266369161
83.6842105263158	57.2631578947368	19.0526315789474	0.647219816948859
83.6842105263158	57.2631578947368	21.2631578947368	0.627488057947751
83.6842105263158	57.2631578947368	23.4736842105263	0.608855529485135
83.6842105263158	57.2631578947368	25.6842105263158	0.591237082876322
83.6842105263158	57.2631578947368	27.8947368421053	0.574555987151670
83.6842105263158	57.2631578947368	30.1052631578947	0.558742939100832
83.6842105263158	57.2631578947368	32.3157894736842	0.543735209239379
83.6842105263158	57.2631578947368	34.5263157894737	0.529475902884477
83.6842105263158	57.2631578947368	36.7368421052632	0.515913319129723
83.6842105263158	57.2631578947368	38.9473684210526	0.503000393452155
83.6842105263158	57.2631578947368	41.1578947368421	0.490694212106339
83.6842105263158	57.2631578947368	43.3684210526316	0.478955588472979
83.6842105263158	57.2631578947368	45.5789473684211	0.467748693224749
83.6842105263158	57.2631578947368	47.7894736842105	0.457040731628805
83.6842105263158	57.2631578947368	50	0.446801662596479
83.6842105263158	59.1578947368421	19.0526315789474	0.644085920976824
83.6842105263158	59.1578947368421	21.2631578947368	0.624622949731495
83.6842105263158	59.1578947368421	23.4736842105263	0.606234815768408
83.6842105263158	59.1578947368421	25.6842105263158	0.588839026615710

==> Plots/Data/points6D_3_4.dat <==
x	y	z	color
83.6842105263158	59.1578947368421	27.8947368421053	0.572361173849072
83.6842105263158	59.1578947368421	30.1052631578947	0.556733991083431
83.6842105263158	59.1578947368421	32.3157894736842	0.541896540229668
83.6842105263158	59.1578947368421	34.5263157894737	0.527793506558309
83.6842105263158	59.1578947368421	36.7368421052632	0.514374586456726
83.6842105263158	59.1578947368421	38.9473684210526	0.501593954504192
83.6842105263158	59.1578947368421	41.1578947368421	0.489409798748280
83.6842105263158	59.1578947368421	43.3684210526316	0.477783914949190
83.6842105263158	59.1578947368421	45.5789473684211	0.466681352150869
83.6842105263158	59.1578947368421	47.7894736842105	0.456070103313051
83.6842105263158	59.1578947368421	50	0.445920835965669
83.6842105263158	61.0526315789474	19.0526315789474	0.641032321709970
83.6842105263158	61.0526315789474	21.2631578947368	0.621829359996068
83.6842105263158	61.0526315789474	23.4736842105263	0.603677860482150
83.6842105263158	61.0526315789474	25.6842105263158	0.586497853356962
83.6842105263158	61.0526315789474	27.8947368421053	0.570217138859275
83.6842105263158	61.0526315789474	30.1052631578947	0.554770389998753
83.6842105263158	61.0526315789474	32.3157894736842	0.540098376461745
83.6842105263158	61.0526315789474	34.5263157894737	0.526147291486975
83.6842105263158	61.0526315789474	36.7368421052632	0.512868166604946
83.6842105263158	61.0526315789474	38.9473684210526	0.500216361686110
83.6842105263158	61.0526315789474	41.1578947368421	0.488151119853503
83.6842105263158	61.0526315789474	43.3684210526316	0.476635178580342
83.6842105263158	61.0526315789474	45.5789473684211	0.465634429791226
83.6842105263158	61.0526315789474	47.7894736842105	0.455117623086236
83.6842105263158	61.0526315789474	50	0.445056107376382
83.6842105263158	62.9473684210526	19.0526315789474	0.638055103320712
83.6842105263158	62.9473684210526	21.2631578947368	0.619103860215242
83.6842105263158	62.9473684210526	23.4736842105263	0.601181657763135
83.6842105263158	62.9473684210526	25.6842105263158	0.584210924811403
83.6842105263158	62.9473684210526	27.8947368421053	0.568121564365836
83.6842105263158	62.9473684210526	30.1052631578947	0.552850098103627
83.6842105263158	62.9473684210526	32.3157894736842	0.538338925513546
83.6842105263158	62.9473684210526	34.5263157894737	0.524535680590389
83.6842105263158	62.9473684210526	36.7368421052632	0.511392671904886
83.6842105263158	62.9473684210526	38.9473684210526	0.498866394251092
83.6842105263158	62.9473684210526	41.1578947368421	0.486917102048258
83.6842105263158	62.9473684210526	43.3684210526316	0.475508436330684
83.6842105263158	62.9473684210526	45.5789473684211	0.464607098570951
83.6842105263158	62.9473684210526	47.7894736842105	0.454182565814233
83.6842105263158	62.9473684210526	50	0.444206842717268
83.6842105263158	64.8421052631579	16.8421052631579	0.654948944391637
83.6842105263158	64.8421052631579	19.0526315789474	0.635150637047939
83.6842105263158	64.8421052631579	21.2631578947368	0.616443270331566
83.6842105263158	64.8421052631579	23.4736842105263	0.598743417190675
83.6842105263158	64.8421052631579	25.6842105263158	0.581975789785834
83.6842105263158	64.8421052631579	27.8947368421053	0.566072295245119
83.6842105263158	64.8421052631579	30.1052631578947	0.550971219281851
83.6842105263158	64.8421052631579	32.3157894736842	0.536616518356528
83.6842105263158	64.8421052631579	34.5263157894737	0.522957204360534
83.6842105263158	64.8421052631579	36.7368421052632	0.509946808498008
83.6842105263158	64.8421052631579	38.9473684210526	0.497542913267323
83.6842105263158	64.8421052631579	41.1578947368421	0.485706743294364
83.6842105263158	64.8421052631579	43.3684210526316	0.474402807327030
83.6842105263158	64.8421052631579	45.5789473684211	0.463598585033079
83.6842105263158	64.8421052631579	47.7894736842105	0.453264253413073
83.6842105263158	64.8421052631579	50	0.443372448707201
83.6842105263158	66.7368421052632	16.8421052631579	0.651854242438731
83.6842105263158	66.7368421052632	19.0526315789474	0.632315553137885
83.6842105263158	66.7368421052632	21.2631578947368	0.613844634667091
83.6842105263158	66.7368421052632	23.4736842105263	0.596360543060113
83.6842105263158	66.7368421052632	25.6842105263158	0.579790166314688
83.6842105263158	66.7368421052632	27.8947368421053	0.564067323636814
83.6842105263158	66.7368421052632	30.1052631578947	0.549131985701199
83.6842105263158	66.7368421052632	32.3157894736842	0.534929597803485
83.6842105263158	66.7368421052632	34.5263157894737	0.521410490850721
83.6842105263158	66.7368421052632	36.7368421052632	0.508529367656394
83.6842105263158	66.7368421052632	38.9473684210526	0.496244854088852
83.6842105263158	66.7368421052632	41.1578947368421	0.484519106358633
83.6842105263158	66.7368421052632	43.3684210526316	0.473317467196326
83.6842105263158	66.7368421052632	45.5789473684211	0.462608164932500
83.6842105263158	66.7368421052632	47.7894736842105	0.452362050603261
83.6842105263158	66.7368421052632	50	0.442552369227231
83.6842105263158	68.6315789473684	16.8421052631579	0.648833740722165
83.6842105263158	68.6315789473684	19.0526315789474	0.629546716195945
83.6842105263158	68.6315789473684	21.2631578947368	0.611305200744897
83.6842105263158	68.6315789473684	23.4736842105263	0.594030616146694
83.6842105263158	68.6315789473684	25.6842105263158	0.577651925927773
83.6842105263158	68.6315789473684	27.8947368421053	0.562104775349473
83.6842105263158	68.6315789473684	30.1052631578947	0.547330746049931
83.6842105263158	68.6315789473684	32.3157894736842	0.533276708317924
83.6842105263158	68.6315789473684	34.5263157894737	0.519894256839894
83.6842105263158	68.6315789473684	36.7368421052632	0.507139218117362
83.6842105263158	68.6315789473684	38.9473684210526	0.494971219703613
83.6842105263158	68.6315789473684	41.1578947368421	0.483353313040508
83.6842105263158	68.6315789473684	43.3684210526316	0.472251643058502
83.6842105263158	68.6315789473684	45.5789473684211	0.461635158895919
83.6842105263158	68.6315789473684	47.7894736842105	0.451475361152492
83.6842105263158	68.6315789473684	50	0.441746082073312
83.6842105263158	70.5263157894737	16.8421052631579	0.645884108177605
83.6842105263158	70.5263157894737	19.0526315789474	0.626841203456429
83.6842105263158	70.5263157894737	21.2631578947368	0.608822400602596
83.6842105263158	70.5263157894737	23.4736842105263	0.591751377603010
83.6842105263158	70.5263157894737	25.6842105263158	0.575559079748825
83.6842105263158	70.5263157894737	27.8947368421053	0.560182897840160
83.6842105263158	70.5263157894737	30.1052631578947	0.545565955129011
83.6842105263158	70.5263157894737	32.3157894736842	0.531656486992670
83.6842105263158	70.5263157894737	34.5263157894737	0.518407300006492
83.6842105263158	70.5263157894737	36.7368421052632	0.505775299290486
83.6842105263158	70.5263157894737	38.9473684210526	0.493721074835703
83.6842105263158	70.5263157894737	41.1578947368421	0.482208539051926
83.6842105263158	70.5263157894737	43.3684210526316	0.471204609083221
83.6842105263158	70.5263157894737	45.5789473684211	0.460678928569064
83.6842105263158	70.5263157894737	47.7894736842105	0.450603624538923
83.6842105263158	70.5263157894737	50	0.440953096071485
83.6842105263158	72.4210526315790	14.6315789473684	0.662893770996406
83.6842105263158	72.4210526315790	16.8421052631579	0.643002236830545
83.6842105263158	72.4210526315790	19.0526315789474	0.624196285559339
83.6842105263158	72.4210526315790	21.2631578947368	0.606393834248545
83.6842105263158	72.4210526315790	23.4736842105263	0.589520714692265
83.6842105263158	72.4210526315790	25.6842105263158	0.573509766170398
83.6842105263158	72.4210526315790	27.8947368421053	0.558300049550220
83.6842105263158	72.4210526315790	30.1052631578947	0.543836164612904
83.6842105263158	72.4210526315790	32.3157894736842	0.530067655536858
83.6842105263158	72.4210526315790	34.5263157894737	0.516948491973388
83.6842105263158	72.4210526315790	36.7368421052632	0.504436615217690
83.6842105263158	72.4210526315790	38.9473684210526	0.492493540699026
83.6842105263158	72.4210526315790	41.1578947368421	0.481084009460670
83.6842105263158	72.4210526315790	43.3684210526316	0.470175682533976
83.6842105263158	72.4210526315790	45.5789473684211	0.459738873185116
83.6842105263158	72.4210526315790	47.7894736842105	0.449746312978149
83.6842105263158	72.4210526315790	50	0.440172948506583
83.6842105263158	74.3157894736842	14.6315789473684	0.659824431128284
83.6842105263158	74.3157894736842	16.8421052631579	0.640185221944475
83.6842105263158	74.3157894736842	19.0526315789474	0.621609409490008
83.6842105263158	74.3157894736842	21.2631578947368	0.604017254967976
83.6842105263158	74.3157894736842	23.4736842105263	0.587336648107605
83.6842105263158	74.3157894736842	25.6842105263158	0.571502239891493
83.6842105263158	74.3157894736842	27.8947368421053	0.556454690414117
83.6842105263158	74.3157894736842	30.1052631578947	0.542140014821799
83.6842105263158	74.3157894736842	32.3157894736842	0.528509013136120
83.6842105263158	74.3157894736842	34.5263157894737	0.515516772107495
83.6842105263158	74.3157894736842	36.7368421052632	0.503122229186046
83.6842105263158	74.3157894736842	38.9473684210526	0.491287790315728
83.6842105263158	74.3157894736842	41.1578947368421	0.479978994622477
83.6842105263158	74.3157894736842	43.3684210526316	0.469164220235043
83.6842105263158	74.3157894736842	45.5789473684211	0.458814426498761
83.6842105263158	74.3157894736842	47.7894736842105	0.448902928765961
83.6842105263158	74.3157894736842	50	0.439405202823243
83.6842105263158	76.2105263157895	14.6315789473684	0.656824538720980
83.6842105263158	76.2105263157895	16.8421052631579	0.637430344363222
83.6842105263158	76.2105263157895	19.0526315789474	0.619078183391935
83.6842105263158	76.2105263157895	21.2631578947368	0.601690556232466
83.6842105263158	76.2105263157895	23.4736842105263	0.585197320667031
83.6842105263158	76.2105263157895	25.6842105263158	0.569534862137846
83.6842105263158	76.2105263157895	27.8947368421053	0.554645373386902
83.6842105263158	76.2105263157895	30.1052631578947	0.540476227372552
83.6842105263158	76.2105263157895	32.3157894736842	0.526979430071791
83.6842105263158	76.2105263157895	34.5263157894737	0.514111141975656
83.6842105263158	76.2105263157895	36.7368421052632	0.501831258908456
83.6842105263158	76.2105263157895	38.9473684210526	0.490103044326203
83.6842105263158	76.2105263157895	41.1578947368421	0.478892806538707
83.6842105263158	76.2105263157895	43.3684210526316	0.468169615406768
83.6842105263158	76.2105263157895	45.5789473684211	0.457905054038818
83.6842105263158	76.2105263157895	47.7894736842105	0.448073001896333
83.6842105263158	76.2105263157895	50	0.438649446564328
83.6842105263158	78.1052631578947	14.6315789473684	0.653891193972605
83.6842105263158	78.1052631578947	16.8421052631579	0.634735054759118
83.6842105263158	78.1052631578947	19.0526315789474	0.616600363007914
83.6842105263158	78.1052631578947	21.2631578947368	0.599411760004146
83.6842105263158	78.1052631578947	23.4736842105263	0.583100987205732
83.6842105263158	78.1052631578947	25.6842105263158	0.567606091912308
83.6842105263158	78.1052631578947	27.8947368421053	0.552870736859422
83.6842105263158	78.1052631578947	30.1052631578947	0.538843598595858
83.6842105263158	78.1052631578947	32.3157894736842	0.525477842002298
83.6842105263158	78.1052631578947	34.5263157894737	0.512730660373355
83.6842105263158	78.1052631578947	36.7368421052632	0.500562872200183
83.6842105263158	78.1052631578947	38.9473684210526	0.488938567228510
83.6842105263158	78.1052631578947	41.1578947368421	0.477824795585914
83.6842105263158	78.1052631578947	43.3684210526316	0.467191294822824
83.6842105263158	78.1052631578947	45.5789473684211	0.457010250639430
83.6842105263158	78.1052631578947	47.7894736842105	0.447256087920156
83.6842105263158	78.1052631578947	50	0.437905289517064
83.6842105263158	80	14.6315789473684	0.651021676453024
83.6842105263158	80	16.8421052631579	0.632096959542361
83.6842105263158	80	19.0526315789474	0.614173839541536
83.6842105263158	80	21.2631578947368	0.597179006257397
83.6842105263158	80	23.4736842105263	0.581046005514339
83.6842105263158	80	25.6842105263158	0.565714478145564
83.6842105263158	80	27.8947368421053	0.551129497849888
83.6842105263158	80	30.1052631578947	0.537240993623864
83.6842105263158	80	32.3157894736842	0.524003244824217
83.6842105263158	80	34.5263157894737	0.511374438855099
83.6842105263158	80	36.7368421052632	0.499316283089855
83.6842105263158	80	38.9473684210526	0.487793663994174
83.6842105263158	80	41.1578947368421	0.476774347571490
83.6842105263158	80	43.3684210526316	0.466228716249892
83.6842105263158	80	45.5789473684211	0.456129538215694
83.6842105263158	80	47.7894736842105	0.446451766015290
83.6842105263158	80	50	0.437172362041554
89.2105263157895	44	23.4736842105263	0.622023694842796
89.2105263157895	44	25.6842105263158	0.603018923078736
89.2105263157895	44	27.8947368421053	0.585079354278798
89.2105263157895	44	30.1052631578947	0.568121495251452
89.2105263157895	44	32.3157894736842	0.552070199501124
89.2105263157895	44	34.5263157894737	0.536857671159458
89.2105263157895	44	36.7368421052632	0.522422607314607
89.2105263157895	44	38.9473684210526	0.508709457182625
89.2105263157895	44	41.1578947368421	0.495667780332180
89.2105263157895	44	43.3684210526316	0.483251689233848
89.2105263157895	44	45.5789473684211	0.471419363906941
89.2105263157895	44	47.7894736842105	0.460132628497392
89.2105263157895	44	50	0.449356581333987
89.2105263157895	45.8947368421053	21.2631578947368	0.638594243304990
89.2105263157895	45.8947368421053	23.4736842105263	0.618745140912393
89.2105263157895	45.8947368421053	25.6842105263158	0.600024657987450
89.2105263157895	45.8947368421053	27.8947368421053	0.582343130391960
89.2105263157895	45.8947368421053	30.1052631578947	0.565619966218379
89.2105263157895	45.8947368421053	32.3157894736842	0.549782549856509
89.2105263157895	45.8947368421053	34.5263157894737	0.534765299947686
89.2105263157895	45.8947368421053	36.7368421052632	0.520508856969749
89.2105263157895	45.8947368421053	38.9473684210526	0.506959380471045
89.2105263157895	45.8947368421053	41.1578947368421	0.494067939432899
89.2105263157895	45.8947368421053	43.3684210526316	0.481789982058822
89.2105263157895	45.8947368421053	45.5789473684211	0.470084873599388
89.2105263157895	45.8947368421053	47.7894736842105	0.458915492730567
89.2105263157895	45.8947368421053	50	0.448247878596473
89.2105263157895	47.7894736842105	21.2631578947368	0.635111953169697
89.2105263157895	47.7894736842105	23.4736842105263	0.615564473503607
89.2105263157895	47.7894736842105	25.6842105263158	0.597117493219669
89.2105263157895	47.7894736842105	27.8947368421053	0.579684486314904
89.2105263157895	47.7894736842105	30.1052631578947	0.563187594064265
89.2105263157895	47.7894736842105	32.3157894736842	0.547556588732003
89.2105263157895	47.7894736842105	34.5263157894737	0.532727981387602
89.2105263157895	47.7894736842105	36.7368421052632	0.518644251342337
89.2105263157895	47.7894736842105	38.9473684210526	0.505253178649174
89.2105263157895	47.7894736842105	41.1578947368421	0.492507264295875
89.2105263157895	47.7894736842105	43.3684210526316	0.480363225323359
89.2105263157895	47.7894736842105	45.5789473684211	0.468781554240059
89.2105263157895	47.7894736842105	47.7894736842105	0.457726133875164
89.2105263157895	47.7894736842105	50	0.447163900297756
89.2105263157895	49.6842105263158	21.2631578947368	0.631733228629342
89.2105263157895	49.6842105263158	23.4736842105263	0.612475947817788
89.2105263157895	49.6842105263158	25.6842105263158	0.594292398226145
89.2105263157895	49.6842105263158	27.8947368421053	0.577099010683941
89.2105263157895	49.6842105263158	30.1052631578947	0.560820505681561
89.2105263157895	49.6842105263158	32.3157894736842	0.545388912147195
89.2105263157895	49.6842105263158	34.5263157894737	0.530742721386903
89.2105263157895	49.6842105263158	36.7368421052632	0.516826155308600
89.2105263157895	49.6842105263158	38.9473684210526	0.503588531665309
89.2105263157895	49.6842105263158	41.1578947368421	0.490983711993879
89.2105263157895	49.6842105263158	43.3684210526316	0.478969620332406
89.2105263157895	49.6842105263158	45.5789473684211	0.467507822783147
89.2105263157895	49.6842105263158	47.7894736842105	0.456563159636189
89.2105263157895	49.6842105263158	50	0.446103423154564
89.2105263157895	51.5789473684211	21.2631578947368	0.628452092038042
89.2105263157895	51.5789473684211	23.4736842105263	0.609474332425872
89.2105263157895	51.5789473684211	25.6842105263158	0.591544787468679
89.2105263157895	51.5789473684211	27.8947368421053	0.574582678606165
89.2105263157895	51.5789473684211	30.1052631578947	0.558515164139923
89.2105263157895	51.5789473684211	32.3157894736842	0.543276408958633
89.2105263157895	51.5789473684211	34.5263157894737	0.528806781234282
89.2105263157895	51.5789473684211	36.7368421052632	0.515052156666823
89.2105263157895	51.5789473684211	38.9473684210526	0.501963314188566
89.2105263157895	51.5789473684211	41.1578947368421	0.489495409758571
89.2105263157895	51.5789473684211	43.3684210526316	0.477607517108073
89.2105263157895	51.5789473684211	45.5789473684211	0.466262226141193
89.2105263157895	51.5789473684211	47.7894736842105	0.455425291231497
89.2105263157895	51.5789473684211	50	0.445065322950901
89.2105263157895	53.4736842105263	19.0526315789474	0.645081958833605
89.2105263157895	53.4736842105263	21.2631578947368	0.625263087671562
89.2105263157895	53.4736842105263	23.4736842105263	0.606554847826209
89.2105263157895	53.4736842105263	25.6842105263158	0.588870467520467
89.2105263157895	53.4736842105263	27.8947368421053	0.572131806012310
89.2105263157895	53.4736842105263	30.1052631578947	0.556268329218897
89.2105263157895	53.4736842105263	32.3157894736842	0.541216226676485
89.2105263157895	53.4736842105263	34.5263157894737	0.526917647948871
89.2105263157895	53.4736842105263	36.7368421052632	0.513320040387185
89.2105263157895	53.4736842105263	38.9473684210526	0.500375573224769
89.2105263157895	53.4736842105263	41.1578947368421	0.488040635509343
89.2105263157895	53.4736842105263	43.3684210526316	0.476275397445917
89.2105263157895	53.4736842105263	45.5789473684211	0.465043426439734
89.2105263157895	53.4736842105263	47.7894736842105	0.454311350563031
89.2105263157895	53.4736842105263	50	0.444048563383890
89.2105263157895	55.3684210526316	19.0526315789474	0.641693825103675
89.2105263157895	55.3684210526316	21.2631578947368	0.622161220891772
89.2105263157895	55.3684210526316	23.4736842105263	0.603713114150819
89.2105263157895	55.3684210526316	25.6842105263158	0.586265592005254
89.2105263157895	55.3684210526316	27.8947368421053	0.569743010743625
89.2105263157895	55.3684210526316	30.1052631578947	0.554077023738818
89.2105263157895	55.3684210526316	32.3157894736842	0.539205742283752
89.2105263157895	55.3684210526316	34.5263157894737	0.525073008953256
89.2105263157895	55.3684210526316	36.7368421052632	0.511627766603807
89.2105263157895	55.3684210526316	38.9473684210526	0.498823508975159
89.2105263157895	55.3684210526316	41.1578947368421	0.486617801194705
89.2105263157895	55.3684210526316	43.3684210526316	0.474971860411958
89.2105263157895	55.3684210526316	45.5789473684211	0.463850188390530
89.2105263157895	55.3684210526316	47.7894736842105	0.453220249226801
89.2105263157895	55.3684210526316	50	0.443052186504693
89.2105263157895	57.2631578947368	19.0526315789474	0.638398228733642
89.2105263157895	57.2631578947368	21.2631578947368	0.619141906119203
89.2105263157895	57.2631578947368	23.4736842105263	0.600945106403451
89.2105263157895	57.2631578947368	25.6842105263158	0.583726622994968
89.2105263157895	57.2631578947368	27.8947368421053	0.567413179190787
89.2105263157895	57.2631578947368	30.1052631578947	0.551938504675226
89.2105263157895	57.2631578947368	32.3157894736842	0.537242537184966
89.2105263157895	57.2631578947368	34.5263157894737	0.523270730317411
89.2105263157895	57.2631578947368	36.7368421052632	0.509973451699074
89.2105263157895	57.2631578947368	38.9473684210526	0.497305458375937
89.2105263157895	57.2631578947368	41.1578947368421	0.485225438459752
89.2105263157895	57.2631578947368	43.3684210526316	0.473695609859057
89.2105263157895	57.2631578947368	45.5789473684211	0.462681368418251
89.2105263157895	57.2631578947368	47.7894736842105	0.452150979045218
89.2105263157895	57.2631578947368	50	0.442075304480457
89.2105263157895	59.1578947368421	19.0526315789474	0.635190357579377
89.2105263157895	59.1578947368421	21.2631578947368	0.616200922101115
89.2105263157895	59.1578947368421	23.4736842105263	0.598247115941080
89.2105263157895	59.1578947368421	25.6842105263158	0.581250297765019
89.2105263157895	59.1578947368421	27.8947368421053	0.565139437541675
89.2105263157895	59.1578947368421	30.1052631578947	0.549850238246665
89.2105263157895	59.1578947368421	32.3157894736842	0.535324375586968
89.2105263157895	59.1578947368421	34.5263157894737	0.521508837972048
89.2105263157895	59.1578947368421	36.7368421052632	0.508355351960610
89.2105263157895	59.1578947368421	38.9473684210526	0.495819880869151
89.2105263157895	59.1578947368421	41.1578947368421	0.483862186250510
89.2105263157895	59.1578947368421	43.3684210526316	0.472445443625417
89.2105263157895	59.1578947368421	45.5789473684211	0.461535905248303
89.2105263157895	59.1578947368421	47.7894736842105	0.451102603868416
89.2105263157895	59.1578947368421	50	0.441117092457757
89.2105263157895	61.0526315789474	16.8421052631579	0.651894408308063
89.2105263157895	61.0526315789474	19.0526315789474	0.632065774976744
89.2105263157895	61.0526315789474	21.2631578947368	0.613334373260967
89.2105263157895	61.0526315789474	23.4736842105263	0.595615717163937
89.2105263157895	61.0526315789474	25.6842105263158	0.578833600022439
89.2105263157895	61.0526315789474	27.8947368421053	0.562919126879412
89.2105263157895	61.0526315789474	30.1052631578947	0.547809878323889
89.2105263157895	61.0526315789474	32.3157894736842	0.533449185750243
89.2105263157895	61.0526315789474	34.5263157894737	0.519785501406833
89.2105263157895	61.0526315789474	36.7368421052632	0.506771849392134
89.2105263157895	61.0526315789474	38.9473684210526	0.494365346042535
89.2105263157895	61.0526315789474	41.1578947368421	0.482526780041266
89.2105263157895	61.0526315789474	43.3684210526316	0.471220244143138
89.2105263157895	61.0526315789474	45.5789473684211	0.460412811719898
89.2105263157895	61.0526315789474	47.7894736842105	0.450074252440019
89.2105263157895	61.0526315789474	50	0.440176782350277
89.2105263157895	62.9473684210526	16.8421052631579	0.648574755986169
89.2105263157895	62.9473684210526	19.0526315789474	0.629020380749346
89.2105263157895	62.9473684210526	21.2631578947368	0.610538656147475
89.2105263157895	62.9473684210526	23.4736842105263	0.593047738576553
89.2105263157895	62.9473684210526	25.6842105263158	0.576473734890314
89.2105263157895	62.9473684210526	27.8947368421053	0.560749781515986
89.2105263157895	62.9473684210526	30.1052631578947	0.545815247631923
89.2105263157895	62.9473684210526	32.3157894736842	0.531615043655347
89.2105263157895	62.9473684210526	34.5263157894737	0.518099019460295
89.2105263157895	62.9473684210526	36.7368421052632	0.505221439338249
89.2105263157895	62.9473684210526	38.9473684210526	0.492940522844026
89.2105263157895	62.9473684210526	41.1578947368421	0.481218042429885
89.2105263157895	62.9473684210526	43.3684210526316	0.470018970235715
89.2105263157895	62.9473684210526	45.5789473684211	0.459311167632607
89.2105263157895	62.9473684210526	47.7894736842105	0.449065112161076
89.2105263157895	62.9473684210526	50	0.439253657406586
89.2105263157895	64.8421052631579	16.8421052631579	0.645339411742546
89.2105263157895	64.8421052631579	19.0526315789474	0.626050377243406
89.2105263157895	64.8421052631579	21.2631578947368	0.607810430183821
89.2105263157895	64.8421052631579	23.4736842105263	0.590540237537432
89.2105263157895	64.8421052631579	25.6842105263158	0.574168107064320
89.2105263157895	64.8421052631579	27.8947368421053	0.558629110060007
89.2105263157895	64.8421052631579	30.1052631578947	0.543864321313544
89.2105263157895	64.8421052631579	32.3157894736842	0.529820158712463
89.2105263157895	64.8421052631579	34.5263157894737	0.516447807880159
89.2105263157895	64.8421052631579	36.7368421052632	0.503702719645287
89.2105263157895	64.8421052631579	38.9473684210526	0.491544170130315
89.2105263157895	64.8421052631579	41.1578947368421	0.479934874892516
89.2105263157895	64.8421052631579	43.3684210526316	0.468840649923591
89.2105263157895	64.8421052631579	45.5789473684211	0.458230113469453
89.2105263157895	64.8421052631579	47.7894736842105	0.448074423615989
89.2105263157895	64.8421052631579	50	0.438347047439948
89.2105263157895	66.7368421052632	16.8421052631579	0.642184365818055
89.2105263157895	66.7368421052632	19.0526315789474	0.623152239620415
89.2105263157895	66.7368421052632	21.2631578947368	0.605146592061852
89.2105263157895	66.7368421052632	23.4736842105263	0.588090478137671
89.2105263157895	66.7368421052632	25.6842105263158	0.571914301661909
89.2105263157895	66.7368421052632	27.8947368421053	0.556554978806833
89.2105263157895	66.7368421052632	30.1052631578947	0.541955212499727
89.2105263157895	66.7368421052632	32.3157894736842	0.528062861208358
89.2105263157895	66.7368421052632	34.5263157894737	0.514830388389950
89.2105263157895	66.7368421052632	36.7368421052632	0.502214381129624
89.2105263157895	66.7368421052632	38.9473684210526	0.490175128351374
89.2105263157895	66.7368421052632	41.1578947368421	0.478676250525979
89.2105263157895	66.7368421052632	43.3684210526316	0.467684374088752
89.2105263157895	66.7368421052632	45.5789473684211	0.457168844867241
89.2105263157895	66.7368421052632	47.7894736842105	0.447101475748265
89.2105263157895	66.7368421052632	50	0.437456324622863
89.2105263157895	68.6315789473684	14.6315789473684	0.658976527471839
89.2105263157895	68.6315789473684	16.8421052631579	0.639105892468355
89.2105263157895	68.6315789473684	19.0526315789474	0.620322689773668
89.2105263157895	68.6315789473684	21.2631578947368	0.602544253241100
89.2105263157895	68.6315789473684	23.4736842105263	0.585695911746811
89.2105263157895	68.6315789473684	25.6842105263158	0.569710067368360
89.2105263157895	68.6315789473684	27.8947368421053	0.554525397110923
89.2105263157895	68.6315789473684	30.1052631578947	0.540086159594107
89.2105263157895	68.6315789473684	32.3157894736842	0.526341591237936
89.2105263157895	68.6315789473684	34.5263157894737	0.513245379043307
89.2105263157895	68.6315789473684	36.7368421052632	0.500755199164274
89.2105263157895	68.6315789473684	38.9473684210526	0.488832312207038
89.2105263157895	68.6315789473684	41.1578947368421	0.477441207635609
89.2105263157895	68.6315789473684	43.3684210526316	0.466549290874969
89.2105263157895	68.6315789473684	45.5789473684211	0.456126607727002
89.2105263157895	68.6315789473684	47.7894736842105	0.446145601593088
89.2105263157895	68.6315789473684	50	0.436580899765674
89.2105263157895	70.5263157894737	14.6315789473684	0.655706465733790
89.2105263157895	70.5263157894737	16.8421052631579	0.636100523277112
89.2105263157895	70.5263157894737	19.0526315789474	0.617558673343466
89.2105263157895	70.5263157894737	21.2631578947368	0.600000720104696
89.2105263157895	70.5263157894737	23.4736842105263	0.583354159842754
89.2105263157895	70.5263157894737	25.6842105263158	0.567553301551059
89.2105263157895	70.5263157894737	27.8947368421053	0.552538504457872
89.2105263157895	70.5263157894737	30.1052631578947	0.538255515027962
89.2105263157895	70.5263157894737	32.3157894736842	0.524654888910141
89.2105263157895	70.5263157894737	34.5263157894737	0.511691485684222
89.2105263157895	70.5263157894737	36.7368421052632	0.499324026226322
89.2105263157895	70.5263157894737	38.9473684210526	0.487514704139100
89.2105263157895	70.5263157894737	41.1578947368421	0.476228844050121
89.2105263157895	70.5263157894737	43.3684210526316	0.465434600720836
89.2105263157895	70.5263157894737	45.5789473684211	0.455102693875251
89.2105263157895	70.5263157894737	47.7894736842105	0.445206174489205
89.2105263157895	70.5263157894737	50	0.435720219011980
89.2105263157895	72.4210526315790	14.6315789473684	0.652514370625380
89.2105263157895	72.4210526315790	16.8421052631579	0.633165023579132
89.2105263157895	72.4210526315790	19.0526315789474	0.614857339393461
89.2105263157895	72.4210526315790	21.2631578947368	0.597513476398774
89.2105263157895	72.4210526315790	23.4736842105263	0.581062998806154
89.2105263157895	72.4210526315790	25.6842105263158	0.565442037067695
89.2105263157895	72.4210526315790	27.8947368421053	0.550592559000112
89.2105263157895	72.4210526315790	30.1052631578947	0.536461735282261
89.2105263157895	72.4210526315790	32.3157894736842	0.523001385652484
89.2105263157895	72.4210526315790	34.5263157894737	0.510167494361130
89.2105263157895	72.4210526315790	36.7368421052632	0.497919785273447
89.2105263157895	72.4210526315790	38.9473684210526	0.486221348544683
89.2105263157895	72.4210526315790	41.1578947368421	0.475038312064304
89.2105263157895	72.4210526315790	43.3684210526316	0.464339551939486
89.2105263157895	72.4210526315790	45.5789473684211	0.454096437201250
89.2105263157895	72.4210526315790	47.7894736842105	0.444282604705143
89.2105263157895	72.4210526315790	50	0.434873760894452
89.2105263157895	74.3157894736842	14.6315789473684	0.649396811234763
89.2105263157895	74.3157894736842	16.8421052631579	0.630296371563163
89.2105263157895	74.3157894736842	19.0526315789474	0.612216022381805
89.2105263157895	74.3157894736842	21.2631578947368	0.595080167642519
89.2105263157895	74.3157894736842	23.4736842105263	0.578820346411284
89.2105263157895	74.3157894736842	25.6842105263158	0.563374430538254
89.2105263157895	74.3157894736842	27.8947368421053	0.548685927358200
89.2105263157895	74.3157894736842	30.1052631578947	0.534703372005884
89.2105263157895	74.3157894736842	32.3157894736842	0.521379796466502
89.2105263157895	74.3157894736842	34.5263157894737	0.508672264567033
89.2105263157895	74.3157894736842	36.7368421052632	0.496541463838757
89.2105263157895	74.3157894736842	38.9473684210526	0.484951346614768
89.2105263157895	74.3157894736842	41.1578947368421	0.473868813926109
89.2105263157895	74.3157894736842	43.3684210526316	0.463263436772498
89.2105263157895	74.3157894736842	45.5789473684211	0.453107210207308
89.2105263157895	74.3157894736842	47.7894736842105	0.443374336425068
89.2105263157895	74.3157894736842	50	0.434041033703572
89.2105263157895	76.2105263157895	14.6315789473684	0.646350579953049
89.2105263157895	76.2105263157895	16.8421052631579	0.627491739692614
89.2105263157895	76.2105263157895	19.0526315789474	0.609632226118916
89.2105263157895	76.2105263157895	21.2631578947368	0.592698587245437
89.2105263157895	76.2105263157895	23.4736842105263	0.576624249787652
89.2105263157895	76.2105263157895	25.6842105263158	0.561348751886830
89.2105263157895	76.2105263157895	27.8947368421053	0.546817075520627
89.2105263157895	76.2105263157895	30.1052631578947	0.532979064085852
89.2105263157895	76.2105263157895	32.3157894736842	0.519788913009500
89.2105263157895	76.2105263157895	34.5263157894737	0.507204723197711
89.2105263157895	76.2105263157895	36.7368421052632	0.495188108750347
89.2105263157895	76.2105263157895	38.9473684210526	0.483703851716632
89.2105263157895	76.2105263157895	41.1578947368421	0.472719597797554
89.2105263157895	76.2105263157895	43.3684210526316	0.462205587856660
89.2105263157895	76.2105263157895	45.5789473684211	0.452134420918811
89.2105263157895	76.2105263157895	47.7894736842105	0.442480845047966
89.2105263157895	76.2105263157895	50	0.433221573129085
89.2105263157895	78.1052631578947	14.6315789473684	0.643372673256886
89.2105263157895	78.1052631578947	16.8421052631579	0.624748478138749
89.2105263157895	78.1052631578947	19.0526315789474	0.607103609451421
89.2105263157895	78.1052631578947	21.2631578947368	0.590366664109132
89.2105263157895	78.1052631578947	23.4736842105263	0.574472874661326
89.2105263157895	78.1052631578947	25.6842105263158	0.559363374989007
89.2105263157895	78.1052631578947	27.8947368421053	0.544984560700616
89.2105263157895	78.1052631578947	30.1052631578947	0.531287530547338
89.2105263157895	78.1052631578947	32.3157894736842	0.518227597396863
89.2105263157895	78.1052631578947	34.5263157894737	0.505763859136452
89.2105263157895	78.1052631578947	36.7368421052632	0.493858821396132
89.2105263157895	78.1052631578947	38.9473684210526	0.482478065251250
89.2105263157895	78.1052631578947	41.1578947368421	0.471589954129535
89.2105263157895	78.1052631578947	43.3684210526316	0.461165375051527
89.2105263157895	78.1052631578947	45.5789473684211	0.451177510108714
89.2105263157895	78.1052631578947	47.7894736842105	0.441601634760807
89.2105263157895	78.1052631578947	50	0.432414940139971
89.2105263157895	80	14.6315789473684	0.640460274539446
89.2105263157895	80	16.8421052631579	0.622064099967304
89.2105263157895	80	19.0526315789474	0.604627973451214
89.2105263157895	80	21.2631578947368	0.588082451524391
89.2105263157895	80	23.4736842105263	0.572364495713637
89.2105263157895	80	25.6842105263158	0.557416769285163
89.2105263157895	80	27.8947368421053	0.543187024029490
89.2105263157895	80	30.1052631578947	0.529627564179460
89.2105263157895	80	32.3157894736842	0.516694776634924
89.2105263157895	80	34.5263157894737	0.504348718387269
89.2105263157895	80	36.7368421052632	0.492552753466276
89.2105263157895	80	38.9473684210526	0.481273232926847
89.2105263157895	80	41.1578947368421	0.470479212399437
89.2105263157895	80	43.3684210526316	0.460142202583320
89.2105263157895	80	45.5789473684211	0.450235948797856
89.2105263157895	80	47.7894736842105	0.440736236352099
89.2105263157895	80	50	0.431620719073772
94.7368421052632	44	21.2631578947368	0.634895744495504
94.7368421052632	44	23.4736842105263	0.615150675679166
94.7368421052632	44	25.6842105263158	0.596527739016482
94.7368421052632	44	27.8947368421053	0.578937693503362
94.7368421052632	44	30.1052631578947	0.562300325947077
94.7368421052632	44	32.3157894736842	0.546543358921070
94.7368421052632	44	34.5263157894737	0.531601511979196
94.7368421052632	44	36.7368421052632	0.517415691918770
94.7368421052632	44	38.9473684210526	0.503932292139816
94.7368421052632	44	41.1578947368421	0.491102584591299
94.7368421052632	44	43.3684210526316	0.478882190593815
94.7368421052632	44	45.5789473684211	0.467230619114940
94.7368421052632	44	47.7894736842105	0.456110862952190
94.7368421052632	44	50	0.445489044831768
94.7368421052632	45.8947368421053	21.2631578947368	0.631210206259192
94.7368421052632	45.8947368421053	23.4736842105263	0.611778423752042
94.7368421052632	45.8947368421053	25.6842105263158	0.593439617329370
94.7368421052632	45.8947368421053	27.8947368421053	0.576107793228388
94.7368421052632	45.8947368421053	30.1052631578947	0.559705566396431
94.7368421052632	45.8947368421053	32.3157894736842	0.544163130129233
94.7368421052632	45.8947368421053	34.5263157894737	0.529417368844057
94.7368421052632	45.8947368421053	36.7368421052632	0.515411091610392
94.7368421052632	45.8947368421053	38.9473684210526	0.502092367958342
94.7368421052632	45.8947368421053	41.1578947368421	0.489413950644216
94.7368421052632	45.8947368421053	43.3684210526316	0.477332772626845
94.7368421052632	45.8947368421053	45.5789473684211	0.465809507616361
94.7368421052632	45.8947368421053	47.7894736842105	0.454808185293440
94.7368421052632	45.8947368421053	50	0.444295853736241
94.7368421052632	47.7894736842105	21.2631578947368	0.627639228999661
94.7368421052632	47.7894736842105	23.4736842105263	0.608508311309118
94.7368421052632	47.7894736842105	25.6842105263158	0.590442675602079
94.7368421052632	47.7894736842105	27.8947368421053	0.573359379860123
94.7368421052632	47.7894736842105	30.1052631578947	0.557183701104809
94.7368421052632	47.7894736842105	32.3157894736842	0.541848161794448
94.7368421052632	47.7894736842105	34.5263157894737	0.527291690135625
94.7368421052632	47.7894736842105	36.7368421052632	0.513458893585124
94.7368421052632	47.7894736842105	38.9473684210526	0.500299428393364
94.7368421052632	47.7894736842105	41.1578947368421	0.487767450945747
94.7368421052632	47.7894736842105	43.3684210526316	0.475821139030801
94.7368421052632	47.7894736842105	45.5789473684211	0.464422273111664
94.7368421052632	47.7894736842105	47.7894736842105	0.453535869285370
94.7368421052632	47.7894736842105	50	0.443129856950702
94.7368421052632	49.6842105263158	19.0526315789474	0.644145474137870
94.7368421052632	49.6842105263158	21.2631578947368	0.624175914748373
94.7368421052632	49.6842105263158	23.4736842105263	0.605334287010848
94.7368421052632	49.6842105263158	25.6842105263158	0.587531596065881
94.7368421052632	49.6842105263158	27.8947368421053	0.570687773071763
94.7368421052632	49.6842105263158	30.1052631578947	0.554730605168359
94.7368421052632	49.6842105263158	32.3157894736842	0.539594814223605
94.7368421052632	49.6842105263158	34.5263157894737	0.525221261076372
94.7368421052632	49.6842105263158	36.7368421052632	0.511556256045848
94.7368421052632	49.6842105263158	38.9473684210526	0.498550959764875
94.7368421052632	49.6842105263158	41.1578947368421	0.486160861071842
94.7368421052632	49.6842105263158	43.3684210526316	0.474345320886907
94.7368421052632	49.6842105263158	45.5789473684211	0.463067172801259
94.7368421052632	49.6842105263158	47.7894736842105	0.452292372600040
94.7368421052632	49.6842105263158	50	0.441989690182688
94.7368421052632	51.5789473684211	19.0526315789474	0.640476868890523
94.7368421052632	51.5789473684211	21.2631578947368	0.620813992275063
94.7368421052632	51.5789473684211	23.4736842105263	0.602250843592822
94.7368421052632	51.5789473684211	25.6842105263158	0.584701534296825
94.7368421052632	51.5789473684211	27.8947368421053	0.568088705157854
94.7368421052632	51.5789473684211	30.1052631578947	0.552342514006304
94.7368421052632	51.5789473684211	32.3157894736842	0.537399762868623
94.7368421052632	51.5789473684211	34.5263157894737	0.523203142894835
94.7368421052632	51.5789473684211	36.7368421052632	0.509700579202291
94.7368421052632	51.5789473684211	38.9473684210526	0.496844660789213
94.7368421052632	51.5789473684211	41.1578947368421	0.484592143143492
94.7368421052632	51.5789473684211	43.3684210526316	0.472903513199789
94.7368421052632	51.5789473684211	45.5789473684211	0.461742607970010
94.7368421052632	51.5789473684211	47.7894736842105	0.451076279559179
94.7368421052632	51.5789473684211	50	0.440874100437222
94.7368421052632	53.4736842105263	19.0526315789474	0.636915387703372
94.7368421052632	53.4736842105263	21.2631578947368	0.617547741218008
94.7368421052632	53.4736842105263	23.4736842105263	0.599252952475961
94.7368421052632	53.4736842105263	25.6842105263158	0.581948062712066
94.7368421052632	53.4736842105263	27.8947368421053	0.565558272094050
94.7368421052632	53.4736842105263	30.1052631578947	0.550015980881574
94.7368421052632	53.4736842105263	32.3157894736842	0.535259961384990
94.7368421052632	53.4736842105263	34.5263157894737	0.521234640646377
94.7368421052632	53.4736842105263	36.7368421052632	0.507889477199550
94.7368421052632	53.4736842105263	38.9473684210526	0.495178418061151
94.7368421052632	53.4736842105263	41.1578947368421	0.483059424391472
94.7368421052632	53.4736842105263	43.3684210526316	0.471494056143338
94.7368421052632	53.4736842105263	45.5789473684211	0.460447107570780
94.7368421052632	53.4736842105263	47.7894736842105	0.449886286760768
94.7368421052632	53.4736842105263	50	0.439781933432895
94.7368421052632	55.3684210526316	19.0526315789474	0.633455072082970
94.7368421052632	55.3684210526316	21.2631578947368	0.614371927603683
94.7368421052632	55.3684210526316	23.4736842105263	0.596336008142125
94.7368421052632	55.3684210526316	25.6842105263158	0.579267122463887
94.7368421052632	55.3684210526316	27.8947368421053	0.563092891837848
94.7368421052632	55.3684210526316	30.1052631578947	0.547747840680212
94.7368421052632	55.3684210526316	32.3157894736842	0.533172610111942
94.7368421052632	55.3684210526316	34.5263157894737	0.519313275739477
94.7368421052632	55.3684210526316	36.7368421052632	0.506120754137522
94.7368421052632	55.3684210526316	38.9473684210526	0.493550285097692
94.7368421052632	55.3684210526316	41.1578947368421	0.481560978825706
94.7368421052632	55.3684210526316	43.3684210526316	0.470115419015328
94.7368421052632	55.3684210526316	45.5789473684211	0.459179314172920
94.7368421052632	55.3684210526316	47.7894736842105	0.448721190771181
94.7368421052632	55.3684210526316	50	0.438712122822176
94.7368421052632	57.2631578947368	16.8421052631579	0.650007975552356
94.7368421052632	57.2631578947368	19.0526315789474	0.630090459988131
94.7368421052632	57.2631578947368	21.2631578947368	0.611281748730884
94.7368421052632	57.2631578947368	23.4736842105263	0.593495780545614
94.7368421052632	57.2631578947368	25.6842105263158	0.576654982249448
94.7368421052632	57.2631578947368	27.8947368421053	0.560689268596643
94.7368421052632	57.2631578947368	30.1052631578947	0.545535178851994
94.7368421052632	57.2631578947368	32.3157894736842	0.531135129026131
94.7368421052632	57.2631578947368	34.5263157894737	0.517436762346778
94.7368421052632	57.2631578947368	36.7368421052632	0.504392383469379
94.7368421052632	57.2631578947368	38.9473684210526	0.491958464325137
94.7368421052632	57.2631578947368	41.1578947368421	0.480095211471319
94.7368421052632	57.2631578947368	43.3684210526316	0.468766186432307
94.7368421052632	57.2631578947368	45.5789473684211	0.457937971867383
94.7368421052632	57.2631578947368	47.7894736842105	0.447579877526842
94.7368421052632	57.2631578947368	50	0.437663680905436
94.7368421052632	59.1578947368421	16.8421052631579	0.646442835221550
94.7368421052632	59.1578947368421	19.0526315789474	0.626816530878888
94.7368421052632	59.1578947368421	21.2631578947368	0.608272785807467
94.7368421052632	59.1578947368421	23.4736842105263	0.590728374182870
94.7368421052632	59.1578947368421	25.6842105263158	0.574108202854893
94.7368421052632	59.1578947368421	27.8947368421053	0.558344362047163
94.7368421052632	59.1578947368421	30.1052631578947	0.543375304636273
94.7368421052632	59.1578947368421	32.3157894736842	0.529145134411721
94.7368421052632	59.1578947368421	34.5263157894737	0.515602987045169
94.7368421052632	59.1578947368421	36.7368421052632	0.502702490210114
94.7368421052632	59.1578947368421	38.9473684210526	0.490401291514962
94.7368421052632	59.1578947368421	41.1578947368421	0.478660644741067
94.7368421052632	59.1578947368421	43.3684210526316	0.467445046389924
94.7368421052632	59.1578947368421	45.5789473684211	0.456721915801680
94.7368421052632	59.1578947368421	47.7894736842105	0.446461313160357
94.7368421052632	59.1578947368421	50	0.436635690590021
94.7368421052632	61.0526315789474	16.8421052631579	0.642973818512198
94.7368421052632	61.0526315789474	19.0526315789474	0.623628658303161
94.7368421052632	61.0526315789474	21.2631578947368	0.605340963046489
94.7368421052632	61.0526315789474	23.4736842105263	0.588030192714136
94.7368421052632	61.0526315789474	25.6842105263158	0.571623606484602
94.7368421052632	61.0526315789474	27.8947368421053	0.556055360689475
94.7368421052632	61.0526315789474	30.1052631578947	0.541265727868383
94.7368421052632	61.0526315789474	32.3157894736842	0.527200418637539
94.7368421052632	61.0526315789474	34.5263157894737	0.513809991156898
94.7368421052632	61.0526315789474	36.7368421052632	0.501049335496823
94.7368421052632	61.0526315789474	38.9473684210526	0.488877222270022
94.7368421052632	61.0526315789474	41.1578947368421	0.477255906597239
94.7368421052632	61.0526315789474	43.3684210526316	0.466150779886386
94.7368421052632	61.0526315789474	45.5789473684211	0.455530063081037
94.7368421052632	61.0526315789474	47.7894736842105	0.445364536021100
94.7368421052632	61.0526315789474	50	0.435627298393626
94.7368421052632	62.9473684210526	16.8421052631579	0.639596070826383
94.7368421052632	62.9473684210526	19.0526315789474	0.620522568795898
94.7368421052632	62.9473684210526	21.2631578947368	0.602482512176416
94.7368421052632	62.9473684210526	23.4736842105263	0.585397908242278
94.7368421052632	62.9473684210526	25.6842105263158	0.569198250107276
94.7368421052632	62.9473684210526	27.8947368421053	0.553819658674031
94.7368421052632	62.9473684210526	30.1052631578947	0.539204138795533
94.7368421052632	62.9473684210526	32.3157894736842	0.525298932547233
94.7368421052632	62.9473684210526	34.5263157894737	0.512055955363422
94.7368421052632	62.9473684210526	36.7368421052632	0.499431303128756
94.7368421052632	62.9473684210526	38.9473684210526	0.487384820237551
94.7368421052632	62.9473684210526	41.1578947368421	0.475879720221308
94.7368421052632	62.9473684210526	43.3684210526316	0.464882251863447
94.7368421052632	62.9473684210526	45.5789473684211	0.454361404821522
94.7368421052632	62.9473684210526	47.7894736842105	0.444288649703294
94.7368421052632	62.9473684210526	50	0.434637708328819
94.7368421052632	64.8421052631579	14.6315789473684	0.656210038531438
94.7368421052632	64.8421052631579	16.8421052631579	0.636305102128066
94.7368421052632	64.8421052631579	19.0526315789474	0.617494306094290
94.7368421052632	64.8421052631579	21.2631578947368	0.599693941514599
94.7368421052632	64.8421052631579	23.4736842105263	0.582828434519921
94.7368421052632	64.8421052631579	25.6842105263158	0.566829402192632
94.7368421052632	64.8421052631579	27.8947368421053	0.551634835562213
94.7368421052632	64.8421052631579	30.1052631578947	0.537188390436237
94.7368421052632	64.8421052631579	32.3157894736842	0.523438770059093
94.7368421052632	64.8421052631579	34.5263157894737	0.510339186242143
94.7368421052632	64.8421052631579	36.7368421052632	0.497846887783207
94.7368421052632	64.8421052631579	38.9473684210526	0.485922746784517
94.7368421052632	64.8421052631579	41.1578947368421	0.474530894960955
94.7368421052632	64.8421052631579	43.3684210526316	0.463638403264065
94.7368421052632	64.8421052631579	45.5789473684211	0.453214999179849
94.7368421052632	64.8421052631579	47.7894736842105	0.443232816928550
94.7368421052632	64.8421052631579	50	0.433666176535072
94.7368421052632	66.7368421052632	14.6315789473684	0.652722747437086
94.7368421052632	66.7368421052632	16.8421052631579	0.633096750681686
94.7368421052632	66.7368421052632	19.0526315789474	0.614540199853413
94.7368421052632	66.7368421052632	21.2631578947368	0.596972008907071
94.7368421052632	66.7368421052632	23.4736842105263	0.580318903487452
94.7368421052632	66.7368421052632	25.6842105263158	0.564514522325040
94.7368421052632	66.7368421052632	27.8947368421053	0.549498638577585
94.7368421052632	66.7368421052632	30.1052631578947	0.535216483100600
94.7368421052632	66.7368421052632	32.3157894736842	0.521618154644128
94.7368421052632	66.7368421052632	34.5263157894737	0.508658104438491
94.7368421052632	66.7368421052632	36.7368421052632	0.496294684657302
94.7368421052632	66.7368421052632	38.9473684210526	0.484489751917781
94.7368421052632	66.7368421052632	41.1578947368421	0.473208318364858
94.7368421052632	66.7368421052632	43.3684210526316	0.462418244041319
94.7368421052632	66.7368421052632	45.5789473684211	0.452089965215486
94.7368421052632	66.7368421052632	47.7894736842105	0.442196254156806
94.7368421052632	66.7368421052632	50	0.432712006548230
94.7368421052632	68.6315789473684	14.6315789473684	0.649323230119640
94.7368421052632	68.6315789473684	16.8421052631579	0.629967151257165
94.7368421052632	68.6315789473684	19.0526315789474	0.611656838190635
94.7368421052632	68.6315789473684	21.2631578947368	0.594313697960263
94.7368421052632	68.6315789473684	23.4736842105263	0.577866644649140
94.7368421052632	68.6315789473684	25.6842105263158	0.562251243270180
94.7368421052632	68.6315789473684	27.8947368421053	0.547408966982165
94.7368421052632	68.6315789473684	30.1052631578947	0.533286550755316
94.7368421052632	68.6315789473684	32.3157894736842	0.519835427408457
94.7368421052632	68.6315789473684	34.5263157894737	0.507011234235543
94.7368421052632	68.6315789473684	36.7368421052632	0.494773380328910
94.7368421052632	68.6315789473684	38.9473684210526	0.483084666268991
94.7368421052632	68.6315789473684	41.1578947368421	0.471910949148301
94.7368421052632	68.6315789473684	43.3684210526316	0.461220846981636
94.7368421052632	68.6315789473684	45.5789473684211	0.450985477465498
94.7368421052632	68.6315789473684	47.7894736842105	0.441178226821222
94.7368421052632	68.6315789473684	50	0.431774545116179
94.7368421052632	70.5263157894737	14.6315789473684	0.646007408723372
94.7368421052632	70.5263157894737	16.8421052631579	0.626912707149109
94.7368421052632	70.5263157894737	19.0526315789474	0.608841043502450
94.7368421052632	70.5263157894737	21.2631578947368	0.591716197088518
94.7368421052632	70.5263157894737	23.4736842105263	0.575469166878658
94.7368421052632	70.5263157894737	25.6842105263158	0.560037355142888
94.7368421052632	70.5263157894737	27.8947368421053	0.545363858274084
94.7368421052632	70.5263157894737	30.1052631578947	0.531396848970679
94.7368421052632	70.5263157894737	32.3157894736842	0.518089036552314
94.7368421052632	70.5263157894737	34.5263157894737	0.505397194323399
94.7368421052632	70.5263157894737	36.7368421052632	0.493281744664622
94.7368421052632	70.5263157894737	38.9473684210526	0.481706393994366
94.7368421052632	70.5263157894737	41.1578947368421	0.470637810958889
94.7368421052632	70.5263157894737	43.3684210526316	0.460045342228258
94.7368421052632	70.5263157894737	45.5789473684211	0.449900761132484
94.7368421052632	70.5263157894737	47.7894736842105	0.440178045099975
94.7368421052632	70.5263157894737	50	0.430853178484648
94.7368421052632	72.4210526315790	14.6315789473684	0.642771485196422
94.7368421052632	72.4210526315790	16.8421052631579	0.623930065467526
94.7368421052632	72.4210526315790	19.0526315789474	0.606089851090495
94.7368421052632	72.4210526315790	21.2631578947368	0.589176880980687
94.7368421052632	72.4210526315790	23.4736842105263	0.573124142313205
94.7368421052632	72.4210526315790	25.6842105263158	0.557870791382611
94.7368421052632	72.4210526315790	27.8947368421053	0.543361475953099
94.7368421052632	72.4210526315790	30.1052631578947	0.529545744230200
94.7368421052632	72.4210526315790	32.3157894736842	0.516377528015333
94.7368421052632	72.4210526315790	34.5263157894737	0.503814689602968
94.7368421052632	72.4210526315790	36.7368421052632	0.491818623630917
94.7368421052632	72.4210526315790	38.9473684210526	0.480353906463953
94.7368421052632	72.4210526315790	41.1578947368421	0.469387986832983
94.7368421052632	72.4210526315790	43.3684210526316	0.458890912409412
94.7368421052632	72.4210526315790	45.5789473684211	0.448835087802154
94.7368421052632	72.4210526315790	47.7894736842105	0.439195060152022
94.7368421052632	72.4210526315790	50	0.429947329089397
94.7368421052632	74.3157894736842	14.6315789473684	0.639611915939846
94.7368421052632	74.3157894736842	16.8421052631579	0.621016095246233
94.7368421052632	74.3157894736842	19.0526315789474	0.603400490209029
94.7368421052632	74.3157894736842	21.2631578947368	0.586693294153484
94.7368421052632	74.3157894736842	23.4736842105263	0.570829392050602
94.7368421052632	74.3157894736842	25.6842105263158	0.555749616290295
94.7368421052632	74.3157894736842	27.8947368421053	0.541400098641247
94.7368421052632	74.3157894736842	30.1052631578947	0.527731704418592
94.7368421052632	74.3157894736842	32.3157894736842	0.514699537148296
94.7368421052632	74.3157894736842	34.5263157894737	0.502262503885219
94.7368421052632	74.3157894736842	36.7368421052632	0.490382932887540
94.7368421052632	74.3157894736842	38.9473684210526	0.479026236634916
94.7368421052632	74.3157894736842	41.1578947368421	0.468160614250834
94.7368421052632	74.3157894736842	43.3684210526316	0.457756788290833
94.7368421052632	74.3157894736842	45.5789473684211	0.447787771620317
94.7368421052632	74.3157894736842	47.7894736842105	0.438228660755437
94.7368421052632	74.3157894736842	50	0.429056452601144
94.7368421052632	76.2105263157895	14.6315789473684	0.636525389297747
94.7368421052632	76.2105263157895	16.8421052631579	0.618167867987601
94.7368421052632	76.2105263157895	19.0526315789474	0.600770367207843
94.7368421052632	76.2105263157895	21.2631578947368	0.584263136311984
94.7368421052632	76.2105263157895	23.4736842105263	0.568582873408805
94.7368421052632	76.2105263157895	25.6842105263158	0.553672013919248
94.7368421052632	76.2105263157895	27.8947368421053	0.539478110379309
94.7368421052632	76.2105263157895	30.1052631578947	0.525953290332777
94.7368421052632	76.2105263157895	32.3157894736842	0.513053781276430
94.7368421052632	76.2105263157895	34.5263157894737	0.500739493368584
94.7368421052632	76.2105263157895	36.7368421052632	0.488973652060914
94.7368421052632	76.2105263157895	38.9473684210526	0.477722474019765
94.7368421052632	76.2105263157895	41.1578947368421	0.466954880712625
94.7368421052632	76.2105263157895	43.3684210526316	0.456642244884661
94.7368421052632	76.2105263157895	45.5789473684211	0.446758165869864
94.7368421052632	76.2105263157895	47.7894736842105	0.437278270296371
94.7368421052632	76.2105263157895	50	0.428180035277766
94.7368421052632	78.1052631578947	14.6315789473684	0.633508805511042
94.7368421052632	78.1052631578947	16.8421052631579	0.615382640321726
94.7368421052632	78.1052631578947	19.0526315789474	0.598197050495140
94.7368421052632	78.1052631578947	21.2631578947368	0.581884249280854
94.7368421052632	78.1052631578947	23.4736842105263	0.566382668544398
94.7368421052632	78.1052631578947	25.6842105263158	0.551636278144405
94.7368421052632	78.1052631578947	27.8947368421053	0.537593991947183
94.7368421052632	78.1052631578947	30.1052631578947	0.524209148084217
94.7368421052632	78.1052631578947	32.3157894736842	0.511439053039923
94.7368421052632	78.1052631578947	34.5263157894737	0.499244580795049
94.7368421052632	78.1052631578947	36.7368421052632	0.487589819610936
94.7368421052632	78.1052631578947	38.9473684210526	0.476441760173896
94.7368421052632	78.1052631578947	41.1578947368421	0.465770019769399
94.7368421052632	78.1052631578947	43.3684210526316	0.455546597957018
94.7368421052632	78.1052631578947	45.5789473684211	0.445745659897287
94.7368421052632	78.1052631578947	47.7894736842105	0.436343344064491
94.7368421052632	78.1052631578947	50	0.427317591585213
94.7368421052632	80	14.6315789473684	0.630559258815089
94.7368421052632	80	16.8421052631579	0.612657838507134
94.7368421052632	80	19.0526315789474	0.595678257086731
94.7368421052632	80	21.2631578947368	0.579554605305623
94.7368421052632	80	23.4736842105263	0.564226974257197
94.7368421052632	80	25.6842105263158	0.549640803760749
94.7368421052632	80	27.8947368421053	0.535746313079030
94.7368421052632	80	30.1052631578947	0.522498002280580
94.7368421052632	80	32.3157894736842	0.509854214414314
94.7368421052632	80	34.5263157894737	0.497776750200177
94.7368421052632	80	36.7368421052632	0.486230528217276
94.7368421052632	80	38.9473684210526	0.475183284638001
94.7368421052632	80	41.1578947368421	0.464605307452561
94.7368421052632	80	43.3684210526316	0.454469200885034
94.7368421052632	80	45.5789473684211	0.444749676345686
94.7368421052632	80	47.7894736842105	0.435423366817252
94.7368421052632	80	50	0.426468662054150
100.263157894737	44	21.2631578947368	0.627983128815131
100.263157894737	44	23.4736842105263	0.608633817772232
100.263157894737	44	25.6842105263158	0.590372930325874
100.263157894737	44	27.8947368421053	0.573114718240748
100.263157894737	44	30.1052631578947	0.556782021412032
100.263157894737	44	32.3157894736842	0.541305238436162
100.263157894737	44	34.5263157894737	0.526621440234976
100.263157894737	44	36.7368421052632	0.512673604327067
100.263157894737	44	38.9473684210526	0.499409951241375
100.263157894737	44	41.1578947368421	0.486783367728215
100.263157894737	44	43.3684210526316	0.474750903995025
100.263157894737	44	45.5789473684211	0.463273334297467
100.263157894737	44	47.7894736842105	0.452314771944709
100.263157894737	44	50	0.441842331204656
100.263157894737	45.8947368421053	19.0526315789474	0.644401266737265
100.263157894737	45.8947368421053	21.2631578947368	0.624212932149456
100.263157894737	45.8947368421053	23.4736842105263	0.605176187249211
100.263157894737	45.8947368421053	25.6842105263158	0.587199132839071
100.263157894737	45.8947368421053	27.8947368421053	0.570199183047261
100.263157894737	45.8947368421053	30.1052631578947	0.554101936148369
100.263157894737	45.8947368421053	32.3157894736842	0.538840203975062
100.263157894737	45.8947368421053	34.5263157894737	0.524353174816273
100.263157894737	45.8947368421053	36.7368421052632	0.510585689111038
100.263157894737	45.8947368421053	38.9473684210526	0.497487610813809
100.263157894737	45.8947368421053	41.1578947368421	0.485013280203252
100.263157894737	45.8947368421053	43.3684210526316	0.473121036269131
100.263157894737	45.8947368421053	45.5789473684211	0.461772798748318
100.263157894737	45.8947368421053	47.7894736842105	0.450933701475570
100.263157894737	45.8947368421053	50	0.440571770034339
100.263157894737	47.7894736842105	19.0526315789474	0.640419101436295
100.263157894737	47.7894736842105	21.2631578947368	0.620561442823760
100.263157894737	47.7894736842105	23.4736842105263	0.601824689796926
100.263157894737	47.7894736842105	25.6842105263158	0.584120352854299
100.263157894737	47.7894736842105	27.8947368421053	0.567368815805924
100.263157894737	47.7894736842105	30.1052631578947	0.551498271311249
100.263157894737	47.7894736842105	32.3157894736842	0.536443804381557
100.263157894737	47.7894736842105	34.5263157894737	0.522146600665698
100.263157894737	47.7894736842105	36.7368421052632	0.508553260372930
100.263157894737	47.7894736842105	38.9473684210526	0.495615201955215
100.263157894737	47.7894736842105	41.1578947368421	0.483288142331457
100.263157894737	47.7894736842105	43.3684210526316	0.471531642611104
100.263157894737	47.7894736842105	45.5789473684211	0.460308710061088
100.263157894737	47.7894736842105	47.7894736842105	0.449585448534366
100.263157894737	47.7894736842105	50	0.439330750801209
100.263157894737	49.6842105263158	19.0526315789474	0.636561695422118
100.263157894737	49.6842105263158	21.2631578947368	0.617021452114000
100.263157894737	49.6842105263158	23.4736842105263	0.598572982053963
100.263157894737	49.6842105263158	25.6842105263158	0.581130998483765
100.263157894737	49.6842105263158	27.8947368421053	0.564618679058426
100.263157894737	49.6842105263158	30.1052631578947	0.548966660898532
100.263157894737	49.6842105263158	32.3157894736842	0.534112173935763
100.263157894737	49.6842105263158	34.5263157894737	0.519998291103134
100.263157894737	49.6842105263158	36.7368421052632	0.506573277618859
100.263157894737	49.6842105263158	38.9473684210526	0.493790024614604
100.263157894737	49.6842105263158	41.1578947368421	0.481605554807453
100.263157894737	49.6842105263158	43.3684210526316	0.469980589921212
100.263157894737	49.6842105263158	45.5789473684211	0.458879171214153
100.263157894737	49.6842105263158	47.7894736842105	0.448268325836111
100.263157894737	49.6842105263158	50	0.438117772873107
100.263157894737	51.5789473684211	19.0526315789474	0.632821598670497
100.263157894737	51.5789473684211	21.2631578947368	0.613586409963324
100.263157894737	51.5789473684211	23.4736842105263	0.595415294257779
100.263157894737	51.5789473684211	25.6842105263158	0.578225978478233
100.263157894737	51.5789473684211	27.8947368421053	0.561944273201925
100.263157894737	51.5789473684211	30.1052631578947	0.546503122568115
100.263157894737	51.5789473684211	32.3157894736842	0.531841783655640
100.263157894737	51.5789473684211	34.5263157894737	0.517905115445977
100.263157894737	51.5789473684211	36.7368421052632	0.504642960884163
100.263157894737	51.5789473684211	38.9473684210526	0.492009608312602
100.263157894737	51.5789473684211	41.1578947368421	0.479963320811122
100.263157894737	51.5789473684211	43.3684210526316	0.468465923830914
100.263157894737	51.5789473684211	45.5789473684211	0.457482443039547
100.263157894737	51.5789473684211	47.7894736842105	0.446980785561801
100.263157894737	51.5789473684211	50	0.436931458856944
100.263157894737	53.4736842105263	16.8421052631579	0.649259609870419
100.263157894737	53.4736842105263	19.0526315789474	0.629192026505311
100.263157894737	53.4736842105263	21.2631578947368	0.610250344933328
100.263157894737	53.4736842105263	23.4736842105263	0.592346361034552
100.263157894737	53.4736842105263	25.6842105263158	0.575400642229190
100.263157894737	53.4736842105263	27.8947368421053	0.559341484350723
100.263157894737	53.4736842105263	30.1052631578947	0.544104012228851
100.263157894737	53.4736842105263	32.3157894736842	0.529629401668951
100.263157894737	53.4736842105263	34.5263157894737	0.515864204363495
100.263157894737	53.4736842105263	36.7368421052632	0.502759760394952
100.263157894737	53.4736842105263	38.9473684210526	0.490271685537285
100.263157894737	53.4736842105263	41.1578947368421	0.478359422649909
100.263157894737	53.4736842105263	43.3684210526316	0.466985848174948
100.263157894737	53.4736842105263	45.5789473684211	0.456116926167730
100.263157894737	53.4736842105263	47.7894736842105	0.445721403468920
100.263157894737	53.4736842105263	50	0.435770540610375
100.263157894737	55.3684210526316	16.8421052631579	0.645423451092918
100.263157894737	55.3684210526316	19.0526315789474	0.625666780804327
100.263157894737	55.3684210526316	21.2631578947368	0.607007796206530
100.263157894737	55.3684210526316	23.4736842105263	0.589361362554372
100.263157894737	55.3684210526316	25.6842105263158	0.572650728713134
100.263157894737	55.3684210526316	27.8947368421053	0.556806539933549
100.263157894737	55.3684210526316	30.1052631578947	0.541765985340282
100.263157894737	55.3684210526316	32.3157894736842	0.527472059416897
100.263157894737	55.3684210526316	34.5263157894737	0.513872920310906
100.263157894737	55.3684210526316	36.7368421052632	0.500921330662584
100.263157894737	55.3684210526316	38.9473684210526	0.488574169014807
100.263157894737	55.3684210526316	41.1578947368421	0.476792001792875
100.263157894737	55.3684210526316	43.3684210526316	0.465538707435861
100.263157894737	55.3684210526316	45.5789473684211	0.454781145579867
100.263157894737	55.3684210526316	47.7894736842105	0.444488865291018
100.263157894737	55.3684210526316	50	0.434633847263945
100.263157894737	57.2631578947368	16.8421052631579	0.641697393081275
100.263157894737	57.2631578947368	19.0526315789474	0.622240182746719
100.263157894737	57.2631578947368	21.2631578947368	0.603853755492837
100.263157894737	57.2631578947368	23.4736842105263	0.586455874212106
100.263157894737	57.2631578947368	25.6842105263158	0.569972322796605
100.263157894737	57.2631578947368	27.8947368421053	0.554335970663002
100.263157894737	57.2631578947368	30.1052631578947	0.539485963742329
100.263157894737	57.2631578947368	32.3157894736842	0.525367022667591
100.263157894737	57.2631578947368	34.5263157894737	0.511928832155446
100.263157894737	57.2631578947368	36.7368421052632	0.499125508238245
100.263157894737	57.2631578947368	38.9473684210526	0.486915132180830
100.263157894737	57.2631578947368	41.1578947368421	0.475259341707733
100.263157894737	57.2631578947368	43.3684210526316	0.464122971646011
100.263157894737	57.2631578947368	45.5789473684211	0.453473737316665
100.263157894737	57.2631578947368	47.7894736842105	0.443281955031115
100.263157894737	57.2631578947368	50	0.433520294907150
100.263157894737	59.1578947368421	16.8421052631579	0.638075514948221
100.263157894737	59.1578947368421	19.0526315789474	0.618907015102764
100.263157894737	59.1578947368421	21.2631578947368	0.600783617131526
100.263157894737	59.1578947368421	23.4736842105263	0.583625823369093
100.263157894737	59.1578947368421	25.6842105263158	0.567361817641921
100.263157894737	59.1578947368421	27.8947368421053	0.551926577790032
100.263157894737	59.1578947368421	30.1052631578947	0.537261107074474
100.263157894737	59.1578947368421	32.3157894736842	0.523311766523763
100.263157894737	59.1578947368421	34.5263157894737	0.510029693285472
100.263157894737	59.1578947368421	36.7368421052632	0.497370292510167
100.263157894737	59.1578947368421	38.9473684210526	0.485292792314025
100.263157894737	59.1578947368421	41.1578947368421	0.473759853030107
100.263157894737	59.1578947368421	43.3684210526316	0.462737223335108
100.263157894737	59.1578947368421	45.5789473684211	0.452193436982944
100.263157894737	59.1578947368421	47.7894736842105	0.442099544832628
100.263157894737	59.1578947368421	50	0.432428877660925
100.263157894737	61.0526315789474	16.8421052631579	0.634552368576004
100.263157894737	61.0526315789474	19.0526315789474	0.615662472463397
100.263157894737	61.0526315789474	21.2631578947368	0.597793135018581
100.263157894737	61.0526315789474	23.4736842105263	0.580867451979970
100.263157894737	61.0526315789474	25.6842105263158	0.564815882201586
100.263157894737	61.0526315789474	27.8947368421053	0.549575404769781
100.263157894737	61.0526315789474	30.1052631578947	0.535088788028146
100.263157894737	61.0526315789474	32.3157894736842	0.521303953768442
100.263157894737	61.0526315789474	34.5263157894737	0.508173422631931
100.263157894737	61.0526315789474	36.7368421052632	0.495653829046253
100.263157894737	61.0526315789474	38.9473684210526	0.483705495897606
100.263157894737	61.0526315789474	41.1578947368421	0.472292060685598
100.263157894737	61.0526315789474	43.3684210526316	0.461380146191217
100.263157894737	61.0526315789474	45.5789473684211	0.450939069756972
100.263157894737	61.0526315789474	47.7894736842105	0.440940586172630
100.263157894737	61.0526315789474	50	0.431358659912657
100.263157894737	62.9473684210526	16.8421052631579	0.631122928694667
100.263157894737	62.9473684210526	19.0526315789474	0.612502118116058
100.263157894737	62.9473684210526	21.2631578947368	0.594878385252320
100.263157894737	62.9473684210526	23.4736842105263	0.578177284153985
100.263157894737	62.9473684210526	25.6842105263158	0.562331432982505
100.263157894737	62.9473684210526	27.8947368421053	0.547279712631397
100.263157894737	62.9473684210526	30.1052631578947	0.532966570819673
100.263157894737	62.9473684210526	32.3157894736842	0.519341416016739
100.263157894737	62.9473684210526	34.5263157894737	0.506358088139426
100.263157894737	62.9473684210526	36.7368421052632	0.493974395078686
100.263157894737	62.9473684210526	38.9473684210526	0.482151705856666
100.263157894737	62.9473684210526	41.1578947368421	0.470854592656619
100.263157894737	62.9473684210526	43.3684210526316	0.460050515165484
100.263157894737	62.9473684210526	45.5789473684211	0.449709541668147
100.263157894737	62.9473684210526	47.7894736842105	0.439804102170102
100.263157894737	62.9473684210526	50	0.430308769531746
100.263157894737	64.8421052631579	16.8421052631579	0.627782549477933
100.263157894737	64.8421052631579	19.0526315789474	0.609421846515275
100.263157894737	64.8421052631579	21.2631578947368	0.592035733596635
100.263157894737	64.8421052631579	23.4736842105263	0.575552097876820
100.263157894737	64.8421052631579	25.6842105263158	0.559905609412868
100.263157894737	64.8421052631579	27.8947368421053	0.545036958475187
100.263157894737	64.8421052631579	30.1052631578947	0.530892192384056
100.263157894737	64.8421052631579	32.3157894736842	0.517422137239663
100.263157894737	64.8421052631579	34.5263157894737	0.504581892309051

==> Plots/Data/points6D_3_5.dat <==
x	y	z	color
100.263157894737	64.8421052631579	36.7368421052632	0.492330386801034
100.263157894737	64.8421052631579	38.9473684210526	0.480629990383466
100.263157894737	64.8421052631579	41.1578947368421	0.469446170142195
100.263157894737	64.8421052631579	43.3684210526316	0.458747187800055
100.263157894737	64.8421052631579	45.5789473684211	0.448503831949657
100.263157894737	64.8421052631579	47.7894736842105	0.438689180839476
100.263157894737	64.8421052631579	50	0.429278391916743
100.263157894737	66.7368421052632	16.8421052631579	0.624526926649422
100.263157894737	66.7368421052632	19.0526315789474	0.606417850487573
100.263157894737	66.7368421052632	21.2631578947368	0.589261807024337
100.263157894737	66.7368421052632	23.4736842105263	0.572988900258687
100.263157894737	66.7368421052632	25.6842105263158	0.557535752264668
100.263157894737	66.7368421052632	27.8947368421053	0.542844776623958
100.263157894737	66.7368421052632	30.1052631578947	0.528863545879345
100.263157894737	66.7368421052632	32.3157894736842	0.515544239303441
100.263157894737	66.7368421052632	34.5263157894737	0.502843159502507
100.263157894737	66.7368421052632	36.7368421052632	0.490720308206967
100.263157894737	66.7368421052632	38.9473684210526	0.479139013113951
100.263157894737	66.7368421052632	41.1578947368421	0.468065598903555
100.263157894737	66.7368421052632	43.3684210526316	0.457469096597653
100.263157894737	66.7368421052632	45.5789473684211	0.447320986306931
100.263157894737	66.7368421052632	47.7894736842105	0.437594969149767
100.263157894737	66.7368421052632	50	0.428266764751389
100.263157894737	68.6315789473684	16.8421052631579	0.621352064270736
100.263157894737	68.6315789473684	19.0526315789474	0.603486592462442
100.263157894737	68.6315789473684	21.2631578947368	0.586553468732995
100.263157894737	68.6315789473684	23.4736842105263	0.570484905785818
100.263157894737	68.6315789473684	25.6842105263158	0.555219384680560
100.263157894737	68.6315789473684	27.8947368421053	0.540700962038006
100.263157894737	68.6315789473684	30.1052631578947	0.526878666162784
100.263157894737	68.6315789473684	32.3157894736842	0.513705969229748
100.263157894737	68.6315789473684	34.5263157894737	0.501140324750835
100.263157894737	68.6315789473684	36.7368421052632	0.489142761246531
100.263157894737	68.6315789473684	38.9473684210526	0.477677524459638
100.263157894737	68.6315789473684	41.1578947368421	0.466711761624069
100.263157894737	68.6315789473684	43.3684210526316	0.456215242282546
100.263157894737	68.6315789473684	45.5789473684211	0.446160110970024
100.263157894737	68.6315789473684	47.7894736842105	0.436520667773537
100.263157894737	68.6315789473684	50	0.427273173367868
100.263157894737	70.5263157894737	16.8421052631579	0.618254245526066
100.263157894737	70.5263157894737	19.0526315789474	0.600624779142955
100.263157894737	70.5263157894737	21.2631578947368	0.583907796129867
100.263157894737	70.5263157894737	23.4736842105263	0.568037517141834
100.263157894737	70.5263157894737	25.6842105263158	0.552954195430651
100.263157894737	70.5263157894737	27.8947368421053	0.538603455669549
100.263157894737	70.5263157894737	30.1052631578947	0.524935716957306
100.263157894737	70.5263157894737	32.3157894736842	0.511905687932020
100.263157894737	70.5263157894737	34.5263157894737	0.499471923854357
100.263157894737	70.5263157894737	36.7368421052632	0.487596437113665
100.263157894737	70.5263157894737	38.9473684210526	0.476244353931908
100.263157894737	70.5263157894737	41.1578947368421	0.465383611140779
100.263157894737	70.5263157894737	43.3684210526316	0.454984687827759
100.263157894737	70.5263157894737	45.5789473684211	0.445020367420139
100.263157894737	70.5263157894737	47.7894736842105	0.435465526429260
100.263157894737	70.5263157894737	50	0.426296946632562
100.263157894737	72.4210526315790	16.8421052631579	0.615230006933301
100.263157894737	72.4210526315790	19.0526315789474	0.597829339127927
100.263157894737	72.4210526315790	21.2631578947368	0.581322061366549
100.263157894737	72.4210526315790	23.4736842105263	0.565644308237595
100.263157894737	72.4210526315790	25.6842105263158	0.550738024086923
100.263157894737	72.4210526315790	27.8947368421053	0.536550331486004
100.263157894737	72.4210526315790	30.1052631578947	0.523032979473400
100.263157894737	72.4210526315790	32.3157894736842	0.510141860223343
100.263157894737	72.4210526315790	34.5263157894737	0.497836584595484
100.263157894737	72.4210526315790	36.7368421052632	0.486080108509138
100.263157894737	72.4210526315790	38.9473684210526	0.474838403322376
100.263157894737	72.4210526315790	41.1578947368421	0.464080164428131
100.263157894737	72.4210526315790	43.3684210526316	0.453776553143801
100.263157894737	72.4210526315790	45.5789473684211	0.443900967698321
100.263157894737	72.4210526315790	47.7894736842105	0.434428839736315
100.263157894737	72.4210526315790	50	0.425337453283329
100.263157894737	74.3157894736842	16.8421052631579	0.612276115505164
100.263157894737	74.3157894736842	19.0526315789474	0.595097403077261
100.263157894737	74.3157894736842	21.2631578947368	0.578793714072267
100.263157894737	74.3157894736842	23.4736842105263	0.563303009146795
100.263157894737	74.3157894736842	25.6842105263158	0.548568847853502
100.263157894737	74.3157894736842	27.8947368421053	0.534539784935180
100.263157894737	74.3157894736842	30.1052631578947	0.521168842289122
100.263157894737	74.3157894736842	32.3157894736842	0.508413045924172
100.263157894737	74.3157894736842	34.5263157894737	0.496233018914557
100.263157894737	74.3157894736842	36.7368421052632	0.484592622747974
100.263157894737	74.3157894736842	38.9473684210526	0.473458640624758
100.263157894737	74.3157894736842	41.1578947368421	0.462800497233461
100.263157894737	74.3157894736842	43.3684210526316	0.452590010340786
100.263157894737	74.3157894736842	45.5789473684211	0.442801170218980
100.263157894737	74.3157894736842	47.7894736842105	0.433409943514625
100.263157894737	74.3157894736842	50	0.424394098658526
100.263157894737	76.2105263157895	16.8421052631579	0.609389548460099
100.263157894737	76.2105263157895	19.0526315789474	0.592426286077189
100.263157894737	76.2105263157895	21.2631578947368	0.576320365990449
100.263157894737	76.2105263157895	23.4736842105263	0.561011492692411
100.263157894737	76.2105263157895	25.6842105263158	0.546444769832229
100.263157894737	76.2105263157895	27.8947368421053	0.532570122661079
100.263157894737	76.2105263157895	30.1052631578947	0.519341792321961
100.263157894737	76.2105263157895	32.3157894736842	0.506717891925026
100.263157894737	76.2105263157895	34.5263157894737	0.494660015922282
100.263157894737	76.2105263157895	36.7368421052632	0.483132895600822
100.263157894737	76.2105263157895	38.9473684210526	0.472104094601414
100.263157894737	76.2105263157895	41.1578947368421	0.461543739279365
100.263157894737	76.2105263157895	43.3684210526316	0.451424279489476
100.263157894737	76.2105263157895	45.5789473684211	0.441720276022789
100.263157894737	76.2105263157895	47.7894736842105	0.432408211471451
100.263157894737	76.2105263157895	50	0.423466321767248
100.263157894737	78.1052631578947	16.8421052631579	0.606567475145190
100.263157894737	78.1052631578947	19.0526315789474	0.589813471915531
100.263157894737	78.1052631578947	21.2631578947368	0.573899777268979
100.263157894737	78.1052631578947	23.4736842105263	0.558767762468522
100.263157894737	78.1052631578947	25.6842105263158	0.544364008536979
100.263157894737	78.1052631578947	27.8947368421053	0.530639753308388
100.263157894737	78.1052631578947	30.1052631578947	0.517550406751714
100.263157894737	78.1052631578947	32.3157894736842	0.505055125081365
100.263157894737	78.1052631578947	34.5263157894737	0.493116435641538
100.263157894737	78.1052631578947	36.7368421052632	0.481699905775493
100.263157894737	78.1052631578947	38.9473684210526	0.470773849912453
100.263157894737	78.1052631578947	41.1578947368421	0.460309069960942
100.263157894737	78.1052631578947	43.3684210526316	0.450278624818014
100.263157894737	78.1052631578947	45.5789473684211	0.440657625413428
100.263157894737	78.1052631578947	47.7894736842105	0.431423052226482
100.263157894737	78.1052631578947	50	0.422553592657796
100.263157894737	80	16.8421052631579	0.603807240884875
100.263157894737	80	19.0526315789474	0.587256599021092
100.263157894737	80	21.2631578947368	0.571529844192321
100.263157894737	80	23.4736842105263	0.556569942114446
100.263157894737	80	25.6842105263158	0.542324888498153
100.263157894737	80	27.8947368421053	0.528747179277994
100.263157894737	80	30.1052631578947	0.515793345774545
100.263157894737	80	32.3157894736842	0.503423545836192
100.263157894737	80	34.5263157894737	0.491601203387313
100.263157894737	80	36.7368421052632	0.480292689958808
100.263157894737	80	38.9473684210526	0.469467042737428
100.263157894737	80	41.1578947368421	0.459095714476517
100.263157894737	80	43.3684210526316	0.449152351290428
100.263157894737	80	45.5789473684211	0.439612594930783
100.263157894737	80	47.7894736842105	0.430453906633575
100.263157894737	80	50	0.421655410047747
105.789473684211	44	19.0526315789474	0.641533105370400
105.789473684211	44	21.2631578947368	0.621410631080970
105.789473684211	44	23.4736842105263	0.602436794384694
105.789473684211	44	25.6842105263158	0.584519784693849
105.789473684211	44	27.8947368421053	0.567577106124686
105.789473684211	44	30.1052631578947	0.551534446267769
105.789473684211	44	32.3157894736842	0.536324704015926
105.789473684211	44	34.5263157894737	0.521887151227535
105.789473684211	44	36.7368421052632	0.508166707441394
105.789473684211	44	38.9473684210526	0.495113310444620
105.789473684211	44	41.1578947368421	0.482681368404497
105.789473684211	44	43.3684210526316	0.470829281647184
105.789473684211	44	45.5789473684211	0.459519024108536
105.789473684211	44	47.7894736842105	0.448715776079785
105.789473684211	44	50	0.438387601190453
105.789473684211	45.8947368421053	19.0526315789474	0.637342062076184
105.789473684211	45.8947368421053	21.2631578947368	0.617563171829604
105.789473684211	45.8947368421053	23.4736842105263	0.598901064075772
105.789473684211	45.8947368421053	25.6842105263158	0.581267466670324
105.789473684211	45.8947368421053	27.8947368421053	0.564582965179723
105.789473684211	45.8947368421053	30.1052631578947	0.548775938908758
105.789473684211	45.8947368421053	32.3157894736842	0.533781644929780
105.789473684211	45.8947368421053	34.5263157894737	0.519541426894028
105.789473684211	45.8947368421053	36.7368421052632	0.506002029449294
105.789473684211	45.8947368421053	38.9473684210526	0.493115002362508
105.789473684211	45.8947368421053	41.1578947368421	0.480836181109372
105.789473684211	45.8947368421053	43.3684210526316	0.469125232869578
105.789473684211	45.8947368421053	45.5789473684211	0.457945258652245
105.789473684211	45.8947368421053	47.7894736842105	0.447262443748387
105.789473684211	45.8947368421053	50	0.437045749925850
105.789473684211	47.7894736842105	19.0526315789474	0.633288009650611
105.789473684211	47.7894736842105	21.2631578947368	0.613838315080148
105.789473684211	47.7894736842105	23.4736842105263	0.595475225736576
105.789473684211	47.7894736842105	25.6842105263158	0.578113784465452
105.789473684211	47.7894736842105	27.8947368421053	0.561677468413692
105.789473684211	47.7894736842105	30.1052631578947	0.546097186698592
105.789473684211	47.7894736842105	32.3157894736842	0.531310416053936
105.789473684211	47.7894736842105	34.5263157894737	0.517260453030472
105.789473684211	47.7894736842105	36.7368421052632	0.503895765021397
105.789473684211	47.7894736842105	38.9473684210526	0.491169425381088
105.789473684211	47.7894736842105	41.1578947368421	0.479038620349285
105.789473684211	47.7894736842105	43.3684210526316	0.467464217494304
105.789473684211	47.7894736842105	45.5789473684211	0.456410387034816
105.789473684211	47.7894736842105	47.7894736842105	0.445844268759184
105.789473684211	47.7894736842105	50	0.435735678389023
105.789473684211	49.6842105263158	19.0526315789474	0.629362426118204
105.789473684211	49.6842105263158	21.2631578947368	0.610228556179453
105.789473684211	49.6842105263158	23.4736842105263	0.592152657374334
105.789473684211	49.6842105263158	25.6842105263158	0.575052884172240
105.789473684211	49.6842105263158	27.8947368421053	0.558855432178706
105.789473684211	49.6842105263158	30.1052631578947	0.543493592441228
105.789473684211	49.6842105263158	32.3157894736842	0.528906934617162
105.789473684211	49.6842105263158	34.5263157894737	0.515040599198239
105.789473684211	49.6842105263158	36.7368421052632	0.501844682367274
105.789473684211	49.6842105263158	38.9473684210526	0.489273699813045
105.789473684211	49.6842105263158	41.1578947368421	0.477286118076632
105.789473684211	49.6842105263158	43.3684210526316	0.465843943846767
105.789473684211	49.6842105263158	45.5789473684211	0.454912363141593
105.789473684211	49.6842105263158	47.7894736842105	0.444459423572077
105.789473684211	49.6842105263158	50	0.434455753927761
105.789473684211	51.5789473684211	16.8421052631579	0.645506473013711
105.789473684211	51.5789473684211	19.0526315789474	0.625557580786077
105.789473684211	51.5789473684211	21.2631578947368	0.606727079815386
105.789473684211	51.5789473684211	23.4736842105263	0.588927339013498
105.789473684211	51.5789473684211	25.6842105263158	0.572079438841451
105.789473684211	51.5789473684211	27.8947368421053	0.556112135056134
105.789473684211	51.5789473684211	30.1052631578947	0.540960965177037
105.789473684211	51.5789473684211	32.3157894736842	0.526567475505447
105.789473684211	51.5789473684211	34.5263157894737	0.512878550350373
105.789473684211	51.5789473684211	36.7368421052632	0.499845828217402
105.789473684211	51.5789473684211	38.9473684210526	0.487425192245555
105.789473684211	51.5789473684211	41.1578947368421	0.475576324247938
105.789473684211	51.5789473684211	43.3684210526316	0.464262313414778
105.789473684211	51.5789473684211	45.5789473684211	0.453449312143500
105.789473684211	51.5789473684211	47.7894736842105	0.443106232626477
105.789473684211	51.5789473684211	50	0.433204478798067
105.789473684211	53.4736842105263	16.8421052631579	0.641494539501025
105.789473684211	53.4736842105263	19.0526315789474	0.621866436982033
105.789473684211	53.4736842105263	21.2631578947368	0.603327675928397
105.789473684211	53.4736842105263	23.4736842105263	0.585793779785599
105.789473684211	53.4736842105263	25.6842105263158	0.569188585093748
105.789473684211	53.4736842105263	27.8947368421053	0.553443262610428
105.789473684211	53.4736842105263	30.1052631578947	0.538495471922376
105.789473684211	53.4736842105263	32.3157894736842	0.524288629015544
105.789473684211	53.4736842105263	34.5263157894737	0.510771269778981
105.789473684211	53.4736842105263	36.7368421052632	0.497896495269672
105.789473684211	53.4736842105263	38.9473684210526	0.485621486895316
105.789473684211	53.4736842105263	41.1578947368421	0.473907081583640
105.789473684211	53.4736842105263	43.3684210526316	0.462717398581978
105.789473684211	53.4736842105263	45.5789473684211	0.452019510833994
105.789473684211	53.4736842105263	47.7894736842105	0.441783154963133
105.789473684211	53.4736842105263	50	0.431980474795687
105.789473684211	55.3684210526316	16.8421052631579	0.637602164547544
105.789473684211	55.3684210526316	19.0526315789474	0.618282569557902
105.789473684211	55.3684210526316	21.2631578947368	0.600024668317025
105.789473684211	55.3684210526316	23.4736842105263	0.582746955968098
105.789473684211	55.3684210526316	25.6842105263158	0.566375869204476
105.789473684211	55.3684210526316	27.8947368421053	0.550844860361336
105.789473684211	55.3684210526316	30.1052631578947	0.536093596557846
105.789473684211	55.3684210526316	32.3157894736842	0.522067264841525
105.789473684211	55.3684210526316	34.5263157894737	0.508715967509036
105.789473684211	55.3684210526316	36.7368421052632	0.495994194404367
105.789473684211	55.3684210526316	38.9473684210526	0.483860361145911
105.789473684211	55.3684210526316	41.1578947368421	0.472276404001890
105.789473684211	55.3684210526316	43.3684210526316	0.461207423593186
105.789473684211	55.3684210526316	45.5789473684211	0.450621370812437
105.789473684211	55.3684210526316	47.7894736842105	0.440488769355308
105.789473684211	55.3684210526316	50	0.430782470101574
105.789473684211	57.2631578947368	16.8421052631579	0.633822681613768
105.789473684211	57.2631578947368	19.0526315789474	0.614800094510551
105.789473684211	57.2631578947368	21.2631578947368	0.596812853670912
105.789473684211	57.2631578947368	23.4736842105263	0.579782258025055
105.789473684211	57.2631578947368	25.6842105263158	0.563637200982585
105.789473684211	57.2631578947368	27.8947368421053	0.548313293523158
105.789473684211	57.2631578947368	30.1052631578947	0.533752104606714
105.789473684211	57.2631578947368	32.3157894736842	0.519900501200171
105.789473684211	57.2631578947368	34.5263157894737	0.506710073185074
105.789473684211	57.2631578947368	36.7368421052632	0.494136630834849
105.789473684211	57.2631578947368	38.9473684210526	0.482139764538738
105.789473684211	57.2631578947368	41.1578947368421	0.470682458087521
105.789473684211	57.2631578947368	43.3684210526316	0.459730748190816
105.789473684211	57.2631578947368	45.5789473684211	0.449253424020810
105.789473684211	57.2631578947368	47.7894736842105	0.439221761515361
105.789473684211	57.2631578947368	50	0.429609287959020
105.789473684211	59.1578947368421	16.8421052631579	0.630149975110025
105.789473684211	59.1578947368421	19.0526315789474	0.611413608616730
105.789473684211	59.1578947368421	21.2631578947368	0.593687449228767
105.789473684211	59.1578947368421	23.4736842105263	0.576895445099755
105.789473684211	59.1578947368421	25.6842105263158	0.560968814106753
105.789473684211	59.1578947368421	27.8947368421053	0.545845212354238
105.789473684211	59.1578947368421	30.1052631578947	0.531468012899811
105.789473684211	59.1578947368421	32.3157894736842	0.517785678222124
105.789473684211	59.1578947368421	34.5263157894737	0.504751212689512
105.789473684211	59.1578947368421	36.7368421052632	0.492321683528750
105.789473684211	59.1578947368421	38.9473684210526	0.480457800635199
105.789473684211	59.1578947368421	41.1578947368421	0.469123547085551
105.789473684211	59.1578947368421	43.3684210526316	0.458285853473877
105.789473684211	59.1578947368421	45.5789473684211	0.447914310239379
105.789473684211	59.1578947368421	47.7894736842105	0.437980913029534
105.789473684211	59.1578947368421	50	0.428459836876541
105.789473684211	61.0526315789474	16.8421052631579	0.626578420269995
105.789473684211	61.0526315789474	19.0526315789474	0.608118137396588
105.789473684211	61.0526315789474	21.2631578947368	0.590644047616219
105.789473684211	61.0526315789474	23.4736842105263	0.574082605715847
105.789473684211	61.0526315789474	25.6842105263158	0.558367231845290
105.789473684211	61.0526315789474	27.8947368421053	0.543437522187383
105.789473684211	61.0526315789474	30.1052631578947	0.529238563320083
105.789473684211	61.0526315789474	32.3157894736842	0.515720334906591
105.789473684211	61.0526315789474	34.5263157894737	0.502837187880017
105.789473684211	61.0526315789474	36.7368421052632	0.490547387364222
105.789473684211	61.0526315789474	38.9473684210526	0.478812711281160
105.789473684211	61.0526315789474	41.1578947368421	0.467598097007773
105.789473684211	61.0526315789474	43.3684210526316	0.456871329618077
105.789473684211	61.0526315789474	45.5789473684211	0.446602766223332
105.789473684211	61.0526315789474	47.7894736842105	0.436765091740907
105.789473684211	61.0526315789474	50	0.427333102109698
105.789473684211	62.9473684210526	16.8421052631579	0.623102831126959
105.789473684211	62.9473684210526	19.0526315789474	0.604909090045973
105.789473684211	62.9473684210526	21.2631578947368	0.587678577696483
105.789473684211	62.9473684210526	23.4736842105263	0.571340123681981
105.789473684211	62.9473684210526	25.6842105263158	0.555829237291691
105.789473684211	62.9473684210526	27.8947368421053	0.541087357389043
105.789473684211	62.9473684210526	30.1052631578947	0.527061199973444
105.789473684211	62.9473684210526	32.3157894736842	0.513702189070629
105.789473684211	62.9473684210526	34.5263157894737	0.500965958949374
105.789473684211	62.9473684210526	36.7368421052632	0.488811917586930
105.789473684211	62.9473684210526	38.9473684210526	0.477202862893185
105.789473684211	62.9473684210526	41.1578947368421	0.466104644518507
105.789473684211	62.9473684210526	43.3684210526316	0.455485865163565
105.789473684211	62.9473684210526	45.5789473684211	0.445317616222144
105.789473684211	62.9473684210526	47.7894736842105	0.435573243353058
105.789473684211	62.9473684210526	50	0.426228138221305
105.789473684211	64.8421052631579	16.8421052631579	0.619718415301645
105.789473684211	64.8421052631579	19.0526315789474	0.601782220232476
105.789473684211	64.8421052631579	21.2631578947368	0.584787270484696
105.789473684211	64.8421052631579	23.4736842105263	0.568664648382005
105.789473684211	64.8421052631579	25.6842105263158	0.553351847408762
105.789473684211	64.8421052631579	27.8947368421053	0.538792058634336
105.789473684211	64.8421052631579	30.1052631578947	0.524933549253167
105.789473684211	64.8421052631579	32.3157894736842	0.511729119828859
105.789473684211	64.8421052631579	34.5263157894737	0.499135629002518
105.789473684211	64.8421052631579	36.7368421052632	0.487113576213196
105.789473684211	64.8421052631579	38.9473684210526	0.475626734455702
105.789473684211	64.8421052631579	41.1578947368421	0.464641826326629
105.789473684211	64.8421052631579	43.3684210526316	0.454128237630369
105.789473684211	64.8421052631579	45.5789473684211	0.444057763670456
105.789473684211	64.8421052631579	47.7894736842105	0.434404384068315
105.789473684211	64.8421052631579	50	0.425144062555918
105.789473684211	66.7368421052632	16.8421052631579	0.616420734546599
105.789473684211	66.7368421052632	19.0526315789474	0.598733591851427
105.789473684211	66.7368421052632	21.2631578947368	0.581966629348994
105.789473684211	66.7368421052632	23.4736842105263	0.566053068780692
105.789473684211	66.7368421052632	25.6842105263158	0.550932290301761
105.789473684211	66.7368421052632	27.8947368421053	0.536549152995188
105.789473684211	66.7368421052632	30.1052631578947	0.522853402360639
105.789473684211	66.7368421052632	32.3157894736842	0.509799152222499
105.789473684211	66.7368421052632	34.5263157894737	0.497344430517812
105.789473684211	66.7368421052632	36.7368421052632	0.485450780087838
105.789473684211	66.7368421052632	38.9473684210526	0.474082906973552
105.789473684211	66.7368421052632	41.1578947368421	0.463208369859417
105.789473684211	66.7368421052632	43.3684210526316	0.452797305264162
105.789473684211	66.7368421052632	45.5789473684211	0.442822183876681
105.789473684211	66.7368421052632	47.7894736842105	0.433257594107412
105.789473684211	66.7368421052632	50	0.424080049493479
105.789473684211	68.6315789473684	16.8421052631579	0.613205670179621
105.789473684211	68.6315789473684	19.0526315789474	0.595759548998124
105.789473684211	68.6315789473684	21.2631578947368	0.579213403858553
105.789473684211	68.6315789473684	23.4736842105263	0.563502490592862
105.789473684211	68.6315789473684	25.6842105263158	0.548567985242614
105.789473684211	68.6315789473684	27.8947368421053	0.534356336426746
105.789473684211	68.6315789473684	30.1052631578947	0.520818699921495
105.789473684211	68.6315789473684	32.3157894736842	0.507910443682876
105.789473684211	68.6315789473684	34.5263157894737	0.495590713417403
105.789473684211	68.6315789473684	36.7368421052632	0.483822050355755
105.789473684211	68.6315789473684	38.9473684210526	0.472570054168543
105.789473684211	68.6315789473684	41.1578947368421	0.461803085032512
105.789473684211	68.6315789473684	43.3684210526316	0.451491999748932
105.789473684211	68.6315789473684	45.5789473684211	0.441609917565411
105.789473684211	68.6315789473684	47.7894736842105	0.432132011983679
105.789473684211	68.6315789473684	50	0.423035325370142
105.789473684211	70.5263157894737	16.8421052631579	0.610069392688921
105.789473684211	70.5263157894737	19.0526315789474	0.592856689540787
105.789473684211	70.5263157894737	21.2631578947368	0.576524566748662
105.789473684211	70.5263157894737	23.4736842105263	0.561010216158223
105.789473684211	70.5263157894737	25.6842105263158	0.546256525048831
105.789473684211	70.5263157894737	27.8947368421053	0.532211458307850
105.789473684211	70.5263157894737	30.1052631578947	0.518827518397442
105.789473684211	70.5263157894737	32.3157894736842	0.506061272067911
105.789473684211	70.5263157894737	34.5263157894737	0.493872934517950
105.789473684211	70.5263157894737	36.7368421052632	0.482226003146903
105.789473684211	70.5263157894737	38.9473684210526	0.471086934244180
105.789473684211	70.5263157894737	41.1578947368421	0.460424856961455
105.789473684211	70.5263157894737	43.3684210526316	0.450211319750593
105.789473684211	70.5263157894737	45.5789473684211	0.440420065153803
105.789473684211	70.5263157894737	47.7894736842105	0.431026829426070
105.789473684211	70.5263157894737	50	0.422009163973054
105.789473684211	72.4210526315790	16.8421052631579	0.607008334913635
105.789473684211	72.4210526315790	19.0526315789474	0.590021841782086
105.789473684211	72.4210526315790	21.2631578947368	0.573897293561561
105.789473684211	72.4210526315790	23.4736842105263	0.558573726640600
105.789473684211	72.4210526315790	25.6842105263158	0.543995660486591
105.789473684211	72.4210526315790	27.8947368421053	0.530112507748319
105.789473684211	72.4210526315790	30.1052631578947	0.516878058043576
105.789473684211	72.4210526315790	32.3157894736842	0.504250025053150
105.789473684211	72.4210526315790	34.5263157894737	0.492189648170682
105.789473684211	72.4210526315790	36.7368421052632	0.480661341307191
105.789473684211	72.4210526315790	38.9473684210526	0.469632382571549
105.789473684211	72.4210526315790	41.1578947368421	0.459072639485527
105.789473684211	72.4210526315790	43.3684210526316	0.448954325177696
105.789473684211	72.4210526315790	45.5789473684211	0.439251781661628
105.789473684211	72.4210526315790	47.7894736842105	0.429941286862552
105.789473684211	72.4210526315790	50	0.421000882530929
105.789473684211	74.3157894736842	16.8421052631579	0.604019168301333
105.789473684211	74.3157894736842	19.0526315789474	0.587252043780941
105.789473684211	74.3157894736842	21.2631578947368	0.571328944593769
105.789473684211	74.3157894736842	23.4736842105263	0.556190666232160
105.789473684211	74.3157894736842	25.6842105263158	0.541783286421040
105.789473684211	74.3157894736842	27.8947368421053	0.528057601422255
105.789473684211	74.3157894736842	30.1052631578947	0.514968632201312
105.789473684211	74.3157894736842	32.3157894736842	0.502475190693998
105.789473684211	74.3157894736842	34.5263157894737	0.490539497930281
105.789473684211	74.3157894736842	36.7368421052632	0.479126847034590
105.789473684211	74.3157894736842	38.9473684210526	0.468205305172775
105.789473684211	74.3157894736842	41.1578947368421	0.457745449395209
105.789473684211	74.3157894736842	43.3684210526316	0.447720132063549
105.789473684211	74.3157894736842	45.5789473684211	0.438104272170620
105.789473684211	74.3157894736842	47.7894736842105	0.428874669389400
105.789473684211	74.3157894736842	50	0.420009838134694
105.789473684211	76.2105263157895	16.8421052631579	0.601098781824057
105.789473684211	76.2105263157895	19.0526315789474	0.584544524974636
105.789473684211	76.2105263157895	21.2631578947368	0.568817048839305
105.789473684211	76.2105263157895	23.4736842105263	0.553858828093881
105.789473684211	76.2105263157895	25.6842105263158	0.539617429480569
105.789473684211	76.2105263157895	27.8947368421053	0.526044972724463
105.789473684211	76.2105263157895	30.1052631578947	0.513097657749989
105.789473684211	76.2105263157895	32.3157894736842	0.500735349004546
105.789473684211	76.2105263157895	34.5263157894737	0.488921209117240
105.789473684211	76.2105263157895	36.7368421052632	0.477621375301717
105.789473684211	76.2105263157895	38.9473684210526	0.466804672897723
105.789473684211	76.2105263157895	41.1578947368421	0.456442361271452
105.789473684211	76.2105263157895	43.3684210526316	0.446507907988853
105.789473684211	76.2105263157895	45.5789473684211	0.436976787761770
105.789473684211	76.2105263157895	47.7894736842105	0.427826303163420
105.789473684211	76.2105263157895	50	0.419035424532594
105.789473684211	78.1052631578947	16.8421052631579	0.598244263199906
105.789473684211	78.1052631578947	19.0526315789474	0.581896689797436
105.789473684211	78.1052631578947	21.2631578947368	0.566359289666461
105.789473684211	78.1052631578947	23.4736842105263	0.551576141805072
105.789473684211	78.1052631578947	25.6842105263158	0.537496237037804
105.789473684211	78.1052631578947	27.8947368421053	0.524072962078259
105.789473684211	78.1052631578947	30.1052631578947	0.511263646567338
105.789473684211	78.1052631578947	32.3157894736842	0.499029164422009
105.789473684211	78.1052631578947	34.5263157894737	0.487333582158925
105.789473684211	78.1052631578947	36.7368421052632	0.476143847964171
105.789473684211	78.1052631578947	38.9473684210526	0.465429516205433
105.789473684211	78.1052631578947	41.1578947368421	0.455162502858862
105.789473684211	78.1052631578947	43.3684210526316	0.445316867976208
105.789473684211	78.1052631578947	45.5789473684211	0.435868621870031
105.789473684211	78.1052631578947	47.7894736842105	0.426795552163659
105.789473684211	78.1052631578947	50	0.418077069252496
105.789473684211	80	16.8421052631579	0.595452882121130
105.789473684211	80	19.0526315789474	0.579306103038078
105.789473684211	80	21.2631578947368	0.563953492005539
105.789473684211	80	23.4736842105263	0.549340662129063
105.789473684211	80	25.6842105263158	0.535417967339741
105.789473684211	80	27.8947368421053	0.522140008248741
105.789473684211	80	30.1052631578947	0.509465197871421
105.789473684211	80	32.3157894736842	0.497355379045316
105.789473684211	80	34.5263157894737	0.485775486611694
105.789473684211	80	36.7368421052632	0.474693248468902
105.789473684211	80	38.9473684210526	0.464078920474894
105.789473684211	80	41.1578947368421	0.453905050906420
105.789473684211	80	43.3684210526316	0.444146270797981
105.789473684211	80	45.5789473684211	0.434779107004783
105.789473684211	80	47.7894736842105	0.425781815276972
105.789473684211	80	50	0.417134231011120
111.315789473684	44	19.0526315789474	0.634878243845889
111.315789473684	44	21.2631578947368	0.615145799045593
111.315789473684	44	23.4736842105263	0.596528823377334
111.315789473684	44	25.6842105263158	0.578938977917460
111.315789473684	44	27.8947368421053	0.562296802117228
111.315789473684	44	30.1052631578947	0.546530645245910
111.315789473684	44	32.3157894736842	0.531575746711832
111.315789473684	44	34.5263157894737	0.517373441857972
111.315789473684	44	36.7368421052632	0.503870473910757
111.315789473684	44	38.9473684210526	0.491018396064335
111.315789473684	44	41.1578947368421	0.478773050368612
111.315789473684	44	43.3684210526316	0.467094112282858
111.315789473684	44	45.5789473684211	0.455944691555731
111.315789473684	44	47.7894736842105	0.445290981574160
111.315789473684	44	50	0.435101950548714
111.315789473684	45.8947368421053	19.0526315789474	0.630617895376503
111.315789473684	45.8947368421053	21.2631578947368	0.611227592897434
111.315789473684	45.8947368421053	23.4736842105263	0.592921407172301
111.315789473684	45.8947368421053	25.6842105263158	0.575614443975917
111.315789473684	45.8947368421053	27.8947368421053	0.559230246965415
111.315789473684	45.8947368421053	30.1052631578947	0.543699793322979
111.315789473684	45.8947368421053	32.3157894736842	0.528960627820602
111.315789473684	45.8947368421053	34.5263157894737	0.514956113780174
111.315789473684	45.8947368421053	36.7368421052632	0.501634783117557
111.315789473684	45.8947368421053	38.9473684210526	0.488949770673564
111.315789473684	45.8947368421053	41.1578947368421	0.476858320491282
111.315789473684	45.8947368421053	43.3684210526316	0.465321353709756
111.315789473684	45.8947368421053	45.5789473684211	0.454303089396654
111.315789473684	45.8947368421053	47.7894736842105	0.443770711006414
111.315789473684	45.8947368421053	50	0.433694072280479
111.315789473684	47.7894736842105	16.8421052631579	0.646706209746968
111.315789473684	47.7894736842105	19.0526315789474	0.626498317406582
111.315789473684	47.7894736842105	21.2631578947368	0.607435656284078
111.315789473684	47.7894736842105	23.4736842105263	0.589427428469485
111.315789473684	47.7894736842105	25.6842105263158	0.572391964679149
111.315789473684	47.7894736842105	27.8947368421053	0.556255625703835
111.315789473684	47.7894736842105	30.1052631578947	0.540951856839817
111.315789473684	47.7894736842105	32.3157894736842	0.526420371270378
111.315789473684	47.7894736842105	34.5263157894737	0.512606442553101
111.315789473684	47.7894736842105	36.7368421052632	0.499460289758477
111.315789473684	47.7894736842105	38.9473684210526	0.486936541562257
111.315789473684	47.7894736842105	41.1578947368421	0.474993767845798
111.315789473684	47.7894736842105	43.3684210526316	0.463594069205749
111.315789473684	47.7894736842105	45.5789473684211	0.452702716295789
111.315789473684	47.7894736842105	47.7894736842105	0.442287832181270
111.315789473684	47.7894736842105	50	0.432320111932156
111.315789473684	49.6842105263158	16.8421052631579	0.642372790081238
111.315789473684	49.6842105263158	19.0526315789474	0.622510689352017
111.315789473684	49.6842105263158	21.2631578947368	0.603762202322432
111.315789473684	49.6842105263158	23.4736842105263	0.586039999037878
111.315789473684	49.6842105263158	25.6842105263158	0.569265435316416
111.315789473684	49.6842105263158	27.8947368421053	0.553367518650783
111.315789473684	49.6842105263158	30.1052631578947	0.538282016610067
111.315789473684	49.6842105263158	32.3157894736842	0.523950685587414
111.315789473684	49.6842105263158	34.5263157894737	0.510320601561557
111.315789473684	49.6842105263158	36.7368421052632	0.497343577640622
111.315789473684	49.6842105263158	38.9473684210526	0.484975655683899
111.315789473684	49.6842105263158	41.1578947368421	0.473176661366044
111.315789473684	49.6842105263158	43.3684210526316	0.461909813748583
111.315789473684	49.6842105263158	45.5789473684211	0.451141381827085
111.315789473684	49.6842105263158	47.7894736842105	0.440840381685191
111.315789473684	49.6842105263158	50	0.430978308854071
111.315789473684	51.5789473684211	16.8421052631579	0.638177488202608
111.315789473684	51.5789473684211	19.0526315789474	0.618647013662824
111.315789473684	51.5789473684211	21.2631578947368	0.600200162969745
111.315789473684	51.5789473684211	23.4736842105263	0.582752860045515
111.315789473684	51.5789473684211	25.6842105263158	0.566229303538308
111.315789473684	51.5789473684211	27.8947368421053	0.550560991917874
111.315789473684	51.5789473684211	30.1052631578947	0.535685881543179
111.315789473684	51.5789473684211	32.3157894736842	0.521547657238795
111.315789473684	51.5789473684211	34.5263157894737	0.508095098411583
111.315789473684	51.5789473684211	36.7368421052632	0.495281526581476
111.315789473684	51.5789473684211	38.9473684210526	0.483064322521858
111.315789473684	51.5789473684211	41.1578947368421	0.471404503109479
111.315789473684	51.5789473684211	43.3684210526316	0.460266349552444
111.315789473684	51.5789473684211	45.5789473684211	0.449617079961964
111.315789473684	51.5789473684211	47.7894736842105	0.439426560310381
111.315789473684	51.5789473684211	50	0.429667048715440
111.315789473684	53.4736842105263	16.8421052631579	0.634112063045295
111.315789473684	53.4736842105263	19.0526315789474	0.614900014302851
111.315789473684	53.4736842105263	21.2631578947368	0.596743101027143
111.315789473684	53.4736842105263	23.4736842105263	0.579560305563293
111.315789473684	53.4736842105263	25.6842105263158	0.563278502677674
111.315789473684	53.4736842105263	27.8947368421053	0.547831539141829
111.315789473684	53.4736842105263	30.1052631578947	0.533159437607280
111.315789473684	53.4736842105263	32.3157894736842	0.519207705832630
111.315789473684	53.4736842105263	34.5263157894737	0.505926735527676
111.315789473684	53.4736842105263	36.7368421052632	0.493271277690065
111.315789473684	53.4736842105263	38.9473684210526	0.481199983447200
111.315789473684	53.4736842105263	41.1578947368421	0.469675001172699
111.315789473684	53.4736842105263	43.3684210526316	0.458661622096435
111.315789473684	53.4736842105263	45.5789473684211	0.448127967828231
111.315789473684	53.4736842105263	47.7894736842105	0.438044714214248
111.315789473684	53.4736842105263	50	0.428384846779101
111.315789473684	55.3684210526316	16.8421052631579	0.630169001404533
111.315789473684	55.3684210526316	19.0526315789474	0.611263050681556
111.315789473684	55.3684210526316	21.2631578947368	0.593385135461621
111.315789473684	55.3684210526316	23.4736842105263	0.576457117585968
111.315789473684	55.3684210526316	25.6842105263158	0.560408395060483
111.315789473684	55.3684210526316	27.8947368421053	0.545175031906111
111.315789473684	55.3684210526316	30.1052631578947	0.530699004370893
111.315789473684	55.3684210526316	32.3157894736842	0.516927545944221
111.315789473684	55.3684210526316	34.5263157894737	0.503812576555935
111.315789473684	55.3684210526316	36.7368421052632	0.491310203745936
111.315789473684	55.3684210526316	38.9473684210526	0.479380285560972
111.315789473684	55.3684210526316	41.1578947368421	0.467986046558593
111.315789473684	55.3684210526316	43.3684210526316	0.457093739640389
111.315789473684	55.3684210526316	45.5789473684211	0.446672347550725
111.315789473684	55.3684210526316	47.7894736842105	0.436693318805388
111.315789473684	55.3684210526316	50	0.427130333590881
111.315789473684	57.2631578947368	16.8421052631579	0.626341433182246
111.315789473684	57.2631578947368	19.0526315789474	0.607730044261543
111.315789473684	57.2631578947368	21.2631578947368	0.590120877663851
111.315789473684	57.2631578947368	23.4736842105263	0.573438510518084
111.315789473684	57.2631578947368	25.6842105263158	0.557614723533077
111.315789473684	57.2631578947368	27.8947368421053	0.542587677314898
111.315789473684	57.2631578947368	30.1052631578947	0.528301197786796
111.315789473684	57.2631578947368	32.3157894736842	0.514704154402990
111.315789473684	57.2631578947368	34.5263157894737	0.501749917554876
111.315789473684	57.2631578947368	36.7368421052632	0.489395883784121
111.315789473684	57.2631578947368	38.9473684210526	0.477603059238235
111.315789473684	57.2631578947368	41.1578947368421	0.466335693306868
111.315789473684	57.2631578947368	43.3684210526316	0.455560955621863
111.315789473684	57.2631578947368	45.5789473684211	0.445248650639077
111.315789473684	57.2631578947368	47.7894736842105	0.435370964883893
111.315789473684	57.2631578947368	50	0.425902242666084
111.315789473684	59.1578947368421	16.8421052631579	0.622623058798788
111.315789473684	59.1578947368421	19.0526315789474	0.604295415636627
111.315789473684	59.1578947368421	21.2631578947368	0.586945376747544
111.315789473684	59.1578947368421	23.4736842105263	0.570500083492011
111.315789473684	59.1578947368421	25.6842105263158	0.554893569793675
111.315789473684	59.1578947368421	27.8947368421053	0.540065981494426
111.315789473684	59.1578947368421	30.1052631578947	0.525962898152377
111.315789473684	59.1578947368421	32.3157894736842	0.512534742110693
111.315789473684	59.1578947368421	34.5263157894737	0.499736262161244
111.315789473684	59.1578947368421	36.7368421052632	0.487526081174001
111.315789473684	59.1578947368421	38.9473684210526	0.475866298748621
111.315789473684	59.1578947368421	41.1578947368421	0.464722141337993
111.315789473684	59.1578947368421	43.3684210526316	0.454061653449774
111.315789473684	59.1578947368421	45.5789473684211	0.443855424495019
111.315789473684	59.1578947368421	47.7894736842105	0.434076346658250
111.315789473684	59.1578947368421	50	0.424699399839022
111.315789473684	61.0526315789474	16.8421052631579	0.619008086709299
111.315789473684	61.0526315789474	19.0526315789474	0.600954030314754
111.315789473684	61.0526315789474	21.2631578947368	0.583854072372444
111.315789473684	61.0526315789474	23.4736842105263	0.567637779208602
111.315789473684	61.0526315789474	25.6842105263158	0.552241318394830
111.315789473684	61.0526315789474	27.8947368421053	0.537606718037917
111.315789473684	61.0526315789474	30.1052631578947	0.523681222390142
111.315789473684	61.0526315789474	32.3157894736842	0.510416729643586
111.315789473684	61.0526315789474	34.5263157894737	0.497769300077130
111.315789473684	61.0526315789474	36.7368421052632	0.485698724618973
111.315789473684	61.0526315789474	38.9473684210526	0.474168145450030
111.315789473684	61.0526315789474	41.1578947368421	0.463143721567586
111.315789473684	61.0526315789474	43.3684210526316	0.452594333304231
111.315789473684	61.0526315789474	45.5789473684211	0.442491320694632
111.315789473684	61.0526315789474	47.7894736842105	0.432808251334280
111.315789473684	61.0526315789474	50	0.423520714006155
111.315789473684	62.9473684210526	16.8421052631579	0.615491179363346
111.315789473684	62.9473684210526	19.0526315789474	0.597701151781488
111.315789473684	62.9473684210526	21.2631578947368	0.580842753865435
111.315789473684	62.9473684210526	23.4736842105263	0.564847848242427
111.315789473684	62.9473684210526	25.6842105263158	0.549654625500510
111.315789473684	62.9473684210526	27.8947368421053	0.535206900598180
111.315789473684	62.9473684210526	30.1052631578947	0.521453499955169
111.315789473684	62.9473684210526	32.3157894736842	0.508347726033274
111.315789473684	62.9473684210526	34.5263157894737	0.495846888348622
111.315789473684	62.9473684210526	36.7368421052632	0.483911891612317
111.315789473684	62.9473684210526	38.9473684210526	0.472506873147170
111.315789473684	62.9473684210526	41.1578947368421	0.461598882931816
111.315789473684	62.9473684210526	43.3684210526316	0.451157600625672
111.315789473684	62.9473684210526	45.5789473684211	0.441155084765731
111.315789473684	62.9473684210526	47.7894736842105	0.431565550028764
111.315789473684	62.9473684210526	50	0.422365169043954
111.315789473684	64.8421052631579	16.8421052631579	0.612067406259566
111.315789473684	64.8421052631579	19.0526315789474	0.594532400687142
111.315789473684	64.8421052631579	21.2631578947368	0.577907524643517
111.315789473684	64.8421052631579	23.4736842105263	0.562126817950842
111.315789473684	64.8421052631579	25.6842105263158	0.547130391651809
111.315789473684	64.8421052631579	27.8947368421053	0.532863758979500
111.315789473684	64.8421052631579	30.1052631578947	0.519277251804440
111.315789473684	64.8421052631579	32.3157894736842	0.506325510232570
111.315789473684	64.8421052631579	34.5263157894737	0.493967035003748
111.315789473684	64.8421052631579	36.7368421052632	0.482163793969967
111.315789473684	64.8421052631579	38.9473684210526	0.470880875281490
111.315789473684	64.8421052631579	41.1578947368421	0.460086181030185
111.315789473684	64.8421052631579	43.3684210526316	0.449750156034304
111.315789473684	64.8421052631579	45.5789473684211	0.439845547231633
111.315789473684	64.8421052631579	47.7894736842105	0.430347189805481
111.315789473684	64.8421052631579	50	0.421231816722424
111.315789473684	66.7368421052632	16.8421052631579	0.608732202993978
111.315789473684	66.7368421052632	19.0526315789474	0.591443719211668
111.315789473684	66.7368421052632	21.2631578947368	0.575044771123445
111.315789473684	66.7368421052632	23.4736842105263	0.559471465282045
111.315789473684	66.7368421052632	25.6842105263158	0.544665737930039
111.315789473684	66.7368421052632	27.8947368421053	0.530574718197192
111.315789473684	66.7368421052632	30.1052631578947	0.517150171964490
111.315789473684	66.7368421052632	32.3157894736842	0.504348014861174
111.315789473684	66.7368421052632	34.5263157894737	0.492127884694725
111.315789473684	66.7368421052632	36.7368421052632	0.480452765128567
111.315789473684	66.7368421052632	38.9473684210526	0.469288653678468
111.315789473684	66.7368421052632	41.1578947368421	0.458604268144239
111.315789473684	66.7368421052632	43.3684210526316	0.448370786466811
111.315789473684	66.7368421052632	45.5789473684211	0.438561615733087
111.315789473684	66.7368421052632	47.7894736842105	0.429152186667157
111.315789473684	66.7368421052632	50	0.420119770466870
111.315789473684	68.6315789473684	16.8421052631579	0.605481335396778
111.315789473684	68.6315789473684	19.0526315789474	0.588431339829261
111.315789473684	68.6315789473684	21.2631578947368	0.572251135446972
111.315789473684	68.6315789473684	23.4736842105263	0.556878792901464
111.315789473684	68.6315789473684	25.6842105263158	0.542257985013260
111.315789473684	68.6315789473684	27.8947368421053	0.528337380066299
111.315789473684	68.6315789473684	30.1052631578947	0.515070111314786
111.315789473684	68.6315789473684	32.3157894736842	0.502413311896575
111.315789473684	68.6315789473684	34.5263157894737	0.490327706051262
111.315789473684	68.6315789473684	36.7368421052632	0.478777248951273
111.315789473684	68.6315789473684	38.9473684210526	0.467728808625613
111.315789473684	68.6315789473684	41.1578947368421	0.457151884432491
111.315789473684	68.6315789473684	43.3684210526316	0.447018357354055
111.315789473684	68.6315789473684	45.5789473684211	0.437302268072573
111.315789473684	68.6315789473684	47.7894736842105	0.427979619365486
111.315789473684	68.6315789473684	50	0.419028199845833
111.315789473684	70.5263157894737	16.8421052631579	0.602310868009410
111.315789473684	70.5263157894737	19.0526315789474	0.585491757828963
111.315789473684	70.5263157894737	21.2631578947368	0.569523491466055
111.315789473684	70.5263157894737	23.4736842105263	0.554346008155388
111.315789473684	70.5263157894737	25.6842105263158	0.539904634708491
111.315789473684	70.5263157894737	27.8947368421053	0.526149506955638
111.315789473684	70.5263157894737	30.1052631578947	0.513035063269238
111.315789473684	70.5263157894737	32.3157894736842	0.500519600032281
111.315789473684	70.5263157894737	34.5263157894737	0.488564880501233
111.315789473684	70.5263157894737	36.7368421052632	0.477135789827184
111.315789473684	70.5263157894737	38.9473684210526	0.466200030092755
111.315789473684	70.5263157894737	41.1578947368421	0.455727850135417
111.315789473684	70.5263157894737	43.3684210526316	0.445691805693078
111.315789473684	70.5263157894737	45.5789473684211	0.436066546051285
111.315789473684	70.5263157894737	47.7894736842105	0.426828623914437
111.315789473684	70.5263157894737	50	0.417956325683484
111.315789473684	72.4210526315790	16.8421052631579	0.599217136280048
111.315789473684	72.4210526315790	19.0526315789474	0.582621707055879
111.315789473684	72.4210526315790	21.2631578947368	0.566858923525542
111.315789473684	72.4210526315790	23.4736842105263	0.551870504471082
111.315789473684	72.4210526315790	25.6842105263158	0.537603353611347
111.315789473684	72.4210526315790	27.8947368421053	0.524009007403789
111.315789473684	72.4210526315790	30.1052631578947	0.511043151090853
111.315789473684	72.4210526315790	32.3157894736842	0.498665193471395
111.315789473684	72.4210526315790	34.5263157894737	0.486837892355192
111.315789473684	72.4210526315790	36.7368421052632	0.475527023885516
111.315789473684	72.4210526315790	38.9473684210526	0.464701089937073
111.315789473684	72.4210526315790	41.1578947368421	0.454331058651573
111.315789473684	72.4210526315790	43.3684210526316	0.444390133890672
111.315789473684	72.4210526315790	45.5789473684211	0.434853549990259
111.315789473684	72.4210526315790	47.7894736842105	0.425698388710757
111.315789473684	72.4210526315790	50	0.416903415711343
111.315789473684	74.3157894736842	16.8421052631579	0.596196721958055
111.315789473684	74.3157894736842	19.0526315789474	0.579818138425359
111.315789473684	74.3157894736842	21.2631578947368	0.564254707656359
111.315789473684	74.3157894736842	23.4736842105263	0.549449844857864
111.315789473684	74.3157894736842	25.6842105263158	0.535351958601371
111.315789473684	74.3157894736842	27.8947368421053	0.521913923342687
111.315789473684	74.3157894736842	30.1052631578947	0.509092616617257
111.315789473684	74.3157894736842	32.3157894736842	0.496848511960843
111.315789473684	74.3157894736842	34.5263157894737	0.485145319983861
111.315789473684	74.3157894736842	36.7368421052632	0.473949671174244
111.315789473684	74.3157894736842	38.9473684210526	0.463230834960503
111.315789473684	74.3157894736842	41.1578947368421	0.452960470368053
111.315789473684	74.3157894736842	43.3684210526316	0.443112404275346
111.315789473684	74.3157894736842	45.5789473684211	0.433662433844375
111.315789473684	74.3157894736842	47.7894736842105	0.424588150180828
111.315789473684	74.3157894736842	50	0.415868780687663
111.315789473684	76.2105263157895	16.8421052631579	0.593246431251368
111.315789473684	76.2105263157895	19.0526315789474	0.577078200834157
111.315789473684	76.2105263157895	21.2631578947368	0.561708294853930
111.315789473684	76.2105263157895	23.4736842105263	0.547081747226914
111.315789473684	76.2105263157895	25.6842105263158	0.533148403927486
111.315789473684	76.2105263157895	27.8947368421053	0.519862418714613
111.315789473684	76.2105263157895	30.1052631578947	0.507181810209779
111.315789473684	76.2105263157895	32.3157894736842	0.495068071902129
111.315789473684	76.2105263157895	34.5263157894737	0.483485827944461
111.315789473684	76.2105263157895	36.7368421052632	0.472402528676423
111.315789473684	76.2105263157895	38.9473684210526	0.461788180707779
111.315789473684	76.2105263157895	41.1578947368421	0.451615107146659
111.315789473684	76.2105263157895	43.3684210526316	0.441857734190519
111.315789473684	76.2105263157895	45.5789473684211	0.432492400832083
111.315789473684	76.2105263157895	47.7894736842105	0.423497188885561
111.315789473684	76.2105263157895	50	0.414851770923890
111.315789473684	78.1052631578947	16.8421052631579	0.590363275379153
111.315789473684	78.1052631578947	19.0526315789474	0.574399224151215
111.315789473684	78.1052631578947	21.2631578947368	0.559217296167085
111.315789473684	78.1052631578947	23.4736842105263	0.544764071291274
111.315789473684	78.1052631578947	25.6842105263158	0.530990769675930
111.315789473684	78.1052631578947	27.8947368421053	0.517852769301350
111.315789473684	78.1052631578947	30.1052631578947	0.505309181767560
111.315789473684	78.1052631578947	32.3157894736842	0.493322478399606
111.315789473684	78.1052631578947	34.5263157894737	0.481858159933777
111.315789473684	78.1052631578947	36.7368421052632	0.470884464056713
111.315789473684	78.1052631578947	38.9473684210526	0.460372105910361
111.315789473684	78.1052631578947	41.1578947368421	0.450294047382137
111.315789473684	78.1052631578947	43.3684210526316	0.440625291594966
111.315789473684	78.1052631578947	45.5789473684211	0.431342699515397
111.315789473684	78.1052631578947	47.7894736842105	0.422424826025293
111.315789473684	78.1052631578947	50	0.413851773166751
111.315789473684	80	16.8421052631579	0.587544453208356
111.315789473684	80	19.0526315789474	0.571778704019164
111.315789473684	80	21.2631578947368	0.556779469364499
111.315789473684	80	23.4736842105263	0.542494806843642
111.315789473684	80	25.6842105263158	0.528877251444319
111.315789473684	80	27.8947368421053	0.515883353611506
111.315789473684	80	30.1052631578947	0.503473272671894
111.315789473684	80	32.3157894736842	0.491610418128042
111.315789473684	80	34.5263157894737	0.480261132464031
111.315789473684	80	36.7368421052632	0.469394410046614
111.315789473684	80	38.9473684210526	0.458981647495568
111.315789473684	80	41.1578947368421	0.448996421561193
111.315789473684	80	43.3684210526316	0.439414291107494
111.315789473684	80	45.5789473684211	0.430212620274323
111.315789473684	80	47.7894736842105	0.421370420295229
111.315789473684	80	50	0.412868207792080
116.842105263158	44	19.0526315789474	0.628522271995284
116.842105263158	44	21.2631578947368	0.609160789871208
116.842105263158	44	23.4736842105263	0.590883555698892
116.842105263158	44	25.6842105263158	0.573605473077948
116.842105263158	44	27.8947368421053	0.557249920436679
116.842105263158	44	30.1052631578947	0.541747739976361
116.842105263158	44	32.3157894736842	0.527036366242669
116.842105263158	44	34.5263157894737	0.513059072561158
116.842105263158	44	36.7368421052632	0.499764317337217
116.842105263158	44	38.9473684210526	0.487105175272664
116.842105263158	44	41.1578947368421	0.475038841036840
116.842105263158	44	43.3684210526316	0.463526194963538
116.842105263158	44	45.5789473684211	0.452531422015469
116.842105263158	44	47.7894736842105	0.442021676635692
116.842105263158	44	50	0.431966787246155
116.842105263158	45.8947368421053	19.0526315789474	0.624198469398589
116.842105263158	45.8947368421053	21.2631578947368	0.605177612272846
116.842105263158	45.8947368421053	23.4736842105263	0.587210140992833
116.842105263158	45.8947368421053	25.6842105263158	0.570214314481198
116.842105263158	45.8947368421053	27.8947368421053	0.554116441541111
116.842105263158	45.8947368421053	30.1052631578947	0.538849931153805
116.842105263158	45.8947368421053	32.3157894736842	0.524354472500637
116.842105263158	45.8947368421053	34.5263157894737	0.510575324708214
116.842105263158	45.8947368421053	36.7368421052632	0.497462699737410
116.842105263158	45.8947368421053	38.9473684210526	0.484971224618910
116.842105263158	45.8947368421053	41.1578947368421	0.473059471509084
116.842105263158	45.8947368421053	43.3684210526316	0.461689545902087
116.842105263158	45.8947368421053	45.5789473684211	0.450826724867032
116.842105263158	45.8947368421053	47.7894736842105	0.440439138446014
116.842105263158	45.8947368421053	50	0.430497488399957
116.842105263158	47.7894736842105	19.0526315789474	0.620018994959815
116.842105263158	47.7894736842105	21.2631578947368	0.601324163196801
116.842105263158	47.7894736842105	23.4736842105263	0.583653514513373
116.842105263158	47.7894736842105	25.6842105263158	0.566928447036610
116.842105263158	47.7894736842105	27.8947368421053	0.551078015646561
116.842105263158	47.7894736842105	30.1052631578947	0.536038038409251
116.842105263158	47.7894736842105	32.3157894736842	0.521750323771934
116.842105263158	47.7894736842105	34.5263157894737	0.508162000096539
116.842105263158	47.7894736842105	36.7368421052632	0.495224932227177
116.842105263158	47.7894736842105	38.9473684210526	0.482895212329595
116.842105263158	47.7894736842105	41.1578947368421	0.471132714320498
116.842105263158	47.7894736842105	43.3684210526316	0.459900702913767
116.842105263158	47.7894736842105	45.5789473684211	0.449165489720466
116.842105263158	47.7894736842105	47.7894736842105	0.438896130007189
116.842105263158	47.7894736842105	50	0.429064154687846
116.842105263158	49.6842105263158	19.0526315789474	0.615974743496262
116.842105263158	49.6842105263158	21.2631578947368	0.597592386227314
116.842105263158	49.6842105263158	23.4736842105263	0.580206533297255
116.842105263158	49.6842105263158	25.6842105263158	0.563741525658152
116.842105263158	49.6842105263158	27.8947368421053	0.548128996493612
116.842105263158	49.6842105263158	30.1052631578947	0.533307029146111
116.842105263158	49.6842105263158	32.3157894736842	0.519219427672011
116.842105263158	49.6842105263158	34.5263157894737	0.505815083017072
116.842105263158	49.6842105263158	36.7368421052632	0.493047420656442
116.842105263158	49.6842105263158	38.9473684210526	0.480873917871301
116.842105263158	49.6842105263158	41.1578947368421	0.469255680743653
116.842105263158	49.6842105263158	43.3684210526316	0.458157072522713
116.842105263158	49.6842105263158	45.5789473684211	0.447545386315816
116.842105263158	49.6842105263158	47.7894736842105	0.437390556134969
116.842105263158	49.6842105263158	50	0.427664901228125
116.842105263158	51.5789473684211	19.0526315789474	0.612057463364526
116.842105263158	51.5789473684211	21.2631578947368	0.593974972186634
116.842105263158	51.5789473684211	23.4736842105263	0.576862710187826
116.842105263158	51.5789473684211	25.6842105263158	0.560647782162460
116.842105263158	51.5789473684211	27.8947368421053	0.545264246416373
116.842105263158	51.5789473684211	30.1052631578947	0.530652320045536
116.842105263158	51.5789473684211	32.3157894736842	0.516757689439159
116.842105263158	51.5789473684211	34.5263157894737	0.503530910276564
116.842105263158	51.5789473684211	36.7368421052632	0.490926883898531
116.842105263158	51.5789473684211	38.9473684210526	0.478904399070914
116.842105263158	51.5789473684211	41.1578947368421	0.467425729914473
116.842105263158	51.5789473684211	43.3684210526316	0.456456282223766
116.842105263158	51.5789473684211	45.5789473684211	0.445964281597910
116.842105263158	51.5789473684211	47.7894736842105	0.435920497803527
116.842105263158	51.5789473684211	50	0.426298000622531
116.842105263158	53.4736842105263	19.0526315789474	0.608259650825601
116.842105263158	53.4736842105263	21.2631578947368	0.590465267355153
116.842105263158	53.4736842105263	23.4736842105263	0.573616133860991
116.842105263158	53.4736842105263	25.6842105263158	0.557641955392524
116.842105263158	53.4736842105263	27.8947368421053	0.542479075134021
116.842105263158	53.4736842105263	30.1052631578947	0.528069723323865
116.842105263158	53.4736842105263	32.3157894736842	0.514361364643565
116.842105263158	53.4736842105263	34.5263157894737	0.501306129499048
116.842105263158	53.4736842105263	36.7368421052632	0.488860317013683
116.842105263158	53.4736842105263	38.9473684210526	0.476983959518090
116.842105263158	53.4736842105263	41.1578947368421	0.465640439940393
116.842105263158	53.4736842105263	43.3684210526316	0.454796154838456
116.842105263158	53.4736842105263	45.5789473684211	0.444420216925864
116.842105263158	53.4736842105263	47.7894736842105	0.434484191867911
116.842105263158	53.4736842105263	50	0.424961864896655
116.842105263158	55.3684210526316	19.0526315789474	0.604574460528547
116.842105263158	55.3684210526316	21.2631578947368	0.587057195617177
116.842105263158	55.3684210526316	23.4736842105263	0.570461400921665
116.842105263158	55.3684210526316	25.6842105263158	0.554719231835903
116.842105263158	55.3684210526316	27.8947368421053	0.539769187692705
116.842105263158	55.3684210526316	30.1052631578947	0.525555400989686
116.842105263158	55.3684210526316	32.3157894736842	0.512027018907246
116.842105263158	55.3684210526316	34.5263157894737	0.499137663585779
116.842105263158	55.3684210526316	36.7368421052632	0.486844959833666
116.842105263158	55.3684210526316	38.9473684210526	0.475110120749079
116.842105263158	55.3684210526316	41.1578947368421	0.463897583233143
116.842105263158	55.3684210526316	43.3684210526316	0.453174686609762
116.842105263158	55.3684210526316	45.5789473684211	0.442911388596230
116.842105263158	55.3684210526316	47.7894736842105	0.433080013727182
116.842105263158	55.3684210526316	50	0.423655030053062
116.842105263158	57.2631578947368	19.0526315789474	0.600995629211044
116.842105263158	57.2631578947368	21.2631578947368	0.583745192036287
116.842105263158	57.2631578947368	23.4736842105263	0.567393557915849
116.842105263158	57.2631578947368	25.6842105263158	0.551875194870899
116.842105263158	57.2631578947368	27.8947368421053	0.537130639935964
116.842105263158	57.2631578947368	30.1052631578947	0.523105825687143
116.842105263158	57.2631578947368	32.3157894736842	0.509751493399846
116.842105263158	57.2631578947368	34.5263157894737	0.497022680251705
116.842105263158	57.2631578947368	36.7368421052632	0.484878270017578
116.842105263158	57.2631578947368	38.9473684210526	0.473280598376046
116.842105263158	57.2631578947368	41.1578947368421	0.462195105329238
116.842105263158	57.2631578947368	43.3684210526316	0.451590028384810
116.842105263158	57.2631578947368	45.5789473684211	0.441436131104043
116.842105263158	57.2631578947368	47.7894736842105	0.431706462418196
116.842105263158	57.2631578947368	50	0.422376142784697
116.842105263158	59.1578947368421	19.0526315789474	0.597517410312969
116.842105263158	59.1578947368421	21.2631578947368	0.580524145876714
116.842105263158	59.1578947368421	23.4736842105263	0.564408051544531
116.842105263158	59.1578947368421	25.6842105263158	0.549105781155078
116.842105263158	59.1578947368421	27.8947368421053	0.534559800211858
116.842105263158	59.1578947368421	30.1052631578947	0.520717746999055
116.842105263158	59.1578947368421	32.3157894736842	0.507531875125445
116.842105263158	59.1578947368421	34.5263157894737	0.494958565775331
116.842105263158	59.1578947368421	36.7368421052632	0.482957899820545
116.842105263158	59.1578947368421	38.9473684210526	0.471493281494414
116.842105263158	59.1578947368421	41.1578947368421	0.460531106609472
116.842105263158	59.1578947368421	43.3684210526316	0.450040469365373
116.842105263158	59.1578947368421	45.5789473684211	0.439992902681499
116.842105263158	59.1578947368421	47.7894736842105	0.430362147732155
116.842105263158	59.1578947368421	50	0.421123948986688
116.842105263158	61.0526315789474	19.0526315789474	0.594134517659047
116.842105263158	61.0526315789474	21.2631578947368	0.577389351481772
116.842105263158	61.0526315789474	23.4736842105263	0.561500685705423
116.842105263158	61.0526315789474	25.6842105263158	0.546407242964232
116.842105263158	61.0526315789474	27.8947368421053	0.532053316279780
116.842105263158	61.0526315789474	30.1052631578947	0.518388162305000
116.842105263158	61.0526315789474	32.3157894736842	0.505365471208817
116.842105263158	61.0526315789474	34.5263157894737	0.492942902267820
116.842105263158	61.0526315789474	36.7368421052632	0.481081675965292
116.842105263158	61.0526315789474	38.9473684210526	0.469746214830937
116.842105263158	61.0526315789474	41.1578947368421	0.458903826443367
116.842105263158	61.0526315789474	43.3684210526316	0.448524423007179
116.842105263158	61.0526315789474	45.5789473684211	0.438580272743359
116.842105263158	61.0526315789474	47.7894736842105	0.429045779025137
116.842105263158	61.0526315789474	50	0.419897283774729
116.842105263158	62.9473684210526	19.0526315789474	0.590842076723718
116.842105263158	62.9473684210526	21.2631578947368	0.574336465726991
116.842105263158	62.9473684210526	23.4736842105263	0.558667584252848
116.842105263158	62.9473684210526	25.6842105263158	0.543776115518470
116.842105263158	62.9473684210526	27.8947368421053	0.529608086578210
116.842105263158	62.9473684210526	30.1052631578947	0.516114291462099
116.842105263158	62.9473684210526	32.3157894736842	0.503249786540200
116.842105263158	62.9473684210526	34.5263157894737	0.490973447899012
116.842105263158	62.9473684210526	36.7368421052632	0.479247582122117
116.842105263158	62.9473684210526	38.9473684210526	0.468037583196897
116.842105263158	62.9473684210526	41.1578947368421	0.457311629374043
116.842105263158	62.9473684210526	43.3684210526316	0.447040414728052
116.842105263158	62.9473684210526	45.5789473684211	0.437196910938020
116.842105263158	62.9473684210526	47.7894736842105	0.427756155455657
116.842105263158	62.9473684210526	50	0.418695062773063
116.842105263158	64.8421052631579	19.0526315789474	0.587635582270915
116.842105263158	64.8421052631579	21.2631578947368	0.571361471005853
116.842105263158	64.8421052631579	23.4736842105263	0.555905158573282
116.842105263158	64.8421052631579	25.6842105263158	0.541209188511414
116.842105263158	64.8421052631579	27.8947368421053	0.527221235170371
116.842105263158	64.8421052631579	30.1052631578947	0.513893554711826
116.842105263158	64.8421052631579	32.3157894736842	0.501182504256027
116.842105263158	64.8421052631579	34.5263157894737	0.489048119621649
116.842105263158	64.8421052631579	36.7368421052632	0.477453743593763
116.842105263158	64.8421052631579	38.9473684210526	0.466365697890742
116.842105263158	64.8421052631579	41.1578947368421	0.455752993029446
116.842105263158	64.8421052631579	43.3684210526316	0.445587071147073
116.842105263158	64.8421052631579	45.5789473684211	0.435841577558181
116.842105263158	64.8421052631579	47.7894736842105	0.426492157430998
116.842105263158	64.8421052631579	50	0.417516274478221
116.842105263158	66.7368421052632	19.0526315789474	0.584510861382047
116.842105263158	66.7368421052632	21.2631578947368	0.568460642895739
116.842105263158	66.7368421052632	23.4736842105263	0.553210079237807
116.842105263158	66.7368421052632	25.6842105263158	0.538703481200329
116.842105263158	66.7368421052632	27.8947368421053	0.524890089807935
116.842105263158	66.7368421052632	30.1052631578947	0.511723553323476
116.842105263158	66.7368421052632	32.3157894736842	0.499161468626830
116.842105263158	66.7368421052632	34.5263157894737	0.487164978017258
116.842105263158	66.7368421052632	36.7368421052632	0.475698413873780
116.842105263158	66.7368421052632	38.9473684210526	0.464728984757921
116.842105263158	66.7368421052632	41.1578947368421	0.454226497501769
116.842105263158	66.7368421052632	43.3684210526316	0.444163110626363
116.842105263158	66.7368421052632	45.5789473684211	0.434513115108690
116.842105263158	66.7368421052632	47.7894736842105	0.425252739082698
116.842105263158	66.7368421052632	50	0.416359973538999
116.842105263158	68.6315789473684	19.0526315789474	0.581464041060820
116.842105263158	68.6315789473684	21.2631578947368	0.565630521802618
116.842105263158	68.6315789473684	23.4736842105263	0.550579251123082
116.842105263158	68.6315789473684	25.6842105263158	0.536256220527933
116.842105263158	68.6315789473684	27.8947368421053	0.522612162651133
116.842105263158	68.6315789473684	30.1052631578947	0.509602052570552
116.842105263158	68.6315789473684	32.3157894736842	0.497184669998353
116.842105263158	68.6315789473684	34.5263157894737	0.485322213952635
116.842105263158	68.6315789473684	36.7368421052632	0.473979962804505
116.842105263158	68.6315789473684	38.9473684210526	0.463125973666327
116.842105263158	68.6315789473684	41.1578947368421	0.452730815981573
116.842105263158	68.6315789473684	43.3684210526316	0.442767334926490
116.842105263158	68.6315789473684	45.5789473684211	0.433210440864076
116.842105263158	68.6315789473684	47.7894736842105	0.424036921622557
116.842105263158	68.6315789473684	50	0.415225274820569
116.842105263158	70.5263157894737	19.0526315789474	0.578491519743910
116.842105263158	70.5263157894737	21.2631578947368	0.562867888003911
116.842105263158	70.5263157894737	23.4736842105263	0.548009791496938
116.842105263158	70.5263157894737	25.6842105263158	0.533864821837263
116.842105263158	70.5263157894737	27.8947368421053	0.520385133262391
116.842105263158	70.5263157894737	30.1052631578947	0.507526966705027
116.842105263158	70.5263157894737	32.3157894736842	0.495250231491980
116.842105263158	70.5263157894737	34.5263157894737	0.483518136788616
116.842105263158	70.5263157894737	36.7368421052632	0.472296866107103
116.842105263158	70.5263157894737	38.9473684210526	0.461555289196516
116.842105263158	70.5263157894737	41.1578947368421	0.451264706469054
116.842105263158	70.5263157894737	43.3684210526316	0.441398621818316
116.842105263158	70.5263157894737	45.5789473684211	0.431932540276363
116.842105263158	70.5263157894737	47.7894736842105	0.422843787455383
116.842105263158	70.5263157894737	50	0.414111348142735
116.842105263158	72.4210526315790	19.0526315789474	0.575589942159515
116.842105263158	72.4210526315790	21.2631578947368	0.560169739606392
116.842105263158	72.4210526315790	23.4736842105263	0.545499010648973
116.842105263158	72.4210526315790	25.6842105263158	0.531526871814100
116.842105263158	72.4210526315790	27.8947368421053	0.518206833554284
116.842105263158	72.4210526315790	30.1052631578947	0.505496345649984

==> Plots/Data/points6D_3_6.dat <==
x	y	z	color
116.842105263158	72.4210526315790	32.3157894736842	0.493356397219207
116.842105263158	72.4210526315790	34.5263157894737	0.481751163925390
116.842105263158	72.4210526315790	36.7368421052632	0.470647696093551
116.842105263158	72.4210526315790	38.9473684210526	0.460015642378844
116.842105263158	72.4210526315790	41.1578947368421	0.449827004414010
116.842105263158	72.4210526315790	43.3684210526316	0.440055918519765
116.842105263158	72.4210526315790	45.5789473684211	0.430678461116534
116.842105263158	72.4210526315790	47.7894736842105	0.421672474944912
116.842105263158	72.4210526315790	50	0.413017413600251
116.842105263158	74.3157894736842	19.0526315789474	0.572756177067529
116.842105263158	74.3157894736842	21.2631578947368	0.557533273015072
116.842105263158	74.3157894736842	23.4736842105263	0.543044394714962
116.842105263158	74.3157894736842	25.6842105263158	0.529240113350847
116.842105263158	74.3157894736842	27.8947368421053	0.516075234424311
116.842105263158	74.3157894736842	30.1052631578947	0.503508363176296
116.842105263158	74.3157894736842	32.3157894736842	0.491501521804390
116.842105263158	74.3157894736842	34.5263157894737	0.480019811503289
116.842105263158	74.3157894736842	36.7368421052632	0.469031113400930
116.842105263158	74.3157894736842	38.9473684210526	0.458505823336535
116.842105263158	74.3157894736842	41.1578947368421	0.448416616159770
116.842105263158	74.3157894736842	43.3684210526316	0.438738235847022
116.842105263158	74.3157894736842	45.5789473684211	0.429447308251598
116.842105263158	74.3157894736842	47.7894736842105	0.420522173745792
116.842105263158	74.3157894736842	50	0.411942737387728
116.842105263158	76.2105263157895	19.0526315789474	0.569987297489712
116.842105263158	76.2105263157895	21.2631578947368	0.554955865573492
116.842105263158	76.2105263157895	23.4736842105263	0.540643590399730
116.842105263158	76.2105263157895	25.6842105263158	0.527002432074273
116.842105263158	76.2105263157895	27.8947368421053	0.513988433851244
116.842105263158	76.2105263157895	30.1052631578947	0.501561306365930
116.842105263158	76.2105263157895	32.3157894736842	0.489684061042333
116.842105263158	76.2105263157895	34.5263157894737	0.478322686106411
116.842105263158	76.2105263157895	36.7368421052632	0.467445859613372
116.842105263158	76.2105263157895	38.9473684210526	0.457024694715677
116.842105263158	76.2105263157895	41.1578947368421	0.447032513085766
116.842105263158	76.2105263157895	43.3684210526316	0.437444642986789
116.842105263158	76.2105263157895	45.5789473684211	0.428238238974388
116.842105263158	76.2105263157895	47.7894736842105	0.419392120627997
116.842105263158	76.2105263157895	50	0.410886628063644
116.842105263158	78.1052631578947	19.0526315789474	0.567280563099541
116.842105263158	78.1052631578947	21.2631578947368	0.552435060088727
116.842105263158	78.1052631578947	23.4736842105263	0.538294391348982
116.842105263158	78.1052631578947	25.6842105263158	0.524811844319396
116.842105263158	78.1052631578947	27.8947368421053	0.511944646262571
116.842105263158	78.1052631578947	30.1052631578947	0.499653566194799
116.842105263158	78.1052631578947	32.3157894736842	0.487902563543888
116.842105263158	78.1052631578947	34.5263157894737	0.476658477339713
116.842105263158	78.1052631578947	36.7368421052632	0.465890750657533
116.842105263158	78.1052631578947	38.9473684210526	0.455571185801296
116.842105263158	78.1052631578947	41.1578947368421	0.445673726359456
116.842105263158	78.1052631578947	43.3684210526316	0.436174262810422
116.842105263158	78.1052631578947	45.5789473684211	0.427050458815806
116.842105263158	78.1052631578947	47.7894736842105	0.418281595731191
116.842105263158	78.1052631578947	50	0.409848433197851
116.842105263158	80	19.0526315789474	0.564633404491830
116.842105263158	80	21.2631578947368	0.549968550998057
116.842105263158	80	23.4736842105263	0.535994725958418
116.842105263158	80	25.6842105263158	0.522666486364646
116.842105263158	80	27.8947368421053	0.509942193011202
116.842105263158	80	30.1052631578947	0.497783629093197
116.842105263158	80	32.3157894736842	0.486155663244705
116.842105263158	80	34.5263157894737	0.475025951169589
116.842105263158	80	36.7368421052632	0.464364670874481
116.842105263158	80	38.9473684210526	0.454144287233598
116.842105263158	80	41.1578947368421	0.444339342221505
116.842105263158	80	43.3684210526316	0.434926267662488
116.842105263158	80	45.5789473684211	0.425883217779578
116.842105263158	80	47.7894736842105	0.417189919195770
116.842105263158	80	50	0.408827536355177
122.368421052632	44	19.0526315789474	0.622439581768109
122.368421052632	44	21.2631578947368	0.603431511068869
122.368421052632	44	23.4736842105263	0.585478235679392
122.368421052632	44	25.6842105263158	0.568497694259041
122.368421052632	44	27.8947368421053	0.552415926076704
122.368421052632	44	30.1052631578947	0.537166112850779
122.368421052632	44	32.3157894736842	0.522687751782892
122.368421052632	44	34.5263157894737	0.508925939505982
122.368421052632	44	36.7368421052632	0.495830750145301
122.368421052632	44	38.9473684210526	0.483356693516371
122.368421052632	44	41.1578947368421	0.471462241789385
122.368421052632	44	43.3684210526316	0.460109414838732
122.368421052632	44	45.5789473684211	0.449263416050709
122.368421052632	44	47.7894736842105	0.438892311646368
122.368421052632	44	50	0.428966747641041
122.368421052632	45.8947368421053	19.0526315789474	0.618057535620412
122.368421052632	45.8947368421053	21.2631578947368	0.599388509313778
122.368421052632	45.8947368421053	23.4736842105263	0.581743893968552
122.368421052632	45.8947368421053	25.6842105263158	0.565044898259261
122.368421052632	45.8947368421053	27.8947368421053	0.549220421185763
122.368421052632	45.8947368421053	30.1052631578947	0.534206152611276
122.368421052632	45.8947368421053	32.3157894736842	0.519943795602833
122.368421052632	45.8947368421053	34.5263157894737	0.506380391951124
122.368421052632	45.8947368421053	36.7368421052632	0.493467735406446
122.368421052632	45.8947368421053	38.9473684210526	0.481161859740757
122.368421052632	45.8947368421053	41.1578947368421	0.469422590850362
122.368421052632	45.8947368421053	43.3684210526316	0.458213153842229
122.368421052632	45.8947368421053	45.5789473684211	0.447499827472020
122.368421052632	45.8947368421053	47.7894736842105	0.437251639481592
122.368421052632	45.8947368421053	50	0.427440097363713
122.368421052632	47.7894736842105	19.0526315789474	0.613823172372557
122.368421052632	47.7894736842105	21.2631578947368	0.595478504622730
122.368421052632	47.7894736842105	23.4736842105263	0.578129512666480
122.368421052632	47.7894736842105	25.6842105263158	0.561700462649539
122.368421052632	47.7894736842105	27.8947368421053	0.546122931748860
122.368421052632	47.7894736842105	30.1052631578947	0.531334962374192
122.368421052632	47.7894736842105	32.3157894736842	0.517280329679997
122.368421052632	47.7894736842105	34.5263157894737	0.503907905246328
122.368421052632	47.7894736842105	36.7368421052632	0.491171102665469
122.368421052632	47.7894736842105	38.9473684210526	0.479027393120562
122.368421052632	47.7894736842105	41.1578947368421	0.467437880968216
122.368421052632	47.7894736842105	43.3684210526316	0.456366930922133
122.368421052632	47.7894736842105	45.5789473684211	0.445781839744367
122.368421052632	47.7894736842105	47.7894736842105	0.435652546436976
122.368421052632	47.7894736842105	50	0.425951375830940
122.368421052632	49.6842105263158	19.0526315789474	0.609727115241833
122.368421052632	49.6842105263158	21.2631578947368	0.591693182849247
122.368421052632	49.6842105263158	23.4736842105263	0.574627704790118
122.368421052632	49.6842105263158	25.6842105263158	0.558457811692580
122.368421052632	49.6842105263158	27.8947368421053	0.543117593758475
122.368421052632	49.6842105263158	30.1052631578947	0.528547304154444
122.368421052632	49.6842105263158	32.3157894736842	0.514692668011974
122.368421052632	49.6842105263158	34.5263157894737	0.501504281224679
122.368421052632	49.6842105263158	36.7368421052632	0.488937085859242
122.368421052632	49.6842105263158	38.9473684210526	0.476949911146436
122.368421052632	49.6842105263158	41.1578947368421	0.465505070784895
122.368421052632	49.6842105263158	43.3684210526316	0.454568008746968
122.368421052632	49.6842105263158	45.5789473684211	0.444106986981949
122.368421052632	49.6842105263158	47.7894736842105	0.434092809414090
122.368421052632	49.6842105263158	50	0.424498577468511
122.368421052632	51.5789473684211	19.0526315789474	0.605760870320952
122.368421052632	51.5789473684211	21.2631578947368	0.588025004446994
122.368421052632	51.5789473684211	23.4736842105263	0.571231764652975
122.368421052632	51.5789473684211	25.6842105263158	0.555310970281478
122.368421052632	51.5789473684211	27.8947368421053	0.540199073878806
122.368421052632	51.5789473684211	30.1052631578947	0.525838409785232
122.368421052632	51.5789473684211	32.3157894736842	0.512176541330770
122.368421052632	51.5789473684211	34.5263157894737	0.499165692021683
122.368421052632	51.5789473684211	36.7368421052632	0.486762248508123
122.368421052632	51.5789473684211	38.9473684210526	0.474926325095291
122.368421052632	51.5789473684211	41.1578947368421	0.463621381183775
122.368421052632	51.5789473684211	43.3684210526316	0.452813884366247
122.368421052632	51.5789473684211	45.5789473684211	0.442473013020405
122.368421052632	51.5789473684211	47.7894736842105	0.432570393164421
122.368421052632	51.5789473684211	50	0.423079865115090
122.368421052632	53.4736842105263	19.0526315789474	0.601916716964560
122.368421052632	53.4736842105263	21.2631578947368	0.584467109024698
122.368421052632	53.4736842105263	23.4736842105263	0.567935584515994
122.368421052632	53.4736842105263	25.6842105263158	0.552254490955650
122.368421052632	53.4736842105263	27.8947368421053	0.537362505375061
122.368421052632	53.4736842105263	30.1052631578947	0.523203924538162
122.368421052632	53.4736842105263	32.3157894736842	0.509728047380297
122.368421052632	53.4736842105263	34.5263157894737	0.496888636133188
122.368421052632	53.4736842105263	36.7368421052632	0.484643444807599
122.368421052632	53.4736842105263	38.9473684210526	0.472953805517668
122.368421052632	53.4736842105263	41.1578947368421	0.461784264625857
122.368421052632	53.4736842105263	43.3684210526316	0.451102261925244
122.368421052632	53.4736842105263	45.5789473684211	0.440877847104572
122.368421052632	53.4736842105263	47.7894736842105	0.431083428599320
122.368421052632	53.4736842105263	50	0.421693550650065
122.368421052632	55.3684210526316	19.0526315789474	0.598187614941428
122.368421052632	55.3684210526316	21.2631578947368	0.581013234417278
122.368421052632	55.3684210526316	23.4736842105263	0.564733583848019
122.368421052632	55.3684210526316	25.6842105263158	0.549283391903699
122.368421052632	55.3684210526316	27.8947368421053	0.534603433643197
122.368421052632	55.3684210526316	30.1052631578947	0.520639859154774
122.368421052632	55.3684210526316	32.3157894736842	0.507343608581864
122.368421052632	55.3684210526316	34.5263157894737	0.494669900977548
122.368421052632	55.3684210526316	36.7368421052632	0.482577786458505
122.368421052632	55.3684210526316	38.9473684210526	0.471029752798299
122.368421052632	55.3684210526316	41.1578947368421	0.459991378979221
122.368421052632	55.3684210526316	43.3684210526316	0.449431029366136
122.368421052632	55.3684210526316	45.5789473684211	0.439319583118412
122.368421052632	55.3684210526316	47.7894736842105	0.429630194251827
122.368421052632	55.3684210526316	50	0.420338078429568
122.368421052632	57.2631578947368	19.0526315789474	0.594567125328538
122.368421052632	57.2631578947368	21.2631578947368	0.577657647666555
122.368421052632	57.2631578947368	23.4736842105263	0.561620648940743
122.368421052632	57.2631578947368	25.6842105263158	0.546393103995603
122.368421052632	57.2631578947368	27.8947368421053	0.531917769635510
122.368421052632	57.2631578947368	30.1052631578947	0.518142548800788
122.368421052632	57.2631578947368	32.3157894736842	0.505019935784063
122.368421052632	57.2631578947368	34.5263157894737	0.492506530817538
122.368421052632	57.2631578947368	36.7368421052632	0.480562614228670
122.368421052632	57.2631578947368	38.9473684210526	0.469151771901609
122.368421052632	57.2631578947368	41.1578947368421	0.458240565056776
122.368421052632	57.2631578947368	43.3684210526316	0.447798238420565
122.368421052632	57.2631578947368	45.5789473684211	0.437796461740781
122.368421052632	57.2631578947368	47.7894736842105	0.428209100342971
122.368421052632	57.2631578947368	50	0.419012011043744
122.368421052632	59.1578947368421	19.0526315789474	0.591049342747195
122.368421052632	59.1578947368421	21.2631578947368	0.574395085840801
122.368421052632	59.1578947368421	23.4736842105263	0.558592081085163
122.368421052632	59.1578947368421	25.6842105263158	0.543579425286723
122.368421052632	59.1578947368421	27.8947368421053	0.529301749824875
122.368421052632	59.1578947368421	30.1052631578947	0.515708617757069
122.368421052632	59.1578947368421	32.3157894736842	0.502753997057822
122.368421052632	59.1578947368421	34.5263157894737	0.490395799129173
122.368421052632	59.1578947368421	36.7368421052632	0.478595473442276
122.368421052632	59.1578947368421	38.9473684210526	0.467317650593048
122.368421052632	59.1578947368421	41.1578947368421	0.456529827235400
122.368421052632	59.1578947368421	43.3684210526316	0.446202087338359
122.368421052632	59.1578947368421	45.5789473684211	0.436306855034436
122.368421052632	59.1578947368421	47.7894736842105	0.426818675014834
122.368421052632	59.1578947368421	50	0.417714017005851
122.368421052632	61.0526315789474	19.0526315789474	0.587628837021069
122.368421052632	61.0526315789474	21.2631578947368	0.571220705034991
122.368421052632	61.0526315789474	23.4736842105263	0.555643551872675
122.368421052632	61.0526315789474	25.6842105263158	0.540838481744457
122.368421052632	61.0526315789474	27.8947368421053	0.526751901618437
122.368421052632	61.0526315789474	30.1052631578947	0.513334948894883
122.368421052632	61.0526315789474	32.3157894736842	0.500542990701652
122.368421052632	61.0526315789474	34.5263157894737	0.488335184683606
122.368421052632	61.0526315789474	36.7368421052632	0.476674092750528
122.368421052632	61.0526315789474	38.9473684210526	0.465525340565648
122.368421052632	61.0526315789474	41.1578947368421	0.454857316651797
122.368421052632	61.0526315789474	43.3684210526316	0.444640905905271
122.368421052632	61.0526315789474	45.5789473684211	0.434849253071450
122.368421052632	61.0526315789474	47.7894736842105	0.425457552377696
122.368421052632	61.0526315789474	50	0.416442860059298
122.368421052632	62.9473684210526	19.0526315789474	0.584300602708486
122.368421052632	62.9473684210526	21.2631578947368	0.568130036214041
122.368421052632	62.9473684210526	23.4736842105263	0.552771064460697
122.368421052632	62.9473684210526	25.6842105263158	0.538166693188298
122.368421052632	62.9473684210526	27.8947368421053	0.524265013340118
122.368421052632	62.9473684210526	30.1052631578947	0.511018657164942
122.368421052632	62.9473684210526	32.3157894736842	0.498384321781174
122.368421052632	62.9473684210526	34.5263157894737	0.486322350747751
122.368421052632	62.9473684210526	36.7368421052632	0.474796365659867
122.368421052632	62.9473684210526	38.9473684210526	0.463772941009248
122.368421052632	62.9473684210526	41.1578947368421	0.453221316565811
122.368421052632	62.9473684210526	43.3684210526316	0.443113142386992
122.368421052632	62.9473684210526	45.5789473684211	0.433422252272999
122.368421052632	62.9473684210526	47.7894736842105	0.424124462084937
122.368421052632	62.9473684210526	50	0.415197389847719
122.368421052632	64.8421052631579	19.0526315789474	0.581060015252729
122.368421052632	64.8421052631579	21.2631578947368	0.565118946812305
122.368421052632	64.8421052631579	23.4736842105263	0.549970919859635
122.368421052632	64.8421052631579	25.6842105263158	0.535560743622162
122.368421052632	64.8421052631579	27.8947368421053	0.521838108065033
122.368421052632	64.8421052631579	30.1052631578947	0.508757066472594
122.368421052632	64.8421052631579	32.3157894736842	0.496275581652049
122.368421052632	64.8421052631579	34.5263157894737	0.484355126919011
122.368421052632	64.8421052631579	36.7368421052632	0.472960334390400
122.368421052632	64.8421052631579	38.9473684210526	0.462058684244876
122.368421052632	64.8421052631579	41.1578947368421	0.451620229557034
122.368421052632	64.8421052631579	43.3684210526316	0.441617352103116
122.368421052632	64.8421052631579	45.5789473684211	0.432024545200365
122.368421052632	64.8421052631579	47.7894736842105	0.422818220201652
122.368421052632	64.8421052631579	50	0.413976533739671
122.368421052632	66.7368421052632	19.0526315789474	0.577902792724003
122.368421052632	66.7368421052632	21.2631578947368	0.562183607200774
122.368421052632	66.7368421052632	23.4736842105263	0.547239687469432
122.368421052632	66.7368421052632	25.6842105263158	0.533017555286629
122.368421052632	66.7368421052632	27.8947368421053	0.519468420718365
122.368421052632	66.7368421052632	30.1052631578947	0.506547689424556
122.368421052632	66.7368421052632	32.3157894736842	0.494214530014423
122.368421052632	66.7368421052632	34.5263157894737	0.482431493196320
122.368421052632	66.7368421052632	36.7368421052632	0.471164175713687
122.368421052632	66.7368421052632	38.9473684210526	0.460380923114147
122.368421052632	66.7368421052632	41.1578947368421	0.450052566280081
122.368421052632	66.7368421052632	43.3684210526316	0.440152187387493
122.368421052632	66.7368421052632	45.5789473684211	0.430654911580762
122.368421052632	66.7368421052632	47.7894736842105	0.421537721174478
122.368421052632	66.7368421052632	50	0.412779289636478
122.368421052632	68.6315789473684	19.0526315789474	0.574824962309395
122.368421052632	68.6315789473684	21.2631578947368	0.559320461290955
122.368421052632	68.6315789473684	23.4736842105263	0.544574179230287
122.368421052632	68.6315789473684	25.6842105263158	0.530534265877159
122.368421052632	68.6315789473684	27.8947368421053	0.517153377954446
122.368421052632	68.6315789473684	30.1052631578947	0.504388209522751
122.368421052632	68.6315789473684	32.3157894736842	0.492199079125919
122.368421052632	68.6315789473684	34.5263157894737	0.480549565959091
122.368421052632	68.6315789473684	36.7368421052632	0.469406188480038
122.368421052632	68.6315789473684	38.9473684210526	0.458738119867392
122.368421052632	68.6315789473684	41.1578947368421	0.448516935551500
122.368421052632	68.6315789473684	43.3684210526316	0.438716388733480
122.368421052632	68.6315789473684	45.5789473684211	0.429312210388938
122.368421052632	68.6315789473684	47.7894736842105	0.420281930743284
122.368421052632	68.6315789473684	50	0.411604719621231
122.368421052632	70.5263157894737	19.0526315789474	0.571822830853347
122.368421052632	70.5263157894737	21.2631578947368	0.556526200670626
122.368421052632	70.5263157894737	23.4736842105263	0.541971426861458
122.368421052632	70.5263157894737	25.6842105263158	0.528108208469332
122.368421052632	70.5263157894737	27.8947368421053	0.514890580414577
122.368421052632	70.5263157894737	30.1052631578947	0.502276465453139
122.368421052632	70.5263157894737	32.3157894736842	0.490227279863670
122.368421052632	70.5263157894737	34.5263157894737	0.478707585581327
122.368421052632	70.5263157894737	36.7368421052632	0.467684782594520
122.368421052632	70.5263157894737	38.9473684210526	0.457128836337507
122.368421052632	70.5263157894737	41.1578947368421	0.447012035579535
122.368421052632	70.5263157894737	43.3684210526316	0.437308776956555
122.368421052632	70.5263157894737	45.5789473684211	0.427995372835611
122.368421052632	70.5263157894737	47.7894736842105	0.419049879662136
122.368421052632	70.5263157894737	50	0.410451944330785
122.368421052632	72.4210526315790	19.0526315789474	0.568892958868862
122.368421052632	72.4210526315790	21.2631578947368	0.553797741768319
122.368421052632	72.4210526315790	23.4736842105263	0.539428661750198
122.368421052632	72.4210526315790	25.6842105263158	0.525736893768796
122.368421052632	72.4210526315790	27.8947368421053	0.512677787028935
122.368421052632	72.4210526315790	30.1052631578947	0.500210437175899
122.368421052632	72.4210526315790	32.3157894736842	0.488297309377089
122.368421052632	72.4210526315790	34.5263157894737	0.476903905453226
122.368421052632	72.4210526315790	36.7368421052632	0.465998469240576
122.368421052632	72.4210526315790	38.9473684210526	0.455551725221532
122.368421052632	72.4210526315790	41.1578947368421	0.445536646178978
122.368421052632	72.4210526315790	43.3684210526316	0.435928246234170
122.368421052632	72.4210526315790	45.5789473684211	0.426703396138120
122.368421052632	72.4210526315790	47.7894736842105	0.417840658118578
122.368421052632	72.4210526315790	50	0.409320137951804
122.368421052632	74.3157894736842	19.0526315789474	0.566032137535067
122.368421052632	74.3157894736842	21.2631578947368	0.551132205625862
122.368421052632	74.3157894736842	23.4736842105263	0.536943297124366
122.368421052632	74.3157894736842	25.6842105263158	0.523417994365835
122.368421052632	74.3157894736842	27.8947368421053	0.510512901082235
122.368421052632	74.3157894736842	30.1052631578947	0.498188233570835
122.368421052632	74.3157894736842	32.3157894736842	0.486407460114778
122.368421052632	74.3157894736842	34.5263157894737	0.475136982219254
122.368421052632	74.3157894736842	36.7368421052632	0.464345852182438
122.368421052632	74.3157894736842	38.9473684210526	0.454005522320528
122.368421052632	74.3157894736842	41.1578947368421	0.444089621838538
122.368421052632	74.3157894736842	43.3684210526316	0.434573757905103
122.368421052632	74.3157894736842	45.5789473684211	0.425435337968570
122.368421052632	74.3157894736842	47.7894736842105	0.416653410757936
122.368421052632	74.3157894736842	50	0.408208523757686
122.368421052632	76.2105263157895	19.0526315789474	0.563237368274469
122.368421052632	76.2105263157895	21.2631578947368	0.548526899925559
122.368421052632	76.2105263157895	23.4736842105263	0.534512912200677
122.368421052632	76.2105263157895	25.6842105263158	0.521149330725282
122.368421052632	76.2105263157895	27.8947368421053	0.508393957807171
122.368421052632	76.2105263157895	30.1052631578947	0.496208081430694
122.368421052632	76.2105263157895	32.3157894736842	0.484556130043071
122.368421052632	76.2105263157895	34.5263157894737	0.473405367071643
122.368421052632	76.2105263157895	36.7368421052632	0.462725620003963
122.368421052632	76.2105263157895	38.9473684210526	0.452489039611620
122.368421052632	76.2105263157895	41.1578947368421	0.442669885528862
122.368421052632	76.2105263157895	43.3684210526316	0.433244334928896
122.368421052632	76.2105263157895	45.5789473684211	0.424190311490994
122.368421052632	76.2105263157895	47.7894736842105	0.415487332233820
122.368421052632	76.2105263157895	50	0.407116370116023
122.368421052632	78.1052631578947	19.0526315789474	0.560505844566976
122.368421052632	78.1052631578947	21.2631578947368	0.545979302973724
122.368421052632	78.1052631578947	23.4736842105263	0.532135238048388
122.368421052632	78.1052631578947	25.6842105263158	0.518928858684236
122.368421052632	78.1052631578947	27.8947368421053	0.506319113306107
122.368421052632	78.1052631578947	30.1052631578947	0.494268315627038
122.368421052632	78.1052631578947	32.3157894736842	0.482741813901704
122.368421052632	78.1052631578947	34.5263157894737	0.471707697962935
122.368421052632	78.1052631578947	36.7368421052632	0.461136539163268
122.368421052632	78.1052631578947	38.9473684210526	0.451001159045356
122.368421052632	78.1052631578947	41.1578947368421	0.441276423156344
122.368421052632	78.1052631578947	43.3684210526316	0.431939056921065
122.368421052632	78.1052631578947	45.5789473684211	0.422967480912479
122.368421052632	78.1052631578947	47.7894736842105	0.414341663217929
122.368421052632	78.1052631578947	50	0.406042986906919
122.368421052632	80	19.0526315789474	0.557834935710182
122.368421052632	80	21.2631578947368	0.543487049387756
122.368421052632	80	23.4736842105263	0.529808144947769
122.368421052632	80	25.6842105263158	0.516754658264448
122.368421052632	80	27.8947368421053	0.504286634631588
122.368421052632	80	30.1052631578947	0.492367370299662
122.368421052632	80	32.3157894736842	0.480963095365304
122.368421052632	80	34.5263157894737	0.470042692621602
122.368421052632	80	36.7368421052632	0.459577447760556
122.368421052632	80	38.9473684210526	0.449540826977400
122.368421052632	80	41.1578947368421	0.439908278581966
122.368421052632	80	43.3684210526316	0.430657055692251
122.368421052632	80	45.5789473684211	0.421766057484305
122.368421052632	80	47.7894736842105	0.413215686812137
122.368421052632	80	50	0.404987722301286
127.894736842105	44	21.2631578947368	0.597936956929779
127.894736842105	44	23.4736842105263	0.580293055731097
127.894736842105	44	25.6842105263158	0.563596895076559
127.894736842105	44	27.8947368421053	0.547777013027895
127.894736842105	44	30.1052631578947	0.532768791006303
127.894736842105	44	32.3157894736842	0.518513667896363
127.894736842105	44	34.5263157894737	0.504958458699691
127.894736842105	44	36.7368421052632	0.492054762026008
127.894736842105	44	38.9473684210526	0.479758443330799
127.894736842105	44	41.1578947368421	0.468029182951421
127.894736842105	44	43.3684210526316	0.456830079752292
127.894736842105	44	45.5789473684211	0.446127302638989
127.894736842105	44	47.7894736842105	0.435889783400035
127.894736842105	44	50	0.426088945330552
127.894736842105	45.8947368421053	21.2631578947368	0.593838741014734
127.894736842105	45.8947368421053	23.4736842105263	0.576502332058166
127.894736842105	45.8947368421053	25.6842105263158	0.560086933120655
127.894736842105	45.8947368421053	27.8947368421053	0.544523874334965
127.894736842105	45.8947368421053	30.1052631578947	0.529750988977702
127.894736842105	45.8947368421053	32.3157894736842	0.515711874871888
127.894736842105	45.8947368421053	34.5263157894737	0.502355252981171
127.894736842105	45.8947368421053	36.7368421052632	0.489634408745879
127.894736842105	45.8947368421053	38.9473684210526	0.477506704096570
127.894736842105	45.8947368421053	41.1578947368421	0.465933150034996
127.894736842105	45.8947368421053	43.3684210526316	0.454878031280096
127.894736842105	45.8947368421053	45.5789473684211	0.444308575804193
127.894736842105	45.8947368421053	47.7894736842105	0.434194663185161
127.894736842105	45.8947368421053	50	0.424508566615835
127.894736842105	47.7894736842105	21.2631578947368	0.589876615774790
127.894736842105	47.7894736842105	23.4736842105263	0.572834576778423
127.894736842105	47.7894736842105	25.6842105263158	0.556688246796349
127.894736842105	47.7894736842105	27.8947368421053	0.541371569187118
127.894736842105	47.7894736842105	30.1052631578947	0.526824675568496
127.894736842105	47.7894736842105	32.3157894736842	0.512993190518666
127.894736842105	47.7894736842105	34.5263157894737	0.499827626805825
127.894736842105	47.7894736842105	36.7368421052632	0.487282857827622
127.894736842105	47.7894736842105	38.9473684210526	0.475317656117928
127.894736842105	47.7894736842105	41.1578947368421	0.463894288565323
127.894736842105	47.7894736842105	43.3684210526316	0.452978160460662
127.894736842105	47.7894736842105	45.5789473684211	0.442537501710041
127.894736842105	47.7894736842105	47.7894736842105	0.432543089561981
127.894736842105	47.7894736842105	50	0.422968003041497
127.894736842105	49.6842105263158	21.2631578947368	0.586042020330726
127.894736842105	49.6842105263158	23.4736842105263	0.569282168888134
127.894736842105	49.6842105263158	25.6842105263158	0.553394038805362
127.894736842105	49.6842105263158	27.8947368421053	0.538314024094386
127.894736842105	49.6842105263158	30.1052631578947	0.523984414924066
127.894736842105	49.6842105263158	32.3157894736842	0.510352742060198
127.894736842105	49.6842105263158	34.5263157894737	0.497371205782721
127.894736842105	49.6842105263158	36.7368421052632	0.484996176978218
127.894736842105	49.6842105263158	38.9473684210526	0.473187760095712
127.894736842105	49.6842105263158	41.1578947368421	0.461909409291268
127.894736842105	49.6842105263158	43.3684210526316	0.451127590439535
127.894736842105	49.6842105263158	45.5789473684211	0.440811482811963
127.894736842105	49.6842105263158	47.7894736842105	0.430932715154813
127.894736842105	49.6842105263158	50	0.421465131679470
127.894736842105	51.5789473684211	21.2631578947368	0.582327194790335
127.894736842105	51.5789473684211	23.4736842105263	0.565838193304214
127.894736842105	51.5789473684211	25.6842105263158	0.550198135438356
127.894736842105	51.5789473684211	27.8947368421053	0.535345717632957
127.894736842105	51.5789473684211	30.1052631578947	0.521225260940241
127.894736842105	51.5789473684211	32.3157894736842	0.507786092024119
127.894736842105	51.5789473684211	34.5263157894737	0.494982003126777
127.894736842105	51.5789473684211	36.7368421052632	0.482770779616817
127.894736842105	51.5789473684211	38.9473684210526	0.471113785557312
127.894736842105	51.5789473684211	41.1578947368421	0.459975599235924
127.894736842105	51.5789473684211	43.3684210526316	0.449323691843990
127.894736842105	51.5789473684211	45.5789473684211	0.439128143525556
127.894736842105	51.5789473684211	47.7894736842105	0.429361391879473
127.894736842105	51.5789473684211	50	0.419998008718907
127.894736842105	53.4736842105263	21.2631578947368	0.578725081250332
127.894736842105	53.4736842105263	23.4736842105263	0.562496354237789
127.894736842105	53.4736842105263	25.6842105263158	0.547094910568452
127.894736842105	53.4736842105263	27.8947368421053	0.532461613586763
127.894736842105	53.4736842105263	30.1052631578947	0.518542698311316
127.894736842105	53.4736842105263	32.3157894736842	0.505289186145232
127.894736842105	53.4736842105263	34.5263157894737	0.492656373523234
127.894736842105	53.4736842105263	36.7368421052632	0.480603383938554
127.894736842105	53.4736842105263	38.9473684210526	0.469092774467702
127.894736842105	53.4736842105263	41.1578947368421	0.458090189295038
127.894736842105	53.4736842105263	43.3684210526316	0.447564053886785
127.894736842105	53.4736842105263	45.5789473684211	0.437485304419316
127.894736842105	53.4736842105263	47.7894736842105	0.427827147864380
127.894736842105	53.4736842105263	50	0.418564848802495
127.894736842105	55.3684210526316	21.2631578947368	0.575229239889230
127.894736842105	55.3684210526316	23.4736842105263	0.559250901702907
127.894736842105	55.3684210526316	25.6842105263158	0.544079221112360
127.894736842105	55.3684210526316	27.8947368421053	0.529657104129507
127.894736842105	55.3684210526316	30.1052631578947	0.515932592392538
127.894736842105	55.3684210526316	32.3157894736842	0.502858309026158
127.894736842105	55.3684210526316	34.5263157894737	0.490390973835658
127.894736842105	55.3684210526316	36.7368421052632	0.478490978028760
127.894736842105	55.3684210526316	38.9473684210526	0.467122010200580
127.894736842105	55.3684210526316	41.1578947368421	0.456250726593028
127.894736842105	55.3684210526316	43.3684210526316	0.445846459700135
127.894736842105	55.3684210526316	45.5789473684211	0.435880960174789
127.894736842105	55.3684210526316	47.7894736842105	0.426328167731907
127.894736842105	55.3684210526316	50	0.417164007363894
127.894736842105	57.2631578947368	21.2631578947368	0.571833777436554
127.894736842105	57.2631578947368	23.4736842105263	0.556096568807163
127.894736842105	57.2631578947368	25.6842105263158	0.541146351912432
127.894736842105	57.2631578947368	27.8947368421053	0.526927961261437
127.894736842105	57.2631578947368	30.1052631578947	0.513391146314484
127.894736842105	57.2631578947368	32.3157894736842	0.500490046184564
127.894736842105	57.2631578947368	34.5263157894737	0.488182729451380
127.894736842105	57.2631578947368	36.7368421052632	0.476430789964044
127.894736842105	57.2631578947368	38.9473684210526	0.465198990929739
127.894736842105	57.2631578947368	41.1578947368421	0.454454950764257
127.894736842105	57.2631578947368	43.3684210526316	0.444168865161406
127.894736842105	57.2631578947368	45.5789473684211	0.434313260657708
127.894736842105	57.2631578947368	47.7894736842105	0.424862775655539
127.894736842105	57.2631578947368	50	0.415793965445216
127.894736842105	59.1578947368421	21.2631578947368	0.568533285862681
127.894736842105	59.1578947368421	23.4736842105263	0.553028517954016
127.894736842105	59.1578947368421	25.6842105263158	0.538291968411732
127.894736842105	59.1578947368421	27.8947368421053	0.524270295079556
127.894736842105	59.1578947368421	30.1052631578947	0.510914864104874
127.894736842105	59.1578947368421	32.3157894736842	0.498181251394363
127.894736842105	59.1578947368421	34.5263157894737	0.486028805302718
127.894736842105	59.1578947368421	36.7368421052632	0.474420262051855
127.894736842105	59.1578947368421	38.9473684210526	0.463321406690525
127.894736842105	59.1578947368421	41.1578947368421	0.452700773494970
127.894736842105	59.1578947368421	43.3684210526316	0.442529380620614
127.894736842105	59.1578947368421	45.5789473684211	0.432780494575609
127.894736842105	59.1578947368421	47.7894736842105	0.423429420725738
127.894736842105	59.1578947368421	50	0.414453316577947
127.894736842105	61.0526315789474	21.2631578947368	0.565322789563682
127.894736842105	61.0526315789474	23.4736842105263	0.550042294458452
127.894736842105	61.0526315789474	25.6842105263158	0.535512075816988
127.894736842105	61.0526315789474	27.8947368421053	0.521680517740997
127.894736842105	61.0526315789474	30.1052631578947	0.508500518818754
127.894736842105	61.0526315789474	32.3157894736842	0.495929018443258
127.894736842105	61.0526315789474	34.5263157894737	0.483926580791103
127.894736842105	61.0526315789474	36.7368421052632	0.472457028526318
127.894736842105	61.0526315789474	38.9473684210526	0.461487119507960
127.894736842105	61.0526315789474	41.1578947368421	0.450986260791057
127.894736842105	61.0526315789474	43.3684210526316	0.440926255054810
127.894736842105	61.0526315789474	45.5789473684211	0.431281075299471
127.894736842105	61.0526315789474	47.7894736842105	0.422026664248159
127.894736842105	61.0526315789474	50	0.413140755391538
127.894736842105	62.9473684210526	21.2631578947368	0.562197699649531
127.894736842105	62.9473684210526	23.4736842105263	0.547133786366710
127.894736842105	62.9473684210526	25.6842105263158	0.532802983695272
127.894736842105	62.9473684210526	27.8947368421053	0.519155312197951
127.894736842105	62.9473684210526	30.1052631578947	0.506145124869051
127.894736842105	62.9473684210526	32.3157894736842	0.493730656596444
127.894736842105	62.9473684210526	34.5263157894737	0.481873627988359
127.894736842105	62.9473684210526	36.7368421052632	0.470538896147751
127.894736842105	62.9473684210526	38.9473684210526	0.459694146102489
127.894736842105	62.9473684210526	41.1578947368421	0.449309617538021
127.894736842105	62.9473684210526	43.3684210526316	0.439357862264171
127.894736842105	62.9473684210526	45.5789473684211	0.429813528506664
127.894736842105	62.9473684210526	47.7894736842105	0.420653168668775
127.894736842105	62.9473684210526	50	0.411855067677114
127.894736842105	64.8421052631579	21.2631578947368	0.559153774205510
127.894736842105	64.8421052631579	23.4736842105263	0.544299189497203
127.894736842105	64.8421052631579	25.6842105263158	0.530161275147042
127.894736842105	64.8421052631579	27.8947368421053	0.516691604954050
127.894736842105	64.8421052631579	30.1052631578947	0.503845913899553
127.894736842105	64.8421052631579	32.3157894736842	0.491583669187780
127.894736842105	64.8421052631579	34.5263157894737	0.479867692605011
127.894736842105	64.8421052631579	36.7368421052632	0.468663827255163
127.894736842105	64.8421052631579	38.9473684210526	0.457940642774326
127.894736842105	64.8421052631579	41.1578947368421	0.447669173999184
127.894736842105	64.8421052631579	43.3684210526316	0.437822688795229
127.894736842105	64.8421052631579	45.5789473684211	0.428376481365197
127.894736842105	64.8421052631579	47.7894736842105	0.419307687876341
127.894736842105	64.8421052631579	50	0.410595121683463
127.894736842105	66.7368421052632	21.2631578947368	0.556187083603044
127.894736842105	66.7368421052632	23.4736842105263	0.541534976898671
127.894736842105	66.7368421052632	25.6842105263158	0.527583779853704
127.894736842105	66.7368421052632	27.8947368421053	0.514286542227836
127.894736842105	66.7368421052632	30.1052631578947	0.501600313660983
127.894736842105	66.7368421052632	32.3157894736842	0.489485734863906
127.894736842105	66.7368421052632	34.5263157894737	0.477906677307058
127.894736842105	66.7368421052632	36.7368421052632	0.466829924901744
127.894736842105	66.7368421052632	38.9473684210526	0.456224892138688
127.894736842105	66.7368421052632	41.1578947368421	0.446063373961321
127.894736842105	66.7368421052632	43.3684210526316	0.436319323332734
127.894736842105	66.7368421052632	45.5789473684211	0.426968653029090
127.894736842105	66.7368421052632	47.7894736842105	0.417989058676891
127.894736842105	66.7368421052632	50	0.409359860462019
127.894736842105	68.6315789473684	21.2631578947368	0.553293980100215
127.894736842105	68.6315789473684	23.4736842105263	0.538837872063859
127.894736842105	68.6315789473684	25.6842105263158	0.525067550421692
127.894736842105	68.6315789473684	27.8947368421053	0.511937469016959
127.894736842105	68.6315789473684	30.1052631578947	0.499405929445493
127.894736842105	68.6315789473684	32.3157894736842	0.487434691089757
127.894736842105	68.6315789473684	34.5263157894737	0.475988627035713
127.894736842105	68.6315789473684	36.7368421052632	0.465035419767810
127.894736842105	68.6315789473684	38.9473684210526	0.454545291441172
127.894736842105	68.6315789473684	41.1578947368421	0.444490764287350
127.894736842105	68.6315789473684	43.3684210526316	0.434846447346372
127.894736842105	68.6315789473684	45.5789473684211	0.425588846254450
127.894736842105	68.6315789473684	47.7894736842105	0.416696193270448
127.894736842105	68.6315789473684	50	0.408148295109130
127.894736842105	70.5263157894737	21.2631578947368	0.550471071103594
127.894736842105	70.5263157894737	23.4736842105263	0.536204825351014
127.894736842105	70.5263157894737	25.6842105263158	0.522609841544274
127.894736842105	70.5263157894737	27.8947368421053	0.509641910643460
127.894736842105	70.5263157894737	30.1052631578947	0.497260527710784
127.894736842105	70.5263157894737	32.3157894736842	0.485428519590621
127.894736842105	70.5263157894737	34.5263157894737	0.474111716043287
127.894736842105	70.5263157894737	36.7368421052632	0.463278658597424
127.894736842105	70.5263157894737	38.9473684210526	0.452900342228305
127.894736842105	70.5263157894737	41.1578947368421	0.442949985676295
127.894736842105	70.5263157894737	43.3684210526316	0.433402826814606
127.894736842105	70.5263157894737	45.5789473684211	0.424235939977893
127.894736842105	70.5263157894737	47.7894736842105	0.415428072588605
127.894736842105	70.5263157894737	50	0.406959498779335
127.894736842105	72.4210526315790	21.2631578947368	0.547715195568795
127.894736842105	72.4210526315790	23.4736842105263	0.533632993157402
127.894736842105	72.4210526315790	25.6842105263158	0.520208091582392
127.894736842105	72.4210526315790	27.8947368421053	0.507397556430441
127.894736842105	72.4210526315790	30.1052631578947	0.495162021586363
127.894736842105	72.4210526315790	32.3157894736842	0.483465333459735
127.894736842105	72.4210526315790	34.5263157894737	0.472274236405834
127.894736842105	72.4210526315790	36.7368421052632	0.461558093946817
127.894736842105	72.4210526315790	38.9473684210526	0.451288641185345
127.894736842105	72.4210526315790	41.1578947368421	0.441439764463536
127.894736842105	72.4210526315790	43.3684210526316	0.431987304877040
127.894736842105	72.4210526315790	45.5789473684211	0.422908882724852
127.894736842105	72.4210526315790	47.7894736842105	0.414183740374780
127.894736842105	72.4210526315790	50	0.405792601363998
127.894736842105	74.3157894736842	21.2631578947368	0.545023403102967
127.894736842105	74.3157894736842	23.4736842105263	0.531119719463577
127.894736842105	74.3157894736842	25.6842105263158	0.517859906230824
127.894736842105	74.3157894736842	27.8947368421053	0.505202245217254
127.894736842105	74.3157894736842	30.1052631578947	0.493108458004298
127.894736842105	74.3157894736842	32.3157894736842	0.481543365704213
127.894736842105	74.3157894736842	34.5263157894737	0.470474587811759
127.894736842105	74.3157894736842	36.7368421052632	0.459872275066784
127.894736842105	74.3157894736842	38.9473684210526	0.449708871983574
127.894736842105	74.3157894736842	41.1578947368421	0.439958905321148
127.894736842105	74.3157894736842	43.3684210526316	0.430598795290474
127.894736842105	74.3157894736842	45.5789473684211	0.421606686736470
127.894736842105	74.3157894736842	47.7894736842105	0.412962297907734
127.894736842105	74.3157894736842	50	0.404646784746442
127.894736842105	76.2105263157895	21.2631578947368	0.542392935402362
127.894736842105	76.2105263157895	23.4736842105263	0.528662519427988
127.894736842105	76.2105263157895	25.6842105263158	0.515563043989017
127.894736842105	76.2105263157895	27.8947368421053	0.503053952466779
127.894736842105	76.2105263157895	30.1052631578947	0.491098006237528
127.894736842105	76.2105263157895	32.3157894736842	0.479660959037907
127.894736842105	76.2105263157895	34.5263157894737	0.468711268457175
127.894736842105	76.2105263157895	36.7368421052632	0.458219839769125
127.894736842105	76.2105263157895	38.9473684210526	0.448159798004004
127.894736842105	76.2105263157895	41.1578947368421	0.438506284739979
127.894736842105	76.2105263157895	43.3684210526316	0.429236276583266
127.894736842105	76.2105263157895	45.5789473684211	0.420328422721084
127.894736842105	76.2105263157895	47.7894736842105	0.411762899284431
127.894736842105	76.2105263157895	50	0.403521278558520
127.894736842105	78.1052631578947	21.2631578947368	0.539821209715449
127.894736842105	78.1052631578947	23.4736842105263	0.526259064761361
127.894736842105	78.1052631578947	25.6842105263158	0.513315403199479
127.894736842105	78.1052631578947	27.8947368421053	0.500950778756440
127.894736842105	78.1052631578947	30.1052631578947	0.489128947662234
127.894736842105	78.1052631578947	32.3157894736842	0.477816556759237
127.894736842105	78.1052631578947	34.5263157894737	0.466982866904711
127.894736842105	78.1052631578947	36.7368421052632	0.456599507150155
127.894736842105	78.1052631578947	38.9473684210526	0.446640255824725
127.894736842105	78.1052631578947	41.1578947368421	0.437080845193184
127.894736842105	78.1052631578947	43.3684210526316	0.427898786818633
127.894736842105	78.1052631578947	45.5789473684211	0.419073215150567
127.894736842105	78.1052631578947	47.7894736842105	0.410584747190985
127.894736842105	78.1052631578947	50	0.402415356374898
127.894736842105	80	21.2631578947368	0.537305804069304
127.894736842105	80	23.4736842105263	0.523907170651478
127.894736842105	80	25.6842105263158	0.511115010452582
127.894736842105	80	27.8947368421053	0.498890939476127
127.894736842105	80	30.1052631578947	0.487199666588445
127.894736842105	80	32.3157894736842	0.476008694576351
127.894736842105	80	34.5263157894737	0.465288054783988
127.894736842105	80	36.7368421052632	0.455010071063257
127.894736842105	80	38.9473684210526	0.445149149375960
127.894736842105	80	41.1578947368421	0.435681589895821
127.894736842105	80	43.3684210526316	0.426585418890820
127.894736842105	80	45.5789473684211	0.417840238033626
127.894736842105	80	47.7894736842105	0.409427089101015
127.894736842105	80	50	0.401328332290747
133.421052631579	44	21.2631578947368	0.592658688548057
133.421052631579	44	23.4736842105263	0.575310652932084
133.421052631579	44	25.6842105263158	0.558886668409983
133.421052631579	44	27.8947368421053	0.543317624023581
133.421052631579	44	30.1052631578947	0.528540973158597
133.421052631579	44	32.3157894736842	0.514499985672048
133.421052631579	44	34.5263157894737	0.501143098725125
133.421052631579	44	36.7368421052632	0.488423351601854
133.421052631579	44	38.9473684210526	0.476297892230928
133.421052631579	44	41.1578947368421	0.464727545123387
133.421052631579	44	43.3684210526316	0.453676432079153
133.421052631579	44	45.5789473684211	0.443111638369212
133.421052631579	44	47.7894736842105	0.433002918221720
133.421052631579	44	50	0.423322434372818
133.421052631579	45.8947368421053	21.2631578947368	0.588509405591765
133.421052631579	45.8947368421053	23.4736842105263	0.571467639014164
133.421052631579	45.8947368421053	25.6842105263158	0.555323568099056
133.421052631579	45.8947368421053	27.8947368421053	0.540010809099070
133.421052631579	45.8947368421053	30.1052631578947	0.525469213174009
133.421052631579	45.8947368421053	32.3157894736842	0.511644163932879
133.421052631579	45.8947368421053	34.5263157894737	0.498485966673762
133.421052631579	45.8947368421053	36.7368421052632	0.485949315794660
133.421052631579	45.8947368421053	38.9473684210526	0.473992829064218
133.421052631579	45.8947368421053	41.1578947368421	0.462578639259571
133.421052631579	45.8947368421053	43.3684210526316	0.451672035176691
133.421052631579	45.8947368421053	45.5789473684211	0.441241145257767
133.421052631579	45.8947368421053	47.7894736842105	0.431256658108723
133.421052631579	45.8947368421053	50	0.421691575036958
133.421052631579	47.7894736842105	21.2631578947368	0.584499145742135
133.421052631579	47.7894736842105	23.4736842105263	0.567750449995914
133.421052631579	47.7894736842105	25.6842105263158	0.551874516438043
133.421052631579	47.7894736842105	27.8947368421053	0.536807512355747
133.421052631579	47.7894736842105	30.1052631578947	0.522491535235010
133.421052631579	47.7894736842105	32.3157894736842	0.508873951845931
133.421052631579	47.7894736842105	34.5263157894737	0.495906822685227
133.421052631579	47.7894736842105	36.7368421052632	0.483546399316803
133.421052631579	47.7894736842105	38.9473684210526	0.471752684171039
133.421052631579	47.7894736842105	41.1578947368421	0.460489044024634
133.421052631579	47.7894736842105	43.3684210526316	0.449721869754452
133.421052631579	47.7894736842105	45.5789473684211	0.439420276095584
133.421052631579	47.7894736842105	47.7894736842105	0.429555836079386
133.421052631579	47.7894736842105	50	0.420102345616470
133.421052631579	49.6842105263158	21.2631578947368	0.580619111660100
133.421052631579	49.6842105263158	23.4736842105263	0.564151240207987
133.421052631579	49.6842105263158	25.6842105263158	0.548532503085192
133.421052631579	49.6842105263158	27.8947368421053	0.533701458576777
133.421052631579	49.6842105263158	30.1052631578947	0.519602312681421
133.421052631579	49.6842105263158	32.3157894736842	0.506184296297821
133.421052631579	49.6842105263158	34.5263157894737	0.493401122014358
133.421052631579	49.6842105263158	36.7368421052632	0.481210509001850
133.421052631579	49.6842105263158	38.9473684210526	0.469573766354707
133.421052631579	49.6842105263158	41.1578947368421	0.458455426746939
133.421052631579	49.6842105263158	43.3684210526316	0.447822923528082
133.421052631579	49.6842105263158	45.5789473684211	0.437646305429197
133.421052631579	49.6842105263158	47.7894736842105	0.427897983920175
133.421052631579	49.6842105263158	50	0.418552508987850
133.421052631579	51.5789473684211	21.2631578947368	0.576861332460321
133.421052631579	51.5789473684211	23.4736842105263	0.560662893707243
133.421052631579	51.5789473684211	25.6842105263158	0.545291163517868
133.421052631579	51.5789473684211	27.8947368421053	0.530686945357337
133.421052631579	51.5789473684211	30.1052631578947	0.516796427957693
133.421052631579	51.5789473684211	32.3157894736842	0.503570597533453
133.421052631579	51.5789473684211	34.5263157894737	0.490964724364913
133.421052631579	51.5789473684211	36.7368421052632	0.478937913112672
133.421052631579	51.5789473684211	38.9473684210526	0.467452707917013
133.421052631579	51.5789473684211	41.1578947368421	0.456474744731747
133.421052631579	51.5789473684211	43.3684210526316	0.445972444499433
133.421052631579	51.5789473684211	45.5789473684211	0.435916741737792
133.421052631579	51.5789473684211	47.7894736842105	0.426280843911018
133.421052631579	51.5789473684211	50	0.417040017633205
133.421052631579	53.4736842105263	21.2631578947368	0.573218561266785
133.421052631579	53.4736842105263	23.4736842105263	0.557278934466217
133.421052631579	53.4736842105263	25.6842105263158	0.542144700085102
133.421052631579	53.4736842105263	27.8947368421053	0.527758773529798
133.421052631579	53.4736842105263	30.1052631578947	0.514069211151294
133.421052631579	53.4736842105263	32.3157894736842	0.501028654739423
133.421052631579	53.4736842105263	34.5263157894737	0.488593845608766
133.421052631579	53.4736842105263	36.7368421052632	0.476725198419832
133.421052631579	53.4736842105263	38.9473684210526	0.465386426430301
133.421052631579	53.4736842105263	41.1578947368421	0.454544211154860
133.421052631579	53.4736842105263	43.3684210526316	0.444167910478473
133.421052631579	53.4736842105263	45.5789473684211	0.434229300156755
133.421052631579	53.4736842105263	47.7894736842105	0.424702344380526
133.421052631579	53.4736842105263	50	0.415562991705437
133.421052631579	55.3684210526316	21.2631578947368	0.569684188418969
133.421052631579	55.3684210526316	23.4736842105263	0.553993450210199
133.421052631579	55.3684210526316	25.6842105263158	0.539087814997233
133.421052631579	55.3684210526316	27.8947368421053	0.524912188059635
133.421052631579	55.3684210526316	30.1052631578947	0.511416387740231
133.421052631579	55.3684210526316	32.3157894736842	0.498554619747380
133.421052631579	55.3684210526316	34.5263157894737	0.486285016681608
133.421052631579	55.3684210526316	36.7368421052632	0.474569233636691
133.421052631579	55.3684210526316	38.9473684210526	0.463372092151779
133.421052631579	55.3684210526316	41.1578947368421	0.452661265974042
133.421052631579	55.3684210526316	43.3684210526316	0.442407003075630
133.421052631579	55.3684210526316	45.5789473684211	0.432581879190707
133.421052631579	55.3684210526316	47.7894736842105	0.423160578826986
133.421052631579	55.3684210526316	50	0.414119700285008
133.421052631579	57.2631578947368	21.2631578947368	0.566252167508489
133.421052631579	57.2631578947368	23.4736842105263	0.550801027452820
133.421052631579	57.2631578947368	25.6842105263158	0.536115653118633
133.421052631579	57.2631578947368	27.8947368421053	0.522142827546837
133.421052631579	57.2631578947368	30.1052631578947	0.508834033914612
133.421052631579	57.2631578947368	32.3157894736842	0.496144957420033
133.421052631579	57.2631578947368	34.5263157894737	0.484035048388470
133.421052631579	57.2631578947368	36.7368421052632	0.472467138092226
133.421052631579	57.2631578947368	38.9473684210526	0.461407100089305
133.421052631579	57.2631578947368	41.1578947368421	0.450823550979095
133.421052631579	57.2631578947368	43.3684210526316	0.440687585383059
133.421052631579	57.2631578947368	45.5789473684211	0.430972540719958
133.421052631579	57.2631578947368	47.7894736842105	0.421653787984147
133.421052631579	57.2631578947368	50	0.412708545273466
133.421052631579	59.1578947368421	21.2631578947368	0.562916952007575
133.421052631579	59.1578947368421	23.4736842105263	0.547696695784332
133.421052631579	59.1578947368421	25.6842105263158	0.533223752866756
133.421052631579	59.1578947368421	27.8947368421053	0.519446680848693
133.421052631579	59.1578947368421	30.1052631578947	0.506318538170381
133.421052631579	59.1578947368421	32.3157894736842	0.493796411574755
133.421052631579	59.1578947368421	34.5263157894737	0.481841001109379
133.421052631579	59.1578947368421	36.7368421052632	0.470416254749131
133.421052631579	59.1578947368421	38.9473684210526	0.459489045928102
133.421052631579	59.1578947368421	41.1578947368421	0.449028888278892
133.421052631579	59.1578947368421	43.3684210526316	0.439007682720722
133.421052631579	59.1578947368421	45.5789473684211	0.429399492744339
133.421052631579	59.1578947368421	47.7894736842105	0.420180344335572
133.421052631579	59.1578947368421	50	0.411328047480195
133.421052631579	61.0526315789474	21.2631578947368	0.559673440697968
133.421052631579	61.0526315789474	23.4736842105263	0.544675879854265
133.421052631579	61.0526315789474	25.6842105263158	0.530408003857610
133.421052631579	61.0526315789474	27.8947368421053	0.516820049633650
133.421052631579	61.0526315789474	30.1052631578947	0.503866568130450
133.421052631579	61.0526315789474	32.3157894736842	0.491505975525287
133.421052631579	61.0526315789474	34.5263157894737	0.479700158593921
133.421052631579	61.0526315789474	36.7368421052632	0.468414126849807
133.421052631579	61.0526315789474	38.9473684210526	0.457615705182613
133.421052631579	61.0526315789474	41.1578947368421	0.447275261660746
133.421052631579	61.0526315789474	43.3684210526316	0.437365465944953
133.421052631579	61.0526315789474	45.5789473684211	0.427861074416706
133.421052631579	61.0526315789474	47.7894736842105	0.418738738677875
133.421052631579	61.0526315789474	50	0.409976834545037
133.421052631579	62.9473684210526	21.2631578947368	0.556516930456019
133.421052631579	62.9473684210526	23.4736842105263	0.541734357791110
133.421052631579	62.9473684210526	25.6842105263158	0.527664610199584
133.421052631579	62.9473684210526	27.8947368421053	0.514259515904473
133.421052631579	62.9473684210526	30.1052631578947	0.501475041748493
133.421052631579	62.9473684210526	32.3157894736842	0.489270866497686
133.421052631579	62.9473684210526	34.5263157894737	0.477610005188070
133.421052631579	62.9473684210526	36.7368421052632	0.466458477609302
133.421052631579	62.9473684210526	38.9473684210526	0.455785015058420
133.421052631579	62.9473684210526	41.1578947368421	0.445560800364515
133.421052631579	62.9473684210526	43.3684210526316	0.435759236912205
133.421052631579	62.9473684210526	45.5789473684211	0.426355743002945
133.421052631579	62.9473684210526	47.7894736842105	0.417327568408508
133.421052631579	62.9473684210526	50	0.408653630406747
133.421052631579	64.8421052631579	21.2631578947368	0.553443075221524
133.421052631579	64.8421052631579	23.4736842105263	0.538868225037488
133.421052631579	64.8421052631579	25.6842105263158	0.524990058542874
133.421052631579	64.8421052631579	27.8947368421053	0.511761913708220
133.421052631579	64.8421052631579	30.1052631578947	0.499141102207711
133.421052631579	64.8421052631579	32.3157894736842	0.487088503314609
133.421052631579	64.8421052631579	34.5263157894737	0.475568205958155
133.421052631579	64.8421052631579	36.7368421052632	0.464547192481490
133.421052631579	64.8421052631579	38.9473684210526	0.453995058604025
133.421052631579	64.8421052631579	41.1578947368421	0.443883764897981
133.421052631579	64.8421052631579	43.3684210526316	0.434187415765442
133.421052631579	64.8421052631579	45.5789473684211	0.424882062471890
133.421052631579	64.8421052631579	47.7894736842105	0.415945527273167
133.421052631579	64.8421052631579	50	0.407357246080234
133.421052631579	66.7368421052632	21.2631578947368	0.550447850192226
133.421052631579	66.7368421052632	23.4736842105263	0.536073862765425
133.421052631579	66.7368421052632	25.6842105263158	0.522381090153874
133.421052631579	66.7368421052632	27.8947368421053	0.509324304392248
133.421052631579	66.7368421052632	30.1052631578947	0.496862095951084
133.421052631579	66.7368421052632	32.3157894736842	0.484956486851161
133.421052631579	66.7368421052632	34.5263157894737	0.473572589272989
133.421052631579	66.7368421052632	36.7368421052632	0.462678303609748
133.421052631579	66.7368421052632	38.9473684210526	0.452244050807500
133.421052631579	66.7368421052632	41.1578947368421	0.442242534586740
133.421052631579	66.7368421052632	43.3684210526316	0.432648529769937
133.421052631579	66.7368421052632	45.5789473684211	0.423438693471343
133.421052631579	66.7368421052632	47.7894736842105	0.414591396354933
133.421052631579	66.7368421052632	50	0.406086571547625
133.421052631579	68.6315789473684	21.2631578947368	0.547527520456318
133.421052631579	68.6315789473684	23.4736842105263	0.533347910184386
133.421052631579	68.6315789473684	25.6842105263158	0.519834676413029
133.421052631579	68.6315789473684	27.8947368421053	0.506943954878350
133.421052631579	68.6315789473684	30.1052631578947	0.494635553378594
133.421052631579	68.6315789473684	32.3157894736842	0.482872582852575
133.421052631579	68.6315789473684	34.5263157894737	0.471621131481909
133.421052631579	68.6315789473684	36.7368421052632	0.460849976141151
133.421052631579	68.6315789473684	38.9473684210526	0.450530326353039
133.421052631579	68.6315789473684	41.1578947368421	0.440635596605135
133.421052631579	68.6315789473684	43.3684210526316	0.431141203472594
133.421052631579	68.6315789473684	45.5789473684211	0.422024384488626
133.421052631579	68.6315789473684	47.7894736842105	0.413264036124947
133.421052631579	68.6315789473684	50	0.404840568601834
133.421052631579	70.5263157894737	21.2631578947368	0.544678613411638
133.421052631579	70.5263157894737	23.4736842105263	0.530687240173335
133.421052631579	70.5263157894737	25.6842105263158	0.517347997238012
133.421052631579	70.5263157894737	27.8947368421053	0.504618318517587
133.421052631579	70.5263157894737	30.1052631578947	0.492459171826308
133.421052631579	70.5263157894737	32.3157894736842	0.480834706773844
133.421052631579	70.5263157894737	34.5263157894737	0.469711943388084
133.421052631579	70.5263157894737	36.7368421052632	0.459060496137699
133.421052631579	70.5263157894737	38.9473684210526	0.448852328800719
133.421052631579	70.5263157894737	41.1578947368421	0.439061536277591
133.421052631579	70.5263157894737	43.3684210526316	0.429664149997043
133.421052631579	70.5263157894737	45.5789473684211	0.420637964027963
133.421052631579	70.5263157894737	47.7894736842105	0.411962379404691
133.421052631579	70.5263157894737	50	0.403618264508390
133.421052631579	72.4210526315790	21.2631578947368	0.541897894430097
133.421052631579	72.4210526315790	23.4736842105263	0.528088937763624
133.421052631579	72.4210526315790	25.6842105263158	0.514918422017571
133.421052631579	72.4210526315790	27.8947368421053	0.502345018161443
133.421052631579	72.4210526315790	30.1052631578947	0.490330800506318
133.421052631579	72.4210526315790	32.3157894736842	0.478840910357863
133.421052631579	72.4210526315790	34.5263157894737	0.467843258266243
133.421052631579	72.4210526315790	36.7368421052632	0.457308259862091
133.421052631579	72.4210526315790	38.9473684210526	0.447208600991755
133.421052631579	72.4210526315790	41.1578947368421	0.437519028474348
133.421052631579	72.4210526315790	43.3684210526316	0.428216163317550
133.421052631579	72.4210526315790	45.5789473684211	0.419278333664567
133.421052631579	72.4210526315790	47.7894736842105	0.410685425114501
133.421052631579	72.4210526315790	50	0.402418746373219
133.421052631579	74.3157894736842	21.2631578947368	0.539182345314873
133.421052631579	74.3157894736842	23.4736842105263	0.525550281077044
133.421052631579	74.3157894736842	25.6842105263158	0.512543492709047
133.421052631579	74.3157894736842	27.8947368421053	0.500121831144206
133.421052631579	74.3157894736842	30.1052631578947	0.488248427138630
133.421052631579	74.3157894736842	32.3157894736842	0.476889369714482
133.421052631579	74.3157894736842	34.5263157894737	0.466013421214457
133.421052631579	74.3157894736842	36.7368421052632	0.455591764251414
133.421052631579	74.3157894736842	38.9473684210526	0.445597776513353
133.421052631579	74.3157894736842	41.1578947368421	0.436006829953861
133.421052631579	74.3157894736842	43.3684210526316	0.426796111379946
133.421052631579	74.3157894736842	45.5789473684211	0.417944461857628
133.421052631579	74.3157894736842	47.7894736842105	0.409432232702927
133.421052631579	74.3157894736842	50	0.401241156121961
133.421052631579	76.2105263157895	21.2631578947368	0.536529145170476
133.421052631579	76.2105263157895	23.4736842105263	0.523068724386569
133.421052631579	76.2105263157895	25.6842105263158	0.510220908807825
133.421052631579	76.2105263157895	27.8947368421053	0.497946675919920
133.421052631579	76.2105263157895	30.1052631578947	0.486210166048638
133.421052631579	76.2105263157895	32.3157894736842	0.474978374700393
133.421052631579	76.2105263157895	34.5263157894737	0.464220879662719
133.421052631579	76.2105263157895	36.7368421052632	0.453909598421402
133.421052631579	76.2105263157895	38.9473684210526	0.444018572083235
133.421052631579	76.2105263157895	41.1578947368421	0.434523772527166
133.421052631579	76.2105263157895	43.3684210526316	0.425402929958300
133.421052631579	76.2105263157895	45.5789473684211	0.416635378422773
133.421052631579	76.2105263157895	47.7894736842105	0.408201917167943
133.421052631579	76.2105263157895	50	0.400084686011060
133.421052631579	78.1052631578947	21.2631578947368	0.533935653365244
133.421052631579	78.1052631578947	23.4736842105263	0.520641883019193
133.421052631579	78.1052631578947	25.6842105263158	0.507948513942327
133.421052631579	78.1052631578947	27.8947368421053	0.495817600136994
133.421052631579	78.1052631578947	30.1052631578947	0.484214247538792
133.421052631579	78.1052631578947	32.3157894736842	0.473106319430581
133.421052631579	78.1052631578947	34.5263157894737	0.462464174888321
133.421052631579	78.1052631578947	36.7368421052632	0.452260436068045
133.421052631579	78.1052631578947	38.9473684210526	0.442469780735277
133.421052631579	78.1052631578947	41.1578947368421	0.433068756938596
133.421052631579	78.1052631578947	43.3684210526316	0.424035617153056
133.421052631579	78.1052631578947	45.5789473684211	0.415350169579691
133.421052631579	78.1052631578947	47.7894736842105	0.406993644594503
133.421052631579	78.1052631578947	50	0.398948574602947
133.421052631579	80	21.2631578947368	0.531399394314810
133.421052631579	80	23.4736842105263	0.518267519862968
133.421052631579	80	25.6842105263158	0.505724283885541
133.421052631579	80	27.8947368421053	0.493732769966387
133.421052631579	80	30.1052631578947	0.482259008371921
133.421052631579	80	32.3157894736842	0.471271693777519
133.421052631579	80	34.5263157894737	0.460741934410484
133.421052631579	80	36.7368421052632	0.450643028653257
133.421052631579	80	38.9473684210526	0.440950265705463
133.421052631579	80	41.1578947368421	0.431640747372930
133.421052631579	80	43.3684210526316	0.422693228450312
133.421052631579	80	45.5789473684211	0.414087973503094
133.421052631579	80	47.7894736842105	0.405806628144147
133.421052631579	80	50	0.397832103147633
138.947368421053	44	21.2631578947368	0.587580421119408
138.947368421053	44	23.4736842105263	0.570515711017503
138.947368421053	44	25.6842105263158	0.554352560408385
138.947368421053	44	27.8947368421053	0.539024074128893
138.947368421053	44	30.1052631578947	0.524469660533341
138.947368421053	44	32.3157894736842	0.510634318899767
138.947368421053	44	34.5263157894737	0.497468020161971
138.947368421053	44	36.7368421052632	0.484925167154694
138.947368421053	44	38.9473684210526	0.472964122829080
138.947368421053	44	41.1578947368421	0.461546796757014
138.947368421053	44	43.3684210526316	0.450638281775476
138.947368421053	44	45.5789473684211	0.440206533888847
138.947368421053	44	47.7894736842105	0.430222089597957
138.947368421053	44	50	0.420657815699654
138.947368421053	45.8947368421053	21.2631578947368	0.583383816891341
138.947368421053	45.8947368421053	23.4736842105263	0.566624105616473
138.947368421053	45.8947368421053	25.6842105263158	0.550739964797435
138.947368421053	45.8947368421053	27.8947368421053	0.535667164253036
138.947368421053	45.8947368421053	30.1052631578947	0.521347458112655
138.947368421053	45.8947368421053	32.3157894736842	0.507727915866648
138.947368421053	45.8947368421053	34.5263157894737	0.494760340061446
138.947368421053	45.8947368421053	36.7368421052632	0.482400757955059
138.947368421053	45.8947368421053	38.9473684210526	0.470608976510847
138.947368421053	45.8947368421053	41.1578947368421	0.459348191802283
138.947368421053	45.8947368421053	43.3684210526316	0.448584645300138
138.947368421053	45.8947368421053	45.5789473684211	0.438287320672006
138.947368421053	45.8947368421053	47.7894736842105	0.428427675687144
138.947368421053	45.8947368421053	50	0.418979404623053
138.947368421053	47.7894736842105	21.2631578947368	0.579329019269144
138.947368421053	47.7894736842105	23.4736842105263	0.562861041478960
138.947368421053	47.7894736842105	25.6842105263158	0.547244059127401
138.947368421053	47.7894736842105	27.8947368421053	0.532416333465442
138.947368421053	47.7894736842105	30.1052631578947	0.518321814994393
138.947368421053	47.7894736842105	32.3157894736842	0.504909514411839
138.947368421053	47.7894736842105	34.5263157894737	0.492132954161725
138.947368421053	47.7894736842105	36.7368421052632	0.479949688913590
138.947368421053	47.7894736842105	38.9473684210526	0.468320885174184
138.947368421053	47.7894736842105	41.1578947368421	0.457210951781924
138.947368421053	47.7894736842105	43.3684210526316	0.446587214314188
138.947368421053	47.7894736842105	45.5789473684211	0.436419627499440
138.947368421053	47.7894736842105	47.7894736842105	0.426680520610762
138.947368421053	47.7894736842105	50	0.417344371556742
138.947368421053	49.6842105263158	21.2631578947368	0.575407004070299
138.947368421053	49.6842105263158	23.4736842105263	0.559218457041197
138.947368421053	49.6842105263158	25.6842105263158	0.543857628010820
138.947368421053	49.6842105263158	27.8947368421053	0.529265112114734
138.947368421053	49.6842105263158	30.1052631578947	0.515386920363301
138.947368421053	49.6842105263158	32.3157894736842	0.502173887152599
138.947368421053	49.6842105263158	34.5263157894737	0.489581152902119
138.947368421053	49.6842105263158	36.7368421052632	0.477567711049800
138.947368421053	49.6842105263158	38.9473684210526	0.466096010349984
138.947368421053	49.6842105263158	41.1578947368421	0.455131604835566
138.947368421053	49.6842105263158	43.3684210526316	0.444642844978895
138.947368421053	49.6842105263158	45.5789473684211	0.434600604561607
138.947368421053	49.6842105263158	47.7894736842105	0.424978038577853
138.947368421053	49.6842105263158	50	0.415750368177194
138.947368421053	51.5789473684211	21.2631578947368	0.571609598163130
138.947368421053	51.5789473684211	23.4736842105263	0.555689043496209
138.947368421053	51.5789473684211	25.6842105263158	0.540574123418661
138.947368421053	51.5789473684211	27.8947368421053	0.526207623491237
138.947368421053	51.5789473684211	30.1052631578947	0.512537491312990
138.947368421053	51.5789473684211	32.3157894736842	0.499516277627367
138.947368421053	51.5789473684211	34.5263157894737	0.487100647574660
138.947368421053	51.5789473684211	36.7368421052632	0.475250952136458
138.947368421053	51.5789473684211	38.9473684210526	0.463930851387200
138.947368421053	51.5789473684211	41.1578947368421	0.453106982466280
138.947368421053	51.5789473684211	43.3684210526316	0.442748666262222
138.947368421053	51.5789473684211	45.5789473684211	0.432827647698648
138.947368421053	51.5789473684211	47.7894736842105	0.423317865262805
138.947368421053	51.5789473684211	50	0.414195246047374
138.947368421053	53.4736842105263	21.2631578947368	0.567929373677681

==> Plots/Data/points6D_3_7.dat <==
x	y	z	color
138.947368421053	53.4736842105263	23.4736842105263	0.552266151888082
138.947368421053	53.4736842105263	25.6842105263158	0.537387582869799
138.947368421053	53.4736842105263	27.8947368421053	0.523238511604021
138.947368421053	53.4736842105263	30.1052631578947	0.509768708934620
138.947368421053	53.4736842105263	32.3157894736842	0.496932343612208
138.947368421053	53.4736842105263	34.5263157894737	0.484687519944380
138.947368421053	53.4736842105263	36.7368421052632	0.472995871833396
138.947368421053	53.4736842105263	38.9473684210526	0.461822205422011
138.947368421053	53.4736842105263	41.1578947368421	0.451134183761321
138.947368421053	53.4736842105263	43.3684210526316	0.440902047907115
138.947368421053	53.4736842105263	45.5789473684211	0.431098369679797
138.947368421053	53.4736842105263	47.7894736842105	0.421697832016923
138.947368421053	53.4736842105263	50	0.412677033430556
138.947368421053	55.3684210526316	21.2631578947368	0.564359558412236
138.947368421053	55.3684210526316	23.4736842105263	0.548943714353812
138.947368421053	55.3684210526316	25.6842105263158	0.534292560016214
138.947368421053	55.3684210526316	27.8947368421053	0.520352879849620
138.947368421053	55.3684210526316	30.1052631578947	0.507076164001288
138.947368421053	55.3684210526316	32.3157894736842	0.494418108912525
138.947368421053	55.3684210526316	34.5263157894737	0.482338179372960
138.947368421053	55.3684210526316	36.7368421052632	0.470799223479055
138.947368421053	55.3684210526316	38.9473684210526	0.459767133266746
138.947368421053	55.3684210526316	41.1578947368421	0.449210544886767
138.947368421053	55.3684210526316	43.3684210526316	0.439100573106906
138.947368421053	55.3684210526316	45.5789473684211	0.429410575691213
138.947368421053	55.3684210526316	47.7894736842105	0.420115943848563
138.947368421053	55.3684210526316	50	0.411193915483807
138.947368421053	57.2631578947368	21.2631578947368	0.560893959512400
138.947368421053	57.2631578947368	23.4736842105263	0.545716176969781
138.947368421053	57.2631578947368	25.6842105263158	0.531284065404414
138.947368421053	57.2631578947368	27.8947368421053	0.517546238629178
138.947368421053	57.2631578947368	30.1052631578947	0.504455810541800
138.947368421053	57.2631578947368	32.3157894736842	0.491969922127583
138.947368421053	57.2631578947368	34.5263157894737	0.480049326119434
138.947368421053	57.2631578947368	36.7368421052632	0.468658021366080
138.947368421053	57.2631578947368	38.9473684210526	0.457762930177582
138.947368421053	57.2631578947368	41.1578947368421	0.447333612930806
138.947368421053	57.2631578947368	43.3684210526316	0.437342015063813
138.947368421053	57.2631578947368	45.5789473684211	0.427762242297015
138.947368421053	57.2631578947368	47.7894736842105	0.418570360514713
138.947368421053	57.2631578947368	50	0.409744217242869
138.947368421053	59.1578947368421	21.2631578947368	0.557526898103098
138.947368421053	59.1578947368421	23.4736842105263	0.542578442183209
138.947368421053	59.1578947368421	25.6842105263158	0.528357515648898
138.947368421053	59.1578947368421	27.8947368421053	0.514814460368298
138.947368421053	59.1578947368421	30.1052631578947	0.501903925945630
138.947368421053	59.1578947368421	32.3157894736842	0.489584421191249
138.947368421053	59.1578947368421	34.5263157894737	0.477817919761027
138.947368421053	59.1578947368421	36.7368421052632	0.466569512565206
138.947368421053	59.1578947368421	38.9473684210526	0.455807100670669
138.947368421053	59.1578947368421	41.1578947368421	0.445501123357320
138.947368421053	59.1578947368421	43.3684210526316	0.435624316772694
138.947368421053	59.1578947368421	45.5789473684211	0.426151499286366
138.947368421053	59.1578947368421	47.7894736842105	0.417059380199020
138.947368421053	59.1578947368421	50	0.408326388928303
138.947368421053	61.0526315789474	21.2631578947368	0.554253153017927
138.947368421053	61.0526315789474	23.4736842105263	0.539525819211601
138.947368421053	61.0526315789474	25.6842105263158	0.525508689604145
138.947368421053	61.0526315789474	27.8947368421053	0.512153740700289
138.947368421053	61.0526315789474	30.1052631578947	0.499417076509432
138.947368421053	61.0526315789474	32.3157894736842	0.487258502728349
138.947368421053	61.0526315789474	34.5263157894737	0.475641151885175
138.947368421053	61.0526315789474	36.7368421052632	0.464531152545386
138.947368421053	61.0526315789474	38.9473684210526	0.453897336719052
138.947368421053	61.0526315789474	41.1578947368421	0.443710980475834
138.947368421053	61.0526315789474	43.3684210526316	0.433945573500699
138.947368421053	61.0526315789474	45.5789473684211	0.424576613933894
138.947368421053	61.0526315789474	47.7894736842105	0.415581425353508
138.947368421053	61.0526315789474	50	0.406938993194195
138.947368421053	62.9473684210526	21.2631578947368	0.551067912130348
138.947368421053	62.9473684210526	23.4736842105263	0.536553981105951
138.947368421053	62.9473684210526	25.6842105263158	0.522733690394163
138.947368421053	62.9473684210526	27.8947368421053	0.509560564811731
138.947368421053	62.9473684210526	30.1052631578947	0.496992087544338
138.947368421053	62.9473684210526	32.3157894736842	0.484989295449728
138.947368421053	62.9473684210526	34.5263157894737	0.473516422365763
138.947368421053	62.9473684210526	36.7368421052632	0.462540583981362
138.947368421053	62.9473684210526	38.9473684210526	0.452031498789623
138.947368421053	62.9473684210526	41.1578947368421	0.441961240446576
138.947368421053	62.9473684210526	43.3684210526316	0.432304017533675
138.947368421053	62.9473684210526	45.5789473684211	0.423035977290171
138.947368421053	62.9473684210526	47.7894736842105	0.414135030361022
138.947368421053	62.9473684210526	50	0.405580694012096
138.947368421053	64.8421052631579	21.2631578947368	0.547966730073047
138.947368421053	64.8421052631579	23.4736842105263	0.533658927418384
138.947368421053	64.8421052631579	25.6842105263158	0.520028912372200
138.947368421053	64.8421052631579	27.8947368421053	0.507031678136119
138.947368421053	64.8421052631579	30.1052631578947	0.494626017327239
138.947368421053	64.8421052631579	32.3157894736842	0.482774136953380
138.947368421053	64.8421052631579	34.5263157894737	0.471441318663875
138.947368421053	64.8421052631579	36.7368421052632	0.460595618252330
138.947368421053	64.8421052631579	38.9473684210526	0.450207599279104
138.947368421053	64.8421052631579	41.1578947368421	0.440250096427976
138.947368421053	64.8421052631579	43.3684210526316	0.430698004839081
138.947368421053	64.8421052631579	45.5789473684211	0.421528092189247
138.947368421053	64.8421052631579	47.7894736842105	0.412718830738281
138.947368421053	64.8421052631579	50	0.404250246939117
138.947368421053	66.7368421052632	21.2631578947368	0.544945491353994
138.947368421053	66.7368421052632	23.4736842105263	0.530836951608208
138.947368421053	66.7368421052632	25.6842105263158	0.517391012251892
138.947368421053	66.7368421052632	27.8947368421053	0.504564060729019
138.947368421053	66.7368421052632	30.1052631578947	0.492316134308875
138.947368421053	66.7368421052632	32.3157894736842	0.480610553413100
138.947368421053	66.7368421052632	34.5263157894737	0.469413597694034
138.947368421053	66.7368421052632	36.7368421052632	0.458694219224535
138.947368421053	66.7368421052632	38.9473684210526	0.448423787987042
138.947368421053	66.7368421052632	41.1578947368421	0.438575865544172
138.947368421053	66.7368421052632	43.3684210526316	0.429126003357661
138.947368421053	66.7368421052632	45.5789473684211	0.420051562716030
138.947368421053	66.7368421052632	47.7894736842105	0.411331553649262
138.947368421053	66.7368421052632	50	0.402946490563691
138.947368421053	68.6315789473684	21.2631578947368	0.542000378054336
138.947368421053	68.6315789473684	23.4736842105263	0.528084612474072
138.947368421053	68.6315789473684	25.6842105263158	0.514816883785373
138.947368421053	68.6315789473684	27.8947368421053	0.502154904775729
138.947368421053	68.6315789473684	30.1052631578947	0.490059897094809
138.947368421053	68.6315789473684	32.3157894736842	0.478496241727067
138.947368421053	68.6315789473684	34.5263157894737	0.467431169877276
138.947368421053	68.6315789473684	36.7368421052632	0.456834488981658
138.947368421053	68.6315789473684	38.9473684210526	0.446678339326901
138.947368421053	68.6315789473684	41.1578947368421	0.436936977406124
138.947368421053	68.6315789473684	43.3684210526316	0.427586582686081
138.947368421053	68.6315789473684	45.5789473684211	0.418605084920887
138.947368421053	68.6315789473684	47.7894736842105	0.409972009538448
138.947368421053	68.6315789473684	50	0.401668338958192
138.947368421053	70.5263157894737	21.2631578947368	0.539127841434533
138.947368421053	70.5263157894737	23.4736842105263	0.525398709022953
138.947368421053	70.5263157894737	25.6842105263158	0.512303635471353
138.947368421053	70.5263157894737	27.8947368421053	0.499801594776652
138.947368421053	70.5263157894737	30.1052631578947	0.487854936798208
138.947368421053	70.5263157894737	32.3157894736842	0.476429053771790
138.947368421053	70.5263157894737	34.5263157894737	0.465492085066826
138.947368421053	70.5263157894737	36.7368421052632	0.455014655224007
138.947368421053	70.5263157894737	38.9473684210526	0.444969641026982
138.947368421053	70.5263157894737	41.1578947368421	0.435331963965044
138.947368421053	70.5263157894737	43.3684210526316	0.426078404952882
138.947368421053	70.5263157894737	45.5789473684211	0.417187438604645
138.947368421053	70.5263157894737	47.7894736842105	0.408639084725586
138.947368421053	70.5263157894737	50	0.400414774996305
138.947368421053	72.4210526315790	21.2631578947368	0.536324576888885
138.947368421053	72.4210526315790	23.4736842105263	0.522776258285867
138.947368421053	72.4210526315790	25.6842105263158	0.509848570862921
138.947368421053	72.4210526315790	27.8947368421053	0.497501690031659
138.947368421053	72.4210526315790	30.1052631578947	0.485699041430198
138.947368421053	72.4210526315790	32.3157894736842	0.474406982465744
138.947368421053	72.4210526315790	34.5263157894737	0.463594520084301
138.947368421053	72.4210526315790	36.7368421052632	0.453233060103644
138.947368421053	72.4210526315790	38.9473684210526	0.443296184113896
138.947368421053	72.4210526315790	41.1578947368421	0.433759450513266
138.947368421053	72.4210526315790	43.3684210526316	0.424600216722615
138.947368421053	72.4210526315790	45.5789473684211	0.415797480026239
138.947368421053	72.4210526315790	47.7894736842105	0.407331734829463
138.947368421053	72.4210526315790	50	0.399184844416271
138.947368421053	74.3157894736842	21.2631578947368	0.533587501780785
138.947368421053	74.3157894736842	23.4736842105263	0.520214475670602
138.947368421053	74.3157894736842	25.6842105263158	0.507449171115133
138.947368421053	74.3157894736842	27.8947368421053	0.495252909106409
138.947368421053	74.3157894736842	30.1052631578947	0.483590142047880
138.947368421053	74.3157894736842	32.3157894736842	0.472428149394989
138.947368421053	74.3157894736842	34.5263157894737	0.461736767646697
138.947368421053	74.3157894736842	36.7368421052632	0.451488150300162
138.947368421053	74.3157894736842	38.9473684210526	0.441656554004666
138.947368421053	74.3157894736842	41.1578947368421	0.432218147677400
138.947368421053	74.3157894736842	43.3684210526316	0.423150841789452
138.947368421053	74.3157894736842	45.5789473684211	0.414434135408830
138.947368421053	74.3157894736842	47.7894736842105	0.406048978909454
138.947368421053	74.3157894736842	50	0.397977650530116
138.947368421053	76.2105263157895	21.2631578947368	0.530913735766120
138.947368421053	76.2105263157895	23.4736842105263	0.517710757507304
138.947368421053	76.2105263157895	25.6842105263158	0.505103079469837
138.947368421053	76.2105263157895	27.8947368421053	0.493053116014001
138.947368421053	76.2105263157895	30.1052631578947	0.481526300424445
138.947368421053	76.2105263157895	32.3157894736842	0.470490793792168
138.947368421053	76.2105263157895	34.5263157894737	0.459917226499052
138.947368421053	76.2105263157895	36.7368421052632	0.449778468172496
138.947368421053	76.2105263157895	38.9473684210526	0.440049422560810
138.947368421053	76.2105263157895	41.1578947368421	0.430706844272861
138.947368421053	76.2105263157895	43.3684210526316	0.421729174743278
138.947368421053	76.2105263157895	45.5789473684211	0.413096395139644
138.947368421053	76.2105263157895	47.7894736842105	0.404789894230843
138.947368421053	76.2105263157895	50	0.396792349494459
138.947368421053	78.1052631578947	21.2631578947368	0.528300583273795
138.947368421053	78.1052631578947	23.4736842105263	0.515262665496509
138.947368421053	78.1052631578947	25.6842105263158	0.502808087422314
138.947368421053	78.1052631578947	27.8947368421053	0.490900307886679
138.947368421053	78.1052631578947	30.1052631578947	0.479505698042259
138.947368421053	78.1052631578947	32.3157894736842	0.468593262692467
138.947368421053	78.1052631578947	34.5263157894737	0.458134392596160
138.947368421053	78.1052631578947	36.7368421052632	0.448102643847442
138.947368421053	78.1052631578947	38.9473684210526	0.438473540980204
138.947368421053	78.1052631578947	41.1578947368421	0.429224400908904
138.947368421053	78.1052631578947	43.3684210526316	0.420334175209068
138.947368421053	78.1052631578947	45.5789473684211	0.411783308574664
138.947368421053	78.1052631578947	47.7894736842105	0.403553611574233
138.947368421053	78.1052631578947	50	0.395628146071332
138.947368421053	80	21.2631578947368	0.525745517863001
138.947368421053	80	23.4736842105263	0.512867912813496
138.947368421053	80	25.6842105263158	0.500562122353061
138.947368421053	80	27.8947368421053	0.488792603946450
138.947368421053	80	30.1052631578947	0.477526626239859
138.947368421053	80	32.3157894736842	0.466734002116693
138.947368421053	80	34.5263157894737	0.456386851200232
138.947368421053	80	36.7368421052632	0.446459388126403
138.947368421053	80	38.9473684210526	0.436927733421108
138.947368421053	80	41.1578947368421	0.427769744249794
138.947368421053	80	43.3684210526316	0.418964862675142
138.947368421053	80	45.5789473684211	0.410493979372545
138.947368421053	80	47.7894736842105	0.402339311021164
138.947368421053	80	50	0.394484289817999
144.473684210526	44	23.4736842105263	0.565894641929346
144.473684210526	44	25.6842105263158	0.549981762785906
144.473684210526	44	27.8947368421053	0.534884251857938
144.473684210526	44	30.1052631578947	0.520543365050885
144.473684210526	44	32.3157894736842	0.506905737700446
144.473684210526	44	34.5263157894737	0.493922793140356
144.473684210526	44	36.7368421052632	0.481550226650686
144.473684210526	44	38.9473684210526	0.469747553922585
144.473684210526	44	41.1578947368421	0.458477714914780
144.473684210526	44	43.3684210526316	0.447706725411540
144.473684210526	44	45.5789473684211	0.437403369778969
144.473684210526	44	47.7894736842105	0.427538929402854
144.473684210526	44	50	0.418086942113474
144.473684210526	45.8947368421053	23.4736842105263	0.561957801127861
144.473684210526	45.8947368421053	25.6842105263158	0.546322979694942
144.473684210526	45.8947368421053	27.8947368421053	0.531480500444088
144.473684210526	45.8947368421053	30.1052631578947	0.517373915023362
144.473684210526	45.8947368421053	32.3157894736842	0.503951887001606
144.473684210526	45.8947368421053	34.5263157894737	0.491167636037763
144.473684210526	45.8947368421053	36.7368421052632	0.478978452123105
144.473684210526	45.8947368421053	38.9473684210526	0.467345269905753
144.473684210526	45.8947368421053	41.1578947368421	0.456232294689515
144.473684210526	45.8947368421053	43.3684210526316	0.445606673007032
144.473684210526	45.8947368421053	45.5789473684211	0.435438201752146
144.473684210526	45.8947368421053	47.7894736842105	0.425699070759571
144.473684210526	45.8947368421053	50	0.416363634474340
144.473684210526	47.7894736842105	23.4736842105263	0.558152087958205
144.473684210526	47.7894736842105	25.6842105263158	0.542783405509015
144.473684210526	47.7894736842105	27.8947368421053	0.528185274010264
144.473684210526	47.7894736842105	30.1052631578947	0.514303393469654
144.473684210526	47.7894736842105	32.3157894736842	0.501088328259804
144.473684210526	47.7894736842105	34.5263157894737	0.488494983873139
144.473684210526	47.7894736842105	36.7368421052632	0.476482148944135
144.473684210526	47.7894736842105	38.9473684210526	0.465012093330743
144.473684210526	47.7894736842105	41.1578947368421	0.454050214490516
144.473684210526	47.7894736842105	43.3684210526316	0.443564725582586
144.473684210526	47.7894736842105	45.5789473684211	0.433526379720459
144.473684210526	47.7894736842105	47.7894736842105	0.423908225629540
144.473684210526	47.7894736842105	50	0.414685390657028
144.473684210526	49.6842105263158	23.4736842105263	0.554469233202182
144.473684210526	49.6842105263158	25.6842105263158	0.539355627319301
144.473684210526	49.6842105263158	27.8947368421053	0.524991915340548
144.473684210526	49.6842105263158	30.1052631578947	0.511325811692671
144.473684210526	49.6842105263158	32.3157894736842	0.498309665553002
144.473684210526	49.6842105263158	34.5263157894737	0.485899967506593
144.473684210526	49.6842105263158	36.7368421052632	0.474056917107198
144.473684210526	49.6842105263158	38.9473684210526	0.462744042837060
144.473684210526	49.6842105263158	41.1578947368421	0.451927867280520
144.473684210526	49.6842105263158	43.3684210526316	0.441577611422009
144.473684210526	49.6842105263158	45.5789473684211	0.431664932891342
144.473684210526	49.6842105263158	47.7894736842105	0.422163693741708
144.473684210526	49.6842105263158	50	0.413049753985046
144.473684210526	51.5789473684211	23.4736842105263	0.550901742694122
144.473684210526	51.5789473684211	25.6842105263158	0.536032920458542
144.473684210526	51.5789473684211	27.8947368421053	0.521894379704203
144.473684210526	51.5789473684211	30.1052631578947	0.508435727184431
144.473684210526	51.5789473684211	32.3157894736842	0.495610990974490
144.473684210526	51.5789473684211	34.5263157894737	0.483378154635066
144.473684210526	51.5789473684211	36.7368421052632	0.471698748306778
144.473684210526	51.5789473684211	38.9473684210526	0.460537488864380
144.473684210526	51.5789473684211	41.1578947368421	0.449861962469126
144.473684210526	51.5789473684211	43.3684210526316	0.439642343863701
144.473684210526	51.5789473684211	45.5789473684211	0.429851147593525
144.473684210526	51.5789473684211	47.7894736842105	0.420463007041006
144.473684210526	51.5789473684211	50	0.411454477749560
144.473684210526	53.4736842105263	23.4736842105263	0.547442801404870
144.473684210526	53.4736842105263	25.6842105263158	0.532809163901938
144.473684210526	53.4736842105263	27.8947368421053	0.518887160050040
144.473684210526	53.4736842105263	30.1052631578947	0.505628177322576
144.473684210526	53.4736842105263	32.3157894736842	0.492987825733025
144.473684210526	53.4736842105263	34.5263157894737	0.480925497358336
144.473684210526	53.4736842105263	36.7368421052632	0.469403979167054
144.473684210526	53.4736842105263	38.9473684210526	0.458389111853641
144.473684210526	53.4736842105263	41.1578947368421	0.447849488491476
144.473684210526	53.4736842105263	43.3684210526316	0.437756187742667
144.473684210526	53.4736842105263	45.5789473684211	0.428082537136563
144.473684210526	53.4736842105263	47.7894736842105	0.418803902577840
144.473684210526	53.4736842105263	50	0.409897500791066
144.473684210526	55.3684210526316	23.4736842105263	0.544086192161273
144.473684210526	55.3684210526316	25.6842105263158	0.529678768512015
144.473684210526	55.3684210526316	27.8947368421053	0.515965223504365
144.473684210526	55.3684210526316	30.1052631578947	0.502898623041355
144.473684210526	55.3684210526316	32.3157894736842	0.490436070076750
144.473684210526	55.3684210526316	34.5263157894737	0.478538287569343
144.473684210526	55.3684210526316	36.7368421052632	0.467169251424131
144.473684210526	55.3684210526316	38.9473684210526	0.456295866640884
144.473684210526	55.3684210526316	41.1578947368421	0.445887680912987
144.473684210526	55.3684210526316	43.3684210526316	0.435916630772836
144.473684210526	55.3684210526316	45.5789473684211	0.426356816094690
144.473684210526	55.3684210526316	47.7894736842105	0.417184299366277
144.473684210526	55.3684210526316	50	0.408376926646447
144.473684210526	57.2631578947368	23.4736842105263	0.540826226366434
144.473684210526	57.2631578947368	25.6842105263158	0.526636615824167
144.473684210526	57.2631578947368	27.8947368421053	0.513123957152741
144.473684210526	57.2631578947368	30.1052631578947	0.500242900700755
144.473684210526	57.2631578947368	32.3157894736842	0.487951960474373
144.473684210526	57.2631578947368	34.5263157894737	0.476213118783817
144.473684210526	57.2631578947368	36.7368421052632	0.464991477834302
144.473684210526	57.2631578947368	38.9473684210526	0.454254951953387
144.473684210526	57.2631578947368	41.1578947368421	0.443973995089397
144.473684210526	57.2631578947368	43.3684210526316	0.434121359003732
144.473684210526	57.2631578947368	45.5789473684211	0.424671878241090
144.473684210526	57.2631578947368	47.7894736842105	0.415602278518041
144.473684210526	57.2631578947368	50	0.406891005640061
144.473684210526	59.1578947368421	23.4736842105263	0.537657684628791
144.473684210526	59.1578947368421	25.6842105263158	0.523678005542643
144.473684210526	59.1578947368421	27.8947368421053	0.510359121499442
144.473684210526	59.1578947368421	30.1052631578947	0.497657180740318
144.473684210526	59.1578947368421	32.3157894736842	0.485532032806362
144.473684210526	59.1578947368421	34.5263157894737	0.473946853305826
144.473684210526	59.1578947368421	36.7368421052632	0.462867812829912
144.473684210526	59.1578947368421	38.9473684210526	0.452263784138473
144.473684210526	59.1578947368421	41.1578947368421	0.442106082607601
144.473684210526	59.1578947368421	43.3684210526316	0.432368235660355
144.473684210526	59.1578947368421	45.5789473684211	0.423025777514662
144.473684210526	59.1578947368421	47.7894736842105	0.414056066098908
144.473684210526	59.1578947368421	50	0.405438119422426
144.473684210526	61.0526315789474	23.4736842105263	0.534575765625765
144.473684210526	61.0526315789474	25.6842105263158	0.520798610281027
144.473684210526	61.0526315789474	27.8947368421053	0.507666810317251
144.473684210526	61.0526315789474	30.1052631578947	0.495137931983955
144.473684210526	61.0526315789474	32.3157894736842	0.483173090565160
144.473684210526	61.0526315789474	34.5263157894737	0.471736593843189
144.473684210526	61.0526315789474	36.7368421052632	0.460795627136695
144.473684210526	61.0526315789474	38.9473684210526	0.450319974426006
144.473684210526	61.0526315789474	41.1578947368421	0.440281770884454
144.473684210526	61.0526315789474	43.3684210526316	0.430655282810203
144.473684210526	61.0526315789474	45.5789473684211	0.421416711521933
144.473684210526	61.0526315789474	47.7894736842105	0.412544018261921
144.473684210526	61.0526315789474	50	0.404016767556649
144.473684210526	62.9473684210526	23.4736842105263	0.531576041851894
144.473684210526	62.9473684210526	25.6842105263158	0.517994436364231
144.473684210526	62.9473684210526	27.8947368421053	0.505043415848017
144.473684210526	62.9473684210526	30.1052631578947	0.492681890679700
144.473684210526	62.9473684210526	32.3157894736842	0.480872177255081
144.473684210526	62.9473684210526	34.5263157894737	0.469579658855999
144.473684210526	62.9473684210526	36.7368421052632	0.458772485716312
144.473684210526	62.9473684210526	38.9473684210526	0.448421309158526
144.473684210526	62.9473684210526	41.1578947368421	0.438499045418972
144.473684210526	62.9473684210526	43.3684210526316	0.428980665406806
144.473684210526	62.9473684210526	45.5789473684211	0.419843007170934
144.473684210526	62.9473684210526	47.7894736842105	0.411064608296071
144.473684210526	62.9473684210526	50	0.402625555828250
144.473684210526	64.8421052631579	23.4736842105263	0.528654421155262
144.473684210526	64.8421052631579	25.6842105263158	0.515261789730772
144.473684210526	64.8421052631579	27.8947368421053	0.502485598508670
144.473684210526	64.8421052631579	30.1052631578947	0.490286033529032
144.473684210526	64.8421052631579	32.3157894736842	0.478626552333005
144.473684210526	64.8421052631579	34.5263157894737	0.467473561054382
144.473684210526	64.8421052631579	36.7368421052632	0.456796128515567
144.473684210526	64.8421052631579	38.9473684210526	0.446565732527534
144.473684210526	64.8421052631579	41.1578947368421	0.436756034286350
144.473684210526	64.8421052631579	43.3684210526316	0.427342677342028
144.473684210526	64.8421052631579	45.5789473684211	0.418303108107875
144.473684210526	64.8421052631579	47.7894736842105	0.409616415295340
144.473684210526	64.8421052631579	50	0.401263186013386
144.473684210526	66.7368421052632	23.4736842105263	0.525807113166302
144.473684210526	66.7368421052632	25.6842105263158	0.512597246149136
144.473684210526	66.7368421052632	27.8947368421053	0.499990260410873
144.473684210526	66.7368421052632	30.1052631578947	0.487947554095377
144.473684210526	66.7368421052632	32.3157894736842	0.476433670149955
144.473684210526	66.7368421052632	34.5263157894737	0.465415988566826
144.473684210526	66.7368421052632	36.7368421052632	0.454864453596946
144.473684210526	66.7368421052632	38.9473684210526	0.444751331437176
144.473684210526	66.7368421052632	41.1578947368421	0.435050994535895
144.473684210526	66.7368421052632	43.3684210526316	0.425739729205113
144.473684210526	66.7368421052632	45.5789473684211	0.416795563686195
144.473684210526	66.7368421052632	47.7894736842105	0.408198114205559
144.473684210526	66.7368421052632	50	0.399928446887626
144.473684210526	68.6315789473684	23.4736842105263	0.523030599882284
144.473684210526	68.6315789473684	25.6842105263158	0.509997625101315
144.473684210526	68.6315789473684	27.8947368421053	0.497554522124661
144.473684210526	68.6315789473684	30.1052631578947	0.485663842088882
144.473684210526	68.6315789473684	32.3157894736842	0.474291161448502
144.473684210526	68.6315789473684	34.5263157894737	0.463404788384270
144.473684210526	68.6315789473684	36.7368421052632	0.452975502299509
144.473684210526	68.6315789473684	38.9473684210526	0.442976322182669
144.473684210526	68.6315789473684	41.1578947368421	0.433382300213812
144.473684210526	68.6315789473684	43.3684210526316	0.424170337498914
144.473684210526	68.6315789473684	45.5789473684211	0.415319019244446
144.473684210526	68.6315789473684	47.7894736842105	0.406808467048567
144.473684210526	68.6315789473684	50	0.398620206295094
144.473684210526	70.5263157894737	23.4736842105263	0.520321609798235
144.473684210526	70.5263157894737	25.6842105263158	0.507459966798136
144.473684210526	70.5263157894737	27.8947368421053	0.495175702214326
144.473684210526	70.5263157894737	30.1052631578947	0.483432465110745
144.473684210526	70.5263157894737	32.3157894736842	0.472196817046966
144.473684210526	70.5263157894737	34.5263157894737	0.461437951752442
144.473684210526	70.5263157894737	36.7368421052632	0.451127446138834
144.473684210526	70.5263157894737	38.9473684210526	0.441239038683858
144.473684210526	70.5263157894737	41.1578947368421	0.431748431779004
144.473684210526	70.5263157894737	43.3684210526316	0.422633115105963
144.473684210526	70.5263157894737	45.5789473684211	0.413872207507223
144.473684210526	70.5263157894737	47.7894736842105	0.405446315156879
144.473684210526	70.5263157894737	50	0.397337404128110
144.473684210526	72.4210526315790	23.4736842105263	0.517677095077685
144.473684210526	72.4210526315790	25.6842105263158	0.504981511880895
144.473684210526	72.4210526315790	27.8947368421053	0.492851299153786
144.473684210526	72.4210526315790	30.1052631578947	0.481251152509920
144.473684210526	72.4210526315790	32.3157894736842	0.470148573402844
144.473684210526	72.4210526315790	34.5263157894737	0.459513601239332
144.473684210526	72.4210526315790	36.7368421052632	0.449318575202977
144.473684210526	72.4210526315790	38.9473684210526	0.439537922057199
144.473684210526	72.4210526315790	41.1578947368421	0.430147966718334
144.473684210526	72.4210526315790	43.3684210526316	0.421126762831125
144.473684210526	72.4210526315790	45.5789473684211	0.412453940953848
144.473684210526	72.4210526315790	47.7894736842105	0.404110572279507
144.473684210526	72.4210526315790	50	0.396079046091992
144.473684210526	74.3157894736842	23.4736842105263	0.515094211339871
144.473684210526	74.3157894736842	25.6842105263158	0.502559683436757
144.473684210526	74.3157894736842	27.8947368421053	0.490578975292753
144.473684210526	74.3157894736842	30.1052631578947	0.479117781061527
144.473684210526	74.3157894736842	32.3157894736842	0.468144499797780
144.473684210526	74.3157894736842	34.5263157894737	0.457629979248865
144.473684210526	74.3157894736842	36.7368421052632	0.447547287840649
144.473684210526	74.3157894736842	38.9473684210526	0.437871511344384
144.473684210526	74.3157894736842	41.1578947368421	0.428579571198872
144.473684210526	74.3157894736842	43.3684210526316	0.419650061875418
144.473684210526	74.3157894736842	45.5789473684211	0.411063105024404
144.473684210526	74.3157894736842	47.7894736842105	0.402800218441777
144.473684210526	74.3157894736842	50	0.394844198149699
144.473684210526	76.2105263157895	23.4736842105263	0.512570299707839
144.473684210526	76.2105263157895	25.6842105263158	0.500192071014852
144.473684210526	76.2105263157895	27.8947368421053	0.488356542597345
144.473684210526	76.2105263157895	30.1052631578947	0.477030362222419
144.473684210526	76.2105263157895	32.3157894736842	0.466182786927179
144.473684210526	76.2105263157895	34.5263157894737	0.455785437787994
144.473684210526	76.2105263157895	36.7368421052632	0.445812081469879
144.473684210526	76.2105263157895	38.9473684210526	0.436238435244348
144.473684210526	76.2105263157895	41.1578947368421	0.427041992620126
144.473684210526	76.2105263157895	43.3684210526316	0.418201867118306
144.473684210526	76.2105263157895	45.5789473684211	0.409698652053061
144.473684210526	76.2105263157895	47.7894736842105	0.401514294460303
144.473684210526	76.2105263157895	50	0.393631981557368
144.473684210526	78.1052631578947	23.4736842105263	0.510102870817513
144.473684210526	78.1052631578947	25.6842105263158	0.497876416378781
144.473684210526	78.1052631578947	27.8947368421053	0.486181949931701
144.473684210526	78.1052631578947	30.1052631578947	0.474987030757202
144.473684210526	78.1052631578947	32.3157894736842	0.464261736711052
144.473684210526	78.1052631578947	34.5263157894737	0.453978429324077
144.473684210526	78.1052631578947	36.7368421052632	0.444111544361839
144.473684210526	78.1052631578947	38.9473684210526	0.434637404718931
144.473684210526	78.1052631578947	41.1578947368421	0.425534052950217
144.473684210526	78.1052631578947	43.3684210526316	0.416781101104480
144.473684210526	78.1052631578947	45.5789473684211	0.408359595835408
144.473684210526	78.1052631578947	47.7894736842105	0.400251897029277
144.473684210526	78.1052631578947	50	0.392441568415311
144.473684210526	80	23.4736842105263	0.507689590533575
144.473684210526	80	25.6842105263158	0.495610600771500
144.473684210526	80	27.8947368421053	0.484053271682580
144.473684210526	80	30.1052631578947	0.472986034559300
144.473684210526	80	32.3157894736842	0.462379753170335
144.473684210526	80	34.5263157894737	0.452207498594010
144.473684210526	80	36.7368421052632	0.442444348276287
144.473684210526	80	38.9473684210526	0.433067206361832
144.473684210526	80	41.1578947368421	0.424054642747267
144.473684210526	80	43.3684210526316	0.415386748646683
144.473684210526	80	45.5789473684211	0.407045006750379
144.473684210526	80	47.7894736842105	0.399012174306684
144.473684210526	80	50	0.391272177670215
150	44	23.4736842105263	0.561435328271230
150	44	25.6842105263158	0.545762864772501
150	44	27.8947368421053	0.530887379073272
150	44	30.1052631578947	0.516751875775508
150	44	32.3157894736842	0.503304540244824
150	44	34.5263157894737	0.490498173141620
150	44	36.7368421052632	0.478289696506272
150	44	38.9473684210526	0.466639721158395
150	44	41.1578947368421	0.455512166798256
150	44	43.3684210526316	0.444873927542926
150	44	45.5789473684211	0.434694576744117
150	44	47.7894736842105	0.424946105861687
150	44	50	0.415602692940646
150	45.8947368421053	23.4736842105263	0.557456307675092
150	45.8947368421053	25.6842105263158	0.542060908128092
150	45.8947368421053	27.8947368421053	0.527439752206216
150	45.8947368421053	30.1052631578947	0.513538092081226
150	45.8947368421053	32.3157894736842	0.500306100853224
150	45.8947368421053	34.5263157894737	0.487698341397850
150	45.8947368421053	36.7368421052632	0.475673301689447
150	45.8947368421053	38.9473684210526	0.464192987189822
150	45.8947368421053	41.1578947368421	0.453222562372496
150	45.8947368421053	43.3684210526316	0.442730034677400
150	45.8947368421053	45.5789473684211	0.432685975208586
150	45.8947368421053	47.7894736842105	0.423063271335747
150	45.8947368421053	50	0.413836907069838
150	47.7894736842105	23.4736842105263	0.553610880204449
150	47.7894736842105	25.6842105263158	0.538480565480579
150	47.7894736842105	27.8947368421053	0.524102989036000
150	47.7894736842105	30.1052631578947	0.510425505222397
150	47.7894736842105	32.3157894736842	0.497400149007801
150	47.7894736842105	34.5263157894737	0.484983136211938
150	47.7894736842105	36.7368421052632	0.473134425623163
150	47.7894736842105	38.9473684210526	0.461817334329222
150	47.7894736842105	41.1578947368421	0.450998198943345
150	47.7894736842105	43.3684210526316	0.440646076526276
150	47.7894736842105	45.5789473684211	0.430732479936299
150	47.7894736842105	47.7894736842105	0.421231143117310
150	47.7894736842105	50	0.412117812486876
150	49.6842105263158	23.4736842105263	0.549890576741772
150	49.6842105263158	25.6842105263158	0.535014233491522
150	49.6842105263158	27.8947368421053	0.520870251265826
150	49.6842105263158	30.1052631578947	0.507407954547955
150	49.6842105263158	32.3157894736842	0.494581125668117
150	49.6842105263158	34.5263157894737	0.482347533823961
150	49.6842105263158	36.7368421052632	0.470668521813852
150	49.6842105263158	38.9473684210526	0.459508642481912
150	49.6842105263158	41.1578947368421	0.448835338106784
150	49.6842105263158	43.3684210526316	0.438618656990692
150	49.6842105263158	45.5789473684211	0.428831002359953
150	49.6842105263158	47.7894736842105	0.419446909403154
150	49.6842105263158	50	0.410442846873575
150	51.5789473684211	23.4736842105263	0.546287724820027
150	51.5789473684211	25.6842105263158	0.531655017323052
150	51.5789473684211	27.8947368421053	0.517735332069147
150	51.5789473684211	30.1052631578947	0.504479843376284
150	51.5789473684211	32.3157894736842	0.491843976455378
150	51.5789473684211	34.5263157894737	0.479786962893450
150	51.5789473684211	36.7368421052632	0.468271450056534
150	51.5789473684211	38.9473684210526	0.457263157011869
150	51.5789473684211	41.1578947368421	0.446730570698082
150	51.5789473684211	43.3684210526316	0.436644677012336
150	51.5789473684211	45.5789473684211	0.426978722269075
150	51.5789473684211	47.7894736842105	0.417708001143665
150	51.5789473684211	50	0.408809667768137
150	53.4736842105263	23.4736842105263	0.542795349777562
150	53.4736842105263	25.6842105263158	0.528396643321571
150	53.4736842105263	27.8947368421053	0.514692578764130
150	53.4736842105263	30.1052631578947	0.501636070354866
150	53.4736842105263	32.3157894736842	0.489184090585043
150	53.4736842105263	34.5263157894737	0.477297250054155
150	53.4736842105263	36.7368421052632	0.465939427796319
150	53.4736842105263	38.9473684210526	0.455077445208415
150	53.4736842105263	41.1578947368421	0.444680777758249
150	53.4736842105263	43.3684210526316	0.434721299515649
150	53.4736842105263	45.5789473684211	0.425173056273207
150	53.4736842105263	47.7894736842105	0.416012063631204
150	53.4736842105263	50	0.407216126933360
150	55.3684210526316	23.4736842105263	0.539407091024866
150	55.3684210526316	25.6842105263158	0.525233384983627
150	55.3684210526316	27.8947368421053	0.511736827194939
150	55.3684210526316	30.1052631578947	0.498871971165597
150	55.3684210526316	32.3157894736842	0.486597248965108
150	55.3684210526316	34.5263157894737	0.474874573608348
150	55.3684210526316	36.7368421052632	0.463668988734341
150	55.3684210526316	38.9473684210526	0.452948359214261
150	55.3684210526316	41.1578947368421	0.442683097274860
150	55.3684210526316	43.3684210526316	0.432845919520168
150	55.3684210526316	45.5789473684211	0.423411630902352
150	55.3684210526316	47.7894736842105	0.414356932254670
150	55.3684210526316	50	0.405660248473625
150	57.2631578947368	23.4736842105263	0.536117130698577
150	57.2631578947368	25.6842105263158	0.522159999818556
150	57.2631578947368	27.8947368421053	0.508863345724919
150	57.2631578947368	30.1052631578947	0.496183268730677
150	57.2631578947368	32.3157894736842	0.484079579830592
150	57.2631578947368	34.5263157894737	0.472515423917850
150	57.2631578947368	36.7368421052632	0.461456947397499
150	57.2631578947368	38.9473684210526	0.450873004275644
150	57.2631578947368	41.1578947368421	0.440734895681602
150	57.2631578947368	43.3684210526316	0.431016138515630
150	57.2631578947368	45.5789473684211	0.421692259532539
150	57.2631578947368	47.7894736842105	0.412740611692042
150	57.2631578947368	50	0.404140210046618
150	59.1578947368421	23.4736842105263	0.532920132540153
150	59.1578947368421	25.6842105263158	0.519171675212972
150	59.1578947368421	27.8947368421053	0.506067787176367
150	59.1578947368421	30.1052631578947	0.493566030451349
150	59.1578947368421	32.3157894736842	0.481627520617169
150	59.1578947368421	34.5263157894737	0.470216569342661
150	59.1578947368421	36.7368421052632	0.459300368651520
150	59.1578947368421	38.9473684210526	0.448848711406269
150	59.1578947368421	41.1578947368421	0.438833743306342
150	59.1578947368421	43.3684210526316	0.429229742375782
150	59.1578947368421	45.5789473684211	0.420012922488173
150	59.1578947368421	47.7894736842105	0.411161257959355
150	59.1578947368421	50	0.402654326647262
150	61.0526315789474	23.4736842105263	0.529811189268871
150	61.0526315789474	25.6842105263158	0.516263981779773
150	61.0526315789474	27.8947368421053	0.503346147382408
150	61.0526315789474	30.1052631578947	0.491016631302566
150	61.0526315789474	32.3157894736842	0.479237785033261
150	61.0526315789474	34.5263157894737	0.467975026804697
150	61.0526315789474	36.7368421052632	0.457196541337667
150	61.0526315789474	38.9473684210526	0.446873013735123
150	61.0526315789474	41.1578947368421	0.436977393116413
150	61.0526315789474	43.3684210526316	0.427484682228525
150	61.0526315789474	45.5789473684211	0.418371749799511
150	61.0526315789474	47.7894736842105	0.409617162848017
150	61.0526315789474	50	0.401201036543190
150	62.9473684210526	23.4736842105263	0.526785777054321
150	62.9473684210526	25.6842105263158	0.513432832967633
150	62.9473684210526	27.8947368421053	0.500694729273686
150	62.9473684210526	30.1052631578947	0.488531721832885
150	62.9473684210526	32.3157894736842	0.476907334489414
150	62.9473684210526	34.5263157894737	0.465788036230542
150	62.9473684210526	36.7368421052632	0.455142955369838
150	62.9473684210526	38.9473684210526	0.444943625947269
150	62.9473684210526	41.1578947368421	0.435163762233555
150	62.9473684210526	43.3684210526316	0.425779057810519
150	62.9473684210526	45.5789473684211	0.416767006192433
150	62.9473684210526	47.7894736842105	0.408106740370919
150	62.9473684210526	50	0.399778889020482
150	64.8421052631579	23.4736842105263	0.523839715956166
150	64.8421052631579	25.6842105263158	0.510674449936584
150	64.8421052631579	27.8947368421053	0.498110111624145
150	64.8421052631579	30.1052631578947	0.486108200296230
150	64.8421052631579	32.3157894736842	0.474633353200309
150	64.8421052631579	34.5263157894737	0.463653038265622
150	64.8421052631579	36.7368421052632	0.453137281751635
150	64.8421052631579	38.9473684210526	0.443058426335908
150	64.8421052631579	41.1578947368421	0.433390915788294
150	64.8421052631579	43.3684210526316	0.424111102921285
150	64.8421052631579	45.5789473684211	0.415197077965376
150	64.8421052631579	47.7894736842105	0.406628514907447
150	64.8421052631579	50	0.398386533660998
150	66.7368421052632	23.4736842105263	0.520969135406079
150	66.7368421052632	25.6842105263158	0.507985330886705
150	66.7368421052632	27.8947368421053	0.495589121739345
150	66.7368421052632	30.1052631578947	0.483743188282397
150	66.7368421052632	32.3157894736842	0.472413226398546
150	66.7368421052632	34.5263157894737	0.461567654761843
150	66.7368421052632	36.7368421052632	0.451177355070259
150	66.7368421052632	38.9473684210526	0.441215441070532
150	66.7368421052632	41.1578947368421	0.431657052760665
150	66.7368421052632	43.3684210526316	0.422479172660684
150	66.7368421052632	45.5789473684211	0.413660461469984
150	66.7368421052632	47.7894736842105	0.405181110792764
150	66.7368421052632	50	0.397022710922196
150	68.6315789473684	23.4736842105263	0.518170443971369
150	68.6315789473684	25.6842105263158	0.505362224171045
150	68.6315789473684	27.8947368421053	0.493128811497495
150	68.6315789473684	30.1052631578947	0.481434009324760
150	68.6315789473684	32.3157894736842	0.470244521197969
150	68.6315789473684	34.5263157894737	0.459529671628005
150	68.6315789473684	36.7368421052632	0.449261158101615
150	68.6315789473684	38.9473684210526	0.439412830354984
150	68.6315789473684	41.1578947368421	0.429960493515676
150	68.6315789473684	43.3684210526316	0.420881732188654
150	68.6315789473684	45.5789473684211	0.412155752961189
150	68.6315789473684	47.7894736842105	0.403763243140854
150	68.6315789473684	50	0.395686243830022
150	70.5263157894737	23.4736842105263	0.515440302771560
150	70.5263157894737	25.6842105263158	0.502802104639435
150	70.5263157894737	27.8947368421053	0.490726436254870
150	70.5263157894737	30.1052631578947	0.479178170053174
150	70.5263157894737	32.3157894736842	0.468124969723388
150	70.5263157894737	34.5263157894737	0.457537023702481
150	70.5263157894737	36.7368421052632	0.447386808223273
150	70.5263157894737	38.9473684210526	0.437648876204647
150	70.5263157894737	41.1578947368421	0.428299668791380
150	70.5263157894737	43.3684210526316	0.419317346790262
150	70.5263157894737	45.5789473684211	0.410681639622058
150	70.5263157894737	47.7894736842105	0.402373709726349
150	70.5263157894737	50	0.394376030627312
150	72.4210526315790	23.4736842105263	0.512775602025241
150	72.4210526315790	25.6842105263158	0.500302152752857
150	72.4210526315790	27.8947368421053	0.488379436209119
150	72.4210526315790	30.1052631578947	0.476973343532223
150	72.4210526315790	32.3157894736842	0.466052454187419
150	72.4210526315790	34.5263157894737	0.455587781364182
150	72.4210526315790	36.7368421052632	0.445552545382245
150	72.4210526315790	38.9473684210526	0.435921971616819
150	72.4210526315790	41.1578947368421	0.426673109937399
150	72.4210526315790	43.3684210526316	0.417784673064896
150	72.4210526315790	45.5789473684211	0.409236891600722
150	72.4210526315790	47.7894736842105	0.401011383778852
150	72.4210526315790	50	0.393091038246022
150	74.3157894736842	23.4736842105263	0.510173440290496
150	74.3157894736842	25.6842105263158	0.497859736083507
150	74.3157894736842	27.8947368421053	0.486085419880422
150	74.3157894736842	30.1052631578947	0.474817354483630
150	74.3157894736842	32.3157894736842	0.464024993647025
150	74.3157894736842	34.5263157894737	0.453680138643912
150	74.3157894736842	36.7368421052632	0.443756721405431
150	74.3157894736842	38.9473684210526	0.434230610944731
150	74.3157894736842	41.1578947368421	0.425079440234271
150	74.3157894736842	43.3684210526316	0.416282451087491
150	74.3157894736842	45.5789473684211	0.407820354922826
150	74.3157894736842	47.7894736842105	0.399675207566922
150	74.3157894736842	50	0.391830296492590
150	76.2105263157895	23.4736842105263	0.507631106032276
150	76.2105263157895	25.6842105263158	0.495472392877215
150	76.2105263157895	27.8947368421053	0.483842149424615
150	76.2105263157895	30.1052631578947	0.472708166139453
150	76.2105263157895	32.3157894736842	0.462040732214718
150	76.2105263157895	34.5263157894737	0.451812402635737
150	76.2105263157895	36.7368421052632	0.441997790474035
150	76.2105263157895	38.9473684210526	0.432573381315511
150	76.2105263157895	41.1578947368421	0.423517367150601
150	76.2105263157895	43.3684210526316	0.414809497413541
150	76.2105263157895	45.5789473684211	0.406430945164230
150	76.2105263157895	47.7894736842105	0.398364186668012
150	76.2105263157895	50	0.390592892853016
150	78.1052631578947	23.4736842105263	0.505146061207484
150	78.1052631578947	25.6842105263158	0.493137817405351
150	78.1052631578947	27.8947368421053	0.481647527536886
150	78.1052631578947	30.1052631578947	0.470643868512017
150	78.1052631578947	32.3157894736842	0.460097928534159
150	78.1052631578947	34.5263157894737	0.449982984038960
150	78.1052631578947	36.7368421052632	0.440274300610716
150	78.1052631578947	38.9473684210526	0.430948954956864
150	78.1052631578947	41.1578947368421	0.421985675416916
150	78.1052631578947	43.3684210526316	0.413364698819198
150	78.1052631578947	45.5789473684211	0.405067641786330
150	78.1052631578947	47.7894736842105	0.397077384836476
150	78.1052631578947	50	0.389377967838423
150	80	23.4736842105263	0.502715926605852
150	80	25.6842105263158	0.490853846874924
150	80	27.8947368421053	0.479499585741307
150	80	30.1052631578947	0.468622667898930
150	80	32.3157894736842	0.458194946358645
150	80	34.5263157894737	0.448190388686746
150	80	36.7368421052632	0.438584886050995
150	80	38.9473684210526	0.429356082317537
150	80	41.1578947368421	0.420483220813210
150	80	43.3684210526316	0.411947006684023
150	80	45.5789473684211	0.403729483050840
150	80	47.7894736842105	0.395813919394775
150	80	50	0.388184710803619

==> Plots/Data/res3.dat <==
0.715	0.905	1.095	1.285	0.9	0.9	0.75	0.74	0.55	0.55	0.55	0.42	0.3	0.3	0.27	0.27
1.715	1.905	2.095	2.285	0.9	0.9	0.75	0.74	0.55	0.55	0.55	0.42	0.3	0.3	0.27	0.27
2.715	2.905	3.095	3.285	0.9	0.9	0.88	0.76	0.55	0.55	0.43	0.42	0.3	0.3	0.29	0.27
3.715	3.905	4.095	4.285	0.9	0.9	0.9	0.76	0.55	0.55	0.43	0.42	0.3	0.3	0.27	0.27
4.715	4.905	5.095	5.285	0.9	0.9	0.9	0.76	0.55	0.55	0.43	0.42	0.3	0.3	0.27	0.27
5.715	5.905	6.095	6.285	0.9	0.9	0.9	0.75	0.55	0.55	0.43	0.42	0.3	0.3	0.27	0.27
6.715	6.905	7.095	7.285	0.9	0.9	0.9	0.75	0.55	0.55	0.43	0.42	0.3	0.3	0.27	0.27
7.715	7.905	8.095	8.285	0.9	0.9	0.88	0.74	0.55	0.55	0.43	0.42	0.3	0.3	0.29	0.27
8.715	8.905	9.095	9.285	0.9	0.9	0.88	0.74	0.55	0.55	0.43	0.42	0.3	0.3	0.29	0.27
9.715	9.905	10.095	10.285	0.9	0.9	0.75	0.75	0.55	0.55	0.55	0.43	0.3	0.3	0.27	0.28
10.715	10.905	11.095	11.285	0.9	0.9	0.75	0.75	0.55	0.55	0.55	0.42	0.3	0.3	0.27	0.27
11.715	11.905	12.095	12.285	0.9	0.9	0.75	0.75	0.55	0.55	0.55	0.42	0.3	0.3	0.27	0.27
12.715	12.905	13.095	13.285	0.9	0.9	0.9	0.76	0.55	0.55	0.43	0.42	0.3	0.3	0.27	0.27
13.715	13.905	14.095	14.285	0.9	0.9	0.9	0.76	0.55	0.55	0.43	0.42	0.3	0.3	0.27	0.27
14.715	14.905	15.095	15.285	0.9	0.9	0.88	0.76	0.55	0.55	0.43	0.42	0.3	0.3	0.29	0.27


==> Plots/Data/reserves.dat <==
0.715	0.905	1.095	1.285	599.9869844	599.9681096	521.7947442	521.7947442	547.3347179	549.9947698	549.9947698	509.0495969
1.715	1.905	2.095	2.285	599.8754735	599.9681096	599.9681096	526.2453601	547.8173826	548.8036616	483.2601771	509.0495969
2.715	2.905	3.095	3.285	599.9869844	597.6279277	521.7947442	521.7947442	549.7794503	549.9389259	549.9947698	509.0495969
3.715	3.905	4.095	4.285	599.9869844	599.9681096	521.7947442	521.7947442	547.3347179	549.127333	548.7909232	509.0495969
4.715	4.905	5.095	5.285	599.9869844	599.9681096	521.7947442	521.7947442	547.3347179	549.7346549	549.9947698	509.0495969
5.715	5.905	6.095	6.285	599.9869844	599.9681096	521.7947442	521.7947442	549.7346549	549.7346549	549.7346549	509.0495969
6.715	6.905	7.095	7.285	599.9869844	599.9681096	521.7947442	521.7947442	549.7346549	549.7346549	549.7346549	509.0495969
7.715	7.905	8.095	8.285	599.9869844	599.9681096	521.7947442	521.7947442	547.8173826	548.7983251	548.8036616	479.337034
8.715	8.905	9.095	9.285	599.9869844	599.9681096	521.7947442	521.7947442	547.3347179	549.9947698	549.9947698	509.0495969
9.715	9.905	10.095	10.285	599.9869844	599.9681096	521.7947442	521.7947442	549.7346549	549.7346549	549.7346549	509.0495969
10.715	10.905	11.095	11.285	599.9869844	599.9681096	521.7947442	521.7947442	549.7346549	549.7346549	549.7346549	509.0495969
11.715	11.905	12.095	12.285	599.9869844	599.9681096	521.7947442	521.7947442	549.7346549	549.7346549	549.7346549	509.0495969
12.715	12.905	13.095	13.285	599.9869844	599.9681096	599.9681096	599.9681096	549.7794503	548.800942	509.0563644	549.9775089
13.715	13.905	14.095	14.285	599.9869844	599.9681096	532.245365	521.7947442	547.3347179	549.7346549	549.9947698	509.0495969
14.715	14.905	15.095	15.285	599.9869844	599.9681096	521.7947442	521.7947442	547.3347179	549.9947698	549.9947698	509.0495969


==> Plots/Data/rocof_a1_bil.dat <==
1	0.596872389
2	0.596872389
3	0.596872389
4	0.596872389
5	0.596872389
6	0.596872389
7	0.596872389
8	0.596872389
9	0.596872389
10	0.596872389
11	0.596872389
12	0.596872389
13	0.596872389
14	0.596872389
15	0.596872389
16	0.596872389
17	0.596872389
18	0.596872389
19	0.596872389
20	0.596872389
21	0.596872389
22	0.596872389
23	0.596872389
24	0.596872389
25	0.624349636
26	0.624349636
27	0.624349636
28	0.624349636
29	0.617766978
30	0.617766978
31	0.617766978
32	0.617766978
33	0.617766978
34	0.617766978
35	0.617766978
36	0.617766978
37	0.617766978
38	0.617766978
39	0.617766978
40	0.617766978
41	0.617766978
42	0.617766978
43	0.617766978
44	0.617766978
45	0.617766978
46	0.617766978
47	0.617766978
48	0.617766978
49	0.624349636
50	0.624349636
51	0.624349636
52	0.624349636
53	0.624349636
54	0.624349636
55	0.624349636
56	0.588697017
57	0.588697017
58	0.546149645
59	0.546149645
60	0.546149645
61	0.546149645
62	0.504727615
63	0.504727615
64	0.504727615
65	0.504727615
66	0.504727615
67	0.546149645
68	0.588697017
69	0.588697017
70	0.588697017
71	0.588697017
72	0.588697017
73	0.588697017
74	0.588697017
75	0.588697017
76	0.588697017
77	0.588697017
78	0.588697017
79	0.588697017
80	0.546149645
81	0.504727615
82	0.504727615
83	0.443262411
84	0.443262411
85	0.443262411
86	0.477008205
87	0.504727615
88	0.546149645
89	0.546149645
90	0.546149645
91	0.546149645
92	0.546149645
93	0.588697017
94	0.588697017
95	0.588697017
96	0.588697017
97	0.588697017
98	0.588697017
99	0.588697017
100	0.588697017
101	0.588697017
102	0.588697017
103	0.588697017
104	0.513347023
105	0.476583847
106	0.451793621
107	0.451793621
108	0.451793621
109	0.451793621
110	0.476583847
111	0.513347023
112	0.513347023
113	0.513347023
114	0.513347023
115	0.513347023
116	0.513347023
117	0.513347023
118	0.550761887
119	0.550761887
120	0.550761887
121	0.550761887
122	0.550761887
123	0.550761887
124	0.550761887
125	0.550761887
126	0.550761887
127	0.550761887
128	0.476583847
129	0.442895949
130	0.442895949
131	0.421407501
132	0.421407501
133	0.421407501
134	0.421407501
135	0.442895949
136	0.442895949
137	0.442895949
138	0.442895949
139	0.442895949
140	0.476583847
141	0.476583847
142	0.513347023
143	0.513347023
144	0.513347023
145	0.550761887
146	0.550761887
147	0.550761887
148	0.550761887
149	0.550761887
150	0.550761887
151	0.513347023
152	0.442895949
153	0.418258372
154	0.418258372
155	0.399042298
156	0.399042298
157	0.399042298
158	0.421407501
159	0.442895949
160	0.476583847
161	0.476583847
162	0.476583847
163	0.476583847
164	0.513347023
165	0.513347023
166	0.550761887
167	0.550761887
168	0.550761887
169	0.588697017
170	0.588697017
171	0.588697017
172	0.588697017
173	0.588697017
174	0.588697017
175	0.588697017
176	0.588697017
177	0.588697017
178	0.588697017
179	0.588697017
180	0.588697017
181	0.588697017
182	0.624349636
183	0.624349636
184	0.624349636
185	0.624349636
186	0.624349636
187	0.624349636
188	0.624349636
189	0.624349636
190	0.624349636
191	0.624349636
192	0.624349636
193	0.624349636
194	0.624349636
195	0.624349636
196	0.624349636
197	0.624349636
198	0.624349636
199	0.624349636
200	0.624349636
201	0.624349636
202	0.624349636
203	0.588697017
204	0.588697017
205	0.588697017
206	0.588697017
207	0.588697017
208	0.588697017
209	0.588697017
210	0.588697017
211	0.540852383
212	0.540852383
213	0.588697017
214	0.588697017
215	0.588697017
216	0.588697017
217	0.588697017
218	0.588697017
219	0.588697017
220	0.588697017
221	0.588697017
222	0.588697017
223	0.588697017
224	0.513347023
225	0.442895949
226	0.418258372
227	0.399042298
228	0.399042298
229	0.399042298
230	0.399042298
231	0.418258372
232	0.418258372
233	0.418258372
234	0.418258372
235	0.418258372
236	0.442895949
237	0.476583847
238	0.513347023
239	0.513347023
240	0.513347023
241	0.550761887
242	0.550761887
243	0.550761887
244	0.550761887
245	0.550761887
246	0.550761887
247	0.513347023
248	0.476583847
249	0.476583847
250	0.421407501
251	0.421407501
252	0.421407501
253	0.421407501
254	0.442895949
255	0.476583847
256	0.513347023
257	0.513347023
258	0.513347023
259	0.513347023
260	0.546149645
261	0.546149645
262	0.588697017
263	0.588697017
264	0.588697017
265	0.588697017
266	0.588697017
267	0.588697017
268	0.588697017
269	0.588697017
270	0.588697017
271	0.588697017
272	0.504727615
273	0.477008205
274	0.477008205
275	0.477008205
276	0.477008205
277	0.504727615
278	0.504727615
279	0.546149645
280	0.546149645
281	0.546149645
282	0.546149645
283	0.588697017
284	0.588697017
285	0.588697017
286	0.588697017
287	0.588697017
288	0.588697017
289	0.621092294
290	0.621092294
291	0.621092294
292	0.621092294
293	0.621092294
294	0.621092294
295	0.621092294
296	0.621092294
297	0.573921028
298	0.573921028
299	0.573921028
300	0.573921028
301	0.573921028
302	0.573921028
303	0.573921028
304	0.573921028
305	0.573921028
306	0.573921028
307	0.573921028
308	0.621092294
309	0.621092294
310	0.621092294
311	0.621092294
312	0.621092294
313	0.621092294
314	0.621092294
315	0.621092294
316	0.621092294
317	0.621092294
318	0.621092294
319	0.621092294
320	0.52687039
321	0.46223537
322	0.46223537
323	0.46223537
324	0.46223537
325	0.504727615
326	0.504727615
327	0.504727615
328	0.504727615
329	0.504727615
330	0.504727615
331	0.504727615
332	0.546149645
333	0.546149645
334	0.588697017
335	0.588697017
336	0.588697017
337	0.588697017
338	0.588697017
339	0.588697017
340	0.588697017
341	0.588697017
342	0.588697017
343	0.588697017
344	0.588697017
345	0.588697017
346	0.588697017
347	0.588697017
348	0.588697017
349	0.588697017
350	0.588697017
351	0.588697017
352	0.588697017
353	0.588697017
354	0.588697017
355	0.588697017
356	0.588697017
357	0.588697017
358	0.588697017
359	0.588697017
360	0.588697017
	
	
	


==> Plots/Data/rocof_a1_noepc.dat <==
1	0.621092294
2	0.621092294
3	0.621092294
4	0.621092294
5	0.621092294
6	0.621092294
7	0.621092294
8	0.621092294
9	0.621092294
10	0.621092294
11	0.621092294
12	0.621092294
13	0.621092294
14	0.621092294
15	0.621092294
16	0.621092294
17	0.621092294
18	0.621092294
19	0.621092294
20	0.621092294
21	0.621092294
22	0.621092294
23	0.621092294
24	0.621092294
25	0.621092294
26	0.621092294
27	0.621092294
28	0.620501365
29	0.624167776
30	0.624167776
31	0.609582639
32	0.609582639
33	0.609582639
34	0.609582639
35	0.609582639
36	0.609582639
37	0.609582639
38	0.609582639
39	0.609582639
40	0.609582639
41	0.609582639
42	0.609582639
43	0.609582639
44	0.609582639
45	0.609582639
46	0.609582639
47	0.609582639
48	0.609582639
49	0.623130608
50	0.623130608
51	0.623130608
52	0.623130608
53	0.623130608
54	0.614376408
55	0.567000567
56	0.509337861
57	0.509337861
58	0.509337861
59	0.509337861
60	0.509337861
61	0.509337861
62	0.509337861
63	0.509337861
64	0.509337861
65	0.509337861
66	0.509337861
67	0.509337861
68	0.509337861
69	0.509337861
70	0.509337861
71	0.509337861
72	0.509337861
73	0.621092294
74	0.621092294
75	0.621092294
76	0.621092294
77	0.621092294
78	0.621092294
79	0.621092294
80	0.566358316
81	0.52687039
82	0.52687039
83	0.46223537
84	0.46223537
85	0.46223537
86	0.46223537
87	0.52687039
88	0.52687039
89	0.52687039
90	0.52687039
91	0.52687039
92	0.566358316
93	0.566358316
94	0.566358316
95	0.566358316
96	0.566358316
97	0.566358316
98	0.566358316
99	0.566358316
100	0.566358316
101	0.566358316
102	0.566358316
103	0.566358316
104	0.496277916
105	0.461836879
106	0.461836879
107	0.461836879
108	0.461836879
109	0.461836879
110	0.461836879
111	0.496277916
112	0.496277916
113	0.496277916
114	0.496277916
115	0.496277916
116	0.496277916
117	0.496277916
118	0.531161473
119	0.531161473
120	0.531161473
121	0.531161473
122	0.531161473
123	0.531161473
124	0.531161473
125	0.531161473
126	0.531161473
127	0.531161473
128	0.461836879
129	0.430132194
130	0.430132194
131	0.430132194
132	0.430132194
133	0.430132194
134	0.430132194
135	0.461836879
136	0.461836879
137	0.461836879
138	0.461836879
139	0.461836879
140	0.461836879
141	0.496277916
142	0.496277916
143	0.496277916
144	0.496277916
145	0.531161473
146	0.531161473
147	0.531161473
148	0.531161473
149	0.531161473
150	0.531161473
151	0.531161473
152	0.461836879
153	0.406856895
154	0.406856895
155	0.406856895
156	0.406856895
157	0.406856895
158	0.430132194
159	0.461836879
160	0.461836879
161	0.461836879
162	0.461836879
163	0.461836879
164	0.496277916
165	0.496277916
166	0.531161473
167	0.531161473
168	0.531161473
169	0.621092294
170	0.621092294
171	0.621092294
172	0.621092294
173	0.621092294
174	0.621092294
175	0.621092294
176	0.621092294
177	0.621092294
178	0.621092294
179	0.621092294
180	0.621092294
181	0.621092294
182	0.621092294
183	0.621092294
184	0.621092294
185	0.621092294
186	0.621092294
187	0.621092294
188	0.621092294
189	0.621092294
190	0.621092294
191	0.621092294
192	0.621092294
193	0.621092294
194	0.621092294
195	0.621092294
196	0.621092294
197	0.621092294
198	0.621092294
199	0.621092294
200	0.621092294
201	0.621092294
202	0.621092294
203	0.621092294
204	0.621092294
205	0.621092294
206	0.621092294
207	0.621092294
208	0.621092294
209	0.621092294
210	0.573921028
211	0.573921028
212	0.573921028
213	0.573921028
214	0.621092294
215	0.621092294
216	0.621092294
217	0.621092294
218	0.621092294
219	0.621092294
220	0.621092294
221	0.621092294
222	0.621092294
223	0.566358316
224	0.496277916
225	0.461836879
226	0.430132194
227	0.409836066
228	0.409836066
229	0.409836066
230	0.409836066
231	0.430132194
232	0.430132194
233	0.430132194
234	0.430132194
235	0.430132194
236	0.461836879
237	0.496277916
238	0.496277916
239	0.496277916
240	0.531161473
241	0.531161473
242	0.531161473
243	0.531161473
244	0.531161473
245	0.531161473
246	0.531161473
247	0.531161473
248	0.461836879
249	0.461836879
250	0.430132194
251	0.409836066
252	0.409836066
253	0.438519558
254	0.438519558
255	0.461836879
256	0.496277916
257	0.496277916
258	0.496277916
259	0.496277916
260	0.52687039
261	0.566358316
262	0.566358316
263	0.566358316
264	0.566358316
265	0.566358316
266	0.566358316
267	0.566358316
268	0.566358316
269	0.566358316
270	0.566358316
271	0.566358316
272	0.52687039
273	0.48821768
274	0.46223537
275	0.46223537
276	0.46223537
277	0.496738087
278	0.52687039
279	0.52687039
280	0.52687039
281	0.566358316
282	0.566358316
283	0.566358316
284	0.566358316
285	0.566358316
286	0.566358316
287	0.566358316
288	0.566358316
289	0.621092294
290	0.621092294
291	0.621092294
292	0.621092294
293	0.621092294
294	0.621092294
295	0.621092294
296	0.621092294
297	0.573921028
298	0.573921028
299	0.573921028
300	0.573921028
301	0.573921028
302	0.573921028
303	0.573921028
304	0.573921028
305	0.573921028
306	0.573921028
307	0.573921028
308	0.621092294
309	0.621092294
310	0.621092294
311	0.621092294
312	0.621092294
313	0.621092294
314	0.621092294
315	0.621092294
316	0.621092294
317	0.621092294
318	0.621092294
319	0.621092294
320	0.52687039
321	0.48821768
322	0.46223537
323	0.46223537
324	0.46223537
325	0.496738087
326	0.52687039
327	0.52687039
328	0.52687039
329	0.52687039
330	0.52687039
331	0.52687039
332	0.52687039
333	0.566358316
334	0.566358316
335	0.566358316
336	0.566358316
337	0.621092294
338	0.621092294
339	0.621092294
340	0.621092294
341	0.621092294
342	0.621092294
343	0.621092294
344	0.621092294
345	0.621092294
346	0.621092294
347	0.621092294
348	0.621092294
349	0.621092294
350	0.621092294
351	0.621092294
352	0.621092294
353	0.621092294
354	0.621092294
355	0.621092294
356	0.621092294
357	0.621092294
358	0.621092294
359	0.621092294
360	0.621092294


==> Plots/Data/rocof_a1_nolim.dat <==
1	0.74985003
2	0.74985003
3	0.74985003
4	0.74985003
5	0.74985003
6	0.74985003
7	0.74985003
8	0.699007409
9	0.64806014
10	0.596872389
11	0.596872389
12	0.596872389
13	0.596872389
14	0.64806014
15	0.64806014
16	0.64806014
17	0.64806014
18	0.547745116
19	0.547745116
20	0.596872389
21	0.596872389
22	0.64806014
23	0.64806014
24	0.64806014
25	0.768403258
26	0.768403258
27	0.768403258
28	0.768403258
29	0.841090053
30	0.841090053
31	0.841090053
32	0.841090053
33	0.841090053
34	0.841090053
35	0.841090053
36	0.841090053
37	0.841090053
38	0.841090053
39	0.841090053
40	0.841090053
41	0.841090053
42	0.841090053
43	0.841090053
44	0.841090053
45	0.841090053
46	0.841090053
47	0.841090053
48	0.841090053
49	0.74985003
50	0.74985003
51	0.74985003
52	0.74985003
53	0.74985003
54	0.74985003
55	0.74985003
56	0.64806014
57	0.588697017
58	0.546149645
59	0.546149645
60	0.546149645
61	0.546149645
62	0.504727615
63	0.477008205
64	0.477008205
65	0.477008205
66	0.477008205
67	0.546149645
68	0.588697017
69	0.588697017
70	0.588697017
71	0.588697017
72	0.588697017
73	0.588697017
74	0.588697017
75	0.588697017
76	0.588697017
77	0.588697017
78	0.588697017
79	0.588697017
80	0.546149645
81	0.513347023
82	0.513347023
83	0.476583847
84	0.476583847
85	0.476583847
86	0.513347023
87	0.513347023
88	0.546149645
89	0.546149645
90	0.546149645
91	0.546149645
92	0.546149645
93	0.588697017
94	0.588697017
95	0.588697017
96	0.588697017
97	0.588697017
98	0.588697017
99	0.588697017
100	0.588697017
101	0.588697017
102	0.588697017
103	0.588697017
104	0.467100551
105	0.418585182
106	0.418585182
107	0.399042298
108	0.399042298
109	0.418258372
110	0.442895949
111	0.442895949
112	0.442895949
113	0.442895949
114	0.442895949
115	0.442895949
116	0.476583847
117	0.513347023
118	0.513347023
119	0.550761887
120	0.550761887
121	0.550761887
122	0.550761887
123	0.550761887
124	0.550761887
125	0.550761887
126	0.550761887
127	0.550761887
128	0.476583847
129	0.421407501
130	0.421407501
131	0.421407501
132	0.421407501
133	0.442895949
134	0.442895949
135	0.442895949
136	0.442895949
137	0.442895949
138	0.442895949
139	0.442895949
140	0.476583847
141	0.513347023
142	0.513347023
143	0.513347023
144	0.513347023
145	0.550761887
146	0.550761887
147	0.550761887
148	0.550761887
149	0.550761887
150	0.550761887
151	0.550761887
152	0.476583847
153	0.418258372
154	0.399042298
155	0.399042298
156	0.399042298
157	0.399042298
158	0.442895949
159	0.476583847
160	0.476583847
161	0.476583847
162	0.476583847
163	0.476583847
164	0.513347023
165	0.513347023
166	0.550761887
167	0.550761887
168	0.550761887
169	0.64806014
170	0.64806014
171	0.64806014
172	0.64806014
173	0.64806014
174	0.64806014
175	0.64806014
176	0.64806014
177	0.596872389
178	0.596872389
179	0.596872389
180	0.596872389
181	0.64806014
182	0.64806014
183	0.699007409
184	0.699007409
185	0.699007409
186	0.699007409
187	0.699007409
188	0.699007409
189	0.699007409
190	0.699007409
191	0.699007409
192	0.699007409
193	0.699007409
194	0.699007409
195	0.699007409
196	0.699007409
197	0.699007409
198	0.699007409
199	0.699007409
200	0.699007409
201	0.699007409
202	0.699007409
203	0.64806014
204	0.64806014
205	0.64806014
206	0.64806014
207	0.64806014
208	0.64806014
209	0.64806014
210	0.596872389
211	0.547745116
212	0.547745116
213	0.596872389
214	0.596872389
215	0.64806014
216	0.64806014
217	0.64806014
218	0.64806014
219	0.64806014
220	0.64806014
221	0.64806014
222	0.64806014
223	0.588697017
224	0.513347023
225	0.442895949
226	0.442895949
227	0.418258372
228	0.418258372
229	0.418258372
230	0.418258372
231	0.418258372
232	0.418258372
233	0.418258372
234	0.418258372
235	0.442895949
236	0.476583847
237	0.476583847
238	0.513347023
239	0.513347023
240	0.513347023
241	0.550761887
242	0.550761887
243	0.550761887
244	0.550761887
245	0.550761887
246	0.550761887
247	0.550761887
248	0.476583847
249	0.476583847
250	0.421407501
251	0.421407501
252	0.421407501
253	0.421407501
254	0.442895949
255	0.476583847
256	0.513347023
257	0.513347023
258	0.513347023
259	0.513347023
260	0.513347023
261	0.588697017
262	0.588697017
263	0.588697017
264	0.588697017
265	0.588697017
266	0.588697017
267	0.588697017
268	0.588697017
269	0.588697017
270	0.588697017
271	0.588697017
272	0.504727615
273	0.439779524
274	0.439779524
275	0.439779524
276	0.439779524
277	0.439779524
278	0.467100551
279	0.504727615
280	0.546149645
281	0.546149645
282	0.546149645
283	0.546149645
284	0.588697017
285	0.588697017
286	0.588697017
287	0.588697017
288	0.588697017
289	0.588697017
290	0.588697017
291	0.588697017
292	0.588697017
293	0.588697017
294	0.588697017
295	0.588697017
296	0.588697017
297	0.588697017
298	0.588697017
299	0.546149645
300	0.546149645
301	0.546149645
302	0.546149645
303	0.546149645
304	0.546149645
305	0.546149645
306	0.546149645
307	0.546149645
308	0.546149645
309	0.588697017
310	0.588697017
311	0.588697017
312	0.588697017
313	0.588697017
314	0.588697017
315	0.588697017
316	0.588697017
317	0.588697017
318	0.588697017
319	0.588697017
320	0.513347023
321	0.421407501
322	0.421407501
323	0.421407501
324	0.421407501
325	0.442895949
326	0.442895949
327	0.442895949
328	0.442895949
329	0.442895949
330	0.442895949
331	0.476583847
332	0.513347023
333	0.513347023
334	0.550761887
335	0.550761887
336	0.550761887
337	0.550761887
338	0.550761887
339	0.588697017
340	0.588697017
341	0.588697017
342	0.588697017
343	0.588697017
344	0.588697017
345	0.588697017
346	0.588697017
347	0.546149645
348	0.546149645
349	0.546149645
350	0.546149645
351	0.546149645
352	0.546149645
353	0.546149645
354	0.546149645
355	0.546149645
356	0.588697017
357	0.588697017
358	0.588697017
359	0.588697017
360	0.588697017



==> Plots/Data/rocof_a1_unil.dat <==
1	0.596872389
2	0.596872389
3	0.596872389
4	0.596872389
5	0.596872389
6	0.596872389
7	0.596872389
8	0.596872389
9	0.596872389
10	0.596872389
11	0.596872389
12	0.596872389
13	0.596872389
14	0.596872389
15	0.596872389
16	0.596872389
17	0.596872389
18	0.596872389
19	0.596872389
20	0.596872389
21	0.596872389
22	0.596872389
23	0.596872389
24	0.596872389
25	0.619885941
26	0.619885941
27	0.619885941
28	0.61573827
29	0.624167776
30	0.624167776
31	0.609582639
32	0.609582639
33	0.621092294
34	0.621092294
35	0.621092294
36	0.621092294
37	0.621092294
38	0.621092294
39	0.621092294
40	0.621092294
41	0.621092294
42	0.621092294
43	0.621092294
44	0.621092294
45	0.621092294
46	0.621092294
47	0.621092294
48	0.621092294
49	0.621092294
50	0.621092294
51	0.621092294
52	0.621092294
53	0.621092294
54	0.621092294
55	0.621092294
56	0.588697017
57	0.588697017
58	0.546149645
59	0.546149645
60	0.546149645
61	0.546149645
62	0.504727615
63	0.504727615
64	0.504727615
65	0.504727615
66	0.504727615
67	0.546149645
68	0.588697017
69	0.588697017
70	0.588697017
71	0.588697017
72	0.588697017
73	0.588697017
74	0.588697017
75	0.588697017
76	0.588697017
77	0.588697017
78	0.588697017
79	0.588697017
80	0.546149645
81	0.504727615
82	0.504727615
83	0.443262411
84	0.443262411
85	0.443262411
86	0.477008205
87	0.504727615
88	0.546149645
89	0.546149645
90	0.546149645
91	0.546149645
92	0.546149645
93	0.588697017
94	0.588697017
95	0.588697017
96	0.588697017
97	0.588697017
98	0.588697017
99	0.588697017
100	0.588697017
101	0.588697017
102	0.588697017
103	0.588697017
104	0.513347023
105	0.476583847
106	0.451793621
107	0.451793621
108	0.451793621
109	0.451793621
110	0.476583847
111	0.513347023
112	0.513347023
113	0.513347023
114	0.513347023
115	0.513347023
116	0.513347023
117	0.513347023
118	0.550761887
119	0.550761887
120	0.550761887
121	0.550761887
122	0.550761887
123	0.550761887
124	0.550761887
125	0.550761887
126	0.550761887
127	0.550761887
128	0.476583847
129	0.421407501
130	0.421407501
131	0.421407501
132	0.421407501
133	0.442895949
134	0.442895949
135	0.442895949
136	0.442895949
137	0.442895949
138	0.442895949
139	0.442895949
140	0.476583847
141	0.476583847
142	0.513347023
143	0.513347023
144	0.513347023
145	0.550761887
146	0.550761887
147	0.550761887
148	0.550761887
149	0.550761887
150	0.550761887
151	0.513347023
152	0.442895949
153	0.399042298
154	0.399042298
155	0.399042298
156	0.399042298
157	0.418258372
158	0.442895949
159	0.442895949
160	0.476583847
161	0.476583847
162	0.476583847
163	0.476583847
164	0.513347023
165	0.513347023
166	0.550761887
167	0.550761887
168	0.550761887
169	0.588697017
170	0.588697017
171	0.588697017
172	0.588697017
173	0.588697017
174	0.588697017
175	0.588697017
176	0.588697017
177	0.588697017
178	0.588697017
179	0.588697017
180	0.588697017
181	0.588697017
182	0.624349636
183	0.624349636
184	0.624349636
185	0.624349636
186	0.624349636
187	0.624349636
188	0.624349636
189	0.624349636
190	0.624349636
191	0.624349636
192	0.624349636
193	0.624349636
194	0.624349636
195	0.624349636
196	0.624349636
197	0.624349636
198	0.624349636
199	0.624349636
200	0.624349636
201	0.624349636
202	0.624349636
203	0.588697017
204	0.588697017
205	0.588697017
206	0.588697017
207	0.588697017
208	0.588697017
209	0.588697017
210	0.588697017
211	0.540852383
212	0.540852383
213	0.588697017
214	0.588697017
215	0.588697017
216	0.588697017
217	0.588697017
218	0.588697017
219	0.588697017
220	0.588697017
221	0.588697017
222	0.588697017
223	0.588697017
224	0.513347023
225	0.442895949
226	0.418258372
227	0.399042298
228	0.399042298
229	0.399042298
230	0.399042298
231	0.418258372
232	0.418258372
233	0.418258372
234	0.418258372
235	0.418258372
236	0.442895949
237	0.476583847
238	0.513347023
239	0.513347023
240	0.513347023
241	0.550761887
242	0.550761887
243	0.550761887
244	0.550761887
245	0.550761887
246	0.550761887
247	0.550761887
248	0.476583847
249	0.476583847
250	0.421407501
251	0.421407501
252	0.421407501
253	0.421407501
254	0.442895949
255	0.476583847
256	0.513347023
257	0.513347023
258	0.513347023
259	0.513347023
260	0.546149645
261	0.546149645
262	0.588697017
263	0.588697017
264	0.588697017
265	0.588697017
266	0.588697017
267	0.588697017
268	0.588697017
269	0.588697017
270	0.588697017
271	0.588697017
272	0.504727615
273	0.477008205
274	0.477008205
275	0.477008205
276	0.477008205
277	0.504727615
278	0.504727615
279	0.546149645
280	0.546149645
281	0.588697017
282	0.588697017
283	0.588697017
284	0.588697017
285	0.588697017
286	0.588697017
287	0.588697017
288	0.588697017
289	0.621092294
290	0.621092294
291	0.621092294
292	0.621092294
293	0.621092294
294	0.621092294
295	0.621092294
296	0.621092294
297	0.573921028
298	0.573921028
299	0.573921028
300	0.573921028
301	0.573921028
302	0.573921028
303	0.573921028
304	0.573921028
305	0.573921028
306	0.573921028
307	0.573921028
308	0.621092294
309	0.621092294
310	0.621092294
311	0.621092294
312	0.621092294
313	0.621092294
314	0.621092294
315	0.621092294
316	0.621092294
317	0.621092294
318	0.621092294
319	0.621092294
320	0.52687039
321	0.46223537
322	0.46223537
323	0.46223537
324	0.46223537
325	0.48821768
326	0.48821768
327	0.48821768
328	0.48821768
329	0.48821768
330	0.48821768
331	0.48821768
332	0.52687039
333	0.566358316
334	0.566358316
335	0.566358316
336	0.566358316
337	0.588697017
338	0.588697017
339	0.588697017
340	0.588697017
341	0.588697017
342	0.588697017
343	0.588697017
344	0.588697017
345	0.588697017
346	0.588697017
347	0.588697017
348	0.588697017
349	0.588697017
350	0.588697017
351	0.588697017
352	0.588697017
353	0.588697017
354	0.588697017
355	0.588697017
356	0.588697017
357	0.588697017
358	0.588697017
359	0.588697017
360	0.588697017
	
	
	


==> Plots/Data/rocof_a2_bil.dat <==
1	0.617810927
2	0.617810927
3	0.617810927
4	0.617810927
5	0.617810927
6	0.617810927
7	0.617810927
8	0.617810927
9	0.617810927
10	0.617810927
11	0.617810927
12	0.617810927
13	0.617810927
14	0.617810927
15	0.617810927
16	0.617810927
17	0.617810927
18	0.617810927
19	0.617810927
20	0.617810927
21	0.617810927
22	0.617810927
23	0.617810927
24	0.617810927
25	0.617810927
26	0.617810927
27	0.617810927
28	0.613428508
29	0.613428508
30	0.613428508
31	0.617810927
32	0.617810927
33	0.617810927
34	0.617810927
35	0.617810927
36	0.617810927
37	0.617810927
38	0.617810927
39	0.617810927
40	0.617810927
41	0.617810927
42	0.617810927
43	0.617810927
44	0.617810927
45	0.617810927
46	0.617810927
47	0.617810927
48	0.617810927
49	0.617810927
50	0.617810927
51	0.617810927
52	0.617810927
53	0.617810927
54	0.617810927
55	0.617810927
56	0.617810927
57	0.617810927
58	0.617810927
59	0.617810927
60	0.617810927
61	0.617810927
62	0.617810927
63	0.617810927
64	0.617810927
65	0.617810927
66	0.617810927
67	0.617810927
68	0.617810927
69	0.617810927
70	0.617810927
71	0.617810927
72	0.617810927
73	0.617810927
74	0.617810927
75	0.617810927
76	0.617810927
77	0.617810927
78	0.617810927
79	0.617810927
80	0.617810927
81	0.617810927
82	0.617810927
83	0.617810927
84	0.617810927
85	0.617810927
86	0.617810927
87	0.617810927
88	0.617810927
89	0.617810927
90	0.617810927
91	0.617810927
92	0.617810927
93	0.617810927
94	0.617810927
95	0.617810927
96	0.617810927
97	0.617810927
98	0.617810927
99	0.617810927
100	0.617810927
101	0.617810927
102	0.617810927
103	0.617810927
104	0.617810927
105	0.617810927
106	0.617810927
107	0.617810927
108	0.617810927
109	0.617810927
110	0.617810927
111	0.617810927
112	0.617810927
113	0.617810927
114	0.617810927
115	0.617810927
116	0.617810927
117	0.617810927
118	0.617810927
119	0.617810927
120	0.617810927
121	0.617810927
122	0.617810927
123	0.617810927
124	0.617810927
125	0.617810927
126	0.617810927
127	0.617810927
128	0.617810927
129	0.617810927
130	0.617810927
131	0.617810927
132	0.617810927
133	0.617810927
134	0.617810927
135	0.617810927
136	0.617810927
137	0.617810927
138	0.617810927
139	0.617810927
140	0.617810927
141	0.617810927
142	0.617810927
143	0.617810927
144	0.617810927
145	0.617810927
146	0.617810927
147	0.617810927
148	0.617810927
149	0.617810927
150	0.617810927
151	0.617810927
152	0.617810927
153	0.617810927
154	0.617810927
155	0.617810927
156	0.617810927
157	0.617810927
158	0.617810927
159	0.617810927
160	0.617810927
161	0.617810927
162	0.617810927
163	0.617810927
164	0.617810927
165	0.617810927
166	0.617810927
167	0.617810927
168	0.617810927
169	0.617810927
170	0.617810927
171	0.617810927
172	0.617810927
173	0.617810927
174	0.617810927
175	0.617810927
176	0.617810927
177	0.617810927
178	0.617810927
179	0.617810927
180	0.617810927
181	0.617810927
182	0.617810927
183	0.617810927
184	0.617810927
185	0.617810927
186	0.617810927
187	0.617810927
188	0.617810927
189	0.617810927
190	0.617810927
191	0.617810927
192	0.617810927
193	0.617810927
194	0.617810927
195	0.617810927
196	0.617810927
197	0.617810927
198	0.617810927
199	0.617810927
200	0.617810927
201	0.617810927
202	0.617810927
203	0.617810927
204	0.617810927
205	0.617810927
206	0.617810927
207	0.617810927
208	0.617810927
209	0.617810927
210	0.617810927
211	0.617810927
212	0.617810927
213	0.617810927
214	0.617810927
215	0.617810927
216	0.617810927
217	0.617810927
218	0.617810927
219	0.617810927
220	0.617810927
221	0.617810927
222	0.617810927
223	0.617810927
224	0.617810927
225	0.617810927
226	0.617810927
227	0.617810927
228	0.617810927
229	0.617810927
230	0.617810927
231	0.617810927
232	0.617810927
233	0.617810927
234	0.617810927
235	0.617810927
236	0.617810927
237	0.617810927
238	0.617810927
239	0.617810927
240	0.617810927
241	0.617810927
242	0.617810927
243	0.617810927
244	0.617810927
245	0.617810927
246	0.617810927
247	0.617810927
248	0.617810927
249	0.617810927
250	0.617810927
251	0.617810927
252	0.617810927
253	0.617810927
254	0.617810927
255	0.617810927
256	0.617810927
257	0.617810927
258	0.617810927
259	0.617810927
260	0.617810927
261	0.617810927
262	0.617810927
263	0.617810927
264	0.617810927
265	0.617810927
266	0.617810927
267	0.617810927
268	0.617810927
269	0.617810927
270	0.617810927
271	0.617810927
272	0.617810927
273	0.617810927
274	0.582725886
275	0.582725886
276	0.582725886
277	0.582725886
278	0.582725886
279	0.617810927
280	0.617810927
281	0.617810927
282	0.617810927
283	0.617810927
284	0.617810927
285	0.617810927
286	0.617810927
287	0.617810927
288	0.617810927
289	0.615763547
290	0.615763547
291	0.615763547
292	0.615763547
293	0.615763547
294	0.615763547
295	0.615763573
296	0.615763547
297	0.615763547
298	0.615763547
299	0.615763547
300	0.615763547
301	0.615763547
302	0.615763547
303	0.615763547
304	0.615763547
305	0.615763547
306	0.615763547
307	0.615763547
308	0.615763547
309	0.615763547
310	0.615763547
311	0.615763547
312	0.615763547
313	0.617810927
314	0.617810927
315	0.617810927
316	0.617810927
317	0.617810927
318	0.617810927
319	0.617810927
320	0.617810927
321	0.617810927
322	0.617810927
323	0.617810927
324	0.617810927
325	0.617810927
326	0.617810927
327	0.617810927
328	0.617810927
329	0.617810927
330	0.617810927
331	0.617810927
332	0.617810927
333	0.617810927
334	0.617810927
335	0.617810927
336	0.617810927
337	0.617810927
338	0.617810927
339	0.617810927
340	0.617810927
341	0.617810927
342	0.617810927
343	0.617810927
344	0.617810927
345	0.617810927
346	0.617810927
347	0.617810927
348	0.617810927
349	0.617810927
350	0.617810927
351	0.617810927
352	0.617810927
353	0.617810927
354	0.617810927
355	0.617810927
356	0.617810927
357	0.617810927
358	0.617810927
359	0.617810927
360	0.617810927
	
	
	


==> Plots/Data/rocof_a2_noepc.dat <==
1	0.617810927
2	0.617810927
3	0.617810927
4	0.617810927
5	0.617810927
6	0.617810927
7	0.617810927
8	0.617810927
9	0.617810927
10	0.617810927
11	0.617810927
12	0.617810927
13	0.617810927
14	0.617810927
15	0.617810927
16	0.617810927
17	0.617810927
18	0.617810927
19	0.617810927
20	0.617810927
21	0.617810927
22	0.617810927
23	0.617810927
24	0.617810927
25	0.617810927
26	0.617145422
27	0.617145422
28	0.617145422
29	0.617145422
30	0.617145422
31	0.617145422
32	0.617145422
33	0.617810927
34	0.617810927
35	0.617810927
36	0.617810927
37	0.617810927
38	0.617810927
39	0.617810927
40	0.617810927
41	0.617810927
42	0.617810927
43	0.617810927
44	0.617810927
45	0.617810927
46	0.617810927
47	0.617810927
48	0.617810927
49	0.623441397
50	0.615929045
51	0.615929045
52	0.615929045
53	0.615929045
54	0.617838688
55	0.617838688
56	0.597566276
57	0.597566276
58	0.597566276
59	0.597566276
60	0.580904098
61	0.580904098
62	0.580904098
63	0.580904098
64	0.580904098
65	0.580904098
66	0.580904098
67	0.580904098
68	0.580904098
69	0.615763547
70	0.615763547
71	0.615763547
72	0.615763547
73	0.615763547
74	0.615763547
75	0.615763547
76	0.615763547
77	0.615763547
78	0.615763547
79	0.615763547
80	0.615763547
81	0.615763547
82	0.615763547
83	0.615763547
84	0.615763547
85	0.615763547
86	0.615763547
87	0.615763547
88	0.615763547
89	0.615763547
90	0.615763547
91	0.615763547
92	0.615763547
93	0.615763547
94	0.615763547
95	0.615763547
96	0.615763547
97	0.582725886
98	0.582725886
99	0.582725886
100	0.582725886
101	0.582725886
102	0.582725886
103	0.582725886
104	0.582725886
105	0.582725886
106	0.582725886
107	0.582725886
108	0.582725886
109	0.582725886
110	0.582725886
111	0.582725886
112	0.582725886
113	0.582725886
114	0.582725886
115	0.582725886
116	0.582725886
117	0.582725886
118	0.582725886
119	0.582725886
120	0.582725886
121	0.582725886
122	0.582725886
123	0.582725886
124	0.582725886
125	0.582725886
126	0.582725886
127	0.582725886
128	0.582725886
129	0.582725886
130	0.582725886
131	0.582725886
132	0.582725886
133	0.582725886
134	0.582725886
135	0.582725886
136	0.582725886
137	0.582725886
138	0.582725886
139	0.582725886
140	0.582725886
141	0.582725886
142	0.582725886
143	0.582725886
144	0.582725886
145	0.582725886
146	0.582725886
147	0.582725886
148	0.582725886
149	0.582725886
150	0.582725886
151	0.582725886
152	0.582725886
153	0.582725886
154	0.582725886
155	0.582725886
156	0.582725886
157	0.582725886
158	0.582725886
159	0.582725886
160	0.582725886
161	0.582725886
162	0.582725886
163	0.582725886
164	0.582725886
165	0.582725886
166	0.582725886
167	0.582725886
168	0.582725886
169	0.617810927
170	0.617810927
171	0.617810927
172	0.617810927
173	0.617810927
174	0.617810927
175	0.617810927
176	0.617810927
177	0.617810927
178	0.617810927
179	0.617810927
180	0.617810927
181	0.617810927
182	0.617810927
183	0.617810927
184	0.617810927
185	0.617810927
186	0.617810927
187	0.617810927
188	0.617810927
189	0.617810927
190	0.617810927
191	0.617810927
192	0.617810927
193	0.617810927
194	0.617810927
195	0.617810927
196	0.617810927
197	0.617810927
198	0.617810927
199	0.617810927
200	0.617810927
201	0.617810927
202	0.617810927
203	0.617810927
204	0.617810927
205	0.617810927
206	0.617810927
207	0.617810927
208	0.617810927
209	0.617810927
210	0.617810927
211	0.617810927
212	0.617810927
213	0.617810927
214	0.617810927
215	0.617810927
216	0.617810927
217	0.582725886
218	0.582725886
219	0.582725886
220	0.582725886
221	0.582725886
222	0.582725886
223	0.582725886
224	0.582725886
225	0.582725886
226	0.582725886
227	0.582725886
228	0.582725886
229	0.582725886
230	0.582725886
231	0.582725886
232	0.582725886
233	0.582725886
234	0.582725886
235	0.582725886
236	0.582725886
237	0.582725886
238	0.582725886
239	0.582725886
240	0.582725886
241	0.582725886
242	0.582725886
243	0.582725886
244	0.582725886
245	0.582725886
246	0.582725886
247	0.582725886
248	0.582725886
249	0.582725886
250	0.582725886
251	0.582725886
252	0.582725886
253	0.582725886
254	0.582725886
255	0.582725886
256	0.582725886
257	0.582725886
258	0.582725886
259	0.582725886
260	0.582725886
261	0.582725886
262	0.582725886
263	0.582725886
264	0.582725886
265	0.582725886
266	0.582725886
267	0.582725886
268	0.582725886
269	0.582725886
270	0.582725886
271	0.582725886
272	0.582725886
273	0.582725886
274	0.582725886
275	0.582725886
276	0.582725886
277	0.582725886
278	0.582725886
279	0.582725886
280	0.582725886
281	0.582725886
282	0.582725886
283	0.582725886
284	0.582725886
285	0.582725886
286	0.582725886
287	0.582725886
288	0.582725886
289	0.617145422
290	0.617145422
291	0.617145422
292	0.617145422
293	0.617145422
294	0.617145422
295	0.617145422
296	0.617810927
297	0.617810927
298	0.617810927
299	0.617810927
300	0.617810927
301	0.617810927
302	0.617810927
303	0.617810927
304	0.617810927
305	0.617810927
306	0.617810927
307	0.617810927
308	0.617810927
309	0.617810927
310	0.617810927
311	0.617810927
312	0.617810927
313	0.582725886
314	0.582725886
315	0.582725886
316	0.582725886
317	0.582725886
318	0.582725886
319	0.582725886
320	0.582725886
321	0.582725886
322	0.582725886
323	0.582725886
324	0.582725886
325	0.582725886
326	0.582725886
327	0.582725886
328	0.582725886
329	0.582725886
330	0.582725886
331	0.582725886
332	0.582725886
333	0.582725886
334	0.582725886
335	0.582725886
336	0.582725886
337	0.617810927
338	0.617810927
339	0.617810927
340	0.617810927
341	0.617810927
342	0.617810927
343	0.617810927
344	0.617810927
345	0.617810927
346	0.617810927
347	0.617810927
348	0.617810927
349	0.617810927
350	0.617810927
351	0.617810927
352	0.617810927
353	0.617810927
354	0.617810927
355	0.617810927
356	0.617810927
357	0.617810927
358	0.617810927
359	0.617810927
360	0.617810927
	
	
	


==> Plots/Data/rocof_a2_nolim.dat <==
1	0.825033001
2	0.825033001
3	0.825033001
4	0.825033001
5	0.825033001
6	0.825033001
7	0.825033001
8	0.825033001
9	0.825033001
10	0.825033001
11	0.825033001
12	0.825033001
13	0.825033001
14	0.825033001
15	0.825033001
16	0.825033001
17	0.825033001
18	0.825033001
19	0.825033001
20	0.825033001
21	0.825033001
22	0.825033001
23	0.825033001
24	0.825033001
25	0.897168211
26	0.897168211
27	0.897168211
28	0.897168211
29	0.897168211
30	0.897168211
31	0.897168211
32	0.897168211
33	0.897168211
34	0.897168211
35	0.897168211
36	0.897168211
37	0.897168211
38	0.897168211
39	0.897168211
40	0.897168211
41	0.897168211
42	0.897168211
43	0.897168211
44	0.897168211
45	0.897168211
46	0.897168211
47	0.897168211
48	0.897168211
49	0.897168211
50	0.897168211
51	0.897168211
52	0.897168211
53	0.897168211
54	0.897168211
55	0.897168211
56	0.897168211
57	0.897168211
58	0.897168211
59	0.794246765
60	0.794246765
61	0.794246765
62	0.794246765
63	0.794246765
64	0.794246765
65	0.794246765
66	0.794246765
67	0.794246765
68	0.794246765
69	0.897168211
70	0.897168211
71	0.897168211
72	0.897168211
73	0.825033001
74	0.825033001
75	0.825033001
76	0.825033001
77	0.825033001
78	0.825033001
79	0.825033001
80	0.825033001
81	0.825033001
82	0.825033001
83	0.737186361
84	0.737186361
85	0.737186361
86	0.737186361
87	0.737186361
88	0.737186361
89	0.737186361
90	0.737186361
91	0.737186361
92	0.737186361
93	0.737186361
94	0.825033001
95	0.825033001
96	0.825033001
97	0.825033001
98	0.825033001
99	0.825033001
100	0.825033001
101	0.825033001
102	0.825033001
103	0.737186361
104	0.737186361
105	0.737186361
106	0.737186361
107	0.737186361
108	0.737186361
109	0.737186361
110	0.737186361
111	0.737186361
112	0.737186361
113	0.737186361
114	0.737186361
115	0.737186361
116	0.737186361
117	0.737186361
118	0.737186361
119	0.737186361
120	0.737186361
121	0.664700764
122	0.664700764
123	0.664700764
124	0.664700764
125	0.664700764
126	0.664700764
127	0.664700764
128	0.582725886
129	0.582725886
130	0.582725886
131	0.582725886
132	0.582725886
133	0.582725886
134	0.582725886
135	0.582725886
136	0.582725886
137	0.582725886
138	0.582725886
139	0.582725886
140	0.582725886
141	0.582725886
142	0.582725886
143	0.582725886
144	0.582725886
145	0.582725886
146	0.582725886
147	0.582725886
148	0.582725886
149	0.582725886
150	0.582725886
151	0.582725886
152	0.582725886
153	0.582725886
154	0.582725886
155	0.582725886
156	0.582725886
157	0.582725886
158	0.582725886
159	0.582725886
160	0.582725886
161	0.582725886
162	0.582725886
163	0.582725886
164	0.582725886
165	0.582725886
166	0.582725886
167	0.582725886
168	0.582725886
169	0.897168211
170	0.897168211
171	0.897168211
172	0.897168211
173	0.897168211
174	0.897168211
175	0.897168211
176	0.897168211
177	0.897168211
178	0.897168211
179	0.897168211
180	0.897168211
181	0.897168211
182	0.897168211
183	0.897168211
184	0.897168211
185	0.897168211
186	0.897168211
187	0.897168211
188	0.897168211
189	0.897168211
190	0.897168211
191	0.897168211
192	0.897168211
193	0.825033001
194	0.825033001
195	0.825033001
196	0.825033001
197	0.825033001
198	0.825033001
199	0.825033001
200	0.825033001
201	0.825033001
202	0.825033001
203	0.825033001
204	0.825033001
205	0.825033001
206	0.825033001
207	0.825033001
208	0.825033001
209	0.825033001
210	0.737186361
211	0.737186361
212	0.737186361
213	0.737186361
214	0.737186361
215	0.737186361
216	0.737186361
217	0.664700764
218	0.664700764
219	0.664700764
220	0.664700764
221	0.664700764
222	0.664700764
223	0.664700764
224	0.664700764
225	0.582725886
226	0.582725886
227	0.582725886
228	0.582725886
229	0.582725886
230	0.582725886
231	0.582725886
232	0.582725886
233	0.582725886
234	0.582725886
235	0.582725886
236	0.582725886
237	0.582725886
238	0.582725886
239	0.582725886
240	0.582725886
241	0.582725886
242	0.582725886
243	0.582725886
244	0.582725886
245	0.582725886
246	0.582725886
247	0.582725886
248	0.582725886
249	0.582725886
250	0.582725886
251	0.582725886
252	0.582725886
253	0.582725886
254	0.582725886
255	0.582725886
256	0.664700764
257	0.664700764
258	0.664700764
259	0.664700764
260	0.664700764
261	0.664700764
262	0.664700764
263	0.664700764
264	0.664700764
265	0.664700764
266	0.664700764
267	0.664700764
268	0.664700764
269	0.664700764
270	0.664700764
271	0.664700764
272	0.664700764
273	0.664700764
274	0.664700764
275	0.664700764
276	0.664700764
277	0.664700764
278	0.664700764
279	0.664700764
280	0.664700764
281	0.664700764
282	0.664700764
283	0.664700764
284	0.664700764
285	0.664700764
286	0.664700764
287	0.664700764
288	0.664700764
289	0.897168211
290	0.897168211
291	0.897168211
292	0.897168211
293	0.897168211
294	0.897168211
295	0.897168211
296	0.897168211
297	0.897168211
298	0.897168211
299	0.897168211
300	0.897168211
301	0.897168211
302	0.897168211
303	0.897168211
304	0.897168211
305	0.897168211
306	0.897168211
307	0.897168211
308	0.897168211
309	0.897168211
310	0.897168211
311	0.897168211
312	0.897168211
313	0.825033001
314	0.825033001
315	0.825033001
316	0.825033001
317	0.825033001
318	0.825033001
319	0.825033001
320	0.737186361
321	0.737186361
322	0.737186361
323	0.737186361
324	0.737186361
325	0.737186361
326	0.737186361
327	0.737186361
328	0.737186361
329	0.737186361
330	0.737186361
331	0.737186361
332	0.737186361
333	0.737186361
334	0.737186361
335	0.737186361
336	0.737186361
337	0.825033001
338	0.825033001
339	0.825033001
340	0.825033001
341	0.825033001
342	0.825033001
343	0.825033001
344	0.825033001
345	0.825033001
346	0.825033001
347	0.825033001
348	0.825033001
349	0.825033001
350	0.825033001
351	0.825033001
352	0.825033001
353	0.825033001
354	0.825033001
355	0.825033001
356	0.825033001
357	0.825033001
358	0.825033001
359	0.825033001
360	0.825033001
	
	
	


==> Plots/Data/rocof_a2_unil.dat <==
1	0.617810927
2	0.617810927
3	0.617810927
4	0.617810927
5	0.617810927
6	0.617810927
7	0.617810927
8	0.617810927
9	0.617810927
10	0.617810927
11	0.617810927
12	0.617810927
13	0.617810927
14	0.617810927
15	0.617810927
16	0.617810927
17	0.617810927
18	0.617810927
19	0.617810927
20	0.617810927
21	0.617810927
22	0.617810927
23	0.617810927
24	0.617810927
25	0.617810927
26	0.617145422
27	0.617145422
28	0.617145422
29	0.617145422
30	0.617145422
31	0.617145422
32	0.617145422
33	0.617810927
34	0.617810927
35	0.617810927
36	0.617810927
37	0.617810927
38	0.617810927
39	0.617810927
40	0.617810927
41	0.617810927
42	0.617810927
43	0.617810927
44	0.617810927
45	0.617810927
46	0.617810927
47	0.617810927
48	0.617810927
49	0.617810927
50	0.617810927
51	0.617810927
52	0.617810927
53	0.617810927
54	0.617810927
55	0.617810927
56	0.617810927
57	0.617810927
58	0.617810927
59	0.617810927
60	0.617810927
61	0.617810927
62	0.617810927
63	0.617810927
64	0.617810927
65	0.617810927
66	0.617810927
67	0.617810927
68	0.617810927
69	0.617810927
70	0.617810927
71	0.617810927
72	0.617810927
73	0.617810927
74	0.617810927
75	0.617810927
76	0.617810927
77	0.617810927
78	0.617810927
79	0.617810927
80	0.617810927
81	0.617810927
82	0.617810927
83	0.617810927
84	0.617810927
85	0.617810927
86	0.617810927
87	0.617810927
88	0.617810927
89	0.617810927
90	0.617810927
91	0.617810927
92	0.617810927
93	0.617810927
94	0.617810927
95	0.617810927
96	0.617810927
97	0.617810927
98	0.617810927
99	0.617810927
100	0.617810927
101	0.617810927
102	0.617810927
103	0.617810927
104	0.617810927
105	0.617810927
106	0.617810927
107	0.617810927
108	0.617810927
109	0.617810927
110	0.617810927
111	0.617810927
112	0.617810927
113	0.617810927
114	0.617810927
115	0.617810927
116	0.617810927
117	0.617810927
118	0.617810927
119	0.617810927
120	0.617810927
121	0.582725886
122	0.582725886
123	0.582725886
124	0.582725886
125	0.582725886
126	0.582725886
127	0.582725886
128	0.582725886
129	0.582725886
130	0.582725886
131	0.582725886
132	0.582725886
133	0.582725886
134	0.582725886
135	0.582725886
136	0.582725886
137	0.582725886
138	0.582725886
139	0.582725886
140	0.582725886
141	0.582725886
142	0.582725886
143	0.582725886
144	0.582725886
145	0.582725886
146	0.582725886
147	0.582725886
148	0.582725886
149	0.582725886
150	0.582725886
151	0.582725886
152	0.582725886
153	0.582725886
154	0.582725886
155	0.582725886
156	0.582725886
157	0.582725886
158	0.582725886
159	0.582725886
160	0.582725886
161	0.582725886
162	0.582725886
163	0.582725886
164	0.582725886
165	0.582725886
166	0.582725886
167	0.582725886
168	0.582725886
169	0.617810927
170	0.617810927
171	0.617810927
172	0.617810927
173	0.617810927
174	0.617810927
175	0.617810927
176	0.617810927
177	0.617810927
178	0.617810927
179	0.617810927
180	0.617810927
181	0.617810927
182	0.617810927
183	0.617810927
184	0.617810927
185	0.617810927
186	0.617810927
187	0.617810927
188	0.617810927
189	0.617810927
190	0.617810927
191	0.617810927
192	0.617810927
193	0.617810927
194	0.617810927
195	0.617810927
196	0.617810927
197	0.617810927
198	0.617810927
199	0.617810927
200	0.617810927
201	0.617810927
202	0.617810927
203	0.617810927
204	0.617810927
205	0.617810927
206	0.617810927
207	0.617810927
208	0.617810927
209	0.617810927
210	0.617810927
211	0.617810927
212	0.617810927
213	0.617810927
214	0.617810927
215	0.617810927
216	0.617810927
217	0.582725886
218	0.582725886
219	0.582725886
220	0.582725886
221	0.582725886
222	0.582725886
223	0.582725886
224	0.582725886
225	0.582725886
226	0.582725886
227	0.582725886
228	0.582725886
229	0.582725886
230	0.582725886
231	0.582725886
232	0.582725886
233	0.582725886
234	0.582725886
235	0.582725886
236	0.582725886
237	0.582725886
238	0.582725886
239	0.582725886
240	0.582725886
241	0.582725886
242	0.582725886
243	0.582725886
244	0.582725886
245	0.582725886
246	0.582725886
247	0.582725886
248	0.582725886
249	0.582725886
250	0.582725886
251	0.582725886
252	0.582725886
253	0.582725886
254	0.582725886
255	0.582725886
256	0.582725886
257	0.582725886
258	0.582725886
259	0.582725886
260	0.582725886
261	0.582725886
262	0.582725886
263	0.582725886
264	0.582725886
265	0.582725886
266	0.582725886
267	0.582725886
268	0.582725886
269	0.582725886
270	0.582725886
271	0.582725886
272	0.582725886
273	0.582725886
274	0.582725886
275	0.582725886
276	0.582725886
277	0.582725886
278	0.582725886
279	0.582725886
280	0.582725886
281	0.582725886
282	0.582725886
283	0.582725886
284	0.582725886
285	0.582725886
286	0.582725886
287	0.582725886
288	0.582725886
289	0.617810927
290	0.617810927
291	0.617810927
292	0.623695909
293	0.623695909
294	0.617810927
295	0.617810927
296	0.617810927
297	0.617810927
298	0.617810927
299	0.617810927
300	0.617810927
301	0.617810927
302	0.617810927
303	0.617810927
304	0.617810927
305	0.617810927
306	0.617810927
307	0.617810927
308	0.617810927
309	0.617810927
310	0.617810927
311	0.617810927
312	0.617810927
313	0.617810927
314	0.617810927
315	0.617810927
316	0.617810927
317	0.617810927
318	0.617810927
319	0.617810927
320	0.617810927
321	0.617810927
322	0.617810927
323	0.617810927
324	0.617810927
325	0.617810927
326	0.617810927
327	0.617810927
328	0.617810927
329	0.617810927
330	0.617810927
331	0.617810927
332	0.617810927
333	0.617810927
334	0.617810927
335	0.617810927
336	0.617810927
337	0.617810927
338	0.617810927
339	0.617810927
340	0.617810927
341	0.617810927
342	0.617810927
343	0.617810927
344	0.617810927
345	0.617810927
346	0.617810927
347	0.617810927
348	0.617810927
349	0.617810927
350	0.617810927
351	0.617810927
352	0.617810927
353	0.617810927
354	0.617810927
355	0.617810927
356	0.617810927
357	0.617810927
358	0.617810927
359	0.617810927
360	0.617810927
	
	
	


==> Plots/Data/rocof_limit.dat <==
0	0.625
1	0.625
2	0.625
3	0.625
4	0.625
5	0.625
6	0.625
7	0.625
8	0.625
9	0.625
10	0.625
11	0.625
12	0.625
13	0.625
14	0.625
15	0.625
16	0.625
17	0.625
18	0.625
19	0.625
20	0.625
21	0.625
22	0.625
23	0.625
24	0.625
25	0.625
26	0.625
27	0.625
28	0.625
29	0.625
30	0.625
31	0.625
32	0.625
33	0.625
34	0.625
35	0.625
36	0.625
37	0.625
38	0.625
39	0.625
40	0.625
41	0.625
42	0.625
43	0.625
44	0.625
45	0.625
46	0.625
47	0.625
48	0.625
49	0.625
50	0.625
51	0.625
52	0.625
53	0.625
54	0.625
55	0.625
56	0.625
57	0.625
58	0.625
59	0.625
60	0.625
61	0.625
62	0.625
63	0.625
64	0.625
65	0.625
66	0.625
67	0.625
68	0.625
69	0.625
70	0.625
71	0.625
72	0.625
73	0.625
74	0.625
75	0.625
76	0.625
77	0.625
78	0.625
79	0.625
80	0.625
81	0.625
82	0.625
83	0.625
84	0.625
85	0.625
86	0.625
87	0.625
88	0.625
89	0.625
90	0.625
91	0.625
92	0.625
93	0.625
94	0.625
95	0.625
96	0.625
97	0.625
98	0.625
99	0.625
100	0.625
101	0.625
102	0.625
103	0.625
104	0.625
105	0.625
106	0.625
107	0.625
108	0.625
109	0.625
110	0.625
111	0.625
112	0.625
113	0.625
114	0.625
115	0.625
116	0.625
117	0.625
118	0.625
119	0.625
120	0.625
121	0.625
122	0.625
123	0.625
124	0.625
125	0.625
126	0.625
127	0.625
128	0.625
129	0.625
130	0.625
131	0.625
132	0.625
133	0.625
134	0.625
135	0.625
136	0.625
137	0.625
138	0.625
139	0.625
140	0.625
141	0.625
142	0.625
143	0.625
144	0.625
145	0.625
146	0.625
147	0.625
148	0.625
149	0.625
150	0.625
151	0.625
152	0.625
153	0.625
154	0.625
155	0.625
156	0.625
157	0.625
158	0.625
159	0.625
160	0.625
161	0.625
162	0.625
163	0.625
164	0.625
165	0.625
166	0.625
167	0.625
168	0.625
169	0.625
170	0.625
171	0.625
172	0.625
173	0.625
174	0.625
175	0.625
176	0.625
177	0.625
178	0.625
179	0.625
180	0.625
181	0.625
182	0.625
183	0.625
184	0.625
185	0.625
186	0.625
187	0.625
188	0.625
189	0.625
190	0.625
191	0.625
192	0.625
193	0.625
194	0.625
195	0.625
196	0.625
197	0.625
198	0.625
199	0.625
200	0.625
201	0.625
202	0.625
203	0.625
204	0.625
205	0.625
206	0.625
207	0.625
208	0.625
209	0.625
210	0.625
211	0.625
212	0.625
213	0.625
214	0.625
215	0.625
216	0.625
217	0.625
218	0.625
219	0.625
220	0.625
221	0.625
222	0.625
223	0.625
224	0.625
225	0.625
226	0.625
227	0.625
228	0.625
229	0.625
230	0.625
231	0.625
232	0.625
233	0.625
234	0.625
235	0.625
236	0.625
237	0.625
238	0.625
239	0.625
240	0.625
241	0.625
242	0.625
243	0.625
244	0.625
245	0.625
246	0.625
247	0.625
248	0.625
249	0.625
250	0.625
251	0.625
252	0.625
253	0.625
254	0.625
255	0.625
256	0.625
257	0.625
258	0.625
259	0.625
260	0.625
261	0.625
262	0.625
263	0.625
264	0.625
265	0.625
266	0.625
267	0.625
268	0.625
269	0.625
270	0.625
271	0.625
272	0.625
273	0.625
274	0.625
275	0.625
276	0.625
277	0.625
278	0.625
279	0.625
280	0.625
281	0.625
282	0.625
283	0.625
284	0.625
285	0.625
286	0.625
287	0.625
288	0.625
289	0.625
290	0.625
291	0.625
292	0.625
293	0.625
294	0.625
295	0.625
296	0.625
297	0.625
298	0.625
299	0.625
300	0.625
301	0.625
302	0.625
303	0.625
304	0.625
305	0.625
306	0.625
307	0.625
308	0.625
309	0.625
310	0.625
311	0.625
312	0.625
313	0.625
314	0.625
315	0.625
316	0.625
317	0.625
318	0.625
319	0.625
320	0.625
321	0.625
322	0.625
323	0.625
324	0.625
325	0.625
326	0.625
327	0.625
328	0.625
329	0.625
330	0.625
331	0.625
332	0.625
333	0.625
334	0.625
335	0.625
336	0.625
337	0.625
338	0.625
339	0.625
340	0.625
341	0.625
342	0.625
343	0.625
344	0.625
345	0.625
346	0.625
347	0.625
348	0.625
349	0.625
350	0.625
351	0.625
352	0.625
353	0.625
354	0.625
355	0.625
356	0.625
357	0.625
358	0.625
359	0.625
360	0.625
361	0.625
362	0.625


==> Plots/Data/windcorr.dat <==
1	150	0	30	160	130	30	2.057605901	1.325836382	0.32221
2	150	0	30	160	130	30	1.843811837	1.274835542	0.30814
3	150	0	30	160	130	30	1.787663901	1.316378045	0.32088
4	150	0	30	160	130	30	1.784208643	1.337149296	0.30191
5	150	0	30	160	130	30	1.650317411	1.414485115	0.2793
6	150	0	30	160	130	30	1.669753235	1.442860128	0.27853
7	150	0	30	160	130	30	1.562208342	1.469380565	0.30135
8	150	0	30	160	130	30	1.365258659	1.412630539	0.26691
9	150	0	30	160	130	30	1.261600931	1.361629699	0.22183
10	150	0	30	160	130	30	1.372601082	1.278544694	0.1981
11	150	0	30	160	130	30	1.304359744	1.295606794	0.19768
12	150	0	30	160	130	30	1.324659382	1.282253846	0.19866
13	150	0	30	160	130	30	1.336752784	1.19545969	0.1932
14	150	0	30	160	130	30	1.385558298	1.214376365	0.18088
15	150	0	30	160	130	30	1.436955254	1.186001352	0.17234
16	150	0	30	160	130	30	1.408449379	1.168939253	0.16674
17	150	0	30	160	130	30	1.618356278	1.017976766	0.15071
18	150	0	30	160	130	30	1.600216176	0.919684238	0.13601
19	150	0	30	160	130	30	1.588554682	0.840493843	0.12726
20	150	0	30	160	130	30	1.696963389	0.719575488	0.11991
21	150	0	30	160	130	30	1.826103642	0.609970046	0.11935
22	150	0	30	160	130	30	1.795006323	0.52317589	0.11739
23	150	0	30	160	130	30	1.933216627	0.441945461	0.11081
24	150	0	30	160	130	30	2.12411961	0.405966686	0.10563
25	150	0	30	160	130	30	2.180267546	0.351256694	0.09926
26	150	0	30	160	130	30	2.078769354	0.283193755	0.09926
27	150	0	30	160	130	30	2.046808221	0.219025426	0.105
28	150	0	30	160	130	30	2.14096399	0.198254174	0.10192
29	150	0	30	160	130	30	2.237711203	0.209567088	0.09534
30	150	0	30	160	130	30	2.314158778	0.213461698	0.08687
31	150	0	30	160	130	30	2.240302646	0.234232949	0.08064
32	150	0	30	160	130	30	2.234255946	0.239796677	0.07637
33	150	0	30	160	130	30	2.38931063	0.234232949	0.07623
34	150	0	30	160	130	30	2.513267997	0.230338339	0.07406
35	150	0	30	160	130	30	3.062222048	0.220880002	0.07448
36	150	0	30	160	130	30	3.468214816	0.209567088	0.08218
37	150	0	30	160	130	30	3.66041352	0.20400336	0.07063
38	150	0	30	160	130	30	3.790417587	0.20400336	0.06902
39	150	0	30	160	130	30	4.051721443	0.209567088	0.07098
40	150	0	30	160	130	30	4.134215718	0.21717085	0.07098
41	150	0	30	160	130	30	4.191227469	0.224774611	0.07119
42	150	0	30	160	130	30	4.241328704	0.202148784	0.07217
43	150	0	30	160	130	30	4.242624426	0.194545022	0.07273
44	150	0	30	160	130	30	4.143717677	0.194545022	0.07448
45	150	0	30	160	130	30	3.939425571	0.20010875	0.07735
46	150	0	30	160	130	30	3.768822227	0.19083587	0.08533
47	150	0	30	160	130	30	3.653071098	0.198254174	0.08862
48	150	0	30	160	130	30	3.610312285	0.20400336	0.09149
49	20	120	10	140	130	30	2.905007827	0.179337499	0.09268
50	20	120	10	140	130	30	3.239304	0.173773771	0.08862
51	20	120	10	140	130	30	3.06654112	0.171919195	0.08743
52	20	120	10	140	130	30	3.088568387	0.171919195	0.09457
53	20	120	10	140	130	30	2.928762723	0.160606282	0.09499
54	20	120	10	140	130	30	2.717560102	0.158566248	0.0973
55	20	120	10	140	130	30	2.555162995	0.156711672	0.09093
56	20	120	10	140	130	30	2.679120362	0.158566248	0.09842
57	20	120	10	140	130	30	2.883412467	0.158566248	0.12516
58	20	120	10	140	130	30	2.896369683	0.16617001	0.14581
59	20	120	10	140	130	30	2.917965043	0.173773771	0.18067
60	20	120	10	140	130	30	2.822513552	0.192690446	0.22883
61	20	120	10	140	130	30	2.82596881	0.20400336	0.2772
62	20	120	10	140	130	30	2.739155462	0.211607122	0.32634
63	20	120	10	140	130	30	2.481306864	0.232378373	0.35301
64	20	120	10	140	130	30	2.538318614	0.262422504	0.34664
65	20	120	10	140	130	30	2.854906592	0.256858776	0.31451
66	20	120	10	140	130	30	2.872614787	0.236087525	0.2961
67	20	120	10	140	130	30	3.272560854	0.224774611	0.28455
68	20	120	10	140	130	30	3.130463386	0.234232949	0.26964
69	20	120	10	140	130	30	2.994412618	0.2550042	0.26691
70	20	120	10	140	130	30	2.83676649	0.294692126	0.2534
71	20	120	10	140	130	30	2.84756417	0.328630867	0.25067
72	20	120	10	140	130	30	2.919260765	0.317317954	0.23345
73	0	120	30	140	130	30	2.972817258	0.30600504	0.21798
74	0	120	30	140	130	30	3.064813491	0.292652093	0.21105
75	0	120	30	140	130	30	3.05272009	0.31917253	0.21259
76	0	120	30	140	130	30	3.05272009	0.345692966	0.20195
77	0	120	30	140	130	30	2.84756417	0.281339179	0.20503
78	0	120	30	140	130	30	2.587556035	0.236087525	0.23191
79	0	120	30	140	130	30	2.441571402	0.277630027	0.26075
80	0	120	30	140	130	30	2.303361098	0.351256694	0.28973
81	0	120	30	140	130	30	2.247213162	0.364424184	0.33306
82	0	120	30	140	130	30	2.048967757	0.379631707	0.36981
83	0	120	30	140	130	30	1.750951789	0.40800672	0.39788
84	0	120	30	140	130	30	1.768659984	0.405966686	0.41202
85	0	120	30	140	130	30	1.773410963	0.449549222	0.43827
86	0	120	30	140	130	30	1.90341503	0.42117421	0.46074
87	0	120	30	140	130	30	1.983317862	0.381486283	0.46928
88	0	120	30	140	130	30	2.056310179	0.21717085	0.47754
89	0	120	30	140	130	30	2.07315456	0.188795837	0.51296
90	0	120	30	140	130	30	2.251964141	0.188795837	0.52822
91	0	120	30	140	130	30	2.180267546	0.220880002	0.52633
92	0	120	30	140	130	30	2.023917139	0.264462538	0.52514
93	0	120	30	140	130	30	1.855905238	0.347547542	0.53501
94	0	120	30	140	130	30	1.704305811	0.47217505	0.54915
95	0	120	30	140	130	30	1.568255043	0.694909627	0.54194
96	0	120	30	140	130	30	1.446457213	0.923578848	0.52339
97	0	120	30	140	130	30	1.390309277	1.142604274	0.50232
98	0	120	30	140	130	30	1.334161341	1.170979286	0.48258
99	0	120	30	140	130	30	1.346254742	1.165230101	0.45283
100	0	120	30	140	130	30	1.332001805	1.072686758	0.44352
101	0	120	30	140	130	30	1.290106806	0.963081317	0.42574
102	0	120	30	140	130	30	1.213659232	0.879996312	0.4466
103	0	120	30	140	130	30	1.05039831	0.796911307	0.49147
104	0	120	30	140	130	30	1.091861402	0.65911631	0.49672
105	0	120	30	140	130	30	1.163557997	0.662825462	0.4907
106	0	120	30	140	130	30	1.080199907	0.857370485	0.46788
107	0	120	30	140	130	30	1.01800527	0.861265094	0.45262
108	0	120	30	140	130	30	1.02275625	1.11812387	0.44023
109	0	120	30	140	130	30	1.058604547	1.263522629	0.44198
110	0	120	30	140	130	30	1.177810934	1.478838902	0.43484
111	0	120	30	140	130	30	1.247347994	1.541152656	0.43078
112	0	120	30	140	130	30	1.370009638	1.63740515	0.42028
113	0	120	30	140	130	30	1.44386577	1.70157348	0.40096
114	0	120	30	140	130	30	1.411904637	1.610884714	0.36848
115	0	120	30	140	130	30	1.376056339	1.582695158	0.31682
116	0	120	30	140	130	30	1.385558298	1.584549734	0.25977
117	0	120	30	140	130	30	1.247347994	1.533548894	0.24409
118	0	120	30	140	130	30	1.206748717	1.556174722	0.25298
119	0	120	30	140	130	30	1.230503613	1.594008072	0.25067
120	0	120	30	140	130	30	1.127709699	1.565633059	0.23387
121	0	120	30	150	130	30	0.964448778	1.473089717	0.2226
122	0	120	30	150	130	30	0.909596563	1.407066811	0.21546
123	0	120	30	150	130	30	0.903549862	1.365524309	0.19306
124	0	120	30	150	130	30	0.898798883	1.214376365	0.18494
125	0	120	30	150	130	30	0.846106205	1.204918027	0.18396
126	0	120	30	150	130	30	0.775705331	1.252209715	0.17388
127	0	120	30	150	130	30	0.644405542	1.267231781	0.17234
128	0	120	30	150	130	30	0.584802349	1.38240095	0.1799
129	0	120	30	150	130	30	0.617195389	1.352171362	0.19887
130	0	120	30	150	130	30	0.620650646	1.407066811	0.19635
131	0	120	30	150	130	30	0.599055286	1.412630539	0.17794
132	0	120	30	150	130	30	0.586961885	1.33529472	0.16303
133	0	120	30	150	130	30	0.582210906	0.981997992	0.17255
134	0	120	30	150	130	30	0.540747814	0.721430064	0.1526
135	0	120	30	150	130	30	0.540747814	0.893349259	0.13328
136	0	120	30	150	130	30	0.582210906	0.627032146	0.13076
137	0	120	30	150	130	30	0.582210906	0.842348419	0.12012
138	0	120	30	150	130	30	0.582210906	0.717720912	0.08701
139	0	120	30	150	130	30	0.538156371	0.691200475	0.07504
140	0	120	30	150	130	30	0.531245856	0.828995472	0.07021
141	0	120	30	150	130	30	0.491510394	0.999060091	0.06846
142	0	120	30	150	130	30	0.471210755	1.252209715	0.06734
143	0	120	30	150	130	30	0.440545344	1.303025098	0.06615
144	0	120	30	150	130	30	0.446160138	1.225689278	0.06594
145	0	120	30	150	130	30	0.456094003	1.227543854	0.06538
146	0	120	30	150	130	30	0.4858956	1.252209715	0.06573
147	0	120	30	150	130	30	0.483304157	1.289857608	0.06636
148	0	120	30	150	130	30	0.496261373	1.293752218	0.06748
149	0	120	30	150	130	30	0.516561011	1.412630539	0.06888
150	0	120	30	150	130	30	0.492806115	1.467340531	0.06748
151	0	120	30	150	130	30	0.463004518	1.45046389	0.06594
152	0	120	30	150	130	30	0.424996685	1.39556844	0.06671
153	0	120	30	150	130	30	0.406856582	1.354025938	0.07252
154	0	120	30	150	130	30	0.406856582	1.303025098	0.08029
155	0	120	30	150	130	30	0.406856582	1.204918027	0.09632
156	0	120	30	150	130	30	0.406856582	1.110520109	0.10927
157	0	120	30	150	130	30	0.408152304	1.051915507	0.13188
158	0	120	30	150	130	30	0.408152304	1.008518429	0.16443
159	0	120	30	150	130	30	0.415494726	1.048206355	0.1799
160	0	120	30	150	130	30	0.441409158	0.985892602	0.17507
161	0	120	30	150	130	30	0.436658179	0.944350099	0.16828
162	0	120	30	150	130	30	0.440545344	0.976434264	0.15785
163	0	120	30	150	130	30	0.465595962	0.834744658	0.14196
164	0	120	30	150	130	30	0.440545344	0.700658813	0.13482
165	0	120	30	150	130	30	0.456094003	0.632595874	0.13965
166	0	120	30	150	130	30	0.484599878	0.577885882	0.16135
167	0	120	30	150	130	30	0.494101837	0.515572128	0.33348
168	0	120	30	150	130	30	0.574004669	0.456967526	0.29883
169	20	120	10	160	130	30	0.632312141	0.424883362	0.28973
170	20	120	10	160	130	30	0.592144771	0.394653773	0.28917
171	20	120	10	160	130	30	0.718261674	0.372027946	0.26747
172	20	120	10	160	130	30	0.841355226	0.338089205	0.27062
173	20	120	10	160	130	30	0.835308525	0.332340019	0.25319
174	20	120	10	160	130	30	0.902254141	0.377777131	0.22127
175	20	120	10	160	130	30	0.954946819	0.396508349	0.20447
176	20	120	10	160	130	30	1.105250525	0.402257534	0.22246
177	20	120	10	160	130	30	1.316453146	0.411715872	0.2114
178	20	120	10	160	130	30	1.451208192	0.419319634	0.21469
179	20	120	10	160	130	30	1.571710301	0.45900756	0.21665
180	20	120	10	160	130	30	1.731515965	0.434341699	0.22456
181	20	120	10	160	130	30	1.950061008	0.419319634	0.23289
182	20	120	10	160	130	30	2.225617802	0.400402958	0.22827
183	20	120	10	160	130	30	2.584964592	0.411715872	0.26229
184	20	120	10	160	130	30	2.794871491	0.426737938	0.25935
185	20	120	10	160	130	30	2.957268598	0.389090045	0.25746
186	20	120	10	160	130	30	2.934809424	0.364424184	0.27503
187	20	120	10	160	130	30	2.995708339	0.309714192	0.29596
188	20	120	10	160	130	30	2.960723856	0.317317954	0.29092
189	20	120	10	160	130	30	2.81042015	0.328630867	0.31332
190	20	120	10	160	130	30	2.663571702	0.324921715	0.34426
191	20	120	10	160	130	30	2.492104544	0.309714192	0.35336
192	20	120	10	160	130	30	2.334458416	0.317317954	0.33691
193	20	120	10	160	130	30	2.191065226	0.258713352	0.33173
194	20	120	10	160	130	30	2.095613734	0.226629187	0.34699
195	20	120	10	160	130	30	1.988068842	0.205857936	0.36267
196	20	120	10	160	130	30	1.901255494	0.181377533	0.37506
197	20	120	10	160	130	30	1.979862605	0.171919195	0.36309
198	20	120	10	160	130	30	1.862815754	0.173773771	0.36211
199	20	120	10	160	130	30	1.723309728	0.173773771	0.38724
200	20	120	10	160	130	30	1.718558749	0.173773771	0.40733
201	20	120	10	160	130	30	1.859360496	0.177482923	0.4963
202	20	120	10	160	130	30	1.646862154	0.177482923	0.5621
203	20	120	10	160	130	30	1.368713917	0.177482923	0.59325
204	20	120	10	160	130	30	1.222297376	0.179337499	0.61432
205	20	120	10	160	130	30	1.219705933	0.175628347	0.65667
206	20	120	10	160	130	30	1.225752634	0.183232109	0.67004
207	20	120	10	160	130	30	1.192063872	0.185086685	0.67928
208	20	120	10	160	130	30	1.116048205	0.183232109	0.6874
209	20	120	10	160	130	30	1.063355526	0.181377533	0.68761
210	20	120	10	160	130	30	1.02880295	0.177482923	0.67158
211	20	120	10	160	130	30	0.929896202	0.183232109	0.63847
212	20	120	10	160	130	30	0.83919569	0.198254174	0.61082
213	20	120	10	160	130	30	0.78520729	0.219025426	0.59206
214	20	120	10	160	130	30	0.739857034	0.279484603	0.58513
215	20	120	10	160	130	30	0.736401776	0.285233789	0.47082
216	20	120	10	160	130	30	0.724308374	0.311568768	0.525
217	150	0	30	150	120	20	0.683709098	0.266317114	0.497
218	150	0	30	150	120	20	0.651747965	0.260567928	0.50057
219	150	0	30	150	120	20	0.61244441	0.224774611	0.47467
220	150	0	30	150	120	20	0.61244441	0.222920035	0.44044
221	150	0	30	150	120	20	0.6478608	0.209567088	0.41412
222	150	0	30	150	120	20	0.628856883	0.181377533	0.43421
223	150	0	30	150	120	20	0.588257606	0.194545022	0.46732
224	150	0	30	150	120	20	0.535996835	0.186941261	0.46942
225	150	0	30	150	120	20	0.497557094	0.179337499	0.47292
226	150	0	30	150	120	20	0.471210755	0.158566248	0.45745
227	150	0	30	150	120	20	0.470346941	0.156711672	0.45801
228	150	0	30	150	120	20	0.456957818	0.156711672	0.44394
229	150	0	30	150	120	20	0.459549261	0.158566248	0.40215
230	150	0	30	150	120	20	0.507059053	0.160606282	0.41139
231	150	0	30	150	120	20	0.435794365	0.162460858	0.4627
232	150	0	30	150	120	20	0.425860499	0.160606282	0.46557
233	150	0	30	150	120	20	0.437953901	0.160606282	0.53039
234	150	0	30	150	120	20	0.437953901	0.160606282	0.50736
235	150	0	30	150	120	20	0.439249622	0.160606282	0.48531
236	150	0	30	150	120	20	0.445296323	0.160606282	0.45976
237	150	0	30	150	120	20	0.448751581	0.16617001	0.46151
238	150	0	30	150	120	20	0.459549261	0.186941261	0.47313
239	150	0	30	150	120	20	0.477257456	0.219025426	0.48181
240	150	0	30	150	120	20	0.526494877	0.241651253	0.49672
241	150	0	30	150	130	30	0.546794515	0.256858776	0.49476
242	150	0	30	150	130	30	0.56450271	0.247400438	0.49476
243	150	0	30	150	130	30	0.571845133	0.288942941	0.46151
244	150	0	30	150	130	30	0.546794515	0.358860456	0.41937
245	150	0	30	150	130	30	0.539452093	0.349402118	0.39571
246	150	0	30	150	130	30	0.583506627	0.328630867	0.37331
247	150	0	30	150	130	30	0.58609807	0.392799197	0.36421
248	150	0	30	150	130	30	0.600351008	0.489051691	0.33208
249	150	0	30	150	130	30	0.561047453	0.576031306	0.28378
250	150	0	30	150	130	30	0.607261523	0.525030466	0.28665
251	150	0	30	150	130	30	0.772250074	0.417465058	0.28742
252	150	0	30	150	130	30	0.899662698	0.521321314	0.30849
253	150	0	30	150	130	30	1.114752483	0.853661333	0.32144
254	150	0	30	150	130	30	1.411904637	0.872578008	0.33327
255	150	0	30	150	130	30	1.710352512	0.912265934	0.336
256	150	0	30	150	130	30	2.013551366	0.972539654	0.36498
257	150	0	30	150	130	30	2.17810801	1.072686758	0.35336
258	150	0	30	150	130	30	2.138804454	1.070832182	0.32802
259	150	0	30	150	130	30	1.94055905	0.933037186	0.30079
260	150	0	30	150	130	30	1.826967456	0.823431744	0.27622
261	150	0	30	150	130	30	1.755702768	0.738492163	0.25417
262	150	0	30	150	130	30	1.663706534	0.76111799	0.23443
263	150	0	30	150	130	30	1.646862154	0.745910467	0.22533
264	150	0	30	150	130	30	1.563504064	0.581595034	0.21623
265	150	0	30	150	130	30	1.546659683	0.598657133	0.21819
266	150	0	30	150	130	30	1.440410512	0.566572968	0.21588
267	150	0	30	150	130	30	1.344959021	0.581595034	0.20909
268	150	0	30	150	130	30	1.302200208	0.494800877	0.1967
269	150	0	30	150	130	30	1.311702166	0.423028786	0.17024
270	150	0	30	150	130	30	1.246052272	0.491091725	0.17696
271	150	0	30	150	130	30	1.265056189	0.447509189	0.18858
272	150	0	30	150	130	30	1.430908554	0.330485443	0.17507
273	150	0	30	150	130	30	1.60885432	0.249255014	0.16499
274	150	0	30	150	130	30	1.787663901	0.226629187	0.16576
275	150	0	30	150	130	30	2.055014458	0.220880002	0.17157
276	150	0	30	150	130	30	2.281765738	0.219025426	0.19089
277	150	0	30	150	130	30	2.454960525	0.20010875	0.20216
278	150	0	30	150	130	30	2.542205779	0.194545022	0.22204
279	150	0	30	150	130	30	2.704170979	0.183232109	0.23401
280	150	0	30	150	130	30	2.84281319	0.177482923	0.22883
281	150	0	30	150	130	30	2.895505869	0.181377533	0.22302
282	150	0	30	150	130	30	2.946470918	0.181377533	0.22456
283	150	0	30	150	130	30	3.165015962	0.181377533	0.20216
284	150	0	30	150	130	30	3.259171731	0.186941261	0.19558
285	150	0	30	150	130	30	3.247510237	0.188795837	0.19943
286	150	0	30	150	130	30	3.240167814	0.179337499	0.18277
287	150	0	30	150	130	30	3.30106673	0.19083587	0.15631
288	150	0	30	150	130	30	3.388311984	0.207712512	0.14742
289	0	120	30	140	130	30	3.343825542	0.236087525	0.14644
290	0	120	30	140	130	30	3.229370134	0.285233789	0.14567
291	0	120	30	140	130	30	3.099366067	0.260567928	0.13713
292	0	120	30	140	130	30	2.977568237	0.2550042	0.12572
293	0	120	30	140	130	30	2.794007677	0.253149624	0.10444
294	0	120	30	140	130	30	2.736564019	0.232378373	0.09478
295	0	120	30	140	130	30	2.62685959	0.237942101	0.10003
296	0	120	30	140	130	30	2.755567936	0.258713352	0.10059
297	0	120	30	140	130	30	3.032420451	0.237942101	0.09709
298	0	120	30	140	130	30	3.064813491	0.236087525	0.09513
299	0	120	30	140	130	30	3.027669472	0.264462538	0.09436
300	0	120	30	140	130	30	2.886867725	0.26817169	0.08764
301	0	120	30	140	130	30	2.792711955	0.237942101	0.08764
302	0	120	30	140	130	30	2.716264381	0.226629187	0.09436
303	0	120	30	140	130	30	2.727062061	0.211607122	0.09436
304	0	120	30	140	130	30	2.683007526	0.211607122	0.09436
305	0	120	30	140	130	30	2.657956909	0.243691286	0.08722
306	0	120	30	140	130	30	2.593170829	0.198254174	0.0861
307	0	120	30	140	130	30	2.473964442	0.173773771	0.07966
308	0	120	30	140	130	30	2.273559501	0.164315434	0.07637
309	0	120	30	140	130	30	1.954811987	0.160606282	0.0714
310	0	120	30	140	130	30	1.602807619	0.169879162	0.07231
311	0	120	30	140	130	30	1.506060406	0.173773771	0.07392
312	0	120	30	140	130	30	1.560912621	0.175628347	0.07875
313	0	120	30	140	130	30	1.546659683	0.177482923	0.07833
314	0	120	30	140	130	30	1.443001955	0.175628347	0.08043
315	0	120	30	140	130	30	1.373464896	0.168024586	0.08372
316	0	120	30	140	130	30	1.329410362	0.173773771	0.07987
317	0	120	30	140	130	30	1.191200058	0.173773771	0.07504
318	0	120	30	140	130	30	1.141098822	0.185086685	0.06888
319	0	120	30	140	130	30	1.135052122	0.185086685	0.06594
320	0	120	30	140	130	30	1.072857485	0.239796677	0.06594
321	0	120	30	140	130	30	1.063355526	0.330485443	0.06594
322	0	120	30	140	130	30	1.110001504	0.436196275	0.06594
323	0	120	30	140	130	30	1.227048355	0.47217505	0.06615
324	0	120	30	140	130	30	1.211499696	0.487197115	0.06615
325	0	120	30	140	130	30	1.097908102	0.494800877	0.06734
326	0	120	30	140	130	30	1.005911869	0.475884202	0.07154
327	0	120	30	140	130	30	1.064651248	0.379631707	0.07077
328	0	120	30	140	130	30	0.941557696	0.366464218	0.0714
329	0	120	30	140	130	30	0.822351309	0.411715872	0.07546
330	0	120	30	140	130	30	0.80680265	0.426737938	0.0714
331	0	120	30	140	130	30	0.741152755	0.483487963	0.07392
332	0	120	30	140	130	30	0.53686065	0.640199635	0.07854
333	0	120	30	140	130	30	0.463004518	0.698804237	0.08008
334	0	120	30	140	130	30	0.433202922	0.65911631	0.09303
335	0	120	30	140	130	30	0.422405242	0.60811547	0.10248
336	0	120	30	140	130	30	0.415494726	0.591053371	0.09597
337	20	120	10	140	130	30	0.408152304	0.509822942	0.11641
338	20	120	10	140	130	30	0.406856582	0.398548382	0.13636
339	20	120	10	140	130	30	0.403401325	0.349402118	0.13538
340	20	120	10	140	130	30	0.405560861	0.290797517	0.14623
341	20	120	10	140	130	30	0.409448026	0.264462538	0.15477
342	20	120	10	140	130	30	0.416358541	0.224774611	0.17913
343	20	120	10	140	130	30	0.424996685	0.219025426	0.21336
344	20	120	10	140	130	30	0.416358541	0.183232109	0.2352
345	20	120	10	140	130	30	0.406856582	0.19083587	0.25473
346	20	120	10	140	130	30	0.411607562	0.236087525	0.28063
347	20	120	10	140	130	30	0.447455859	0.236087525	0.31605
348	20	120	10	140	130	30	0.495397558	0.241651253	0.36071
349	20	120	10	140	130	30	0.594304307	0.262422504	0.41895
350	20	120	10	140	130	30	0.674207139	0.283193755	0.45297
351	20	120	10	140	130	30	0.813713165	0.321027106	0.47929
352	20	120	10	140	130	30	1.014550013	0.543947141	0.47565
353	20	120	10	140	130	30	1.110001504	0.545801717	0.48552
354	20	120	10	140	130	30	1.080199907	0.447509189	0.47985
355	20	120	10	140	130	30	1.038304909	0.566572968	0.45549
356	20	120	10	140	130	30	0.973950736	0.753514229	0.43169
357	20	120	10	140	130	30	0.875907802	1.150208035	0.4039
358	20	120	10	140	130	30	0.831853267	1.333254686	0.37835
359	20	120	10	140	130	30	0.861654864	1.410775963	0.35511
360	20	120	10	140	130	30	0.995546096	1.380546374	0.33964

